A multi-layer reactive transport model for fractured porous media

An accurate modeling of reactive flows in fractured porous media is a key ingredient to obtain reliable numerical simulations of several industrial and environmental applications. For some values of the physical parameters we can observe the formation of a narrow region or layer around the fractures where chemical reactions are focused. Here the transported solute may precipitate and form a salt, or vice-versa. This phenomenon has been observed and reported in real outcrops. By changing its physical properties this layer might substantially alter the global flow response of the system and thus the actual transport of solute: the problem is thus non-linear and fully coupled. The aim of this work is to propose a new mathematical model for reactive flow in fractured porous media, by approximating both the fracture and these surrounding layers via a reduced model. In particular, our main goal is to describe the layer thickness evolution with a new mathematical model, and compare it to a fully resolved equidimensional model for validation. As concerns numerical approximation we extend an operator splitting scheme in time to solve sequentially, at each time step, each physical process thus avoiding the need for a non-linear monolithic solver, which might be challenging due to the non-smoothness of the reaction rate. We consider bi- and tridimensional numerical test cases to asses the accuracy and benefit of the proposed model in realistic scenarios.

==> fig/examples/ex1/plot.csv <==
"arc_length","solute","Cutoff","solute"
0,0,0.1,0
0.000141433,0,0.1,0
0.000282824,0,0.1,0
0.000424257,0,0.1,0
0.00056569,0,0.1,0
0.000707123,0,0.1,0
0.000848514,0,0.1,0
0.000989947,0,0.1,0
0.00113138,0,0.1,0
0.00127277,0,0.1,0
0.0014142,0,0.1,0
0.00155564,0,0.1,0
0.00169707,0,0.1,0
0.00183846,0,0.1,0
0.00197989,0,0.1,0
0.00212133,0,0.1,0
0.00226276,0,0.1,0
0.00240415,0,0.1,0
0.00254558,0,0.1,0
0.00268702,0,0.1,0
0.00282841,0,0.1,0
0.00296984,0,0.1,0
0.00311128,0,0.1,0
0.00325271,0,0.1,0
0.0033941,0,0.1,0
0.00353553,0,0.1,0
0.00367697,0,0.1,0
0.00381836,0,0.1,0
0.00395979,0,0.1,0
0.00410122,0,0.1,0
0.00424266,0,0.1,0
0.00438405,0,0.1,0
0.00452548,0,0.1,0
0.00466691,0,0.1,0
0.00480835,0,0.1,0
0.00494974,0,0.1,0
0.00509117,0,0.1,0
0.0052326,0,0.1,0
0.00537399,0,0.1,0
0.00551543,0,0.1,0
0.00565686,0,0.1,0
0.00579829,0,0.1,0
0.00593968,0,0.1,0
0.00608112,0,0.1,0
0.00622255,0,0.1,0
0.00636394,0,0.1,0
0.00650537,0,0.1,0
0.00664681,0,0.1,0
0.00678824,0,0.1,0
0.00692963,0,0.1,0
0.00707106,0,0.1,0
0.0072125,0,0.1,0
0.00735393,0,0.1,0
0.00749532,0,0.1,0
0.00763675,0,0.1,0
0.00777819,0,0.1,0
0.00791958,0,0.1,0
0.00806101,0,0.1,0
0.00820244,0,0.1,0
0.00834388,0,0.1,0
0.00848527,0,0.1,0
0.0086267,0,0.1,0
0.00876814,0,0.1,0
0.00890953,0,0.1,0
0.00905096,0,0.1,0
0.00919239,0,0.1,0
0.00933383,0,0.1,0
0.00947522,0,0.1,0
0.00961665,0,0.1,0
0.00975808,0,0.1,0
0.00989952,0,0.1,0
0.0100409,0,0.1,0
0.0101823,0,0.1,0
0.0103238,0,0.1,0
0.0104652,0,0.1,0
0.0106066,0,0.1,0
0.010748,0,0.1,0
0.0108895,0,0.1,0
0.0110309,0,0.1,0
0.0111723,0,0.1,0
0.0113137,0,0.1,0
0.0114551,0,0.1,0
0.0115965,0,0.1,0
0.011738,0,0.1,0
0.0118794,0,0.1,0
0.0120208,0,0.1,0
0.0121622,0,0.1,0
0.0123037,0,0.1,0
0.0124451,0,0.1,0
0.0125865,0,0.1,0
0.0127279,0,0.1,0
0.0128694,0,0.1,0
0.0130107,0,0.1,0
0.0131522,0,0.1,0
0.0132936,0,0.1,0
0.013435,0,0.1,0
0.0135764,0,0.1,0
0.0137179,0,0.1,0
0.0138593,0,0.1,0
0.0140007,0,0.1,0
0.0141421,0,0.1,0
0.0142836,0,0.1,0
0.014425,0,0.1,0
0.0145664,0,0.1,0
0.0147078,0,0.1,0
0.0148493,0,0.1,0
0.0149906,0,0.1,0
0.0151321,0,0.1,0
0.0152735,0,0.1,0
0.0154149,0,0.1,0
0.0155563,0,0.1,0
0.0156978,0,0.1,0
0.0158392,0,0.1,0
0.0159806,0,0.1,0
0.016122,0,0.1,0
0.0162635,0,0.1,0
0.0164049,0,0.1,0
0.0165463,0,0.1,0
0.0166877,0,0.1,0
0.0168291,0,0.1,0
0.0169706,0,0.1,0
0.017112,0,0.1,0
0.0172534,0,0.1,0
0.0173948,0,0.1,0
0.0175362,0,0.1,0
0.0176777,0,0.1,0
0.0178191,0,0.1,0
0.0179605,0,0.1,0
0.0181019,0,0.1,0
0.0182434,0,0.1,0
0.0183848,0,0.1,0
0.0185262,0,0.1,0
0.0186676,0,0.1,0
0.018809,0,0.1,0
0.0189505,0,0.1,0
0.0190919,0,0.1,0
0.0192333,0,0.1,0
0.0193747,0,0.1,0
0.0195162,0,0.1,0
0.0196576,0,0.1,0
0.019799,0,0.1,0
0.0199404,0,0.1,0
0.0200818,0,0.1,0
0.0202232,0,0.1,0
0.0203647,0,0.1,0
0.0205061,0,0.1,0
0.0206475,0,0.1,0
0.0207889,0,0.1,0
0.0209304,0,0.1,0
0.0210718,0,0.1,0
0.0212132,0,0.1,0
0.0213546,0,0.1,0
0.0214961,0,0.1,0
0.0216375,0,0.1,0
0.0217789,0,0.1,0
0.0219203,0,0.1,0
0.0220618,0,0.1,0
0.0222031,0,0.1,0
0.0223446,0,0.1,0
0.022486,0,0.1,0
0.0226274,0,0.1,0
0.0227688,0,0.1,0
0.0229103,0,0.1,0
0.0230517,0,0.1,0
0.0231931,0,0.1,0
0.0233345,0,0.1,0
0.023476,0,0.1,0
0.0236174,0,0.1,0
0.0237588,0,0.1,0
0.0239002,0,0.1,0
0.0240416,0,0.1,0
0.024183,0,0.1,0
0.0243245,0,0.1,0
0.0244659,0,0.1,0
0.0246073,0,0.1,0
0.0247487,0,0.1,0
0.0248902,0,0.1,0
0.0250316,0,0.1,0
0.025173,0,0.1,0
0.0253144,0,0.1,0
0.0254558,0,0.1,0
0.0255973,0,0.1,0
0.0257387,0,0.1,0
0.0258801,0,0.1,0
0.0260215,0,0.1,0
0.0261629,0,0.1,0
0.0263044,0,0.1,0
0.0264458,0,0.1,0
0.0265872,0,0.1,0
0.0267286,0,0.1,0
0.0268701,0,0.1,0
0.0270115,0,0.1,0
0.0271529,0,0.1,0
0.0272943,0,0.1,0
0.0274357,0,0.1,0
0.0275772,0,0.1,0
0.0277186,0,0.1,0
0.02786,0,0.1,0
0.0280014,0,0.1,0
0.0281429,0,0.1,0
0.0282843,0,0.1,0
0.0284257,0,0.1,0
0.0285671,0,0.1,0
0.0287085,0,0.1,0
0.0288499,0,0.1,0
0.0289914,0,0.1,0
0.0291328,0,0.1,0
0.0292742,0,0.1,0
0.0294156,0,0.1,0
0.0295571,0,0.1,0
0.0296985,0,0.1,0
0.0298399,0,0.1,0
0.0299813,0,0.1,0
0.0301228,0,0.1,0
0.0302642,0,0.1,0
0.0304056,0,0.1,0
0.030547,0,0.1,0
0.0306885,0,0.1,0
0.0308298,0,0.1,0
0.0309713,0,0.1,0
0.0311127,0,0.1,0
0.0312541,0,0.1,0
0.0313955,0,0.1,0
0.031537,0,0.1,0
0.0316784,0,0.1,0
0.0318198,0,0.1,0
0.0319612,0,0.1,0
0.0321027,0,0.1,0
0.0322441,0,0.1,0
0.0323855,0,0.1,0
0.0325269,0,0.1,0
0.0326683,0,0.1,0
0.0328097,0,0.1,0
0.0329512,0,0.1,0
0.0330926,0,0.1,0
0.033234,0,0.1,0
0.0333754,0,0.1,0
0.0335169,0,0.1,0
0.0336583,0,0.1,0
0.0337997,0,0.1,0
0.0339411,0,0.1,0
0.0340826,0,0.1,0
0.034224,0,0.1,0
0.0343654,0,0.1,0
0.0345068,0,0.1,0
0.0346482,0,0.1,0
0.0347897,0,0.1,0
0.0349311,0,0.1,0
0.0350725,0,0.1,0
0.0352139,0,0.1,0
0.0353553,0,0.1,0
0.0354968,0,0.1,0
0.0356382,0,0.1,0
0.0357796,0,0.1,0
0.035921,0,0.1,0
0.0360624,0,0.1,0
0.0362039,0,0.1,0
0.0363453,0,0.1,0
0.0364867,0,0.1,0
0.0366281,0,0.1,0
0.0367696,0,0.1,0
0.036911,0,0.1,0
0.0370524,0,0.1,0
0.0371938,0,0.1,0
0.0373353,0,0.1,0
0.0374767,0,0.1,0
0.0376181,0,0.1,0
0.0377595,0,0.1,0
0.0379009,0,0.1,0
0.0380423,0,0.1,0
0.0381838,0,0.1,0
0.0383252,0,0.1,0
0.0384666,0,0.1,0
0.038608,0,0.1,0
0.0387495,0,0.1,0
0.0388909,0,0.1,0
0.0390323,0,0.1,0
0.0391737,0,0.1,0
0.0393152,0,0.1,0
0.0394565,0,0.1,0
0.039598,0,0.1,0
0.0397394,0,0.1,0
0.0398808,0,0.1,0
0.0400222,0,0.1,0
0.0401637,0,0.1,0
0.0403051,0,0.1,0
0.0404465,0,0.1,0
0.0405879,0,0.1,0
0.0407294,0,0.1,0
0.0408708,0,0.1,0
0.0410122,0,0.1,0
0.0411536,0,0.1,0
0.041295,0,0.1,0
0.0414364,0,0.1,0
0.0415779,0,0.1,0
0.0417193,0,0.1,0
0.0418607,0,0.1,0
0.0420021,0,0.1,0
0.0421436,0,0.1,0
0.042285,0,0.1,0
0.0424264,0,0.1,0
0.0425678,0,0.1,0
0.0427093,0,0.1,0
0.0428507,0,0.1,0
0.0429921,0,0.1,0
0.0431335,0,0.1,0
0.0432749,0,0.1,0
0.0434164,0,0.1,0
0.0435578,0,0.1,0
0.0436992,0,0.1,0
0.0438406,0,0.1,0
0.043982,0,0.1,0
0.0441235,0,0.1,0
0.0442649,0,0.1,0
0.0444063,0,0.1,0
0.0445477,0,0.1,0
0.0446891,0,0.1,0
0.0448306,0,0.1,0
0.044972,0,0.1,0
0.0451134,0,0.1,0
0.0452548,0,0.1,0
0.0453963,0,0.1,0
0.0455377,0,0.1,0
0.0456791,0,0.1,0
0.0458205,0,0.1,0
0.045962,0,0.1,0
0.0461034,0,0.1,0
0.0462448,0,0.1,0
0.0463862,0,0.1,0
0.0465276,0,0.1,0
0.046669,0,0.1,0
0.0468105,0,0.1,0
0.0469519,0,0.1,0
0.0470933,0,0.1,0
0.0472347,0,0.1,0
0.0473762,0,0.1,0
0.0475176,0,0.1,0
0.047659,0,0.1,0
0.0478004,0,0.1,0
0.0479419,0,0.1,0
0.0480832,0,0.1,0
0.0482247,0,0.1,0
0.0483661,0,0.1,0
0.0485075,0,0.1,0
0.0486489,0,0.1,0
0.0487904,0,0.1,0
0.0489318,0,0.1,0
0.0490732,0,0.1,0
0.0492146,0,0.1,0
0.0493561,0,0.1,0
0.0494975,0,0.1,0
0.0496389,0,0.1,0
0.0497803,0,0.1,0
0.0499218,0,0.1,0
0.0500631,0,0.1,0
0.0502046,0,0.1,0
0.050346,0,0.1,0
0.0504874,0,0.1,0
0.0506288,0,0.1,0
0.0507703,0,0.1,0
0.0509117,0,0.1,0
0.0510531,0,0.1,0
0.0511945,0,0.1,0
0.051336,0,0.1,0
0.0514774,0,0.1,0
0.0516188,0,0.1,0
0.0517602,0,0.1,0
0.0519016,0,0.1,0
0.0520431,0,0.1,0
0.0521845,0,0.1,0
0.0523259,0,0.1,0
0.0524673,0,0.1,0
0.0526087,0,0.1,0
0.0527502,0,0.1,0
0.0528916,0,0.1,0
0.053033,0,0.1,0
0.0531744,0,0.1,0
0.0533159,0,0.1,0
0.0534573,0,0.1,0
0.0535987,0,0.1,0
0.0537401,0,0.1,0
0.0538815,0,0.1,0
0.054023,0,0.1,0
0.0541644,0,0.1,0
0.0543058,0,0.1,0
0.0544472,0,0.1,0
0.0545887,0,0.1,0
0.0547301,0,0.1,0
0.0548715,0,0.1,0
0.0550129,0,0.1,0
0.0551543,0,0.1,0
0.0552957,0,0.1,0
0.0554372,0,0.1,0
0.0555786,0,0.1,0
0.05572,0,0.1,0
0.0558614,0,0.1,0
0.0560029,0,0.1,0
0.0561443,0,0.1,0
0.0562857,0,0.1,0
0.0564271,0,0.1,0
0.0565686,0,0.1,0
0.0567099,0,0.1,0
0.0568514,0,0.1,0
0.0569928,0,0.1,0
0.0571342,0,0.1,0
0.0572756,0,0.1,0
0.0574171,0,0.1,0
0.0575585,0,0.1,0
0.0576999,0,0.1,0
0.0578413,0,0.1,0
0.0579828,0,0.1,0
0.0581242,0,0.1,0
0.0582656,0,0.1,0
0.058407,0,0.1,0
0.0585485,0,0.1,0
0.0586898,0,0.1,0
0.0588313,0,0.1,0
0.0589727,0,0.1,0
0.0591141,0,0.1,0
0.0592555,0,0.1,0
0.059397,0,0.1,0
0.0595384,0,0.1,0
0.0596798,0,0.1,0
0.0598212,0,0.1,0
0.0599627,0,0.1,0
0.0601041,0,0.1,0
0.0602455,0,0.1,0
0.0603869,0,0.1,0
0.0605283,0,0.1,0
0.0606698,0,0.1,0
0.0608112,0,0.1,0
0.0609526,0,0.1,0
0.061094,0,0.1,0
0.0612354,0,0.1,0
0.0613769,0,0.1,0
0.0615183,0,0.1,0
0.0616597,0,0.1,0
0.0618011,0,0.1,0
0.0619426,0,0.1,0
0.062084,0,0.1,0
0.0622254,0,0.1,0
0.0623668,0,0.1,0
0.0625082,0,0.1,0
0.0626497,0,0.1,0
0.0627911,0,0.1,0
0.0629325,0,0.1,0
0.0630739,0,0.1,0
0.0632154,0,0.1,0
0.0633568,0,0.1,0
0.0634982,0,0.1,0
0.0636396,0,0.1,0
0.063781,0,0.1,0
0.0639224,0,0.1,0
0.0640639,0,0.1,0
0.0642053,0,0.1,0
0.0643467,0,0.1,0
0.0644881,0,0.1,0
0.0646296,0,0.1,0
0.064771,0,0.1,0
0.0649124,0,0.1,0
0.0650538,0,0.1,0
0.0651953,0,0.1,0
0.0653367,0,0.1,0
0.0654781,0,0.1,0
0.0656195,0,0.1,0
0.0657609,0,0.1,0
0.0659023,0,0.1,0
0.0660438,0,0.1,0
0.0661852,0,0.1,0
0.0663266,0,0.1,0
0.066468,0,0.1,0
0.0666095,0,0.1,0
0.0667509,0,0.1,0
0.0668923,0,0.1,0
0.0670337,0,0.1,0
0.0671752,0,0.1,0
0.0673165,0,0.1,0
0.067458,0,0.1,0
0.0675994,0,0.1,0
0.0677408,0,0.1,0
0.0678822,0,0.1,0
0.0680237,0,0.1,0
0.0681651,0,0.1,0
0.0683065,0,0.1,0
0.0684479,0,0.1,0
0.0685894,0,0.1,0
0.0687308,0,0.1,0
0.0688722,0,0.1,0
0.0690136,0,0.1,0
0.0691551,0,0.1,0
0.0692965,0,0.1,0
0.0694379,0,0.1,0
0.0695793,0,0.1,0
0.0697207,0,0.1,0
0.0698621,0,0.1,0
0.0700036,0,0.1,0
0.070145,0,0.1,0
0.0702864,0,0.1,0
0.0704278,0,0.1,0
0.0705693,0,0.1,0
0.0707107,0,0.1,0
0.0708521,0,0.1,0
0.0709935,0,0.1,0
0.0711349,0,0.1,0
0.0712764,0,0.1,0
0.0714178,0,0.1,0
0.0715592,0,0.1,0
0.0717006,0,0.1,0
0.0718421,0,0.1,0
0.0719835,0,0.1,0
0.0721249,0,0.1,0
0.0722663,0,0.1,0
0.0724077,0,0.1,0
0.0725491,0,0.1,0
0.0726906,0,0.1,0
0.072832,0,0.1,0
0.0729734,0,0.1,0
0.0731148,0,0.1,0
0.0732563,0,0.1,0
0.0733977,0,0.1,0
0.0735391,0,0.1,0
0.0736805,0,0.1,0
0.073822,0,0.1,0
0.0739634,0,0.1,0
0.0741048,0,0.1,0
0.0742462,0,0.1,0
0.0743877,0,0.1,0
0.074529,0,0.1,0
0.0746705,0,0.1,0
0.0748119,0,0.1,0
0.0749533,0,0.1,0
0.0750947,0,0.1,0
0.0752362,0,0.1,0
0.0753776,0,0.1,0
0.075519,0,0.1,0
0.0756604,0,0.1,0
0.0758019,0,0.1,0
0.0759432,0,0.1,0
0.0760847,0,0.1,0
0.0762261,0,0.1,0
0.0763675,0,0.1,0
0.0765089,0,0.1,0
0.0766504,0,0.1,0
0.0767918,0,0.1,0
0.0769332,0,0.1,0
0.0770746,0,0.1,0
0.0772161,0,0.1,0
0.0773575,0,0.1,0
0.0774989,0,0.1,0
0.0776403,0,0.1,0
0.0777818,0,0.1,0
0.0779232,0,0.1,0
0.0780646,0,0.1,0
0.078206,0,0.1,0
0.0783474,0,0.1,0
0.0784888,0,0.1,0
0.0786303,0,0.1,0
0.0787717,0,0.1,0
0.0789131,0,0.1,0
0.0790545,0,0.1,0
0.079196,0,0.1,0
0.0793374,0,0.1,0
0.0794788,0,0.1,0
0.0796202,0,0.1,0
0.0797616,0,0.1,0
0.0799031,0,0.1,0
0.0800445,0,0.1,0
0.0801859,0,0.1,0
0.0803273,0,0.1,0
0.0804688,0,0.1,0
0.0806102,0,0.1,0
0.0807516,0,0.1,0
0.080893,0,0.1,0
0.0810344,0,0.1,0
0.0811758,0,0.1,0
0.0813173,0,0.1,0
0.0814587,0,0.1,0
0.0816001,0,0.1,0
0.0817415,0,0.1,0
0.081883,0,0.1,0
0.0820244,0,0.1,0
0.0821658,0,0.1,0
0.0823072,0,0.1,0
0.0824487,0,0.1,0
0.0825901,0,0.1,0
0.0827315,0,0.1,0
0.0828729,0,0.1,0
0.0830144,0,0.1,0
0.0831557,0,0.1,0
0.0832972,0,0.1,0
0.0834386,0,0.1,0
0.08358,0,0.1,0
0.0837214,0,0.1,0
0.0838629,0,0.1,0
0.0840043,0,0.1,0
0.0841457,0,0.1,0
0.0842871,0,0.1,0
0.0844286,0,0.1,0
0.08457,0,0.1,0
0.0847114,0,0.1,0
0.0848528,0,0.1,0
0.0849942,0,0.1,0
0.0851356,0,0.1,0
0.0852771,0,0.1,0
0.0854185,0,0.1,0
0.0855599,0,0.1,0
0.0857013,0,0.1,0
0.0858428,0,0.1,0
0.0859842,0,0.1,0
0.0861256,0,0.1,0
0.086267,0,0.1,0
0.0864085,0,0.1,0
0.0865499,0,0.1,0
0.0866913,0,0.1,0
0.0868327,0,0.1,0
0.0869741,0,0.1,0
0.0871156,0,0.1,0
0.087257,0,0.1,0
0.0873984,0,0.1,0
0.0875398,0,0.1,0
0.0876812,0,0.1,0
0.0878227,0,0.1,0
0.0879641,0,0.1,0
0.0881055,0,0.1,0
0.0882469,0,0.1,0
0.0883883,0,0.1,0
0.0885298,0,0.1,0
0.0886712,0,0.1,0
0.0888126,0,0.1,0
0.088954,0,0.1,0
0.0890955,0,0.1,0
0.0892369,0,0.1,0
0.0893783,0,0.1,0
0.0895197,0,0.1,0
0.0896611,0,0.1,0
0.0898026,0,0.1,0
0.089944,0,0.1,0
0.0900854,0,0.1,0
0.0902268,0,0.1,0
0.0903682,0,0.1,0
0.0905097,0,0.1,0
0.0906511,0,0.1,0
0.0907925,0,0.1,0
0.0909339,0,0.1,0
0.0910754,0,0.1,0
0.0912168,0,0.1,0
0.0913582,0,0.1,0
0.0914996,0,0.1,0
0.0916411,0,0.1,0
0.0917825,0,0.1,0
0.0919239,0,0.1,0
0.0920653,0,0.1,0
0.0922067,0,0.1,0
0.0923481,0,0.1,0
0.0924896,0,0.1,0
0.092631,0,0.1,0
0.0927724,0,0.1,0
0.0929138,0,0.1,0
0.0930553,0,0.1,0
0.0931967,0,0.1,0
0.0933381,0,0.1,0
0.0934795,0,0.1,0
0.093621,0,0.1,0
0.0937623,0,0.1,0
0.0939038,0,0.1,0
0.0940452,0,0.1,0
0.0941866,0,0.1,0
0.094328,0,0.1,0
0.0944695,0,0.1,0
0.0946109,0,0.1,0
0.0947523,0,0.1,0
0.0948937,0,0.1,0
0.0950352,0,0.1,0
0.0951766,0,0.1,0
0.095318,0,0.1,0
0.0954594,0,0.1,0
0.0956008,0,0.1,0
0.0957423,0,0.1,0
0.0958837,0,0.1,0
0.0960251,0,0.1,0
0.0961665,0,0.1,0
0.0963079,0,0.1,0
0.0964494,0,0.1,0
0.0965908,0,0.1,0
0.0967322,0,0.1,0
0.0968736,0,0.1,0
0.0970151,0,0.1,0
0.0971565,0,0.1,0
0.0972979,0,0.1,0
0.0974393,0,0.1,0
0.0975807,0,0.1,0
0.0977222,0,0.1,0
0.0978636,0,0.1,0
0.098005,0,0.1,0
0.0981464,0,0.1,0
0.0982879,0,0.1,0
0.0984293,0,0.1,0
0.0985707,0,0.1,0
0.0987121,0,0.1,0
0.0988535,0,0.1,0
0.0989949,0,0.1,0
0.0991364,0,0.1,0
0.0992778,0,0.1,0
0.0994192,0,0.1,0
0.0995606,0,0.1,0
0.0997021,0,0.1,0
0.0998435,0,0.1,0
0.0999849,0,0.1,0
0.100126,0,0.1,0
0.100268,0,0.1,0
0.100409,0,0.1,0
0.100551,0,0.1,0
0.100692,0,0.1,0
0.100833,0,0.1,0
0.100975,0,0.1,0
0.101116,0,0.1,0
0.101258,0,0.1,0
0.101399,0,0.1,0
0.101541,0,0.1,0
0.101682,0,0.1,0
0.101823,0,0.1,0
0.101965,0,0.1,0
0.102106,0,0.1,0
0.102248,0,0.1,0
0.102389,0,0.1,0
0.10253,0,0.1,0
0.102672,0,0.1,0
0.102813,0,0.1,0
0.102955,0,0.1,0
0.103096,0,0.1,0
0.103238,0,0.1,0
0.103379,0,0.1,0
0.10352,0,0.1,0
0.103662,0,0.1,0
0.103803,0,0.1,0
0.103945,0,0.1,0
0.104086,0,0.1,0
0.104228,0,0.1,0
0.104369,0,0.1,0
0.10451,0,0.1,0
0.104652,0,0.1,0
0.104793,0,0.1,0
0.104935,0,0.1,0
0.105076,0,0.1,0
0.105217,0,0.1,0
0.105359,0,0.1,0
0.1055,0,0.1,0
0.105642,0,0.1,0
0.105783,0,0.1,0
0.105925,0,0.1,0
0.106066,0,0.1,0
0.106207,0,0.1,0
0.106349,0,0.1,0
0.10649,0,0.1,0
0.106632,0,0.1,0
0.106773,0,0.1,0
0.106915,0,0.1,0
0.107056,0,0.1,0
0.107197,0,0.1,0
0.107339,0,0.1,0
0.10748,0,0.1,0
0.107622,0,0.1,0
0.107763,0,0.1,0
0.107905,0,0.1,0
0.108046,0,0.1,0
0.108187,0,0.1,0
0.108329,0,0.1,0
0.10847,0,0.1,0
0.108612,0,0.1,0
0.108753,0,0.1,0
0.108894,0,0.1,0
0.109036,0,0.1,0
0.109177,0,0.1,0
0.109319,0,0.1,0
0.10946,0,0.1,0
0.109602,0,0.1,0
0.109743,0,0.1,0
0.109884,0,0.1,0
0.110026,0,0.1,0
0.110167,0,0.1,0
0.110309,0,0.1,0
0.11045,0,0.1,0
0.110591,0,0.1,0
0.110733,0,0.1,0
0.110874,0,0.1,0
0.111016,0,0.1,0
0.111157,0,0.1,0
0.111299,0,0.1,0
0.11144,0,0.1,0
0.111581,0,0.1,0
0.111723,0,0.1,0
0.111864,0,0.1,0
0.112006,0,0.1,0
0.112147,0,0.1,0
0.112289,0,0.1,0
0.11243,0,0.1,0
0.112571,0,0.1,0
0.112713,0,0.1,0
0.112854,0,0.1,0
0.112996,0,0.1,0
0.113137,0,0.1,0
0.113279,0,0.1,0
0.11342,0,0.1,0
0.113561,0,0.1,0
0.113703,0,0.1,0
0.113844,0,0.1,0
0.113986,0,0.1,0
0.114127,0,0.1,0
0.114268,0,0.1,0
0.11441,0,0.1,0
0.114551,0,0.1,0
0.114693,0,0.1,0
0.114834,0,0.1,0
0.114976,0,0.1,0
0.115117,0,0.1,0
0.115258,0,0.1,0
0.1154,0,0.1,0
0.115541,0,0.1,0
0.115683,0,0.1,0
0.115824,0,0.1,0
0.115966,0,0.1,0
0.116107,0,0.1,0
0.116248,0,0.1,0
0.11639,0,0.1,0
0.116531,0,0.1,0
0.116673,0,0.1,0
0.116814,0,0.1,0
0.116955,0,0.1,0
0.117097,0,0.1,0
0.117238,0,0.1,0
0.11738,0,0.1,0
0.117521,0,0.1,0
0.117663,0,0.1,0
0.117804,0,0.1,0
0.117945,0,0.1,0
0.118087,0,0.1,0
0.118228,0,0.1,0
0.11837,0,0.1,0
0.118511,0,0.1,0
0.118653,0,0.1,0
0.118794,0,0.1,0
0.118935,0,0.1,0
0.119077,0,0.1,0
0.119218,0,0.1,0
0.11936,0,0.1,0
0.119501,0,0.1,0
0.119642,0,0.1,0
0.119784,0,0.1,0
0.119925,0,0.1,0
0.120067,0,0.1,0
0.120208,0,0.1,0
0.12035,0,0.1,0
0.120491,0,0.1,0
0.120632,0,0.1,0
0.120774,0,0.1,0
0.120915,0,0.1,0
0.121057,0,0.1,0
0.121198,0,0.1,0
0.12134,0,0.1,0
0.121481,0,0.1,0
0.121622,0,0.1,0
0.121764,0,0.1,0
0.121905,0,0.1,0
0.122047,0,0.1,0
0.122188,0,0.1,0
0.122329,0,0.1,0
0.122471,0,0.1,0
0.122612,0,0.1,0
0.122754,0,0.1,0
0.122895,0,0.1,0
0.123037,0,0.1,0
0.123178,0,0.1,0
0.123319,0,0.1,0
0.123461,0,0.1,0
0.123602,0,0.1,0
0.123744,0,0.1,0
0.123885,0,0.1,0
0.124027,0,0.1,0
0.124168,0,0.1,0
0.124309,0,0.1,0
0.124451,0,0.1,0
0.124592,0,0.1,0
0.124734,0,0.1,0
0.124875,0,0.1,0
0.125016,0,0.1,0
0.125158,0,0.1,0
0.125299,0,0.1,0
0.125441,0,0.1,0
0.125582,0,0.1,0
0.125724,0,0.1,0
0.125865,0,0.1,0
0.126006,0,0.1,0
0.126148,0,0.1,0
0.126289,0,0.1,0
0.126431,0,0.1,0
0.126572,0,0.1,0
0.126714,0,0.1,0
0.126855,0,0.1,0
0.126996,0,0.1,0
0.127138,0,0.1,0
0.127279,0,0.1,0
0.127421,0,0.1,0
0.127562,0,0.1,0
0.127704,0,0.1,0
0.127845,0,0.1,0
0.127986,0,0.1,0
0.128128,0,0.1,0
0.128269,0,0.1,0
0.128411,0,0.1,0
0.128552,0,0.1,0
0.128693,0,0.1,0
0.128835,0,0.1,0
0.128976,0,0.1,0
0.129118,0,0.1,0
0.129259,0,0.1,0
0.129401,0,0.1,0
0.129542,0,0.1,0
0.129683,0,0.1,0
0.129825,0,0.1,0
0.129966,0,0.1,0
0.130108,0,0.1,0
0.130249,0,0.1,0
0.13039,0,0.1,0
0.130532,0,0.1,0
0.130673,0,0.1,0
0.130815,0,0.1,0
0.130956,0,0.1,0
0.131098,0,0.1,0
0.131239,0,0.1,0
0.13138,0,0.1,0
0.131522,0,0.1,0
0.131663,0,0.1,0
0.131805,0,0.1,0
0.131946,0,0.1,0
0.132088,0,0.1,0
0.132229,0,0.1,0
0.13237,0,0.1,0
0.132512,0,0.1,0
0.132653,0,0.1,0
0.132795,0,0.1,0
0.132936,0,0.1,0
0.133078,0,0.1,0
0.133219,0,0.1,0
0.13336,0,0.1,0
0.133502,0,0.1,0
0.133643,0,0.1,0
0.133785,0,0.1,0
0.133926,0,0.1,0
0.134067,0,0.1,0
0.134209,0,0.1,0
0.13435,0,0.1,0
0.134492,0,0.1,0
0.134633,0,0.1,0
0.134775,0,0.1,0
0.134916,0,0.1,0
0.135057,0,0.1,0
0.135199,0,0.1,0
0.13534,0,0.1,0
0.135482,0,0.1,0
0.135623,0,0.1,0
0.135765,0,0.1,0
0.135906,0,0.1,0
0.136047,0,0.1,0
0.136189,0,0.1,0
0.13633,0,0.1,0
0.136472,0,0.1,0
0.136613,0,0.1,0
0.136754,0,0.1,0
0.136896,0,0.1,0
0.137037,0,0.1,0
0.137179,0,0.1,0
0.13732,0,0.1,0
0.137462,0,0.1,0
0.137603,0,0.1,0
0.137744,0,0.1,0
0.137886,0,0.1,0
0.138027,0,0.1,0
0.138169,0,0.1,0
0.13831,0,0.1,0
0.138451,0,0.1,0
0.138593,0,0.1,0
0.138734,0,0.1,0
0.138876,0,0.1,0
0.139017,0,0.1,0
0.139159,0,0.1,0
0.1393,0,0.1,0
0.139441,0,0.1,0
0.139583,0,0.1,0
0.139724,0,0.1,0
0.139866,0,0.1,0
0.140007,0,0.1,0
0.140149,0,0.1,0
0.14029,0,0.1,0
0.140431,0,0.1,0
0.140573,0,0.1,0
0.140714,0,0.1,0
0.140856,0,0.1,0
0.140997,0,0.1,0
0.141139,0,0.1,0
0.14128,0,0.1,0
0.141421,0,0.1,0
0.141563,0,0.1,0
0.141704,0,0.1,0
0.141846,0,0.1,0
0.141987,0,0.1,0
0.142128,0,0.1,0
0.14227,0,0.1,0
0.142411,0,0.1,0
0.142553,0,0.1,0
0.142694,0,0.1,0
0.142836,0,0.1,0
0.142977,0,0.1,0
0.143118,0,0.1,0
0.14326,0,0.1,0
0.143401,0,0.1,0
0.143543,0,0.1,0
0.143684,0,0.1,0
0.143826,0,0.1,0
0.143967,0,0.1,0
0.144108,0,0.1,0
0.14425,0,0.1,0
0.144391,0,0.1,0
0.144533,0,0.1,0
0.144674,0,0.1,0
0.144815,0,0.1,0
0.144957,0,0.1,0
0.145098,0,0.1,0
0.14524,0,0.1,0
0.145381,0,0.1,0
0.145523,0,0.1,0
0.145664,0,0.1,0
0.145805,0,0.1,0
0.145947,0,0.1,0
0.146088,0,0.1,0
0.14623,0,0.1,0
0.146371,0,0.1,0
0.146513,0,0.1,0
0.146654,0,0.1,0
0.146795,0,0.1,0
0.146937,0,0.1,0
0.147078,0,0.1,0
0.14722,0,0.1,0
0.147361,0,0.1,0
0.147502,0,0.1,0
0.147644,0,0.1,0
0.147785,0,0.1,0
0.147927,0,0.1,0
0.148068,0,0.1,0
0.14821,0,0.1,0
0.148351,0,0.1,0
0.148492,0,0.1,0
0.148634,0,0.1,0
0.148775,0,0.1,0
0.148917,0,0.1,0
0.149058,0,0.1,0
0.1492,0,0.1,0
0.149341,0,0.1,0
0.149482,0,0.1,0
0.149624,0,0.1,0
0.149765,0,0.1,0
0.149907,0,0.1,0
0.150048,0,0.1,0
0.150189,0,0.1,0
0.150331,0,0.1,0
0.150472,0,0.1,0
0.150614,0,0.1,0
0.150755,0,0.1,0
0.150897,0,0.1,0
0.151038,0,0.1,0
0.151179,0,0.1,0
0.151321,0,0.1,0
0.151462,0,0.1,0
0.151604,0,0.1,0
0.151745,0,0.1,0
0.151887,0,0.1,0
0.152028,0,0.1,0
0.152169,0,0.1,0
0.152311,0,0.1,0
0.152452,0,0.1,0
0.152594,0,0.1,0
0.152735,0,0.1,0
0.152876,0,0.1,0
0.153018,0,0.1,0
0.153159,0,0.1,0
0.153301,0,0.1,0
0.153442,0,0.1,0
0.153584,0,0.1,0
0.153725,0,0.1,0
0.153866,0,0.1,0
0.154008,0,0.1,0
0.154149,0,0.1,0
0.154291,0,0.1,0
0.154432,0,0.1,0
0.154574,0,0.1,0
0.154715,0,0.1,0
0.154856,0,0.1,0
0.154998,0,0.1,0
0.155139,0,0.1,0
0.155281,0,0.1,0
0.155422,0,0.1,0
0.155564,0,0.1,0
0.155705,0,0.1,0
0.155846,0,0.1,0
0.155988,0,0.1,0
0.156129,0,0.1,0
0.156271,0,0.1,0
0.156412,0,0.1,0
0.156553,0,0.1,0
0.156695,0,0.1,0
0.156836,0,0.1,0
0.156978,0,0.1,0
0.157119,0,0.1,0
0.157261,0,0.1,0
0.157402,0,0.1,0
0.157543,0,0.1,0
0.157685,0,0.1,0
0.157826,0,0.1,0
0.157968,0,0.1,0
0.158109,0,0.1,0
0.15825,0,0.1,0
0.158392,0,0.1,0
0.158533,0,0.1,0
0.158675,0,0.1,0
0.158816,0,0.1,0
0.158958,0,0.1,0
0.159099,0,0.1,0
0.15924,0,0.1,0
0.159382,0,0.1,0
0.159523,0,0.1,0
0.159665,0,0.1,0
0.159806,0,0.1,0
0.159948,0,0.1,0
0.160089,0,0.1,0
0.16023,0,0.1,0
0.160372,0,0.1,0
0.160513,0,0.1,0
0.160655,0,0.1,0
0.160796,0,0.1,0
0.160937,0,0.1,0
0.161079,0,0.1,0
0.16122,0,0.1,0
0.161362,0,0.1,0
0.161503,0,0.1,0
0.161645,0,0.1,0
0.161786,0,0.1,0
0.161927,0,0.1,0
0.162069,0,0.1,0
0.16221,0,0.1,0
0.162352,0,0.1,0
0.162493,0,0.1,0
0.162635,0,0.1,0
0.162776,0,0.1,0
0.162917,0,0.1,0
0.163059,0,0.1,0
0.1632,0,0.1,0
0.163342,0,0.1,0
0.163483,0,0.1,0
0.163625,0,0.1,0
0.163766,0,0.1,0
0.163907,0,0.1,0
0.164049,0,0.1,0
0.16419,0,0.1,0
0.164332,0,0.1,0
0.164473,0,0.1,0
0.164614,0,0.1,0
0.164756,0,0.1,0
0.164897,0,0.1,0
0.165039,0,0.1,0
0.16518,0,0.1,0
0.165322,0,0.1,0
0.165463,0,0.1,0
0.165604,0,0.1,0
0.165746,0,0.1,0
0.165887,0,0.1,0
0.166029,0,0.1,0
0.16617,0,0.1,0
0.166312,0,0.1,0
0.166453,0,0.1,0
0.166594,0,0.1,0
0.166736,0,0.1,0
0.166877,0,0.1,0
0.167019,0,0.1,0
0.16716,0,0.1,0
0.167301,0,0.1,0
0.167443,0,0.1,0
0.167584,0,0.1,0
0.167726,0,0.1,0
0.167867,0,0.1,0
0.168009,0,0.1,0
0.16815,0,0.1,0
0.168291,0,0.1,0
0.168433,0,0.1,0
0.168574,0,0.1,0
0.168716,0,0.1,0
0.168857,0,0.1,0
0.168999,0,0.1,0
0.16914,0,0.1,0
0.169281,0,0.1,0
0.169423,0,0.1,0
0.169564,0,0.1,0
0.169706,0,0.1,0
0.169847,0,0.1,0
0.169988,0,0.1,0
0.17013,0,0.1,0
0.170271,0,0.1,0
0.170413,0,0.1,0
0.170554,0,0.1,0
0.170696,0,0.1,0
0.170837,0,0.1,0
0.170978,0,0.1,0
0.17112,0,0.1,0
0.171261,0,0.1,0
0.171403,0,0.1,0
0.171544,0,0.1,0
0.171686,0,0.1,0
0.171827,0,0.1,0
0.171968,0,0.1,0
0.17211,0,0.1,0
0.172251,0,0.1,0
0.172393,0,0.1,0
0.172534,0,0.1,0
0.172675,0,0.1,0
0.172817,0,0.1,0
0.172958,0,0.1,0
0.1731,0,0.1,0
0.173241,0,0.1,0
0.173383,0,0.1,0
0.173524,0,0.1,0
0.173665,0,0.1,0
0.173807,0,0.1,0
0.173948,0,0.1,0
0.17409,0,0.1,0
0.174231,0,0.1,0
0.174373,0,0.1,0
0.174514,0,0.1,0
0.174655,0,0.1,0
0.174797,0,0.1,0
0.174938,0,0.1,0
0.17508,0,0.1,0
0.175221,0,0.1,0
0.175362,0,0.1,0
0.175504,0,0.1,0
0.175645,0,0.1,0
0.175787,0,0.1,0
0.175928,0,0.1,0
0.17607,0,0.1,0
0.176211,0,0.1,0
0.176352,0,0.1,0
0.176494,0,0.1,0
0.176635,0,0.1,0
0.176777,0,0.1,0
0.176918,0,0.1,0
0.17706,0,0.1,0
0.177201,0,0.1,0
0.177342,0,0.1,0
0.177484,0,0.1,0
0.177625,0,0.1,0
0.177767,0,0.1,0
0.177908,0,0.1,0
0.178049,0,0.1,0
0.178191,0,0.1,0
0.178332,0,0.1,0
0.178474,0,0.1,0
0.178615,0,0.1,0
0.178757,0,0.1,0
0.178898,0,0.1,0
0.179039,0,0.1,0
0.179181,0,0.1,0
0.179322,0,0.1,0
0.179464,0,0.1,0
0.179605,0,0.1,0
0.179747,0,0.1,0
0.179888,0,0.1,0
0.180029,0,0.1,0
0.180171,0,0.1,0
0.180312,0,0.1,0
0.180454,0,0.1,0
0.180595,0,0.1,0
0.180736,0,0.1,0
0.180878,0,0.1,0
0.181019,0,0.1,0
0.181161,0,0.1,0
0.181302,0,0.1,0
0.181444,0,0.1,0
0.181585,0,0.1,0
0.181726,0,0.1,0
0.181868,0,0.1,0
0.182009,0,0.1,0
0.182151,0,0.1,0
0.182292,0,0.1,0
0.182434,0,0.1,0
0.182575,0,0.1,0
0.182716,0,0.1,0
0.182858,0,0.1,0
0.182999,0,0.1,0
0.183141,0,0.1,0
0.183282,0,0.1,0
0.183424,0,0.1,0
0.183565,0,0.1,0
0.183706,0,0.1,0
0.183848,0,0.1,0
0.183989,0,0.1,0
0.184131,0,0.1,0
0.184272,0,0.1,0
0.184413,0,0.1,0
0.184555,0,0.1,0
0.184696,0,0.1,0
0.184838,0,0.1,0
0.184979,0,0.1,0
0.185121,0,0.1,0
0.185262,0,0.1,0
0.185403,0,0.1,0
0.185545,0,0.1,0
0.185686,0,0.1,0
0.185828,0,0.1,0
0.185969,0,0.1,0
0.186111,0,0.1,0
0.186252,0,0.1,0
0.186393,0,0.1,0
0.186535,0,0.1,0
0.186676,0,0.1,0
0.186818,0,0.1,0
0.186959,0,0.1,0
0.1871,0,0.1,0
0.187242,0,0.1,0
0.187383,0,0.1,0
0.187525,0,0.1,0
0.187666,0,0.1,0
0.187808,0,0.1,0
0.187949,0,0.1,0
0.18809,0,0.1,0
0.188232,0,0.1,0
0.188373,0,0.1,0
0.188515,0,0.1,0
0.188656,0,0.1,0
0.188797,0,0.1,0
0.188939,0,0.1,0
0.18908,0,0.1,0
0.189222,0,0.1,0
0.189363,0,0.1,0
0.189505,0,0.1,0
0.189646,0,0.1,0
0.189787,0,0.1,0
0.189929,0,0.1,0
0.19007,0,0.1,0
0.190212,0,0.1,0
0.190353,0,0.1,0
0.190495,0,0.1,0
0.190636,0,0.1,0
0.190777,0,0.1,0
0.190919,0,0.1,0
0.19106,0,0.1,0
0.191202,0,0.1,0
0.191343,0,0.1,0
0.191485,0,0.1,0
0.191626,0,0.1,0
0.191767,0,0.1,0
0.191909,0,0.1,0
0.19205,0,0.1,0
0.192192,0,0.1,0
0.192333,0,0.1,0
0.192474,0,0.1,0
0.192616,0,0.1,0
0.192757,0,0.1,0
0.192899,0,0.1,0
0.19304,0,0.1,0
0.193182,0,0.1,0
0.193323,0,0.1,0
0.193464,0,0.1,0
0.193606,0,0.1,0
0.193747,0,0.1,0
0.193889,0,0.1,0
0.19403,0,0.1,0
0.194172,0,0.1,0
0.194313,0,0.1,0
0.194454,0,0.1,0
0.194596,0,0.1,0
0.194737,0,0.1,0
0.194879,0,0.1,0
0.19502,0,0.1,0
0.195161,0,0.1,0
0.195303,0,0.1,0
0.195444,0,0.1,0
0.195586,0,0.1,0
0.195727,0,0.1,0
0.195869,0,0.1,0
0.19601,0,0.1,0
0.196151,0,0.1,0
0.196293,0,0.1,0
0.196434,0,0.1,0
0.196576,0,0.1,0
0.196717,0,0.1,0
0.196859,0,0.1,0
0.197,0,0.1,0
0.197141,0,0.1,0
0.197283,0,0.1,0
0.197424,0,0.1,0
0.197566,0,0.1,0
0.197707,0,0.1,0
0.197848,0,0.1,0
0.19799,0,0.1,0
0.198131,0,0.1,0
0.198273,0,0.1,0
0.198414,0,0.1,0
0.198556,0,0.1,0
0.198697,0,0.1,0
0.198838,0,0.1,0
0.19898,0,0.1,0
0.199121,0,0.1,0
0.199263,0,0.1,0
0.199404,0,0.1,0
0.199546,0,0.1,0
0.199687,0,0.1,0
0.199828,0,0.1,0
0.19997,0,0.1,0
0.200111,0,0.1,0
0.200253,0,0.1,0
0.200394,0,0.1,0
0.200535,0,0.1,0
0.200677,0,0.1,0
0.200818,0,0.1,0
0.20096,0,0.1,0
0.201101,0,0.1,0
0.201243,0,0.1,0
0.201384,0,0.1,0
0.201525,0,0.1,0
0.201667,0,0.1,0
0.201808,0,0.1,0
0.20195,0,0.1,0
0.202091,0,0.1,0
0.202233,0,0.1,0
0.202374,0,0.1,0
0.202515,0,0.1,0
0.202657,0,0.1,0
0.202798,0,0.1,0
0.20294,0,0.1,0
0.203081,0,0.1,0
0.203222,0,0.1,0
0.203364,0,0.1,0
0.203505,0,0.1,0
0.203647,0,0.1,0
0.203788,0,0.1,0
0.20393,0,0.1,0
0.204071,0,0.1,0
0.204212,0,0.1,0
0.204354,0,0.1,0
0.204495,0,0.1,0
0.204637,0,0.1,0
0.204778,0,0.1,0
0.20492,0,0.1,0
0.205061,0,0.1,0
0.205202,0,0.1,0
0.205344,0,0.1,0
0.205485,0,0.1,0
0.205627,0,0.1,0
0.205768,0,0.1,0
0.20591,0,0.1,0
0.206051,0,0.1,0
0.206192,0,0.1,0
0.206334,0,0.1,0
0.206475,0,0.1,0
0.206617,0,0.1,0
0.206758,0,0.1,0
0.206899,0,0.1,0
0.207041,0,0.1,0
0.207182,0,0.1,0
0.207324,0,0.1,0
0.207465,0,0.1,0
0.207607,0,0.1,0
0.207748,0,0.1,0
0.207889,0,0.1,0
0.208031,0,0.1,0
0.208172,0,0.1,0
0.208314,0,0.1,0
0.208455,0,0.1,0
0.208596,0,0.1,0
0.208738,0,0.1,0
0.208879,0,0.1,0
0.209021,0,0.1,0
0.209162,0,0.1,0
0.209304,0,0.1,0
0.209445,0,0.1,0
0.209586,0,0.1,0
0.209728,0,0.1,0
0.209869,0,0.1,0
0.210011,0,0.1,0
0.210152,0,0.1,0
0.210294,0,0.1,0
0.210435,0,0.1,0
0.210576,0,0.1,0
0.210718,0,0.1,0
0.210859,0,0.1,0
0.211001,0,0.1,0
0.211142,0,0.1,0
0.211284,0,0.1,0
0.211425,0,0.1,0
0.211566,0,0.1,0
0.211708,0,0.1,0
0.211849,0,0.1,0
0.211991,0,0.1,0
0.212132,0,0.1,0
0.212273,0,0.1,0
0.212415,0,0.1,0
0.212556,0,0.1,0
0.212698,0,0.1,0
0.212839,0,0.1,0
0.212981,0,0.1,0
0.213122,0,0.1,0
0.213263,0,0.1,0
0.213405,0,0.1,0
0.213546,0,0.1,0
0.213688,0,0.1,0
0.213829,0,0.1,0
0.213971,0,0.1,0
0.214112,0,0.1,0
0.214253,0,0.1,0
0.214395,0,0.1,0
0.214536,0,0.1,0
0.214678,0,0.1,0
0.214819,0,0.1,0
0.21496,0,0.1,0
0.215102,0,0.1,0
0.215243,0,0.1,0
0.215385,0,0.1,0
0.215526,0,0.1,0
0.215668,0,0.1,0
0.215809,0,0.1,0
0.21595,0,0.1,0
0.216092,0,0.1,0
0.216233,0,0.1,0
0.216375,0,0.1,0
0.216516,0,0.1,0
0.216658,0,0.1,0
0.216799,0,0.1,0
0.21694,0,0.1,0
0.217082,0,0.1,0
0.217223,0,0.1,0
0.217365,0,0.1,0
0.217506,0,0.1,0
0.217647,0,0.1,0
0.217789,0,0.1,0
0.21793,0,0.1,0
0.218072,0,0.1,0
0.218213,0,0.1,0
0.218355,0,0.1,0
0.218496,0,0.1,0
0.218637,0,0.1,0
0.218779,0,0.1,0
0.21892,0,0.1,0
0.219062,0,0.1,0
0.219203,0,0.1,0
0.219345,0,0.1,0
0.219486,0,0.1,0
0.219627,0,0.1,0
0.219769,0,0.1,0
0.21991,0,0.1,0
0.220052,0,0.1,0
0.220193,0,0.1,0
0.220334,0,0.1,0
0.220476,0,0.1,0
0.220617,0,0.1,0
0.220759,0,0.1,0
0.2209,0,0.1,0
0.221042,0,0.1,0
0.221183,0,0.1,0
0.221324,0,0.1,0
0.221466,0,0.1,0
0.221607,0,0.1,0
0.221749,0,0.1,0
0.22189,0,0.1,0
0.222032,0,0.1,0
0.222173,0,0.1,0
0.222314,0,0.1,0
0.222456,0,0.1,0
0.222597,0,0.1,0
0.222739,0,0.1,0
0.22288,0,0.1,0
0.223021,0,0.1,0
0.223163,0,0.1,0
0.223304,0,0.1,0
0.223446,0,0.1,0
0.223587,0,0.1,0
0.223729,0,0.1,0
0.22387,0,0.1,0
0.224011,0,0.1,0
0.224153,0,0.1,0
0.224294,0,0.1,0
0.224436,0,0.1,0
0.224577,0,0.1,0
0.224719,0,0.1,0
0.22486,0,0.1,0
0.225001,0,0.1,0
0.225143,0,0.1,0
0.225284,0,0.1,0
0.225426,0,0.1,0
0.225567,0,0.1,0
0.225708,0,0.1,0
0.22585,0,0.1,0
0.225991,0,0.1,0
0.226133,0,0.1,0
0.226274,0,0.1,0
0.226416,0,0.1,0
0.226557,0,0.1,0
0.226698,0,0.1,0
0.22684,0,0.1,0
0.226981,0,0.1,0
0.227123,0,0.1,0
0.227264,0,0.1,0
0.227406,0,0.1,0
0.227547,0,0.1,0
0.227688,0,0.1,0
0.22783,0,0.1,0
0.227971,0,0.1,0
0.228113,0,0.1,0
0.228254,0,0.1,0
0.228395,0,0.1,0
0.228537,0,0.1,0
0.228678,0,0.1,0
0.22882,0,0.1,0
0.228961,0,0.1,0
0.229103,0,0.1,0
0.229244,0,0.1,0
0.229385,0,0.1,0
0.229527,0,0.1,0
0.229668,0,0.1,0
0.22981,0,0.1,0
0.229951,0,0.1,0
0.230093,0,0.1,0
0.230234,0,0.1,0
0.230375,0,0.1,0
0.230517,0,0.1,0
0.230658,0,0.1,0
0.2308,0,0.1,0
0.230941,0,0.1,0
0.231082,0,0.1,0
0.231224,0,0.1,0
0.231365,0,0.1,0
0.231507,0,0.1,0
0.231648,0,0.1,0
0.23179,0,0.1,0
0.231931,0,0.1,0
0.232072,0,0.1,0
0.232214,0,0.1,0
0.232355,0,0.1,0
0.232497,0,0.1,0
0.232638,0,0.1,0
0.23278,0,0.1,0
0.232921,0,0.1,0
0.233062,0,0.1,0
0.233204,0,0.1,0
0.233345,0,0.1,0
0.233487,0,0.1,0
0.233628,0,0.1,0
0.23377,0,0.1,0
0.233911,0,0.1,0
0.234052,0,0.1,0
0.234194,0,0.1,0
0.234335,0,0.1,0
0.234477,0,0.1,0
0.234618,0,0.1,0
0.234759,0,0.1,0
0.234901,0,0.1,0
0.235042,0,0.1,0
0.235184,0,0.1,0
0.235325,0,0.1,0
0.235467,0,0.1,0
0.235608,0,0.1,0
0.235749,0,0.1,0
0.235891,0,0.1,0
0.236032,0,0.1,0
0.236174,0,0.1,0
0.236315,0,0.1,0
0.236457,0,0.1,0
0.236598,0,0.1,0
0.236739,0,0.1,0
0.236881,0,0.1,0
0.237022,0,0.1,0
0.237164,0,0.1,0
0.237305,0,0.1,0
0.237446,0,0.1,0
0.237588,0,0.1,0
0.237729,0,0.1,0
0.237871,0,0.1,0
0.238012,0,0.1,0
0.238154,0,0.1,0
0.238295,0,0.1,0
0.238436,0,0.1,0
0.238578,0,0.1,0
0.238719,0,0.1,0
0.238861,0,0.1,0
0.239002,0,0.1,0
0.239144,0,0.1,0
0.239285,0,0.1,0
0.239426,0,0.1,0
0.239568,0,0.1,0
0.239709,0,0.1,0
0.239851,0,0.1,0
0.239992,0,0.1,0
0.240133,0,0.1,0
0.240275,0,0.1,0
0.240416,0,0.1,0
0.240558,0,0.1,0
0.240699,0,0.1,0
0.240841,0,0.1,0
0.240982,0,0.1,0
0.241123,0,0.1,0
0.241265,0,0.1,0
0.241406,0,0.1,0
0.241548,0,0.1,0
0.241689,0,0.1,0
0.241831,0,0.1,0
0.241972,0,0.1,0
0.242113,0,0.1,0
0.242255,0,0.1,0
0.242396,0,0.1,0
0.242538,0,0.1,0
0.242679,0,0.1,0
0.24282,0,0.1,0
0.242962,0,0.1,0
0.243103,0,0.1,0
0.243245,0,0.1,0
0.243386,0,0.1,0
0.243528,0,0.1,0
0.243669,0,0.1,0
0.24381,0,0.1,0
0.243952,0,0.1,0
0.244093,0,0.1,0
0.244235,0,0.1,0
0.244376,0,0.1,0
0.244518,0,0.1,0
0.244659,0,0.1,0
0.2448,0,0.1,0
0.244942,0,0.1,0
0.245083,0,0.1,0
0.245225,0,0.1,0
0.245366,0,0.1,0
0.245507,0,0.1,0
0.245649,0,0.1,0
0.24579,0,0.1,0
0.245932,0,0.1,0
0.246073,0,0.1,0
0.246215,0,0.1,0
0.246356,0,0.1,0
0.246497,0,0.1,0
0.246639,0,0.1,0
0.24678,0,0.1,0
0.246922,0,0.1,0
0.247063,0,0.1,0
0.247205,0,0.1,0
0.247346,0,0.1,0
0.247487,0,0.1,0
0.247629,0,0.1,0
0.24777,0,0.1,0
0.247912,0,0.1,0
0.248053,0,0.1,0
0.248194,0,0.1,0
0.248336,0,0.1,0
0.248477,0,0.1,0
0.248619,0,0.1,0
0.24876,0,0.1,0
0.248902,0,0.1,0
0.249043,0,0.1,0
0.249184,0,0.1,0
0.249326,0,0.1,0
0.249467,0,0.1,0
0.249609,0,0.1,0
0.24975,0,0.1,0
0.249892,0,0.1,0
0.250033,0,0.1,0
0.250174,0,0.1,0
0.250316,0,0.1,0
0.250457,0,0.1,0
0.250599,0,0.1,0
0.25074,0,0.1,0
0.250881,0,0.1,0
0.251023,0,0.1,0
0.251164,0,0.1,0
0.251306,0,0.1,0
0.251447,0,0.1,0
0.251589,0,0.1,0
0.25173,0,0.1,0
0.251871,0,0.1,0
0.252013,0,0.1,0
0.252154,0,0.1,0
0.252296,0,0.1,0
0.252437,0,0.1,0
0.252579,0,0.1,0
0.25272,0,0.1,0
0.252861,0,0.1,0
0.253003,0,0.1,0
0.253144,0,0.1,0
0.253286,0,0.1,0
0.253427,0,0.1,0
0.253569,0,0.1,0
0.25371,0,0.1,0
0.253851,0,0.1,0
0.253993,0,0.1,0
0.254134,0,0.1,0
0.254276,0,0.1,0
0.254417,0,0.1,0
0.254558,0,0.1,0
0.2547,0,0.1,0
0.254841,0,0.1,0
0.254983,0,0.1,0
0.255124,0,0.1,0
0.255266,0,0.1,0
0.255407,0,0.1,0
0.255548,0,0.1,0
0.25569,0,0.1,0
0.255831,0,0.1,0
0.255973,0,0.1,0
0.256114,0,0.1,0
0.256256,0,0.1,0
0.256397,0,0.1,0
0.256538,0,0.1,0
0.25668,0,0.1,0
0.256821,0,0.1,0
0.256963,0,0.1,0
0.257104,0,0.1,0
0.257245,0,0.1,0
0.257387,0,0.1,0
0.257528,0,0.1,0
0.25767,0,0.1,0
0.257811,0,0.1,0
0.257953,0,0.1,0
0.258094,0,0.1,0
0.258235,0,0.1,0
0.258377,0,0.1,0
0.258518,0,0.1,0
0.25866,0,0.1,0
0.258801,0,0.1,0
0.258942,0,0.1,0
0.259084,0,0.1,0
0.259225,0,0.1,0
0.259367,0,0.1,0
0.259508,0,0.1,0
0.25965,0,0.1,0
0.259791,0,0.1,0
0.259932,0,0.1,0
0.260074,0,0.1,0
0.260215,0,0.1,0
0.260357,0,0.1,0
0.260498,0,0.1,0
0.26064,0,0.1,0
0.260781,0,0.1,0
0.260922,0,0.1,0
0.261064,0,0.1,0
0.261205,0,0.1,0
0.261347,0,0.1,0
0.261488,0,0.1,0
0.26163,0,0.1,0
0.261771,0,0.1,0
0.261912,0,0.1,0
0.262054,0,0.1,0
0.262195,0,0.1,0
0.262337,0,0.1,0
0.262478,0,0.1,0
0.262619,0,0.1,0
0.262761,0,0.1,0
0.262902,0,0.1,0
0.263044,0,0.1,0
0.263185,0,0.1,0
0.263327,0,0.1,0
0.263468,0,0.1,0
0.263609,0,0.1,0
0.263751,0,0.1,0
0.263892,0,0.1,0
0.264034,0,0.1,0
0.264175,0,0.1,0
0.264317,0,0.1,0
0.264458,0,0.1,0
0.264599,0,0.1,0
0.264741,0,0.1,0
0.264882,0,0.1,0
0.265024,0,0.1,0
0.265165,0,0.1,0
0.265306,0,0.1,0
0.265448,0,0.1,0
0.265589,0,0.1,0
0.265731,0,0.1,0
0.265872,0,0.1,0
0.266014,0,0.1,0
0.266155,0,0.1,0
0.266296,0,0.1,0
0.266438,0,0.1,0
0.266579,0,0.1,0
0.266721,0,0.1,0
0.266862,0,0.1,0
0.267004,0,0.1,0
0.267145,0,0.1,0
0.267286,0,0.1,0
0.267428,0,0.1,0
0.267569,0,0.1,0
0.267711,0,0.1,0
0.267852,0,0.1,0
0.267993,0,0.1,0
0.268135,0,0.1,0
0.268276,0,0.1,0
0.268418,0,0.1,0
0.268559,0,0.1,0
0.268701,0,0.1,0
0.268842,0,0.1,0
0.268983,0,0.1,0
0.269125,0,0.1,0
0.269266,0,0.1,0
0.269408,0,0.1,0
0.269549,0,0.1,0
0.269691,0,0.1,0
0.269832,0,0.1,0
0.269973,0,0.1,0
0.270115,0,0.1,0
0.270256,0,0.1,0
0.270398,0,0.1,0
0.270539,0,0.1,0
0.27068,0,0.1,0
0.270822,0,0.1,0
0.270963,0,0.1,0
0.271105,0,0.1,0
0.271246,0,0.1,0
0.271388,0,0.1,0
0.271529,0,0.1,0
0.27167,0,0.1,0
0.271812,0,0.1,0
0.271953,0,0.1,0
0.272095,0,0.1,0
0.272236,0,0.1,0
0.272378,0,0.1,0
0.272519,0,0.1,0
0.27266,0,0.1,0
0.272802,0,0.1,0
0.272943,0,0.1,0
0.273085,0,0.1,0
0.273226,0,0.1,0
0.273367,0,0.1,0
0.273509,0,0.1,0
0.27365,0,0.1,0
0.273792,0,0.1,0
0.273933,0,0.1,0
0.274075,0,0.1,0
0.274216,0,0.1,0
0.274357,0,0.1,0
0.274499,0,0.1,0
0.27464,0,0.1,0
0.274782,0,0.1,0
0.274923,0,0.1,0
0.275065,0,0.1,0
0.275206,0,0.1,0
0.275347,0,0.1,0
0.275489,0,0.1,0
0.27563,0,0.1,0
0.275772,0,0.1,0
0.275913,0,0.1,0
0.276055,0,0.1,0
0.276196,0,0.1,0
0.276337,0,0.1,0
0.276479,0,0.1,0
0.27662,0,0.1,0
0.276762,0,0.1,0
0.276903,0,0.1,0
0.277044,0,0.1,0
0.277186,0,0.1,0
0.277327,0,0.1,0
0.277469,0,0.1,0
0.27761,0,0.1,0
0.277752,0,0.1,0
0.277893,0,0.1,0
0.278034,0,0.1,0
0.278176,0,0.1,0
0.278317,0,0.1,0
0.278459,0,0.1,0
0.2786,0,0.1,0
0.278741,0,0.1,0
0.278883,0,0.1,0
0.279024,0,0.1,0
0.279166,0,0.1,0
0.279307,0,0.1,0
0.279449,0,0.1,0
0.27959,0,0.1,0
0.279731,0,0.1,0
0.279873,0,0.1,0
0.280014,0,0.1,0
0.280156,0,0.1,0
0.280297,0,0.1,0
0.280439,0,0.1,0
0.28058,0,0.1,0
0.280721,0,0.1,0
0.280863,0,0.1,0
0.281004,0,0.1,0
0.281146,0,0.1,0
0.281287,0,0.1,0
0.281429,0,0.1,0
0.28157,0,0.1,0
0.281711,0,0.1,0
0.281853,0,0.1,0
0.281994,0,0.1,0
0.282136,0,0.1,0
0.282277,0,0.1,0
0.282418,0,0.1,0
0.28256,0,0.1,0
0.282701,0,0.1,0
0.282843,0,0.1,0
0.282984,0,0.1,0
0.283126,0,0.1,0
0.283267,0,0.1,0
0.283408,0,0.1,0
0.28355,0,0.1,0
0.283691,0,0.1,0
0.283833,0,0.1,0
0.283974,0,0.1,0
0.284116,0,0.1,0
0.284257,0,0.1,0
0.284398,0,0.1,0
0.28454,0,0.1,0
0.284681,0,0.1,0
0.284823,0,0.1,0
0.284964,0,0.1,0
0.285105,0,0.1,0
0.285247,0,0.1,0
0.285388,0,0.1,0
0.28553,0,0.1,0
0.285671,0,0.1,0
0.285813,0,0.1,0
0.285954,0,0.1,0
0.286095,0,0.1,0
0.286237,0,0.1,0
0.286378,0,0.1,0
0.28652,0,0.1,0
0.286661,0,0.1,0
0.286803,0,0.1,0
0.286944,0,0.1,0
0.287085,0,0.1,0
0.287227,0,0.1,0
0.287368,0,0.1,0
0.28751,0,0.1,0
0.287651,0,0.1,0
0.287792,0,0.1,0
0.287934,0,0.1,0
0.288075,0,0.1,0
0.288217,0,0.1,0
0.288358,0,0.1,0
0.2885,0,0.1,0
0.288641,0,0.1,0
0.288782,0,0.1,0
0.288924,0,0.1,0
0.289065,0,0.1,0
0.289207,0,0.1,0
0.289348,0,0.1,0
0.28949,0,0.1,0
0.289631,0,0.1,0
0.289772,0,0.1,0
0.289914,0,0.1,0
0.290055,0,0.1,0
0.290197,0,0.1,0
0.290338,0,0.1,0
0.290479,0,0.1,0
0.290621,0,0.1,0
0.290762,0,0.1,0
0.290904,0,0.1,0
0.291045,0,0.1,0
0.291187,0,0.1,0
0.291328,0,0.1,0
0.291469,0,0.1,0
0.291611,0,0.1,0
0.291752,0,0.1,0
0.291894,0,0.1,0
0.292035,0,0.1,0
0.292177,0,0.1,0
0.292318,0,0.1,0
0.292459,0,0.1,0
0.292601,0,0.1,0
0.292742,0,0.1,0
0.292884,0,0.1,0
0.293025,0,0.1,0
0.293166,0,0.1,0
0.293308,0,0.1,0
0.293449,0,0.1,0
0.293591,0,0.1,0
0.293732,0,0.1,0
0.293874,0,0.1,0
0.294015,0,0.1,0
0.294156,0,0.1,0
0.294298,0,0.1,0
0.294439,0,0.1,0
0.294581,0,0.1,0
0.294722,0,0.1,0
0.294864,0,0.1,0
0.295005,0,0.1,0
0.295146,0,0.1,0
0.295288,0,0.1,0
0.295429,0,0.1,0
0.295571,0,0.1,0
0.295712,0,0.1,0
0.295853,0,0.1,0
0.295995,0,0.1,0
0.296136,0,0.1,0
0.296278,0,0.1,0
0.296419,0,0.1,0
0.296561,0,0.1,0
0.296702,0,0.1,0
0.296843,0,0.1,0
0.296985,0,0.1,0
0.297126,0,0.1,0
0.297268,0,0.1,0
0.297409,0,0.1,0
0.297551,0,0.1,0
0.297692,0,0.1,0
0.297833,0,0.1,0
0.297975,0,0.1,0
0.298116,0,0.1,0
0.298258,0,0.1,0
0.298399,0,0.1,0
0.29854,0,0.1,0
0.298682,0,0.1,0
0.298823,0,0.1,0
0.298965,0,0.1,0
0.299106,0,0.1,0
0.299248,0,0.1,0
0.299389,0,0.1,0
0.29953,0,0.1,0
0.299672,0,0.1,0
0.299813,0,0.1,0
0.299955,0,0.1,0
0.300096,0,0.1,0
0.300238,0,0.1,0
0.300379,0,0.1,0
0.30052,0,0.1,0
0.300662,0,0.1,0
0.300803,0,0.1,0
0.300945,0,0.1,0
0.301086,0,0.1,0
0.301227,0,0.1,0
0.301369,0,0.1,0
0.30151,0,0.1,0
0.301652,0,0.1,0
0.301793,0,0.1,0
0.301935,0,0.1,0
0.302076,0,0.1,0
0.302217,0,0.1,0
0.302359,0,0.1,0
0.3025,0,0.1,0
0.302642,0,0.1,0
0.302783,0,0.1,0
0.302925,0,0.1,0
0.303066,0,0.1,0
0.303207,0,0.1,0
0.303349,0,0.1,0
0.30349,0,0.1,0
0.303632,0,0.1,0
0.303773,0,0.1,0
0.303915,0,0.1,0
0.304056,0,0.1,0
0.304197,0,0.1,0
0.304339,0,0.1,0
0.30448,0,0.1,0
0.304622,0,0.1,0
0.304763,0,0.1,0
0.304904,0,0.1,0
0.305046,0,0.1,0
0.305187,0,0.1,0
0.305329,0,0.1,0
0.30547,0,0.1,0
0.305612,0,0.1,0
0.305753,0,0.1,0
0.305894,0,0.1,0
0.306036,0,0.1,0
0.306177,0,0.1,0
0.306319,0,0.1,0
0.30646,0,0.1,0
0.306601,0,0.1,0
0.306743,0,0.1,0
0.306884,0,0.1,0
0.307026,0,0.1,0
0.307167,0,0.1,0
0.307309,0,0.1,0
0.30745,0,0.1,0
0.307591,0,0.1,0
0.307733,0,0.1,0
0.307874,0,0.1,0
0.308016,0,0.1,0
0.308157,0,0.1,0
0.308299,0,0.1,0
0.30844,0,0.1,0
0.308581,0,0.1,0
0.308723,0,0.1,0
0.308864,0,0.1,0
0.309006,0,0.1,0
0.309147,0,0.1,0
0.309289,0,0.1,0
0.30943,0,0.1,0
0.309571,0,0.1,0
0.309713,0,0.1,0
0.309854,0,0.1,0
0.309996,0,0.1,0
0.310137,0,0.1,0
0.310278,0,0.1,0
0.31042,0,0.1,0
0.310561,0,0.1,0
0.310703,0,0.1,0
0.310844,0,0.1,0
0.310986,0,0.1,0
0.311127,0,0.1,0
0.311268,0,0.1,0
0.31141,0,0.1,0
0.311551,0,0.1,0
0.311693,0,0.1,0
0.311834,0,0.1,0
0.311976,0,0.1,0
0.312117,0,0.1,0
0.312258,0,0.1,0
0.3124,0,0.1,0
0.312541,0,0.1,0
0.312683,0,0.1,0
0.312824,0,0.1,0
0.312965,0,0.1,0
0.313107,0,0.1,0
0.313248,0,0.1,0
0.31339,0,0.1,0
0.313531,0,0.1,0
0.313673,0,0.1,0
0.313814,0,0.1,0
0.313955,0,0.1,0
0.314097,0,0.1,0
0.314238,0,0.1,0
0.31438,0,0.1,0
0.314521,0,0.1,0
0.314663,0,0.1,0
0.314804,0,0.1,0
0.314945,0,0.1,0
0.315087,0,0.1,0
0.315228,0,0.1,0
0.31537,0,0.1,0
0.315511,0,0.1,0
0.315652,0,0.1,0
0.315794,0,0.1,0
0.315935,0,0.1,0
0.316077,0,0.1,0
0.316218,0,0.1,0
0.31636,0,0.1,0
0.316501,0,0.1,0
0.316642,0,0.1,0
0.316784,0,0.1,0
0.316925,0,0.1,0
0.317067,0,0.1,0
0.317208,0,0.1,0
0.31735,0,0.1,0
0.317491,0,0.1,0
0.317632,0,0.1,0
0.317774,0,0.1,0
0.317915,0,0.1,0
0.318057,0,0.1,0
0.318198,0,0.1,0
0.318339,0,0.1,0
0.318481,0,0.1,0
0.318622,0,0.1,0
0.318764,0,0.1,0
0.318905,0,0.1,0
0.319047,0,0.1,0
0.319188,0,0.1,0
0.319329,0,0.1,0
0.319471,0,0.1,0
0.319612,0,0.1,0
0.319754,0,0.1,0
0.319895,0,0.1,0
0.320037,0,0.1,0
0.320178,0,0.1,0
0.320319,0,0.1,0
0.320461,0,0.1,0
0.320602,0,0.1,0
0.320744,0,0.1,0
0.320885,0,0.1,0
0.321026,0,0.1,0
0.321168,0,0.1,0
0.321309,0,0.1,0
0.321451,0,0.1,0
0.321592,0,0.1,0
0.321734,0,0.1,0
0.321875,0,0.1,0
0.322016,0,0.1,0
0.322158,0,0.1,0
0.322299,0,0.1,0
0.322441,0,0.1,0
0.322582,0,0.1,0
0.322724,0,0.1,0
0.322865,0,0.1,0
0.323006,0,0.1,0
0.323148,0,0.1,0
0.323289,0,0.1,0
0.323431,0,0.1,0
0.323572,0,0.1,0
0.323714,0,0.1,0
0.323855,0,0.1,0
0.323996,0,0.1,0
0.324138,0,0.1,0
0.324279,0,0.1,0
0.324421,0,0.1,0
0.324562,0,0.1,0
0.324703,0,0.1,0
0.324845,0,0.1,0
0.324986,0,0.1,0
0.325128,0,0.1,0
0.325269,0,0.1,0
0.325411,0,0.1,0
0.325552,0,0.1,0
0.325693,0,0.1,0
0.325835,0,0.1,0
0.325976,0,0.1,0
0.326118,0,0.1,0
0.326259,0,0.1,0
0.3264,0,0.1,0
0.326542,0,0.1,0
0.326683,0,0.1,0
0.326825,0,0.1,0
0.326966,0,0.1,0
0.327108,0,0.1,0
0.327249,0,0.1,0
0.32739,0,0.1,0
0.327532,0,0.1,0
0.327673,0,0.1,0
0.327815,0,0.1,0
0.327956,0,0.1,0
0.328098,0,0.1,0
0.328239,0,0.1,0
0.32838,0,0.1,0
0.328522,0,0.1,0
0.328663,0,0.1,0
0.328805,0,0.1,0
0.328946,0,0.1,0
0.329087,0,0.1,0
0.329229,0,0.1,0
0.32937,0,0.1,0
0.329512,0,0.1,0
0.329653,0,0.1,0
0.329795,0,0.1,0
0.329936,0,0.1,0
0.330077,0,0.1,0
0.330219,0,0.1,0
0.33036,0,0.1,0
0.330502,0,0.1,0
0.330643,0,0.1,0
0.330785,0,0.1,0
0.330926,0,0.1,0
0.331067,0,0.1,0
0.331209,0,0.1,0
0.33135,0,0.1,0
0.331492,0,0.1,0
0.331633,0,0.1,0
0.331775,0,0.1,0
0.331916,0,0.1,0
0.332057,0,0.1,0
0.332199,0,0.1,0
0.33234,0,0.1,0
0.332482,0,0.1,0
0.332623,0,0.1,0
0.332764,0,0.1,0
0.332906,0,0.1,0
0.333047,0,0.1,0
0.333189,0,0.1,0
0.33333,0,0.1,0
0.333472,0,0.1,0
0.333613,0,0.1,0
0.333754,0,0.1,0
0.333896,0,0.1,0
0.334037,0,0.1,0
0.334179,0,0.1,0
0.33432,0,0.1,0
0.334462,0,0.1,0
0.334603,0,0.1,0
0.334744,0,0.1,0
0.334886,0,0.1,0
0.335027,0,0.1,0
0.335169,0,0.1,0
0.33531,0,0.1,0
0.335451,0,0.1,0
0.335593,0,0.1,0
0.335734,0,0.1,0
0.335876,0,0.1,0
0.336017,0,0.1,0
0.336159,0,0.1,0
0.3363,0,0.1,0
0.336441,0,0.1,0
0.336583,0,0.1,0
0.336724,0,0.1,0
0.336866,0,0.1,0
0.337007,0,0.1,0
0.337148,0,0.1,0
0.33729,0,0.1,0
0.337431,0,0.1,0
0.337573,0,0.1,0
0.337714,0,0.1,0
0.337856,0,0.1,0
0.337997,0,0.1,0
0.338138,0,0.1,0
0.33828,0,0.1,0
0.338421,0,0.1,0
0.338563,0,0.1,0
0.338704,0,0.1,0
0.338846,0,0.1,0
0.338987,0,0.1,0
0.339128,0,0.1,0
0.33927,0,0.1,0
0.339411,0,0.1,0
0.339553,0,0.1,0
0.339694,0,0.1,0
0.339836,0,0.1,0
0.339977,0,0.1,0
0.340118,0,0.1,0
0.34026,0,0.1,0
0.340401,0,0.1,0
0.340543,0,0.1,0
0.340684,0,0.1,0
0.340825,0,0.1,0
0.340967,0,0.1,0
0.341108,0,0.1,0
0.34125,0,0.1,0
0.341391,0,0.1,0
0.341533,0,0.1,0
0.341674,0,0.1,0
0.341815,0,0.1,0
0.341957,0,0.1,0
0.342098,0,0.1,0
0.34224,0,0.1,0
0.342381,0,0.1,0
0.342523,0,0.1,0
0.342664,0,0.1,0
0.342805,0,0.1,0
0.342947,0,0.1,0
0.343088,0,0.1,0
0.34323,0,0.1,0
0.343371,0,0.1,0
0.343512,0,0.1,0
0.343654,0,0.1,0
0.343795,0,0.1,0
0.343937,0,0.1,0
0.344078,0,0.1,0
0.34422,0,0.1,0
0.344361,0,0.1,0
0.344502,0,0.1,0
0.344644,0,0.1,0
0.344785,0,0.1,0
0.344927,0,0.1,0
0.345068,0,0.1,0
0.34521,0,0.1,0
0.345351,0,0.1,0
0.345492,0,0.1,0
0.345634,0,0.1,0
0.345775,0,0.1,0
0.345917,0,0.1,0
0.346058,0,0.1,0
0.346199,0,0.1,0
0.346341,0,0.1,0
0.346482,0,0.1,0
0.346624,0,0.1,0
0.346765,0,0.1,0
0.346907,0,0.1,0
0.347048,0,0.1,0
0.347189,0,0.1,0
0.347331,0,0.1,0
0.347472,0,0.1,0
0.347614,0,0.1,0
0.347755,0,0.1,0
0.347897,0,0.1,0
0.348038,0,0.1,0
0.348179,0,0.1,0
0.348321,0,0.1,0
0.348462,0,0.1,0
0.348604,0,0.1,0
0.348745,0,0.1,0
0.348886,0,0.1,0
0.349028,0,0.1,0
0.349169,0,0.1,0
0.349311,0,0.1,0
0.349452,0,0.1,0
0.349594,0,0.1,0
0.349735,0,0.1,0
0.349876,0,0.1,0
0.350018,0,0.1,0
0.350159,0,0.1,0
0.350301,0,0.1,0
0.350442,0,0.1,0
0.350584,0,0.1,0
0.350725,0,0.1,0
0.350866,0,0.1,0
0.351008,0,0.1,0
0.351149,0,0.1,0
0.351291,4.5936e-30,0.1,0
0.351432,4.5936e-30,0.1,0
0.351573,4.5936e-30,0.1,0
0.351715,4.5936e-30,0.1,0
0.351856,4.5936e-30,0.1,0
0.351998,4.5936e-30,0.1,0
0.352139,4.5936e-30,0.1,0
0.352281,4.5936e-30,0.1,0
0.352422,4.5936e-30,0.1,0
0.352563,4.5936e-30,0.1,0
0.352705,4.5936e-30,0.1,0
0.352846,4.5936e-30,0.1,0
0.352988,4.5936e-30,0.1,0
0.353129,4.5936e-30,0.1,0
0.353271,4.5936e-30,0.1,0
0.353412,4.5936e-30,0.1,0
0.353553,4.5936e-30,0.1,0
0.353695,4.5936e-30,0.1,0
0.353836,4.5936e-30,0.1,0
0.353978,4.5936e-30,0.1,0
0.354119,4.5936e-30,0.1,0
0.354261,4.5936e-30,0.1,0
0.354402,4.5936e-30,0.1,0
0.354543,4.5936e-30,0.1,0
0.354685,4.5936e-30,0.1,0
0.354826,1.13049e-29,0.1,0
0.354968,1.13049e-29,0.1,0
0.355109,1.13049e-29,0.1,0
0.35525,1.13049e-29,0.1,0
0.355392,1.13049e-29,0.1,0
0.355533,1.13049e-29,0.1,0
0.355675,1.13049e-29,0.1,0
0.355816,1.13049e-29,0.1,0
0.355958,1.13049e-29,0.1,0
0.356099,1.13049e-29,0.1,0
0.35624,1.13049e-29,0.1,0
0.356382,1.13049e-29,0.1,0
0.356523,1.13049e-29,0.1,0
0.356665,1.13049e-29,0.1,0
0.356806,1.13049e-29,0.1,0
0.356948,1.13049e-29,0.1,0
0.357089,1.13049e-29,0.1,0
0.35723,1.13049e-29,0.1,0
0.357372,1.13049e-29,0.1,0
0.357513,1.13049e-29,0.1,0
0.357655,1.13049e-29,0.1,0
0.357796,1.13049e-29,0.1,0
0.357937,1.13049e-29,0.1,0
0.358079,1.13049e-29,0.1,0
0.35822,1.13049e-29,0.1,0
0.358362,2.31054e-29,0.1,0
0.358503,2.31054e-29,0.1,0
0.358645,2.31054e-29,0.1,0
0.358786,2.31054e-29,0.1,0
0.358927,2.31054e-29,0.1,0
0.359069,2.31054e-29,0.1,0
0.35921,2.31054e-29,0.1,0
0.359352,2.31054e-29,0.1,0
0.359493,2.31054e-29,0.1,0
0.359635,2.31054e-29,0.1,0
0.359776,2.31054e-29,0.1,0
0.359917,2.31054e-29,0.1,0
0.360059,2.31054e-29,0.1,0
0.3602,2.31054e-29,0.1,0
0.360342,2.31054e-29,0.1,0
0.360483,2.31054e-29,0.1,0
0.360624,2.31054e-29,0.1,0
0.360766,2.31054e-29,0.1,0
0.360907,2.31054e-29,0.1,0
0.361049,2.31054e-29,0.1,0
0.36119,2.31054e-29,0.1,0
0.361332,2.31054e-29,0.1,0
0.361473,2.31054e-29,0.1,0
0.361614,5.15465e-29,0.1,0
0.361756,5.15465e-29,0.1,0
0.361897,5.15465e-29,0.1,0
0.362039,5.15465e-29,0.1,0
0.36218,5.15465e-29,0.1,0
0.362322,5.15465e-29,0.1,0
0.362463,5.15465e-29,0.1,0
0.362604,5.15465e-29,0.1,0
0.362746,5.15465e-29,0.1,0
0.362887,5.15465e-29,0.1,0
0.363029,5.15465e-29,0.1,0
0.36317,5.15465e-29,0.1,0
0.363311,5.15465e-29,0.1,0
0.363453,5.15465e-29,0.1,0
0.363594,5.15465e-29,0.1,0
0.363736,5.15465e-29,0.1,0
0.363877,5.15465e-29,0.1,0
0.364019,5.15465e-29,0.1,0
0.36416,5.15465e-29,0.1,0
0.364301,5.15465e-29,0.1,0
0.364443,5.15465e-29,0.1,0
0.364584,5.15465e-29,0.1,0
0.364726,2.20286e-28,0.1,0
0.364867,2.20286e-28,0.1,0
0.365009,2.20286e-28,0.1,0
0.36515,2.20286e-28,0.1,0
0.365291,2.20286e-28,0.1,0
0.365433,2.20286e-28,0.1,0
0.365574,2.20286e-28,0.1,0
0.365716,2.20286e-28,0.1,0
0.365857,2.20286e-28,0.1,0
0.365999,2.20286e-28,0.1,0
0.36614,2.20286e-28,0.1,0
0.366281,2.20286e-28,0.1,0
0.366423,2.20286e-28,0.1,0
0.366564,2.20286e-28,0.1,0
0.366706,2.20286e-28,0.1,0
0.366847,2.20286e-28,0.1,0
0.366988,2.20286e-28,0.1,0
0.36713,2.20286e-28,0.1,0
0.367271,2.20286e-28,0.1,0
0.367413,2.20286e-28,0.1,0
0.367554,2.20286e-28,0.1,0
0.367696,2.20286e-28,0.1,0
0.367837,2.20286e-28,0.1,0
0.367978,2.20286e-28,0.1,0
0.36812,2.20286e-28,0.1,0
0.368261,2.20286e-28,0.1,0
0.368403,4.81966e-28,0.1,0
0.368544,4.81966e-28,0.1,0
0.368685,4.81966e-28,0.1,0
0.368827,4.81966e-28,0.1,0
0.368968,4.81966e-28,0.1,0
0.36911,4.81966e-28,0.1,0
0.369251,4.81966e-28,0.1,0
0.369393,4.81966e-28,0.1,0
0.369534,4.81966e-28,0.1,0
0.369675,4.81966e-28,0.1,0
0.369817,4.81966e-28,0.1,0
0.369958,4.81966e-28,0.1,0
0.3701,4.81966e-28,0.1,0
0.370241,4.81966e-28,0.1,0
0.370383,4.81966e-28,0.1,0
0.370524,4.81966e-28,0.1,0
0.370665,4.81966e-28,0.1,0
0.370807,4.81966e-28,0.1,0
0.370948,4.81966e-28,0.1,0
0.37109,4.81966e-28,0.1,0
0.371231,4.81966e-28,0.1,0
0.371372,4.81966e-28,0.1,0
0.371514,4.81966e-28,0.1,0
0.371655,4.81966e-28,0.1,0
0.371797,4.81966e-28,0.1,0
0.371938,9.63171e-28,0.1,0
0.37208,9.63171e-28,0.1,0
0.372221,9.63171e-28,0.1,0
0.372362,9.63171e-28,0.1,0
0.372504,9.63171e-28,0.1,0
0.372645,9.63171e-28,0.1,0
0.372787,9.63171e-28,0.1,0
0.372928,9.63171e-28,0.1,0
0.37307,9.63171e-28,0.1,0
0.373211,9.63171e-28,0.1,0
0.373352,9.63171e-28,0.1,0
0.373494,9.63171e-28,0.1,0
0.373635,9.63171e-28,0.1,0
0.373777,9.63171e-28,0.1,0
0.373918,9.63171e-28,0.1,0
0.374059,9.63171e-28,0.1,0
0.374201,9.63171e-28,0.1,0
0.374342,9.63171e-28,0.1,0
0.374484,9.63171e-28,0.1,0
0.374625,9.63171e-28,0.1,0
0.374767,9.63171e-28,0.1,0
0.374908,9.63171e-28,0.1,0
0.375049,2.08601e-27,0.1,0
0.375191,2.08601e-27,0.1,0
0.375332,2.08601e-27,0.1,0
0.375474,2.08601e-27,0.1,0
0.375615,2.08601e-27,0.1,0
0.375757,2.08601e-27,0.1,0
0.375898,2.08601e-27,0.1,0
0.376039,2.08601e-27,0.1,0
0.376181,2.08601e-27,0.1,0
0.376322,2.08601e-27,0.1,0
0.376464,2.08601e-27,0.1,0
0.376605,2.08601e-27,0.1,0
0.376746,2.08601e-27,0.1,0
0.376888,2.08601e-27,0.1,0
0.377029,2.08601e-27,0.1,0
0.377171,2.08601e-27,0.1,0
0.377312,2.08601e-27,0.1,0
0.377454,2.08601e-27,0.1,0
0.377595,2.08601e-27,0.1,0
0.377736,2.08601e-27,0.1,0
0.377878,2.08601e-27,0.1,0
0.378019,2.08601e-27,0.1,0
0.378161,2.08601e-27,0.1,0
0.378302,8.4685e-27,0.1,0
0.378444,8.4685e-27,0.1,0
0.378585,8.4685e-27,0.1,0
0.378726,8.4685e-27,0.1,0
0.378868,8.4685e-27,0.1,0
0.379009,8.4685e-27,0.1,0
0.379151,8.4685e-27,0.1,0
0.379292,8.4685e-27,0.1,0
0.379434,8.4685e-27,0.1,0
0.379575,8.4685e-27,0.1,0
0.379716,8.4685e-27,0.1,0
0.379858,8.4685e-27,0.1,0
0.379999,8.4685e-27,0.1,0
0.380141,8.4685e-27,0.1,0
0.380282,8.4685e-27,0.1,0
0.380423,8.4685e-27,0.1,0
0.380565,8.4685e-27,0.1,0
0.380706,8.4685e-27,0.1,0
0.380848,8.4685e-27,0.1,0
0.380989,8.4685e-27,0.1,0
0.381131,8.4685e-27,0.1,0
0.381272,8.4685e-27,0.1,0
0.381413,8.4685e-27,0.1,0
0.381555,8.4685e-27,0.1,0
0.381696,8.4685e-27,0.1,0
0.381838,1.80398e-26,0.1,0
0.381979,1.80398e-26,0.1,0
0.382121,1.80398e-26,0.1,0
0.382262,1.80398e-26,0.1,0
0.382403,1.80398e-26,0.1,0
0.382545,1.80398e-26,0.1,0
0.382686,1.80398e-26,0.1,0
0.382828,1.80398e-26,0.1,0
0.382969,1.80398e-26,0.1,0
0.38311,1.80398e-26,0.1,0
0.383252,1.80398e-26,0.1,0
0.383393,1.80398e-26,0.1,0
0.383535,1.80398e-26,0.1,0
0.383676,1.80398e-26,0.1,0
0.383818,1.80398e-26,0.1,0
0.383959,1.80398e-26,0.1,0
0.3841,1.80398e-26,0.1,0
0.384242,1.80398e-26,0.1,0
0.384383,1.80398e-26,0.1,0
0.384525,1.80398e-26,0.1,0
0.384666,1.80398e-26,0.1,0
0.384807,1.80398e-26,0.1,0
0.384949,1.80398e-26,0.1,0
0.38509,1.80398e-26,0.1,0
0.385232,1.80398e-26,0.1,0
0.385373,1.80398e-26,0.1,0
0.385515,3.55934e-26,0.1,0
0.385656,3.55934e-26,0.1,0
0.385797,3.55934e-26,0.1,0
0.385939,3.55934e-26,0.1,0
0.38608,3.55934e-26,0.1,0
0.386222,3.55934e-26,0.1,0
0.386363,3.55934e-26,0.1,0
0.386505,3.55934e-26,0.1,0
0.386646,3.55934e-26,0.1,0
0.386787,3.55934e-26,0.1,0
0.386929,3.55934e-26,0.1,0
0.38707,3.55934e-26,0.1,0
0.387212,3.55934e-26,0.1,0
0.387353,3.55934e-26,0.1,0
0.387495,3.55934e-26,0.1,0
0.387636,3.55934e-26,0.1,0
0.387777,3.55934e-26,0.1,0
0.387919,3.55934e-26,0.1,0
0.38806,3.55934e-26,0.1,0
0.388202,3.55934e-26,0.1,0
0.388343,3.55934e-26,0.1,0
0.388484,3.55934e-26,0.1,0
0.388626,7.50243e-26,0.1,0
0.388767,7.50243e-26,0.1,0
0.388909,7.50243e-26,0.1,0
0.38905,7.50243e-26,0.1,0
0.389192,7.50243e-26,0.1,0
0.389333,7.50243e-26,0.1,0
0.389474,7.50243e-26,0.1,0
0.389616,7.50243e-26,0.1,0
0.389757,7.50243e-26,0.1,0
0.389899,7.50243e-26,0.1,0
0.39004,7.50243e-26,0.1,0
0.390182,7.50243e-26,0.1,0
0.390323,7.50243e-26,0.1,0
0.390464,7.50243e-26,0.1,0
0.390606,7.50243e-26,0.1,0
0.390747,7.50243e-26,0.1,0
0.390889,7.50243e-26,0.1,0
0.39103,7.50243e-26,0.1,0
0.391171,7.50243e-26,0.1,0
0.391313,7.50243e-26,0.1,0
0.391454,7.50243e-26,0.1,0
0.391596,7.50243e-26,0.1,0
0.391737,2.89514e-25,0.1,0
0.391879,2.89514e-25,0.1,0
0.39202,2.89514e-25,0.1,0
0.392161,2.89514e-25,0.1,0
0.392303,2.89514e-25,0.1,0
0.392444,2.89514e-25,0.1,0
0.392586,2.89514e-25,0.1,0
0.392727,2.89514e-25,0.1,0
0.392869,2.89514e-25,0.1,0
0.39301,2.89514e-25,0.1,0
0.393151,2.89514e-25,0.1,0
0.393293,2.89514e-25,0.1,0
0.393434,2.89514e-25,0.1,0
0.393576,2.89514e-25,0.1,0
0.393717,2.89514e-25,0.1,0
0.393858,2.89514e-25,0.1,0
0.394,2.89514e-25,0.1,0
0.394141,2.89514e-25,0.1,0
0.394283,2.89514e-25,0.1,0
0.394424,2.89514e-25,0.1,0
0.394566,2.89514e-25,0.1,0
0.394707,2.89514e-25,0.1,0
0.394848,2.89514e-25,0.1,0
0.39499,2.89514e-25,0.1,0
0.395131,2.89514e-25,0.1,0
0.395273,2.89514e-25,0.1,0
0.395414,6.00135e-25,0.1,0
0.395556,6.00135e-25,0.1,0
0.395697,6.00135e-25,0.1,0
0.395838,6.00135e-25,0.1,0
0.39598,6.00135e-25,0.1,0
0.396121,6.00135e-25,0.1,0
0.396263,6.00135e-25,0.1,0
0.396404,6.00135e-25,0.1,0
0.396545,6.00135e-25,0.1,0
0.396687,6.00135e-25,0.1,0
0.396828,6.00135e-25,0.1,0
0.39697,6.00135e-25,0.1,0
0.397111,6.00135e-25,0.1,0
0.397253,6.00135e-25,0.1,0
0.397394,6.00135e-25,0.1,0
0.397535,6.00135e-25,0.1,0
0.397677,6.00135e-25,0.1,0
0.397818,6.00135e-25,0.1,0
0.39796,6.00135e-25,0.1,0
0.398101,6.00135e-25,0.1,0
0.398243,6.00135e-25,0.1,0
0.398384,6.00135e-25,0.1,0
0.398525,6.00135e-25,0.1,0
0.398667,6.00135e-25,0.1,0
0.398808,6.00135e-25,0.1,0
0.39895,1.16643e-24,0.1,0
0.399091,1.16643e-24,0.1,0
0.399232,1.16643e-24,0.1,0
0.399374,1.16643e-24,0.1,0
0.399515,1.16643e-24,0.1,0
0.399657,1.16643e-24,0.1,0
0.399798,1.16643e-24,0.1,0
0.39994,1.16643e-24,0.1,0
0.400081,1.16643e-24,0.1,0
0.400222,1.16643e-24,0.1,0
0.400364,1.16643e-24,0.1,0
0.400505,1.16643e-24,0.1,0
0.400647,1.16643e-24,0.1,0
0.400788,1.16643e-24,0.1,0
0.40093,1.16643e-24,0.1,0
0.401071,1.16643e-24,0.1,0
0.401212,1.16643e-24,0.1,0
0.401354,1.16643e-24,0.1,0
0.401495,1.16643e-24,0.1,0
0.401637,1.16643e-24,0.1,0
0.401778,1.16643e-24,0.1,0
0.40192,1.16643e-24,0.1,0
0.402061,1.16643e-24,0.1,0
0.402202,2.39442e-24,0.1,0
0.402344,2.39442e-24,0.1,0
0.402485,2.39442e-24,0.1,0
0.402627,2.39442e-24,0.1,2.76493e-30
0.402768,2.39442e-24,0.1,2.76493e-30
0.402909,2.39442e-24,0.1,2.76493e-30
0.403051,2.39442e-24,0.1,2.76493e-30
0.403192,2.39442e-24,0.1,2.76493e-30
0.403334,2.39442e-24,0.1,2.76493e-30
0.403475,2.39442e-24,0.1,2.76493e-30
0.403617,2.39442e-24,0.1,2.76493e-30
0.403758,2.39442e-24,0.1,2.76493e-30
0.403899,2.39442e-24,0.1,2.76493e-30
0.404041,2.39442e-24,0.1,2.76493e-30
0.404182,2.39442e-24,0.1,2.76493e-30
0.404324,2.39442e-24,0.1,2.76493e-30
0.404465,2.39442e-24,0.1,1.26273e-29
0.404606,2.39442e-24,0.1,1.26273e-29
0.404748,2.39442e-24,0.1,1.26273e-29
0.404889,2.39442e-24,0.1,1.26273e-29
0.405031,2.39442e-24,0.1,1.26273e-29
0.405172,2.39442e-24,0.1,1.26273e-29
0.405314,8.77361e-24,0.1,1.26273e-29
0.405455,8.77361e-24,0.1,1.26273e-29
0.405596,8.77361e-24,0.1,1.26273e-29
0.405738,8.77361e-24,0.1,1.26273e-29
0.405879,8.77361e-24,0.1,1.26273e-29
0.406021,8.77361e-24,0.1,1.26273e-29
0.406162,8.77361e-24,0.1,1.26273e-29
0.406304,8.77361e-24,0.1,1.26273e-29
0.406445,8.77361e-24,0.1,1.26273e-29
0.406586,8.77361e-24,0.1,1.26273e-29
0.406728,8.77361e-24,0.1,1.26273e-29
0.406869,8.77361e-24,0.1,1.26273e-29
0.407011,8.77361e-24,0.1,1.26273e-29
0.407152,8.77361e-24,0.1,1.26273e-29
0.407293,8.77361e-24,0.1,1.26273e-29
0.407435,8.77361e-24,0.1,1.26273e-29
0.407576,8.77361e-24,0.1,2.8165e-29
0.407718,8.77361e-24,0.1,2.8165e-29
0.407859,8.77361e-24,0.1,2.8165e-29
0.408001,8.77361e-24,0.1,2.8165e-29
0.408142,8.77361e-24,0.1,2.8165e-29
0.408283,8.77361e-24,0.1,2.8165e-29
0.408425,8.77361e-24,0.1,2.8165e-29
0.408566,8.77361e-24,0.1,2.8165e-29
0.408708,8.77361e-24,0.1,2.8165e-29
0.408849,8.77361e-24,0.1,2.8165e-29
0.408991,1.76687e-23,0.1,2.8165e-29
0.409132,1.76687e-23,0.1,5.05479e-29
0.409273,1.76687e-23,0.1,5.05479e-29
0.409415,1.76687e-23,0.1,5.05479e-29
0.409556,1.76687e-23,0.1,5.05479e-29
0.409698,1.76687e-23,0.1,5.05479e-29
0.409839,1.76687e-23,0.1,5.05479e-29
0.409981,1.76687e-23,0.1,5.05479e-29
0.410122,1.76687e-23,0.1,5.05479e-29
0.410263,1.76687e-23,0.1,5.05479e-29
0.410405,1.76687e-23,0.1,5.05479e-29
0.410546,1.76687e-23,0.1,5.05479e-29
0.410688,1.76687e-23,0.1,5.05479e-29
0.410829,1.76687e-23,0.1,5.05479e-29
0.41097,1.76687e-23,0.1,5.05479e-29
0.411112,1.76687e-23,0.1,5.05479e-29
0.411253,1.76687e-23,0.1,5.05479e-29
0.411395,1.76687e-23,0.1,5.05479e-29
0.411536,1.76687e-23,0.1,5.05479e-29
0.411678,1.76687e-23,0.1,5.05479e-29
0.411819,1.76687e-23,0.1,5.05479e-29
0.41196,1.76687e-23,0.1,1.06898e-28
0.412102,1.76687e-23,0.1,1.06898e-28
0.412243,1.76687e-23,0.1,1.06898e-28
0.412385,1.76687e-23,0.1,1.06898e-28
0.412526,3.39107e-23,0.1,1.06898e-28
0.412668,3.39107e-23,0.1,1.06898e-28
0.412809,3.39107e-23,0.1,1.06898e-28
0.41295,3.39107e-23,0.1,1.06898e-28
0.413092,3.39107e-23,0.1,1.06898e-28
0.413233,3.39107e-23,0.1,1.06898e-28
0.413375,3.39107e-23,0.1,1.06898e-28
0.413516,3.39107e-23,0.1,1.06898e-28
0.413657,3.39107e-23,0.1,1.06898e-28
0.413799,3.39107e-23,0.1,1.06898e-28
0.41394,3.39107e-23,0.1,1.06898e-28
0.414082,3.39107e-23,0.1,1.06898e-28
0.414223,3.39107e-23,0.1,1.06898e-28
0.414365,3.39107e-23,0.1,1.06898e-28
0.414506,3.39107e-23,0.1,1.06898e-28
0.414647,3.39107e-23,0.1,1.06898e-28
0.414789,3.39107e-23,0.1,1.06898e-28
0.41493,3.39107e-23,0.1,1.06898e-28
0.415072,3.39107e-23,0.1,1.06898e-28
0.415213,3.39107e-23,0.1,1.06898e-28
0.415355,3.39107e-23,0.1,1.06898e-28
0.415496,3.39107e-23,0.1,1.06898e-28
0.415637,6.74913e-23,0.1,1.06898e-28
0.415779,6.74913e-23,0.1,1.06898e-28
0.41592,6.74913e-23,0.1,1.06898e-28
0.416062,6.74913e-23,0.1,1.8679e-28
0.416203,6.74913e-23,0.1,4.06303e-28
0.416344,6.74913e-23,0.1,4.06303e-28
0.416486,6.74913e-23,0.1,4.06303e-28
0.416627,6.74913e-23,0.1,6.4184e-28
0.416769,6.74913e-23,0.1,6.4184e-28
0.41691,6.74913e-23,0.1,6.4184e-28
0.417052,6.74913e-23,0.1,6.4184e-28
0.417193,6.74913e-23,0.1,6.4184e-28
0.417334,6.74913e-23,0.1,6.4184e-28
0.417476,6.74913e-23,0.1,6.4184e-28
0.417617,6.74913e-23,0.1,6.4184e-28
0.417759,6.74913e-23,0.1,6.4184e-28
0.4179,6.74913e-23,0.1,6.4184e-28
0.418042,6.74913e-23,0.1,6.4184e-28
0.418183,6.74913e-23,0.1,6.4184e-28
0.418324,6.74913e-23,0.1,6.4184e-28
0.418466,6.74913e-23,0.1,6.4184e-28
0.418607,6.74913e-23,0.1,6.4184e-28
0.418749,6.74913e-23,0.1,6.4184e-28
0.41889,2.34756e-22,0.1,6.4184e-28
0.419031,2.34756e-22,0.1,6.4184e-28
0.419173,2.34756e-22,0.1,6.4184e-28
0.419314,2.34756e-22,0.1,6.4184e-28
0.419456,2.34756e-22,0.1,6.4184e-28
0.419597,2.34756e-22,0.1,6.4184e-28
0.419739,2.34756e-22,0.1,6.4184e-28
0.41988,2.34756e-22,0.1,6.4184e-28
0.420021,2.34756e-22,0.1,6.4184e-28
0.420163,2.34756e-22,0.1,6.4184e-28
0.420304,2.34756e-22,0.1,6.4184e-28
0.420446,2.34756e-22,0.1,6.4184e-28
0.420587,2.34756e-22,0.1,6.4184e-28
0.420729,2.34756e-22,0.1,6.4184e-28
0.42087,2.34756e-22,0.1,6.4184e-28
0.421011,2.34756e-22,0.1,1.3677e-27
0.421153,2.34756e-22,0.1,1.3677e-27
0.421294,2.34756e-22,0.1,1.3677e-27
0.421436,2.34756e-22,0.1,1.3677e-27
0.421577,2.34756e-22,0.1,1.3677e-27
0.421719,2.34756e-22,0.1,1.3677e-27
0.42186,2.34756e-22,0.1,1.3677e-27
0.422001,2.34756e-22,0.1,1.3677e-27
0.422143,2.34756e-22,0.1,1.3677e-27
0.422284,2.34756e-22,0.1,1.3677e-27
0.422426,4.58835e-22,0.1,1.3677e-27
0.422567,4.58835e-22,0.1,1.3677e-27
0.422708,4.58835e-22,0.1,1.3677e-27
0.42285,4.58835e-22,0.1,1.3677e-27
0.422991,4.58835e-22,0.1,2.40596e-27
0.423133,4.58835e-22,0.1,2.40596e-27
0.423274,4.58835e-22,0.1,2.40596e-27
0.423416,4.58835e-22,0.1,2.40596e-27
0.423557,4.58835e-22,0.1,2.40596e-27
0.423698,4.58835e-22,0.1,2.40596e-27
0.42384,4.58835e-22,0.1,2.40596e-27
0.423981,4.58835e-22,0.1,2.40596e-27
0.424123,4.58835e-22,0.1,2.40596e-27
0.424264,4.58835e-22,0.1,2.40596e-27
0.424406,4.58835e-22,0.1,2.40596e-27
0.424547,4.58835e-22,0.1,2.40596e-27
0.424688,4.58835e-22,0.1,2.40596e-27
0.42483,4.58835e-22,0.1,2.40596e-27
0.424971,4.58835e-22,0.1,2.40596e-27
0.425113,4.58835e-22,0.1,2.40596e-27
0.425254,4.58835e-22,0.1,2.40596e-27
0.425395,4.58835e-22,0.1,2.40596e-27
0.425537,4.58835e-22,0.1,2.40596e-27
0.425678,4.58835e-22,0.1,2.40596e-27
0.42582,4.58835e-22,0.1,2.40596e-27
0.425961,4.58835e-22,0.1,5.03229e-27
0.426103,8.67391e-22,0.1,5.03229e-27
0.426244,8.67391e-22,0.1,5.03229e-27
0.426385,8.67391e-22,0.1,5.03229e-27
0.426527,8.67391e-22,0.1,5.03229e-27
0.426668,8.67391e-22,0.1,5.03229e-27
0.42681,8.67391e-22,0.1,5.03229e-27
0.426951,8.67391e-22,0.1,5.03229e-27
0.427092,8.67391e-22,0.1,5.03229e-27
0.427234,8.67391e-22,0.1,5.03229e-27
0.427375,8.67391e-22,0.1,5.03229e-27
0.427517,8.67391e-22,0.1,5.03229e-27
0.427658,8.67391e-22,0.1,5.03229e-27
0.4278,8.67391e-22,0.1,5.03229e-27
0.427941,8.67391e-22,0.1,5.03229e-27
0.428082,8.67391e-22,0.1,5.03229e-27
0.428224,8.67391e-22,0.1,5.03229e-27
0.428365,8.67391e-22,0.1,5.03229e-27
0.428507,8.67391e-22,0.1,5.03229e-27
0.428648,8.67391e-22,0.1,5.03229e-27
0.42879,8.67391e-22,0.1,5.03229e-27
0.428931,8.67391e-22,0.1,5.03229e-27
0.429072,8.67391e-22,0.1,5.03229e-27
0.429214,1.67518e-21,0.1,5.03229e-27
0.429355,1.67518e-21,0.1,5.03229e-27
0.429497,1.67518e-21,0.1,5.03229e-27
0.429638,1.67518e-21,0.1,5.03229e-27
0.429779,1.67518e-21,0.1,5.03229e-27
0.429921,1.67518e-21,0.1,5.03229e-27
0.430062,1.67518e-21,0.1,5.03229e-27
0.430204,1.67518e-21,0.1,8.81932e-27
0.430345,1.67518e-21,0.1,8.81932e-27
0.430487,1.67518e-21,0.1,8.81932e-27
0.430628,1.67518e-21,0.1,8.81932e-27
0.430769,1.67518e-21,0.1,8.81932e-27
0.430911,1.67518e-21,0.1,1.82746e-26
0.431052,1.67518e-21,0.1,1.82746e-26
0.431194,1.67518e-21,0.1,1.82746e-26
0.431335,1.67518e-21,0.1,1.82746e-26
0.431477,1.67518e-21,0.1,1.82746e-26
0.431618,1.67518e-21,0.1,1.82746e-26
0.431759,1.67518e-21,0.1,1.82746e-26
0.431901,1.67518e-21,0.1,1.82746e-26
0.432042,1.67518e-21,0.1,1.82746e-26
0.432184,1.67518e-21,0.1,6.66805e-26
0.432325,5.52472e-21,0.1,6.66805e-26
0.432467,5.52472e-21,0.1,6.66805e-26
0.432608,5.52472e-21,0.1,6.66805e-26
0.432749,5.52472e-21,0.1,6.66805e-26
0.432891,5.52472e-21,0.1,6.66805e-26
0.433032,5.52472e-21,0.1,6.66805e-26
0.433174,5.52472e-21,0.1,6.66805e-26
0.433315,5.52472e-21,0.1,6.66805e-26
0.433456,5.52472e-21,0.1,6.66805e-26
0.433598,5.52472e-21,0.1,6.66805e-26
0.433739,5.52472e-21,0.1,6.66805e-26
0.433881,5.52472e-21,0.1,6.66805e-26
0.434022,5.52472e-21,0.1,6.66805e-26
0.434164,5.52472e-21,0.1,6.66805e-26
0.434305,5.52472e-21,0.1,6.66805e-26
0.434446,5.52472e-21,0.1,6.66805e-26
0.434588,5.52472e-21,0.1,6.66805e-26
0.434729,5.52472e-21,0.1,6.66805e-26
0.434871,5.52472e-21,0.1,6.66805e-26
0.435012,5.52472e-21,0.1,6.66805e-26
0.435154,5.52472e-21,0.1,6.66805e-26
0.435295,5.52472e-21,0.1,6.66805e-26
0.435436,5.52472e-21,0.1,6.66805e-26
0.435578,5.52472e-21,0.1,6.66805e-26
0.435719,5.52472e-21,0.1,1.40719e-25
0.435861,5.52472e-21,0.1,1.40719e-25
0.436002,1.04712e-20,0.1,1.40719e-25
0.436143,1.04712e-20,0.1,1.40719e-25
0.436285,1.04712e-20,0.1,1.40719e-25
0.436426,1.04712e-20,0.1,1.40719e-25
0.436568,1.04712e-20,0.1,1.40719e-25
0.436709,1.04712e-20,0.1,1.40719e-25
0.436851,1.04712e-20,0.1,1.40719e-25
0.436992,1.04712e-20,0.1,1.40719e-25
0.437133,1.04712e-20,0.1,2.39623e-25
0.437275,1.04712e-20,0.1,2.39623e-25
0.437416,1.04712e-20,0.1,2.39623e-25
0.437558,1.04712e-20,0.1,2.39623e-25
0.437699,1.04712e-20,0.1,2.39623e-25
0.437841,1.04712e-20,0.1,2.39623e-25
0.437982,1.04712e-20,0.1,2.39623e-25
0.438123,1.04712e-20,0.1,2.39623e-25
0.438265,1.04712e-20,0.1,2.39623e-25
0.438406,1.04712e-20,0.1,2.39623e-25
0.438548,1.04712e-20,0.1,2.39623e-25
0.438689,1.04712e-20,0.1,2.39623e-25
0.43883,1.04712e-20,0.1,2.39623e-25
0.438972,1.04712e-20,0.1,2.39623e-25
0.439113,1.04712e-20,0.1,2.39623e-25
0.439255,1.04712e-20,0.1,2.39623e-25
0.439396,1.04712e-20,0.1,2.39623e-25
0.439538,1.94835e-20,0.1,2.39623e-25
0.439679,1.94835e-20,0.1,2.39623e-25
0.43982,1.94835e-20,0.1,2.39623e-25
0.439962,1.94835e-20,0.1,2.39623e-25
0.440103,1.94835e-20,0.1,2.39623e-25
0.440245,1.94835e-20,0.1,2.39623e-25
0.440386,1.94835e-20,0.1,2.39623e-25
0.440528,1.94835e-20,0.1,5.09103e-25
0.440669,1.94835e-20,0.1,5.09103e-25
0.44081,1.94835e-20,0.1,5.09103e-25
0.440952,1.94835e-20,0.1,5.09103e-25
0.441093,1.94835e-20,0.1,5.09103e-25
0.441235,1.94835e-20,0.1,5.09103e-25
0.441376,1.94835e-20,0.1,5.09103e-25
0.441518,1.94835e-20,0.1,5.09103e-25
0.441659,1.94835e-20,0.1,5.09103e-25
0.4418,1.94835e-20,0.1,5.09103e-25
0.441942,1.94835e-20,0.1,5.09103e-25
0.442083,1.94835e-20,0.1,5.09103e-25
0.442225,1.94835e-20,0.1,5.09103e-25
0.442366,1.94835e-20,0.1,5.09103e-25
0.442507,1.94835e-20,0.1,5.09103e-25
0.442649,1.94835e-20,0.1,5.09103e-25
0.44279,3.64619e-20,0.1,5.09103e-25
0.442932,3.64619e-20,0.1,5.09103e-25
0.443073,3.64619e-20,0.1,5.09103e-25
0.443215,3.64619e-20,0.1,8.32654e-25
0.443356,3.64619e-20,0.1,8.32654e-25
0.443497,3.64619e-20,0.1,8.32654e-25
0.443639,3.64619e-20,0.1,8.32654e-25
0.44378,3.64619e-20,0.1,8.32654e-25
0.443922,3.64619e-20,0.1,8.32654e-25
0.444063,3.64619e-20,0.1,8.32654e-25
0.444205,3.64619e-20,0.1,8.32654e-25
0.444346,3.64619e-20,0.1,8.32654e-25
0.444487,3.64619e-20,0.1,8.32654e-25
0.444629,3.64619e-20,0.1,8.32654e-25
0.44477,3.64619e-20,0.1,8.32654e-25
0.444912,3.64619e-20,0.1,8.32654e-25
0.445053,3.64619e-20,0.1,8.32654e-25
0.445194,3.64619e-20,0.1,8.32654e-25
0.445336,3.64619e-20,0.1,8.32654e-25
0.445477,3.64619e-20,0.1,8.32654e-25
0.445619,3.64619e-20,0.1,8.32654e-25
0.44576,3.64619e-20,0.1,8.32654e-25
0.445902,1.1391e-19,0.1,2.04359e-24
0.446043,1.1391e-19,0.1,2.04359e-24
0.446184,1.1391e-19,0.1,2.04359e-24
0.446326,1.1391e-19,0.1,2.04359e-24
0.446467,1.1391e-19,0.1,2.04359e-24
0.446609,1.1391e-19,0.1,2.04359e-24
0.44675,1.1391e-19,0.1,2.04359e-24
0.446891,1.1391e-19,0.1,2.04359e-24
0.447033,1.1391e-19,0.1,2.04359e-24
0.447174,1.1391e-19,0.1,2.04359e-24
0.447316,1.1391e-19,0.1,2.04359e-24
0.447457,1.1391e-19,0.1,2.04359e-24
0.447599,1.1391e-19,0.1,2.04359e-24
0.44774,1.1391e-19,0.1,2.04359e-24
0.447881,1.1391e-19,0.1,2.04359e-24
0.448023,1.1391e-19,0.1,2.04359e-24
0.448164,1.1391e-19,0.1,2.04359e-24
0.448306,1.1391e-19,0.1,2.04359e-24
0.448447,1.1391e-19,0.1,2.04359e-24
0.448589,1.1391e-19,0.1,2.04359e-24
0.44873,1.1391e-19,0.1,2.04359e-24
0.448871,1.1391e-19,0.1,3.40743e-24
0.449013,1.1391e-19,0.1,3.40743e-24
0.449154,1.1391e-19,0.1,3.40743e-24
0.449296,1.1391e-19,0.1,3.40743e-24
0.449437,2.09075e-19,0.1,3.40743e-24
0.449578,2.09075e-19,0.1,3.40743e-24
0.44972,2.09075e-19,0.1,3.40743e-24
0.449861,2.09075e-19,0.1,3.40743e-24
0.450003,2.09075e-19,0.1,3.40743e-24
0.450144,2.09075e-19,0.1,3.40743e-24
0.450286,2.09075e-19,0.1,6.07327e-24
0.450427,2.09075e-19,0.1,6.07327e-24
0.450568,2.09075e-19,0.1,6.07327e-24
0.45071,2.09075e-19,0.1,6.07327e-24
0.450851,2.09075e-19,0.1,6.07327e-24
0.450993,2.09075e-19,0.1,6.07327e-24
0.451134,2.09075e-19,0.1,6.07327e-24
0.451276,2.09075e-19,0.1,6.07327e-24
0.451417,2.09075e-19,0.1,6.07327e-24
0.451558,2.09075e-19,0.1,6.07327e-24
0.4517,2.09075e-19,0.1,6.07327e-24
0.451841,2.09075e-19,0.1,6.07327e-24
0.451983,2.09075e-19,0.1,6.07327e-24
0.452124,2.09075e-19,0.1,6.07327e-24
0.452266,2.09075e-19,0.1,6.07327e-24
0.452407,2.09075e-19,0.1,6.07327e-24
0.452548,2.09075e-19,0.1,6.07327e-24
0.45269,2.09075e-19,0.1,6.07327e-24
0.452831,2.09075e-19,0.1,6.07327e-24
0.452973,2.09075e-19,0.1,6.07327e-24
0.453114,3.80243e-19,0.1,6.07327e-24
0.453255,3.80243e-19,0.1,6.07327e-24
0.453397,3.80243e-19,0.1,6.07327e-24
0.453538,3.80243e-19,0.1,6.07327e-24
0.45368,3.80243e-19,0.1,6.07327e-24
0.453821,3.80243e-19,0.1,6.07327e-24
0.453963,3.80243e-19,0.1,1.25342e-23
0.454104,3.80243e-19,0.1,1.25342e-23
0.454245,3.80243e-19,0.1,1.25342e-23
0.454387,3.80243e-19,0.1,1.25342e-23
0.454528,3.80243e-19,0.1,1.25342e-23
0.45467,3.80243e-19,0.1,1.25342e-23
0.454811,3.80243e-19,0.1,1.25342e-23
0.454953,3.80243e-19,0.1,1.25342e-23
0.455094,3.80243e-19,0.1,2.53847e-23
0.455235,3.80243e-19,0.1,2.53847e-23
0.455377,3.80243e-19,0.1,2.53847e-23
0.455518,3.80243e-19,0.1,2.53847e-23
0.45566,3.80243e-19,0.1,4.37572e-23
0.455801,3.80243e-19,0.1,4.37572e-23
0.455942,3.80243e-19,0.1,4.37572e-23
0.456084,3.80243e-19,0.1,4.37572e-23
0.456225,6.90281e-19,0.1,4.37572e-23
0.456367,6.90281e-19,0.1,4.37572e-23
0.456508,6.90281e-19,0.1,4.37572e-23
0.45665,6.90281e-19,0.1,4.37572e-23
0.456791,6.90281e-19,0.1,4.37572e-23
0.456932,6.90281e-19,0.1,4.37572e-23
0.457074,6.90281e-19,0.1,4.37572e-23
0.457215,6.90281e-19,0.1,4.37572e-23
0.457357,6.90281e-19,0.1,4.37572e-23
0.457498,6.90281e-19,0.1,4.37572e-23
0.45764,6.90281e-19,0.1,4.37572e-23
0.457781,6.90281e-19,0.1,4.37572e-23
0.457922,6.90281e-19,0.1,4.37572e-23
0.458064,6.90281e-19,0.1,4.37572e-23
0.458205,6.90281e-19,0.1,4.37572e-23
0.458347,6.90281e-19,0.1,4.37572e-23
0.458488,6.90281e-19,0.1,4.37572e-23
0.458629,6.90281e-19,0.1,4.37572e-23
0.458771,6.90281e-19,0.1,4.37572e-23
0.458912,6.90281e-19,0.1,4.37572e-23
0.459054,6.90281e-19,0.1,4.37572e-23
0.459195,6.90281e-19,0.1,4.37572e-23
0.459337,2.01241e-18,0.1,4.37572e-23
0.459478,2.01241e-18,0.1,4.37572e-23
0.459619,2.01241e-18,0.1,4.37572e-23
0.459761,2.01241e-18,0.1,4.37572e-23
0.459902,2.01241e-18,0.1,8.61223e-23
0.460044,2.01241e-18,0.1,8.61223e-23
0.460185,2.01241e-18,0.1,8.61223e-23
0.460327,2.01241e-18,0.1,8.61223e-23
0.460468,2.01241e-18,0.1,8.61223e-23
0.460609,2.01241e-18,0.1,8.61223e-23
0.460751,2.01241e-18,0.1,8.61223e-23
0.460892,2.01241e-18,0.1,8.61223e-23
0.461034,2.01241e-18,0.1,8.61223e-23
0.461175,2.01241e-18,0.1,8.61223e-23
0.461316,2.01241e-18,0.1,8.61223e-23
0.461458,2.01241e-18,0.1,8.61223e-23
0.461599,2.01241e-18,0.1,8.61223e-23
0.461741,2.01241e-18,0.1,8.61223e-23
0.461882,2.01241e-18,0.1,8.61223e-23
0.462024,2.01241e-18,0.1,8.61223e-23
0.462165,2.01241e-18,0.1,8.61223e-23
0.462306,2.01241e-18,0.1,8.61223e-23
0.462448,2.01241e-18,0.1,8.61223e-23
0.462589,2.01241e-18,0.1,8.61223e-23
0.462731,2.01241e-18,0.1,8.61223e-23
0.462872,2.01241e-18,0.1,1.44822e-22
0.463014,3.59303e-18,0.1,1.44822e-22
0.463155,3.59303e-18,0.1,1.44822e-22
0.463296,3.59303e-18,0.1,1.44822e-22
0.463438,3.59303e-18,0.1,1.44822e-22
0.463579,3.59303e-18,0.1,1.44822e-22
0.463721,3.59303e-18,0.1,1.44822e-22
0.463862,3.59303e-18,0.1,1.44822e-22
0.464004,3.59303e-18,0.1,1.44822e-22
0.464145,3.59303e-18,0.1,1.44822e-22
0.464286,3.59303e-18,0.1,1.44822e-22
0.464428,3.59303e-18,0.1,2.73279e-22
0.464569,3.59303e-18,0.1,2.73279e-22
0.464711,3.59303e-18,0.1,2.73279e-22
0.464852,3.59303e-18,0.1,2.73279e-22
0.464993,3.59303e-18,0.1,2.73279e-22
0.465135,3.59303e-18,0.1,2.73279e-22
0.465276,3.59303e-18,0.1,2.73279e-22
0.465418,3.59303e-18,0.1,2.73279e-22
0.465559,3.59303e-18,0.1,2.73279e-22
0.465701,3.59303e-18,0.1,2.73279e-22
0.465842,3.59303e-18,0.1,2.73279e-22
0.465983,3.59303e-18,0.1,2.73279e-22
0.466125,3.59303e-18,0.1,2.73279e-22
0.466266,3.59303e-18,0.1,2.73279e-22
0.466408,3.59303e-18,0.1,2.73279e-22
0.466549,3.59303e-18,0.1,2.73279e-22
0.46669,6.29881e-18,0.1,2.73279e-22
0.466832,6.29881e-18,0.1,2.73279e-22
0.466973,6.29881e-18,0.1,2.73279e-22
0.467115,6.29881e-18,0.1,5.39525e-22
0.467256,6.29881e-18,0.1,5.39525e-22
0.467398,6.29881e-18,0.1,5.39525e-22
0.467539,6.29881e-18,0.1,5.39525e-22
0.46768,6.29881e-18,0.1,5.39525e-22
0.467822,6.29881e-18,0.1,5.39525e-22
0.467963,6.29881e-18,0.1,5.39525e-22
0.468105,6.29881e-18,0.1,5.39525e-22
0.468246,6.29881e-18,0.1,5.39525e-22
0.468388,6.29881e-18,0.1,5.39525e-22
0.468529,6.29881e-18,0.1,9.58681e-22
0.46867,6.29881e-18,0.1,9.58681e-22
0.468812,6.29881e-18,0.1,9.58681e-22
0.468953,6.29881e-18,0.1,9.58681e-22
0.469095,6.29881e-18,0.1,9.58681e-22
0.469236,6.29881e-18,0.1,9.58681e-22
0.469377,6.29881e-18,0.1,1.55623e-21
0.469519,6.29881e-18,0.1,1.55623e-21
0.46966,6.29881e-18,0.1,1.55623e-21
0.469802,1.11356e-17,0.1,1.55623e-21
0.469943,1.11356e-17,0.1,1.55623e-21
0.470085,1.11356e-17,0.1,1.55623e-21
0.470226,1.11356e-17,0.1,1.55623e-21
0.470367,1.11356e-17,0.1,1.55623e-21
0.470509,1.11356e-17,0.1,1.55623e-21
0.47065,1.11356e-17,0.1,1.55623e-21
0.470792,1.11356e-17,0.1,1.55623e-21
0.470933,1.11356e-17,0.1,1.55623e-21
0.471075,1.11356e-17,0.1,1.55623e-21
0.471216,1.11356e-17,0.1,1.55623e-21
0.471357,1.11356e-17,0.1,1.55623e-21
0.471499,1.11356e-17,0.1,1.55623e-21
0.47164,1.11356e-17,0.1,1.55623e-21
0.471782,1.11356e-17,0.1,1.55623e-21
0.471923,1.11356e-17,0.1,1.55623e-21
0.472064,1.11356e-17,0.1,1.55623e-21
0.472206,1.11356e-17,0.1,1.55623e-21
0.472347,1.11356e-17,0.1,1.55623e-21
0.472489,1.11356e-17,0.1,1.55623e-21
0.47263,1.11356e-17,0.1,2.75824e-21
0.472772,1.11356e-17,0.1,2.75824e-21
0.472913,3.02151e-17,0.1,2.75824e-21
0.473054,3.02151e-17,0.1,2.75824e-21
0.473196,3.02151e-17,0.1,2.75824e-21
0.473337,3.02151e-17,0.1,2.75824e-21
0.473479,3.02151e-17,0.1,2.75824e-21
0.47362,3.02151e-17,0.1,2.75824e-21
0.473762,3.02151e-17,0.1,2.75824e-21
0.473903,3.02151e-17,0.1,2.75824e-21
0.474044,3.02151e-17,0.1,2.75824e-21
0.474186,3.02151e-17,0.1,2.75824e-21
0.474327,3.02151e-17,0.1,2.75824e-21
0.474469,3.02151e-17,0.1,2.75824e-21
0.47461,3.02151e-17,0.1,2.75824e-21
0.474751,3.02151e-17,0.1,2.75824e-21
0.474893,3.02151e-17,0.1,2.75824e-21
0.475034,3.02151e-17,0.1,2.75824e-21
0.475176,3.02151e-17,0.1,2.75824e-21
0.475317,3.02151e-17,0.1,2.75824e-21
0.475459,3.02151e-17,0.1,4.37454e-21
0.4756,3.02151e-17,0.1,4.37454e-21
0.475741,3.02151e-17,0.1,4.37454e-21
0.475883,3.02151e-17,0.1,4.37454e-21
0.476024,3.02151e-17,0.1,4.37454e-21
0.476166,3.02151e-17,0.1,4.37454e-21
0.476307,3.02151e-17,0.1,4.37454e-21
0.476449,3.02151e-17,0.1,4.37454e-21
0.47659,5.25236e-17,0.1,4.37454e-21
0.476731,5.25236e-17,0.1,4.37454e-21
0.476873,5.25236e-17,0.1,7.83598e-21
0.477014,5.25236e-17,0.1,7.83598e-21
0.477156,5.25236e-17,0.1,7.83598e-21
0.477297,5.25236e-17,0.1,7.83598e-21
0.477438,5.25236e-17,0.1,7.83598e-21
0.47758,5.25236e-17,0.1,7.83598e-21
0.477721,5.25236e-17,0.1,7.83598e-21
0.477863,5.25236e-17,0.1,7.83598e-21
0.478004,5.25236e-17,0.1,7.83598e-21
0.478146,5.25236e-17,0.1,7.83598e-21
0.478287,5.25236e-17,0.1,7.83598e-21
0.478428,5.25236e-17,0.1,7.83598e-21
0.47857,5.25236e-17,0.1,7.83598e-21
0.478711,5.25236e-17,0.1,7.83598e-21
0.478853,5.25236e-17,0.1,7.83598e-21
0.478994,5.25236e-17,0.1,7.83598e-21
0.479136,5.25236e-17,0.1,7.83598e-21
0.479277,5.25236e-17,0.1,7.83598e-21
0.479418,5.25236e-17,0.1,7.83598e-21
0.47956,5.25236e-17,0.1,7.83598e-21
0.479701,5.25236e-17,0.1,7.83598e-21
0.479843,5.25236e-17,0.1,1.51049e-20
0.479984,5.25236e-17,0.1,1.51049e-20
0.480126,8.9001e-17,0.1,1.51049e-20
0.480267,8.9001e-17,0.1,1.51049e-20
0.480408,8.9001e-17,0.1,1.51049e-20
0.48055,8.9001e-17,0.1,1.51049e-20
0.480691,8.9001e-17,0.1,1.51049e-20
0.480833,8.9001e-17,0.1,1.51049e-20
0.480974,8.9001e-17,0.1,1.51049e-20
0.481115,8.9001e-17,0.1,1.51049e-20
0.481257,8.9001e-17,0.1,2.73026e-20
0.481398,8.9001e-17,0.1,2.73026e-20
0.48154,8.9001e-17,0.1,2.73026e-20
0.481681,8.9001e-17,0.1,2.73026e-20
0.481823,8.9001e-17,0.1,4.40089e-20
0.481964,8.9001e-17,0.1,4.40089e-20
0.482105,8.9001e-17,0.1,4.40089e-20
0.482247,8.9001e-17,0.1,4.40089e-20
0.482388,8.9001e-17,0.1,4.40089e-20
0.48253,8.9001e-17,0.1,4.40089e-20
0.482671,8.9001e-17,0.1,4.40089e-20
0.482813,8.9001e-17,0.1,4.40089e-20
0.482954,8.9001e-17,0.1,4.40089e-20
0.483095,8.9001e-17,0.1,4.40089e-20
0.483237,8.9001e-17,0.1,4.40089e-20
0.483378,1.53142e-16,0.1,4.40089e-20
0.48352,1.53142e-16,0.1,4.40089e-20
0.483661,1.53142e-16,0.1,4.40089e-20
0.483802,1.53142e-16,0.1,4.40089e-20
0.483944,1.53142e-16,0.1,4.40089e-20
0.484085,1.53142e-16,0.1,4.40089e-20
0.484227,1.53142e-16,0.1,4.40089e-20
0.484368,1.53142e-16,0.1,4.40089e-20
0.48451,1.53142e-16,0.1,4.40089e-20
0.484651,1.53142e-16,0.1,4.40089e-20
0.484792,1.53142e-16,0.1,4.40089e-20
0.484934,1.53142e-16,0.1,4.40089e-20
0.485075,1.53142e-16,0.1,4.40089e-20
0.485217,1.53142e-16,0.1,4.40089e-20
0.485358,1.53142e-16,0.1,4.40089e-20
0.4855,1.53142e-16,0.1,4.40089e-20
0.485641,1.53142e-16,0.1,4.40089e-20
0.485782,1.53142e-16,0.1,7.95882e-20
0.485924,1.53142e-16,0.1,7.95882e-20
0.486065,1.53142e-16,0.1,7.95882e-20
0.486207,1.53142e-16,0.1,7.95882e-20
0.486348,1.53142e-16,0.1,7.95882e-20
0.486489,3.87516e-16,0.1,7.95882e-20
0.486631,3.87516e-16,0.1,7.95882e-20
0.486772,3.87516e-16,0.1,7.95882e-20
0.486914,3.87516e-16,0.1,7.95882e-20
0.487055,3.87516e-16,0.1,7.95882e-20
0.487197,3.87516e-16,0.1,7.95882e-20
0.487338,3.87516e-16,0.1,7.95882e-20
0.487479,3.87516e-16,0.1,7.95882e-20
0.487621,3.87516e-16,0.1,7.95882e-20
0.487762,3.87516e-16,0.1,7.95882e-20
0.487904,3.87516e-16,0.1,7.95882e-20
0.488045,3.87516e-16,0.1,7.95882e-20
0.488187,3.87516e-16,0.1,7.95882e-20
0.488328,3.87516e-16,0.1,7.95882e-20
0.488469,3.87516e-16,0.1,1.2648e-19
0.488611,3.87516e-16,0.1,1.2648e-19
0.488752,3.87516e-16,0.1,1.2648e-19
0.488894,3.87516e-16,0.1,1.2648e-19
0.489035,3.87516e-16,0.1,1.2648e-19
0.489176,3.87516e-16,0.1,1.2648e-19
0.489318,3.87516e-16,0.1,1.2648e-19
0.489459,3.87516e-16,0.1,1.2648e-19
0.489601,3.87516e-16,0.1,1.2648e-19
0.489742,3.87516e-16,0.1,1.2648e-19
0.489884,3.87516e-16,0.1,1.2648e-19
0.490025,6.55215e-16,0.1,2.25142e-19
0.490166,6.55215e-16,0.1,2.25142e-19
0.490308,6.55215e-16,0.1,2.25142e-19
0.490449,6.55215e-16,0.1,2.25142e-19
0.490591,6.55215e-16,0.1,2.25142e-19
0.490732,6.55215e-16,0.1,2.25142e-19
0.490874,6.55215e-16,0.1,2.25142e-19
0.491015,6.55215e-16,0.1,2.25142e-19
0.491156,6.55215e-16,0.1,2.25142e-19
0.491298,6.55215e-16,0.1,2.25142e-19
0.491439,6.55215e-16,0.1,2.25142e-19
0.491581,6.55215e-16,0.1,2.25142e-19
0.491722,6.55215e-16,0.1,2.25142e-19
0.491863,6.55215e-16,0.1,2.25142e-19
0.492005,6.55215e-16,0.1,2.25142e-19
0.492146,6.55215e-16,0.1,2.25142e-19
0.492288,6.55215e-16,0.1,2.25142e-19
0.492429,6.55215e-16,0.1,2.25142e-19
0.492571,6.55215e-16,0.1,2.25142e-19
0.492712,6.55215e-16,0.1,2.25142e-19
0.492853,6.55215e-16,0.1,2.25142e-19
0.492995,6.55215e-16,0.1,2.25142e-19
0.493136,6.55215e-16,0.1,2.25142e-19
0.493278,6.55215e-16,0.1,3.65072e-19
0.493419,6.55215e-16,0.1,3.65072e-19
0.493561,6.55215e-16,0.1,3.65072e-19
0.493702,1.07095e-15,0.1,3.65072e-19
0.493843,1.07095e-15,0.1,6.04671e-19
0.493985,1.07095e-15,0.1,6.04671e-19
0.494126,1.07095e-15,0.1,9.13016e-19
0.494268,1.07095e-15,0.1,9.13016e-19
0.494409,1.07095e-15,0.1,9.13016e-19
0.49455,1.07095e-15,0.1,9.13016e-19
0.494692,1.07095e-15,0.1,9.13016e-19
0.494833,1.07095e-15,0.1,9.13016e-19
0.494975,1.07095e-15,0.1,9.13016e-19
0.495116,1.07095e-15,0.1,9.13016e-19
0.495258,1.07095e-15,0.1,9.13016e-19
0.495399,1.07095e-15,0.1,9.13016e-19
0.49554,1.07095e-15,0.1,9.13016e-19
0.495682,1.07095e-15,0.1,9.13016e-19
0.495823,1.07095e-15,0.1,9.13016e-19
0.495965,1.07095e-15,0.1,9.13016e-19
0.496106,1.07095e-15,0.1,9.13016e-19
0.496248,1.07095e-15,0.1,9.13016e-19
0.496389,1.07095e-15,0.1,9.13016e-19
0.49653,1.07095e-15,0.1,9.13016e-19
0.496672,1.07095e-15,0.1,9.13016e-19
0.496813,1.79218e-15,0.1,9.13016e-19
0.496955,1.79218e-15,0.1,9.13016e-19
0.497096,1.79218e-15,0.1,9.13016e-19
0.497237,1.79218e-15,0.1,9.13016e-19
0.497379,1.79218e-15,0.1,9.13016e-19
0.49752,1.79218e-15,0.1,1.47334e-18
0.497662,1.79218e-15,0.1,1.47334e-18
0.497803,1.79218e-15,0.1,1.47334e-18
0.497945,1.79218e-15,0.1,1.47334e-18
0.498086,1.79218e-15,0.1,1.47334e-18
0.498227,1.79218e-15,0.1,1.47334e-18
0.498369,1.79218e-15,0.1,1.47334e-18
0.49851,1.79218e-15,0.1,1.47334e-18
0.498652,1.79218e-15,0.1,1.47334e-18
0.498793,1.79218e-15,0.1,1.47334e-18
0.498935,1.79218e-15,0.1,1.47334e-18
0.499076,1.79218e-15,0.1,1.47334e-18
0.499217,1.79218e-15,0.1,2.18915e-18
0.499359,1.79218e-15,0.1,2.18915e-18
0.4995,1.79218e-15,0.1,2.18915e-18
0.499642,1.79218e-15,0.1,2.18915e-18
0.499783,1.79218e-15,0.1,2.18915e-18
0.499925,4.2366e-15,0.1,2.18915e-18
0.500066,4.2366e-15,0.1,2.18915e-18
0.500207,4.2366e-15,0.1,2.18915e-18
0.500349,4.2366e-15,0.1,2.18915e-18
0.50049,4.2366e-15,0.1,2.18915e-18
0.500632,4.2366e-15,0.1,2.18915e-18
0.500773,4.2366e-15,0.1,2.18915e-18
0.500914,4.2366e-15,0.1,2.18915e-18
0.501056,4.2366e-15,0.1,2.18915e-18
0.501197,4.2366e-15,0.1,2.18915e-18
0.501339,4.2366e-15,0.1,3.4851e-18
0.50148,4.2366e-15,0.1,3.4851e-18
0.501622,4.2366e-15,0.1,3.4851e-18
0.501763,4.2366e-15,0.1,3.4851e-18
0.501904,4.2366e-15,0.1,3.4851e-18
0.502046,4.2366e-15,0.1,3.4851e-18
0.502187,4.2366e-15,0.1,3.4851e-18
0.502329,4.2366e-15,0.1,3.4851e-18
0.50247,4.2366e-15,0.1,3.4851e-18
0.502612,4.2366e-15,0.1,3.4851e-18
0.502753,4.2366e-15,0.1,3.4851e-18
0.502894,4.2366e-15,0.1,3.4851e-18
0.503036,4.2366e-15,0.1,3.4851e-18
0.503177,4.2366e-15,0.1,3.4851e-18
0.503319,4.2366e-15,0.1,3.4851e-18
0.50346,4.2366e-15,0.1,3.4851e-18
0.503601,6.96714e-15,0.1,3.4851e-18
0.503743,6.96714e-15,0.1,3.4851e-18
0.503884,6.96714e-15,0.1,3.4851e-18
0.504026,6.96714e-15,0.1,3.4851e-18
0.504167,6.96714e-15,0.1,3.4851e-18
0.504309,6.96714e-15,0.1,3.4851e-18
0.50445,6.96714e-15,0.1,3.4851e-18
0.504591,6.96714e-15,0.1,3.4851e-18
0.504733,6.96714e-15,0.1,5.24536e-18
0.504874,6.96714e-15,0.1,5.24536e-18
0.505016,6.96714e-15,0.1,5.24536e-18
0.505157,6.96714e-15,0.1,5.24536e-18
0.505298,6.96714e-15,0.1,8.74922e-18
0.50544,6.96714e-15,0.1,8.74922e-18
0.505581,6.96714e-15,0.1,8.74922e-18
0.505723,6.96714e-15,0.1,8.74922e-18
0.505864,6.96714e-15,0.1,8.74922e-18
0.506006,6.96714e-15,0.1,8.74922e-18
0.506147,6.96714e-15,0.1,8.74922e-18
0.506288,6.96714e-15,0.1,8.74922e-18
0.50643,6.96714e-15,0.1,1.52309e-17
0.506571,6.96714e-15,0.1,1.52309e-17
0.506713,6.96714e-15,0.1,1.52309e-17
0.506854,6.96714e-15,0.1,1.52309e-17
0.506996,6.96714e-15,0.1,1.52309e-17
0.507137,6.96714e-15,0.1,1.52309e-17
0.507278,1.10167e-14,0.1,1.52309e-17
0.50742,1.10167e-14,0.1,1.52309e-17
0.507561,1.10167e-14,0.1,1.52309e-17
0.507703,1.10167e-14,0.1,1.52309e-17
0.507844,1.10167e-14,0.1,1.52309e-17
0.507986,1.10167e-14,0.1,1.52309e-17
0.508127,1.10167e-14,0.1,1.52309e-17
0.508268,1.10167e-14,0.1,1.52309e-17
0.50841,1.10167e-14,0.1,1.52309e-17
0.508551,1.10167e-14,0.1,1.52309e-17
0.508693,1.10167e-14,0.1,1.52309e-17
0.508834,1.10167e-14,0.1,1.52309e-17
0.508975,1.10167e-14,0.1,1.52309e-17
0.509117,1.10167e-14,0.1,1.52309e-17
0.509258,1.10167e-14,0.1,1.52309e-17
0.5094,1.10167e-14,0.1,2.53124e-17
0.509541,1.10167e-14,0.1,2.53124e-17
0.509683,1.10167e-14,0.1,2.53124e-17
0.509824,1.10167e-14,0.1,2.53124e-17
0.509965,1.10167e-14,0.1,2.53124e-17
0.510107,1.10167e-14,0.1,2.53124e-17
0.510248,1.10167e-14,0.1,2.53124e-17
0.51039,1.79275e-14,0.1,2.53124e-17
0.510531,1.79275e-14,0.1,2.53124e-17
0.510673,1.79275e-14,0.1,2.53124e-17
0.510814,1.79275e-14,0.1,3.86423e-17
0.510955,1.79275e-14,0.1,3.86423e-17
0.511097,1.79275e-14,0.1,3.86423e-17
0.511238,1.79275e-14,0.1,3.86423e-17
0.51138,1.79275e-14,0.1,3.86423e-17
0.511521,1.79275e-14,0.1,3.86423e-17
0.511662,1.79275e-14,0.1,3.86423e-17
0.511804,1.79275e-14,0.1,3.86423e-17
0.511945,1.79275e-14,0.1,3.86423e-17
0.512087,1.79275e-14,0.1,3.86423e-17
0.512228,1.79275e-14,0.1,3.86423e-17
0.51237,1.79275e-14,0.1,3.86423e-17
0.512511,1.79275e-14,0.1,3.86423e-17
0.512652,1.79275e-14,0.1,3.86423e-17
0.512794,1.79275e-14,0.1,3.86423e-17
0.512935,1.79275e-14,0.1,3.86423e-17
0.513077,1.79275e-14,0.1,3.86423e-17
0.513218,1.79275e-14,0.1,3.86423e-17
0.513359,1.79275e-14,0.1,3.86423e-17
0.513501,3.96979e-14,0.1,3.86423e-17
0.513642,3.96979e-14,0.1,6.4099e-17
0.513784,3.96979e-14,0.1,6.4099e-17
0.513925,3.96979e-14,0.1,6.4099e-17
0.514067,3.96979e-14,0.1,6.4099e-17
0.514208,3.96979e-14,0.1,6.4099e-17
0.514349,3.96979e-14,0.1,6.4099e-17
0.514491,3.96979e-14,0.1,6.4099e-17
0.514632,3.96979e-14,0.1,6.4099e-17
0.514774,3.96979e-14,0.1,6.4099e-17
0.514915,3.96979e-14,0.1,6.4099e-17
0.515057,3.96979e-14,0.1,6.4099e-17
0.515198,3.96979e-14,0.1,6.4099e-17
0.515339,3.96979e-14,0.1,6.4099e-17
0.515481,3.96979e-14,0.1,6.4099e-17
0.515622,3.96979e-14,0.1,6.4099e-17
0.515764,3.96979e-14,0.1,6.4099e-17
0.515905,3.96979e-14,0.1,6.4099e-17
0.516047,3.96979e-14,0.1,6.4099e-17
0.516188,3.96979e-14,0.1,6.4099e-17
0.516329,3.96979e-14,0.1,6.4099e-17
0.516471,3.96979e-14,0.1,6.4099e-17
0.516612,3.96979e-14,0.1,6.4099e-17
0.516754,3.96979e-14,0.1,6.4099e-17
0.516895,3.96979e-14,0.1,6.4099e-17
0.517036,3.96979e-14,0.1,6.4099e-17
0.517178,6.34809e-14,0.1,6.4099e-17
0.517319,6.34809e-14,0.1,6.4099e-17
0.517461,6.34809e-14,0.1,6.4099e-17
0.517602,6.34809e-14,0.1,6.4099e-17
0.517744,6.34809e-14,0.1,6.4099e-17
0.517885,6.34809e-14,0.1,6.4099e-17
0.518026,6.34809e-14,0.1,6.4099e-17
0.518168,6.34809e-14,0.1,1.03488e-16
0.518309,6.34809e-14,0.1,3.01771e-16
0.518451,6.34809e-14,0.1,3.01771e-16
0.518592,6.34809e-14,0.1,3.01771e-16
0.518734,6.34809e-14,0.1,3.01771e-16
0.518875,6.34809e-14,0.1,3.01771e-16
0.519016,6.34809e-14,0.1,3.01771e-16
0.519158,6.34809e-14,0.1,3.01771e-16
0.519299,6.34809e-14,0.1,3.01771e-16
0.519441,6.34809e-14,0.1,3.01771e-16
0.519582,6.34809e-14,0.1,3.01771e-16
0.519723,6.34809e-14,0.1,3.01771e-16
0.519865,6.34809e-14,0.1,3.01771e-16
0.520006,6.34809e-14,0.1,3.01771e-16
0.520148,6.34809e-14,0.1,3.01771e-16
0.520289,6.34809e-14,0.1,3.01771e-16
0.520431,6.34809e-14,0.1,3.01771e-16
0.520572,6.34809e-14,0.1,3.01771e-16
0.520713,6.34809e-14,0.1,3.01771e-16
0.520855,9.72447e-14,0.1,3.01771e-16
0.520996,9.72447e-14,0.1,3.01771e-16
0.521138,9.72447e-14,0.1,3.01771e-16
0.521279,9.72447e-14,0.1,3.01771e-16
0.521421,9.72447e-14,0.1,3.01771e-16
0.521562,9.72447e-14,0.1,3.01771e-16
0.521703,9.72447e-14,0.1,3.01771e-16
0.521845,9.72447e-14,0.1,3.01771e-16
0.521986,9.72447e-14,0.1,3.01771e-16
0.522128,9.72447e-14,0.1,3.01771e-16
0.522269,9.72447e-14,0.1,4.79429e-16
0.522411,9.72447e-14,0.1,4.79429e-16
0.522552,9.72447e-14,0.1,4.79429e-16
0.522693,9.72447e-14,0.1,4.79429e-16
0.522835,9.72447e-14,0.1,4.79429e-16
0.522976,9.72447e-14,0.1,4.79429e-16
0.523118,9.72447e-14,0.1,4.79429e-16
0.523259,9.72447e-14,0.1,4.79429e-16
0.5234,9.72447e-14,0.1,4.79429e-16
0.523542,9.72447e-14,0.1,4.79429e-16
0.523683,9.72447e-14,0.1,4.79429e-16
0.523825,1.5388e-13,0.1,4.79429e-16
0.523966,1.5388e-13,0.1,7.04395e-16
0.524108,1.5388e-13,0.1,7.04395e-16
0.524249,1.5388e-13,0.1,7.04395e-16
0.52439,1.5388e-13,0.1,7.04395e-16
0.524532,1.5388e-13,0.1,7.04395e-16
0.524673,1.5388e-13,0.1,7.04395e-16
0.524815,1.5388e-13,0.1,7.04395e-16
0.524956,1.5388e-13,0.1,7.04395e-16
0.525097,1.5388e-13,0.1,7.04395e-16
0.525239,1.5388e-13,0.1,7.04395e-16
0.52538,1.5388e-13,0.1,7.04395e-16
0.525522,1.5388e-13,0.1,7.04395e-16
0.525663,1.5388e-13,0.1,7.04395e-16
0.525805,1.5388e-13,0.1,7.04395e-16
0.525946,1.5388e-13,0.1,7.04395e-16
0.526087,1.5388e-13,0.1,1.1089e-15
0.526229,1.5388e-13,0.1,1.1089e-15
0.52637,1.5388e-13,0.1,1.1089e-15
0.526512,1.5388e-13,0.1,1.1089e-15
0.526653,1.5388e-13,0.1,1.1089e-15
0.526795,1.5388e-13,0.1,1.1089e-15
0.526936,3.20026e-13,0.1,1.1089e-15
0.527077,3.20026e-13,0.1,1.1089e-15
0.527219,3.20026e-13,0.1,1.1089e-15
0.52736,3.20026e-13,0.1,1.1089e-15
0.527502,3.20026e-13,0.1,1.1089e-15
0.527643,3.20026e-13,0.1,1.1089e-15
0.527785,3.20026e-13,0.1,1.1089e-15
0.527926,3.20026e-13,0.1,1.1089e-15
0.528067,3.20026e-13,0.1,1.1089e-15
0.528209,3.20026e-13,0.1,1.1089e-15
0.52835,3.20026e-13,0.1,1.1089e-15
0.528492,3.20026e-13,0.1,1.1089e-15
0.528633,3.20026e-13,0.1,1.1089e-15
0.528774,3.20026e-13,0.1,1.1089e-15
0.528916,3.20026e-13,0.1,1.1089e-15
0.529057,3.20026e-13,0.1,1.1089e-15
0.529199,3.20026e-13,0.1,1.1089e-15
0.52934,3.20026e-13,0.1,1.1089e-15
0.529482,3.20026e-13,0.1,1.1089e-15
0.529623,3.20026e-13,0.1,1.61802e-15
0.529764,3.20026e-13,0.1,1.61802e-15
0.529906,3.20026e-13,0.1,1.61802e-15
0.530047,3.20026e-13,0.1,2.50493e-15
0.530189,3.20026e-13,0.1,2.50493e-15
0.53033,3.20026e-13,0.1,2.50493e-15
0.530472,3.20026e-13,0.1,2.50493e-15
0.530613,4.97786e-13,0.1,2.50493e-15
0.530754,4.97786e-13,0.1,4.75518e-15
0.530896,4.97786e-13,0.1,4.75518e-15
0.531037,4.97786e-13,0.1,4.75518e-15
0.531179,4.97786e-13,0.1,4.75518e-15
0.53132,4.97786e-13,0.1,4.75518e-15
0.531461,4.97786e-13,0.1,4.75518e-15
0.531603,4.97786e-13,0.1,4.75518e-15
0.531744,4.97786e-13,0.1,4.75518e-15
0.531886,4.97786e-13,0.1,4.75518e-15
0.532027,4.97786e-13,0.1,4.75518e-15
0.532169,4.97786e-13,0.1,4.75518e-15
0.53231,4.97786e-13,0.1,4.75518e-15
0.532451,4.97786e-13,0.1,4.75518e-15
0.532593,4.97786e-13,0.1,4.75518e-15
0.532734,4.97786e-13,0.1,4.75518e-15
0.532876,4.97786e-13,0.1,4.75518e-15
0.533017,4.97786e-13,0.1,4.75518e-15
0.533158,4.97786e-13,0.1,4.75518e-15
0.5333,4.97786e-13,0.1,4.75518e-15
0.533441,4.97786e-13,0.1,4.75518e-15
0.533583,4.97786e-13,0.1,4.75518e-15
0.533724,4.97786e-13,0.1,4.75518e-15
0.533866,4.97786e-13,0.1,4.75518e-15
0.534007,4.97786e-13,0.1,7.28649e-15
0.534148,4.97786e-13,0.1,7.28649e-15
0.53429,7.40126e-13,0.1,7.28649e-15
0.534431,7.40126e-13,0.1,7.28649e-15
0.534573,7.40126e-13,0.1,7.28649e-15
0.534714,7.40126e-13,0.1,7.28649e-15
0.534856,7.40126e-13,0.1,7.28649e-15
0.534997,7.40126e-13,0.1,7.28649e-15
0.535138,7.40126e-13,0.1,7.28649e-15
0.53528,7.40126e-13,0.1,7.28649e-15
0.535421,7.40126e-13,0.1,7.28649e-15
0.535563,7.40126e-13,0.1,7.28649e-15
0.535704,7.40126e-13,0.1,7.28649e-15
0.535846,7.40126e-13,0.1,7.28649e-15
0.535987,7.40126e-13,0.1,7.28649e-15
0.536128,7.40126e-13,0.1,7.28649e-15
0.53627,7.40126e-13,0.1,7.28649e-15
0.536411,7.40126e-13,0.1,7.28649e-15
0.536553,7.40126e-13,0.1,7.28649e-15
0.536694,7.40126e-13,0.1,7.28649e-15
0.536835,7.40126e-13,0.1,7.28649e-15
0.536977,7.40126e-13,0.1,1.09515e-14
0.537118,7.40126e-13,0.1,1.09515e-14
0.53726,7.40126e-13,0.1,1.09515e-14
0.537401,1.13965e-12,0.1,1.09515e-14
0.537543,1.13965e-12,0.1,1.09515e-14
0.537684,1.13965e-12,0.1,1.09515e-14
0.537825,1.13965e-12,0.1,1.09515e-14
0.537967,1.13965e-12,0.1,1.09515e-14
0.538108,1.13965e-12,0.1,1.09515e-14
0.53825,1.13965e-12,0.1,1.6326e-14
0.538391,1.13965e-12,0.1,1.6326e-14
0.538533,1.13965e-12,0.1,1.6326e-14
0.538674,1.13965e-12,0.1,1.6326e-14
0.538815,1.13965e-12,0.1,1.6326e-14
0.538957,1.13965e-12,0.1,1.6326e-14
0.539098,1.13965e-12,0.1,1.6326e-14
0.53924,1.13965e-12,0.1,1.6326e-14
0.539381,1.13965e-12,0.1,1.6326e-14
0.539522,1.13965e-12,0.1,1.6326e-14
0.539664,1.13965e-12,0.1,2.59544e-14
0.539805,1.13965e-12,0.1,2.59544e-14
0.539947,1.13965e-12,0.1,2.59544e-14
0.540088,1.13965e-12,0.1,2.59544e-14
0.54023,1.13965e-12,0.1,2.59544e-14
0.540371,1.13965e-12,0.1,2.59544e-14
0.540512,2.23568e-12,0.1,2.59544e-14
0.540654,2.23568e-12,0.1,2.59544e-14
0.540795,2.23568e-12,0.1,2.59544e-14
0.540937,2.23568e-12,0.1,2.59544e-14
0.541078,2.23568e-12,0.1,2.59544e-14
0.54122,2.23568e-12,0.1,2.59544e-14
0.541361,2.23568e-12,0.1,2.59544e-14
0.541502,2.23568e-12,0.1,2.59544e-14
0.541644,2.23568e-12,0.1,2.59544e-14
0.541785,2.23568e-12,0.1,2.59544e-14
0.541927,2.23568e-12,0.1,2.59544e-14
0.542068,2.23568e-12,0.1,3.80781e-14
0.54221,2.23568e-12,0.1,3.80781e-14
0.542351,2.23568e-12,0.1,3.80781e-14
0.542492,2.23568e-12,0.1,3.80781e-14
0.542634,2.23568e-12,0.1,3.80781e-14
0.542775,2.23568e-12,0.1,3.80781e-14
0.542917,2.23568e-12,0.1,3.80781e-14
0.543058,2.23568e-12,0.1,3.80781e-14
0.543199,2.23568e-12,0.1,3.80781e-14
0.543341,2.23568e-12,0.1,5.35073e-14
0.543482,2.23568e-12,0.1,5.35073e-14
0.543624,2.23568e-12,0.1,5.35073e-14
0.543765,2.23568e-12,0.1,5.35073e-14
0.543907,2.23568e-12,0.1,5.35073e-14
0.544048,2.23568e-12,0.1,5.35073e-14
0.544189,3.38753e-12,0.1,5.35073e-14
0.544331,3.38753e-12,0.1,5.35073e-14
0.544472,3.38753e-12,0.1,5.35073e-14
0.544614,3.38753e-12,0.1,5.35073e-14
0.544755,3.38753e-12,0.1,5.35073e-14
0.544896,3.38753e-12,0.1,5.35073e-14
0.545038,3.38753e-12,0.1,5.35073e-14
0.545179,3.38753e-12,0.1,5.35073e-14
0.545321,3.38753e-12,0.1,5.35073e-14
0.545462,3.38753e-12,0.1,5.35073e-14
0.545604,3.38753e-12,0.1,5.35073e-14
0.545745,3.38753e-12,0.1,7.83761e-14
0.545886,3.38753e-12,0.1,7.83761e-14
0.546028,3.38753e-12,0.1,7.83761e-14
0.546169,3.38753e-12,0.1,7.83761e-14
0.546311,3.38753e-12,0.1,7.83761e-14
0.546452,3.38753e-12,0.1,7.83761e-14
0.546594,3.38753e-12,0.1,7.83761e-14
0.546735,3.38753e-12,0.1,7.83761e-14
0.546876,3.38753e-12,0.1,7.83761e-14
0.547018,3.38753e-12,0.1,7.83761e-14
0.547159,3.38753e-12,0.1,7.83761e-14
0.547301,3.38753e-12,0.1,7.83761e-14
0.547442,3.38753e-12,0.1,7.83761e-14
0.547584,3.38753e-12,0.1,7.83761e-14
0.547725,3.38753e-12,0.1,7.83761e-14
0.547866,4.90023e-12,0.1,7.83761e-14
0.548008,4.90023e-12,0.1,7.83761e-14
0.548149,4.90023e-12,0.1,7.83761e-14
0.548291,4.90023e-12,0.1,7.83761e-14
0.548432,4.90023e-12,0.1,7.83761e-14
0.548573,4.90023e-12,0.1,7.83761e-14
0.548715,4.90023e-12,0.1,7.83761e-14
0.548856,4.90023e-12,0.1,1.09561e-13
0.548998,4.90023e-12,0.1,1.09561e-13
0.549139,4.90023e-12,0.1,1.09561e-13
0.549281,4.90023e-12,0.1,1.09561e-13
0.549422,4.90023e-12,0.1,1.5862e-13
0.549563,4.90023e-12,0.1,1.5862e-13
0.549705,4.90023e-12,0.1,1.5862e-13
0.549846,4.90023e-12,0.1,1.5862e-13
0.549988,4.90023e-12,0.1,1.5862e-13
0.550129,4.90023e-12,0.1,1.5862e-13
0.55027,4.90023e-12,0.1,1.5862e-13
0.550412,4.90023e-12,0.1,1.5862e-13
0.550553,4.90023e-12,0.1,2.16575e-13
0.550695,4.90023e-12,0.1,2.16575e-13
0.550836,4.90023e-12,0.1,2.16575e-13
0.550978,7.35496e-12,0.1,2.16575e-13
0.551119,7.35496e-12,0.1,2.16575e-13
0.55126,7.35496e-12,0.1,2.16575e-13
0.551402,7.35496e-12,0.1,2.16575e-13
0.551543,7.35496e-12,0.1,2.16575e-13
0.551685,7.35496e-12,0.1,2.16575e-13
0.551826,7.35496e-12,0.1,2.16575e-13
0.551968,7.35496e-12,0.1,2.16575e-13
0.552109,7.35496e-12,0.1,2.16575e-13
0.55225,7.35496e-12,0.1,2.16575e-13
0.552392,7.35496e-12,0.1,2.16575e-13
0.552533,7.35496e-12,0.1,2.16575e-13
0.552675,7.35496e-12,0.1,2.16575e-13
0.552816,7.35496e-12,0.1,2.99053e-13
0.552957,7.35496e-12,0.1,2.99053e-13
0.553099,7.35496e-12,0.1,2.99053e-13
0.55324,7.35496e-12,0.1,2.99053e-13
0.553382,7.35496e-12,0.1,2.99053e-13
0.553523,7.35496e-12,0.1,2.99053e-13
0.553665,7.35496e-12,0.1,2.99053e-13
0.553806,7.35496e-12,0.1,2.99053e-13
0.553948,7.35496e-12,0.1,2.99053e-13
0.554089,1.36606e-11,0.1,2.99053e-13
0.55423,1.36606e-11,0.1,2.99053e-13
0.554372,1.36606e-11,0.1,3.97607e-13
0.554513,1.36606e-11,0.1,3.97607e-13
0.554655,1.36606e-11,0.1,3.97607e-13
0.554796,1.36606e-11,0.1,3.97607e-13
0.554937,1.36606e-11,0.1,3.97607e-13
0.555079,1.36606e-11,0.1,3.97607e-13
0.55522,1.36606e-11,0.1,3.97607e-13
0.555362,1.36606e-11,0.1,3.97607e-13
0.555503,1.36606e-11,0.1,3.97607e-13
0.555645,1.36606e-11,0.1,3.97607e-13
0.555786,1.36606e-11,0.1,5.27274e-13
0.555927,1.36606e-11,0.1,5.27274e-13
0.556069,1.36606e-11,0.1,5.27274e-13
0.55621,1.36606e-11,0.1,5.27274e-13
0.556352,1.36606e-11,0.1,5.27274e-13
0.556493,1.36606e-11,0.1,5.27274e-13
0.556634,1.36606e-11,0.1,5.27274e-13
0.556776,1.36606e-11,0.1,5.27274e-13
0.556917,1.36606e-11,0.1,5.27274e-13
0.557059,1.36606e-11,0.1,5.27274e-13
0.5572,1.36606e-11,0.1,5.27274e-13
0.557342,1.36606e-11,0.1,5.27274e-13
0.557483,1.36606e-11,0.1,5.27274e-13
0.557624,2.02055e-11,0.1,5.27274e-13
0.557766,2.02055e-11,0.1,6.90201e-13
0.557907,2.02055e-11,0.1,6.90201e-13
0.558049,2.02055e-11,0.1,6.90201e-13
0.55819,2.02055e-11,0.1,6.90201e-13
0.558332,2.02055e-11,0.1,6.90201e-13
0.558473,2.02055e-11,0.1,6.90201e-13
0.558614,2.02055e-11,0.1,6.90201e-13
0.558756,2.02055e-11,0.1,9.13907e-13
0.558897,2.02055e-11,0.1,9.13907e-13
0.559039,2.02055e-11,0.1,9.13907e-13
0.55918,2.02055e-11,0.1,9.13907e-13
0.559321,2.02055e-11,0.1,9.13907e-13
0.559463,2.02055e-11,0.1,9.13907e-13
0.559604,2.02055e-11,0.1,1.22259e-12
0.559746,2.02055e-11,0.1,1.22259e-12
0.559887,2.02055e-11,0.1,1.22259e-12
0.560029,2.02055e-11,0.1,1.22259e-12
0.56017,2.02055e-11,0.1,1.22259e-12
0.560311,2.02055e-11,0.1,1.22259e-12
0.560453,2.02055e-11,0.1,1.22259e-12
0.560594,2.02055e-11,0.1,1.22259e-12
0.560736,2.02055e-11,0.1,1.22259e-12
0.560877,2.02055e-11,0.1,1.22259e-12
0.561019,2.02055e-11,0.1,1.22259e-12
0.56116,2.02055e-11,0.1,1.22259e-12
0.561301,2.02055e-11,0.1,1.22259e-12
0.561443,2.85363e-11,0.1,1.22259e-12
0.561584,2.85363e-11,0.1,1.22259e-12
0.561726,2.85363e-11,0.1,1.22259e-12
0.561867,2.85363e-11,0.1,1.22259e-12
0.562009,2.85363e-11,0.1,1.63266e-12
0.56215,2.85363e-11,0.1,1.63266e-12
0.562291,2.85363e-11,0.1,1.63266e-12
0.562433,2.85363e-11,0.1,1.63266e-12
0.562574,2.85363e-11,0.1,1.63266e-12
0.562716,2.85363e-11,0.1,1.63266e-12
0.562857,2.85363e-11,0.1,1.63266e-12
0.562998,2.85363e-11,0.1,1.63266e-12
0.56314,2.85363e-11,0.1,1.63266e-12
0.563281,2.85363e-11,0.1,1.63266e-12
0.563423,2.85363e-11,0.1,1.63266e-12
0.563564,2.85363e-11,0.1,1.63266e-12
0.563706,2.85363e-11,0.1,1.63266e-12
0.563847,2.85363e-11,0.1,1.63266e-12
0.563988,2.85363e-11,0.1,1.63266e-12
0.56413,2.85363e-11,0.1,1.63266e-12
0.564271,2.85363e-11,0.1,1.63266e-12
0.564413,4.18846e-11,0.1,1.63266e-12
0.564554,4.18846e-11,0.1,1.63266e-12
0.564695,4.18846e-11,0.1,2.19908e-12
0.564837,4.18846e-11,0.1,2.19908e-12
0.564978,4.18846e-11,0.1,2.19908e-12
0.56512,4.18846e-11,0.1,2.19908e-12
0.565261,4.18846e-11,0.1,2.19908e-12
0.565403,4.18846e-11,0.1,2.19908e-12
0.565544,4.18846e-11,0.1,3.01117e-12
0.565685,4.18846e-11,0.1,3.01117e-12
0.565827,4.18846e-11,0.1,3.01117e-12
0.565968,4.18846e-11,0.1,3.01117e-12
0.56611,4.18846e-11,0.1,3.01117e-12
0.566251,4.18846e-11,0.1,3.01117e-12
0.566393,4.18846e-11,0.1,3.01117e-12
0.566534,4.18846e-11,0.1,3.01117e-12
0.566675,4.18846e-11,0.1,3.01117e-12
0.566817,4.18846e-11,0.1,3.01117e-12
0.566958,4.18846e-11,0.1,3.01117e-12
0.5671,4.18846e-11,0.1,3.01117e-12
0.567241,4.18846e-11,0.1,3.01117e-12
0.567382,4.18846e-11,0.1,3.01117e-12
0.567524,7.42392e-11,0.1,4.44263e-12
0.567665,7.42392e-11,0.1,4.44263e-12
0.567807,7.42392e-11,0.1,4.44263e-12
0.567948,7.42392e-11,0.1,4.44263e-12
0.56809,7.42392e-11,0.1,4.44263e-12
0.568231,7.42392e-11,0.1,4.44263e-12
0.568372,7.42392e-11,0.1,4.44263e-12
0.568514,7.42392e-11,0.1,4.44263e-12
0.568655,7.42392e-11,0.1,4.44263e-12
0.568797,7.42392e-11,0.1,4.44263e-12
0.568938,7.42392e-11,0.1,4.44263e-12
0.56908,7.42392e-11,0.1,6.01508e-12
0.569221,7.42392e-11,0.1,6.01508e-12
0.569362,7.42392e-11,0.1,6.01508e-12
0.569504,7.42392e-11,0.1,6.01508e-12
0.569645,7.42392e-11,0.1,7.93826e-12
0.569787,7.42392e-11,0.1,7.93826e-12
0.569928,7.42392e-11,0.1,7.93826e-12
0.570069,7.42392e-11,0.1,7.93826e-12
0.570211,7.42392e-11,0.1,7.93826e-12
0.570352,7.42392e-11,0.1,7.93826e-12
0.570494,7.42392e-11,0.1,7.93826e-12
0.570635,7.42392e-11,0.1,7.93826e-12
0.570777,7.42392e-11,0.1,7.93826e-12
0.570918,7.42392e-11,0.1,7.93826e-12
0.571059,7.42392e-11,0.1,7.93826e-12
0.571201,1.07673e-10,0.1,7.93826e-12
0.571342,1.07673e-10,0.1,7.93826e-12
0.571484,1.07673e-10,0.1,7.93826e-12
0.571625,1.07673e-10,0.1,7.93826e-12
0.571767,1.07673e-10,0.1,7.93826e-12
0.571908,1.07673e-10,0.1,7.93826e-12
0.572049,1.07673e-10,0.1,7.93826e-12
0.572191,1.07673e-10,0.1,7.93826e-12
0.572332,1.07673e-10,0.1,7.93826e-12
0.572474,1.07673e-10,0.1,1.07086e-11
0.572615,1.07673e-10,0.1,1.07086e-11
0.572756,1.07673e-10,0.1,1.07086e-11
0.572898,1.07673e-10,0.1,1.07086e-11
0.573039,1.07673e-10,0.1,1.07086e-11
0.573181,1.07673e-10,0.1,1.07086e-11
0.573322,1.07673e-10,0.1,1.07086e-11
0.573464,1.07673e-10,0.1,1.07086e-11
0.573605,1.07673e-10,0.1,1.07086e-11
0.573746,1.07673e-10,0.1,1.07086e-11
0.573888,1.07673e-10,0.1,1.07086e-11
0.574029,1.07673e-10,0.1,1.07086e-11
0.574171,1.07673e-10,0.1,1.07086e-11
0.574312,1.07673e-10,0.1,1.37211e-11
0.574454,1.07673e-10,0.1,1.37211e-11
0.574595,1.07673e-10,0.1,1.37211e-11
0.574736,1.07673e-10,0.1,1.37211e-11
0.574878,1.4923e-10,0.1,1.37211e-11
0.575019,1.4923e-10,0.1,1.37211e-11
0.575161,1.4923e-10,0.1,1.37211e-11
0.575302,1.4923e-10,0.1,1.37211e-11
0.575444,1.4923e-10,0.1,1.37211e-11
0.575585,1.4923e-10,0.1,1.37211e-11
0.575726,1.4923e-10,0.1,1.37211e-11
0.575868,1.4923e-10,0.1,1.37211e-11
0.576009,1.4923e-10,0.1,1.37211e-11
0.576151,1.4923e-10,0.1,1.37211e-11
0.576292,1.4923e-10,0.1,2.00983e-11
0.576433,1.4923e-10,0.1,2.00983e-11
0.576575,1.4923e-10,0.1,2.00983e-11
0.576716,1.4923e-10,0.1,2.00983e-11
0.576858,1.4923e-10,0.1,2.00983e-11
0.576999,1.4923e-10,0.1,2.00983e-11
0.577141,1.4923e-10,0.1,2.00983e-11
0.577282,1.4923e-10,0.1,2.00983e-11
0.577423,1.4923e-10,0.1,2.00983e-11
0.577565,1.4923e-10,0.1,2.00983e-11
0.577706,1.4923e-10,0.1,2.00983e-11
0.577848,1.4923e-10,0.1,2.00983e-11
0.577989,2.15283e-10,0.1,2.00983e-11
0.578131,2.15283e-10,0.1,2.00983e-11
0.578272,2.15283e-10,0.1,2.00983e-11
0.578413,2.15283e-10,0.1,2.00983e-11
0.578555,2.15283e-10,0.1,2.00983e-11
0.578696,2.15283e-10,0.1,2.61219e-11
0.578838,2.15283e-10,0.1,2.61219e-11
0.578979,2.15283e-10,0.1,2.61219e-11
0.57912,2.15283e-10,0.1,2.61219e-11
0.579262,2.15283e-10,0.1,2.61219e-11
0.579403,2.15283e-10,0.1,2.61219e-11
0.579545,2.15283e-10,0.1,3.46416e-11
0.579686,2.15283e-10,0.1,3.46416e-11
0.579828,2.15283e-10,0.1,3.46416e-11
0.579969,2.15283e-10,0.1,3.46416e-11
0.58011,2.15283e-10,0.1,3.46416e-11
0.580252,2.15283e-10,0.1,3.46416e-11
0.580393,2.15283e-10,0.1,3.46416e-11
0.580535,2.15283e-10,0.1,3.46416e-11
0.580676,2.15283e-10,0.1,3.46416e-11
0.580818,2.15283e-10,0.1,3.46416e-11
0.580959,3.67546e-10,0.1,3.46416e-11
0.5811,3.67546e-10,0.1,3.46416e-11
0.581242,3.67546e-10,0.1,3.46416e-11
0.581383,3.67546e-10,0.1,3.46416e-11
0.581525,3.67546e-10,0.1,3.46416e-11
0.581666,3.67546e-10,0.1,4.52386e-11
0.581807,3.67546e-10,0.1,4.52386e-11
0.581949,3.67546e-10,0.1,4.52386e-11
0.58209,3.67546e-10,0.1,4.52386e-11
0.582232,3.67546e-10,0.1,4.52386e-11
0.582373,3.67546e-10,0.1,4.52386e-11
0.582515,3.67546e-10,0.1,4.52386e-11
0.582656,3.67546e-10,0.1,4.52386e-11
0.582797,3.67546e-10,0.1,4.52386e-11
0.582939,3.67546e-10,0.1,4.52386e-11
0.58308,3.67546e-10,0.1,5.96172e-11
0.583222,3.67546e-10,0.1,5.96172e-11
0.583363,3.67546e-10,0.1,5.96172e-11
0.583504,3.67546e-10,0.1,5.96172e-11
0.583646,3.67546e-10,0.1,7.73757e-11
0.583787,3.67546e-10,0.1,7.73757e-11
0.583929,3.67546e-10,0.1,7.73757e-11
0.58407,3.67546e-10,0.1,7.73757e-11
0.584212,3.67546e-10,0.1,7.73757e-11
0.584353,3.67546e-10,0.1,7.73757e-11
0.584494,3.67546e-10,0.1,7.73757e-11
0.584636,3.67546e-10,0.1,7.73757e-11
0.584777,5.25771e-10,0.1,7.73757e-11
0.584919,5.25771e-10,0.1,7.73757e-11
0.58506,5.25771e-10,0.1,7.73757e-11
0.585202,5.25771e-10,0.1,7.73757e-11
0.585343,5.25771e-10,0.1,7.73757e-11
0.585484,5.25771e-10,0.1,7.73757e-11
0.585626,5.25771e-10,0.1,7.73757e-11
0.585767,5.25771e-10,0.1,7.73757e-11
0.585909,5.25771e-10,0.1,7.73757e-11
0.58605,5.25771e-10,0.1,7.73757e-11
0.586192,5.25771e-10,0.1,7.73757e-11
0.586333,5.25771e-10,0.1,7.73757e-11
0.586474,5.25771e-10,0.1,1.01321e-10
0.586616,5.25771e-10,0.1,1.01321e-10
0.586757,5.25771e-10,0.1,1.01321e-10
0.586899,5.25771e-10,0.1,1.01321e-10
0.58704,5.25771e-10,0.1,1.01321e-10
0.587181,5.25771e-10,0.1,1.01321e-10
0.587323,5.25771e-10,0.1,1.01321e-10
0.587464,5.25771e-10,0.1,1.01321e-10
0.587606,5.25771e-10,0.1,1.01321e-10
0.587747,5.25771e-10,0.1,1.01321e-10
0.587889,5.25771e-10,0.1,1.01321e-10
0.58803,5.25771e-10,0.1,1.01321e-10
0.588171,5.25771e-10,0.1,1.01321e-10
0.588313,5.25771e-10,0.1,1.01321e-10
0.588454,7.19592e-10,0.1,1.01321e-10
0.588596,7.19592e-10,0.1,1.29798e-10
0.588737,7.19592e-10,0.1,1.29798e-10
0.588879,7.19592e-10,0.1,1.29798e-10
0.58902,7.19592e-10,0.1,1.29798e-10
0.589161,7.19592e-10,0.1,1.29798e-10
0.589303,7.19592e-10,0.1,1.29798e-10
0.589444,7.19592e-10,0.1,1.29798e-10
0.589586,7.19592e-10,0.1,1.29798e-10
0.589727,7.19592e-10,0.1,1.29798e-10
0.589868,7.19592e-10,0.1,1.65968e-10
0.59001,7.19592e-10,0.1,1.65968e-10
0.590151,7.19592e-10,0.1,1.65968e-10
0.590293,7.19592e-10,0.1,1.65968e-10
0.590434,7.19592e-10,0.1,1.65968e-10
0.590576,7.19592e-10,0.1,1.65968e-10
0.590717,7.19592e-10,0.1,1.65968e-10
0.590858,7.19592e-10,0.1,1.65968e-10
0.591,7.19592e-10,0.1,1.65968e-10
0.591141,7.19592e-10,0.1,1.65968e-10
0.591283,7.19592e-10,0.1,1.65968e-10
0.591424,7.19592e-10,0.1,1.65968e-10
0.591566,1.02683e-09,0.1,1.65968e-10
0.591707,1.02683e-09,0.1,1.65968e-10
0.591848,1.02683e-09,0.1,1.65968e-10
0.59199,1.02683e-09,0.1,1.65968e-10
0.592131,1.02683e-09,0.1,1.65968e-10
0.592273,1.02683e-09,0.1,1.65968e-10
0.592414,1.02683e-09,0.1,1.65968e-10
0.592556,1.02683e-09,0.1,1.65968e-10
0.592697,1.02683e-09,0.1,2.13785e-10
0.592838,1.02683e-09,0.1,3.32839e-10
0.59298,1.02683e-09,0.1,3.32839e-10
0.593121,1.02683e-09,0.1,3.32839e-10
0.593263,1.02683e-09,0.1,3.32839e-10
0.593404,1.02683e-09,0.1,3.32839e-10
0.593545,1.02683e-09,0.1,3.32839e-10
0.593687,1.02683e-09,0.1,3.32839e-10
0.593828,1.02683e-09,0.1,3.32839e-10
0.59397,1.02683e-09,0.1,3.32839e-10
0.594111,1.02683e-09,0.1,3.32839e-10
0.594253,1.02683e-09,0.1,3.32839e-10
0.594394,1.02683e-09,0.1,3.32839e-10
0.594535,1.70615e-09,0.1,3.32839e-10
0.594677,1.70615e-09,0.1,3.32839e-10
0.594818,1.70615e-09,0.1,3.32839e-10
0.59496,1.70615e-09,0.1,3.32839e-10
0.595101,1.70615e-09,0.1,3.32839e-10
0.595243,1.70615e-09,0.1,3.32839e-10
0.595384,1.70615e-09,0.1,3.32839e-10
0.595525,1.70615e-09,0.1,3.32839e-10
0.595667,1.70615e-09,0.1,3.32839e-10
0.595808,1.70615e-09,0.1,3.32839e-10
0.59595,1.70615e-09,0.1,4.20152e-10
0.596091,1.70615e-09,0.1,4.20152e-10
0.596232,1.70615e-09,0.1,4.20152e-10
0.596374,1.70615e-09,0.1,4.20152e-10
0.596515,1.70615e-09,0.1,4.20152e-10
0.596657,1.70615e-09,0.1,4.20152e-10
0.596798,1.70615e-09,0.1,4.20152e-10
0.59694,1.70615e-09,0.1,5.16513e-10
0.597081,1.70615e-09,0.1,5.16513e-10
0.597222,1.70615e-09,0.1,5.16513e-10
0.597364,1.70615e-09,0.1,5.16513e-10
0.597505,1.70615e-09,0.1,5.16513e-10
0.597647,1.70615e-09,0.1,5.16513e-10
0.597788,1.70615e-09,0.1,5.16513e-10
0.59793,1.70615e-09,0.1,5.16513e-10
0.598071,1.70615e-09,0.1,5.16513e-10
0.598212,2.42284e-09,0.1,5.16513e-10
0.598354,2.42284e-09,0.1,5.16513e-10
0.598495,2.42284e-09,0.1,5.16513e-10
0.598637,2.42284e-09,0.1,5.16513e-10
0.598778,2.42284e-09,0.1,5.16513e-10
0.598919,2.42284e-09,0.1,5.16513e-10
0.599061,2.42284e-09,0.1,6.53055e-10
0.599202,2.42284e-09,0.1,6.53055e-10
0.599344,2.42284e-09,0.1,6.53055e-10
0.599485,2.42284e-09,0.1,6.53055e-10
0.599627,2.42284e-09,0.1,6.53055e-10
0.599768,2.42284e-09,0.1,6.53055e-10
0.599909,2.42284e-09,0.1,6.53055e-10
0.600051,2.42284e-09,0.1,6.53055e-10
0.600192,2.42284e-09,0.1,6.53055e-10
0.600334,2.42284e-09,0.1,6.53055e-10
0.600475,2.42284e-09,0.1,6.53055e-10
0.600617,2.42284e-09,0.1,6.53055e-10
0.600758,2.42284e-09,0.1,6.53055e-10
0.600899,2.42284e-09,0.1,6.53055e-10
0.601041,2.42284e-09,0.1,8.04972e-10
0.601182,2.42284e-09,0.1,8.04972e-10
0.601324,2.42284e-09,0.1,8.04972e-10
0.601465,2.42284e-09,0.1,8.04972e-10
0.601606,2.42284e-09,0.1,8.04972e-10
0.601748,2.42284e-09,0.1,8.04972e-10
0.601889,2.42284e-09,0.1,8.04972e-10
0.602031,3.29643e-09,0.1,9.91235e-10
0.602172,3.29643e-09,0.1,9.91235e-10
0.602314,3.29643e-09,0.1,9.91235e-10
0.602455,3.29643e-09,0.1,9.91235e-10
0.602596,3.29643e-09,0.1,9.91235e-10
0.602738,3.29643e-09,0.1,9.91235e-10
0.602879,3.29643e-09,0.1,9.91235e-10
0.603021,3.29643e-09,0.1,9.91235e-10
0.603162,3.29643e-09,0.1,9.91235e-10
0.603303,3.29643e-09,0.1,9.91235e-10
0.603445,3.29643e-09,0.1,9.91235e-10
0.603586,3.29643e-09,0.1,9.91235e-10
0.603728,3.29643e-09,0.1,9.91235e-10
0.603869,3.29643e-09,0.1,9.91235e-10
0.604011,3.29643e-09,0.1,9.91235e-10
0.604152,3.29643e-09,0.1,1.25716e-09
0.604293,3.29643e-09,0.1,1.25716e-09
0.604435,3.29643e-09,0.1,1.25716e-09
0.604576,3.29643e-09,0.1,1.25716e-09
0.604718,3.29643e-09,0.1,1.25716e-09
0.604859,3.29643e-09,0.1,1.25716e-09
0.605001,4.68194e-09,0.1,1.25716e-09
0.605142,4.68194e-09,0.1,1.54523e-09
0.605283,4.68194e-09,0.1,1.54523e-09
0.605425,4.68194e-09,0.1,1.54523e-09
0.605566,4.68194e-09,0.1,1.88269e-09
0.605708,4.68194e-09,0.1,1.88269e-09
0.605849,4.68194e-09,0.1,1.88269e-09
0.605991,4.68194e-09,0.1,1.88269e-09
0.606132,4.68194e-09,0.1,1.88269e-09
0.606273,4.68194e-09,0.1,1.88269e-09
0.606415,4.68194e-09,0.1,1.88269e-09
0.606556,4.68194e-09,0.1,1.88269e-09
0.606698,4.68194e-09,0.1,1.88269e-09
0.606839,4.68194e-09,0.1,1.88269e-09
0.60698,4.68194e-09,0.1,1.88269e-09
0.607122,4.68194e-09,0.1,1.88269e-09
0.607263,4.68194e-09,0.1,1.88269e-09
0.607405,4.68194e-09,0.1,1.88269e-09
0.607546,4.68194e-09,0.1,1.88269e-09
0.607688,4.68194e-09,0.1,1.88269e-09
0.607829,4.68194e-09,0.1,1.88269e-09
0.60797,4.68194e-09,0.1,2.27428e-09
0.608112,7.64243e-09,0.1,2.27428e-09
0.608253,7.64243e-09,0.1,2.27428e-09
0.608395,7.64243e-09,0.1,2.27428e-09
0.608536,7.64243e-09,0.1,2.27428e-09
0.608678,7.64243e-09,0.1,2.27428e-09
0.608819,7.64243e-09,0.1,2.27428e-09
0.60896,7.64243e-09,0.1,2.27428e-09
0.609102,7.64243e-09,0.1,2.27428e-09
0.609243,7.64243e-09,0.1,2.27428e-09
0.609385,7.64243e-09,0.1,2.27428e-09
0.609526,7.64243e-09,0.1,2.27428e-09
0.609667,7.64243e-09,0.1,2.27428e-09
0.609809,7.64243e-09,0.1,2.68534e-09
0.60995,7.64243e-09,0.1,2.68534e-09
0.610092,7.64243e-09,0.1,2.68534e-09
0.610233,7.64243e-09,0.1,2.68534e-09
0.610375,7.64243e-09,0.1,2.68534e-09
0.610516,7.64243e-09,0.1,3.19387e-09
0.610657,7.64243e-09,0.1,3.19387e-09
0.610799,7.64243e-09,0.1,3.19387e-09
0.61094,7.64243e-09,0.1,3.19387e-09
0.611082,7.64243e-09,0.1,3.19387e-09
0.611223,7.64243e-09,0.1,3.19387e-09
0.611364,7.64243e-09,0.1,3.19387e-09
0.611506,7.64243e-09,0.1,3.19387e-09
0.611647,7.64243e-09,0.1,3.19387e-09
0.611789,1.08313e-08,0.1,3.84345e-09
0.61193,1.08313e-08,0.1,3.84345e-09
0.612072,1.08313e-08,0.1,3.84345e-09
0.612213,1.08313e-08,0.1,3.84345e-09
0.612355,1.08313e-08,0.1,3.84345e-09
0.612496,1.08313e-08,0.1,3.84345e-09
0.612637,1.08313e-08,0.1,3.84345e-09
0.612779,1.08313e-08,0.1,3.84345e-09
0.61292,1.08313e-08,0.1,3.84345e-09
0.613062,1.08313e-08,0.1,3.84345e-09
0.613203,1.08313e-08,0.1,4.54305e-09
0.613344,1.08313e-08,0.1,4.54305e-09
0.613486,1.08313e-08,0.1,4.54305e-09
0.613627,1.08313e-08,0.1,4.54305e-09
0.613769,1.08313e-08,0.1,4.54305e-09
0.61391,1.08313e-08,0.1,5.38992e-09
0.614052,1.08313e-08,0.1,5.38992e-09
0.614193,1.08313e-08,0.1,5.38992e-09
0.614334,1.08313e-08,0.1,5.38992e-09
0.614476,1.08313e-08,0.1,5.38992e-09
0.614617,1.08313e-08,0.1,5.38992e-09
0.614759,1.08313e-08,0.1,5.38992e-09
0.6149,1.08313e-08,0.1,5.38992e-09
0.615041,1.08313e-08,0.1,5.38992e-09
0.615183,1.08313e-08,0.1,5.38992e-09
0.615324,1.08313e-08,0.1,5.38992e-09
0.615466,1.47133e-08,0.1,5.38992e-09
0.615607,1.47133e-08,0.1,5.38992e-09
0.615749,1.47133e-08,0.1,6.34507e-09
0.61589,1.47133e-08,0.1,6.34507e-09
0.616031,1.47133e-08,0.1,6.34507e-09
0.616173,1.47133e-08,0.1,6.34507e-09
0.616314,1.47133e-08,0.1,6.34507e-09
0.616456,1.47133e-08,0.1,6.34507e-09
0.616597,1.47133e-08,0.1,6.34507e-09
0.616739,1.47133e-08,0.1,6.34507e-09
0.61688,1.47133e-08,0.1,6.34507e-09
0.617021,1.47133e-08,0.1,6.34507e-09
0.617163,1.47133e-08,0.1,6.34507e-09
0.617304,1.47133e-08,0.1,6.34507e-09
0.617446,1.47133e-08,0.1,6.34507e-09
0.617587,1.47133e-08,0.1,6.34507e-09
0.617728,1.47133e-08,0.1,6.34507e-09
0.61787,1.47133e-08,0.1,6.34507e-09
0.618011,1.47133e-08,0.1,6.34507e-09
0.618153,1.47133e-08,0.1,7.59329e-09
0.618294,1.47133e-08,0.1,7.59329e-09
0.618436,1.47133e-08,0.1,7.59329e-09
0.618577,2.08841e-08,0.1,9.12851e-09
0.618718,2.08841e-08,0.1,9.12851e-09
0.61886,2.08841e-08,0.1,9.12851e-09
0.619001,2.08841e-08,0.1,9.12851e-09
0.619143,2.08841e-08,0.1,9.12851e-09
0.619284,2.08841e-08,0.1,9.12851e-09
0.619426,2.08841e-08,0.1,1.07978e-08
0.619567,2.08841e-08,0.1,1.07978e-08
0.619708,2.08841e-08,0.1,1.07978e-08
0.61985,2.08841e-08,0.1,1.07978e-08
0.619991,2.08841e-08,0.1,1.07978e-08
0.620133,2.08841e-08,0.1,1.07978e-08
0.620274,2.08841e-08,0.1,1.07978e-08
0.620416,2.08841e-08,0.1,1.07978e-08
0.620557,2.08841e-08,0.1,1.07978e-08
0.620698,2.08841e-08,0.1,1.07978e-08
0.62084,2.08841e-08,0.1,1.07978e-08
0.620981,2.08841e-08,0.1,1.07978e-08
0.621123,2.08841e-08,0.1,1.07978e-08
0.621264,2.08841e-08,0.1,1.07978e-08
0.621405,2.08841e-08,0.1,1.28929e-08
0.621547,3.36053e-08,0.1,1.28929e-08
0.621688,3.36053e-08,0.1,1.28929e-08
0.62183,3.36053e-08,0.1,1.28929e-08
0.621971,3.36053e-08,0.1,1.28929e-08
0.622113,3.36053e-08,0.1,1.28929e-08
0.622254,3.36053e-08,0.1,1.51216e-08
0.622395,3.36053e-08,0.1,1.51216e-08
0.622537,3.36053e-08,0.1,1.51216e-08
0.622678,3.36053e-08,0.1,1.51216e-08
0.62282,3.36053e-08,0.1,1.51216e-08
0.622961,3.36053e-08,0.1,1.51216e-08
0.623102,3.36053e-08,0.1,1.51216e-08
0.623244,3.36053e-08,0.1,1.51216e-08
0.623385,3.36053e-08,0.1,1.51216e-08
0.623527,3.36053e-08,0.1,1.51216e-08
0.623668,3.36053e-08,0.1,1.51216e-08
0.62381,3.36053e-08,0.1,1.51216e-08
0.623951,3.36053e-08,0.1,1.51216e-08
0.624092,3.36053e-08,0.1,1.79115e-08
0.624234,3.36053e-08,0.1,1.79115e-08
0.624375,3.36053e-08,0.1,1.79115e-08
0.624517,3.36053e-08,0.1,1.79115e-08
0.624658,3.36053e-08,0.1,1.79115e-08
0.6248,3.36053e-08,0.1,1.79115e-08
0.624941,3.36053e-08,0.1,1.79115e-08
0.625082,3.36053e-08,0.1,1.79115e-08
0.625224,3.36053e-08,0.1,1.79115e-08
0.625365,4.7625e-08,0.1,1.79115e-08
0.625507,4.7625e-08,0.1,1.79115e-08
0.625648,4.7625e-08,0.1,1.79115e-08
0.62579,4.7625e-08,0.1,1.79115e-08
0.625931,4.7625e-08,0.1,1.79115e-08
0.626072,4.7625e-08,0.1,2.07393e-08
0.626214,4.7625e-08,0.1,2.07393e-08
0.626355,4.7625e-08,0.1,2.48277e-08
0.626497,4.7625e-08,0.1,2.48277e-08
0.626638,4.7625e-08,0.1,2.48277e-08
0.626779,4.7625e-08,0.1,2.48277e-08
0.626921,4.7625e-08,0.1,2.48277e-08
0.627062,4.7625e-08,0.1,2.48277e-08
0.627204,4.7625e-08,0.1,2.74323e-08
0.627345,4.7625e-08,0.1,2.74323e-08
0.627487,4.7625e-08,0.1,2.74323e-08
0.627628,4.7625e-08,0.1,2.74323e-08
0.627769,4.7625e-08,0.1,2.74323e-08
0.627911,4.7625e-08,0.1,2.74323e-08
0.628052,4.7625e-08,0.1,2.74323e-08
0.628194,4.7625e-08,0.1,2.74323e-08
0.628335,4.7625e-08,0.1,2.74323e-08
0.628477,4.7625e-08,0.1,2.74323e-08
0.628618,4.7625e-08,0.1,2.74323e-08
0.628759,4.7625e-08,0.1,3.21364e-08
0.628901,4.7625e-08,0.1,3.21364e-08
0.629042,6.47145e-08,0.1,3.21364e-08
0.629184,6.47145e-08,0.1,3.76015e-08
0.629325,6.47145e-08,0.1,3.76015e-08
0.629466,6.47145e-08,0.1,3.76015e-08
0.629608,6.47145e-08,0.1,3.76015e-08
0.629749,6.47145e-08,0.1,3.76015e-08
0.629891,6.47145e-08,0.1,3.76015e-08
0.630032,6.47145e-08,0.1,3.76015e-08
0.630174,6.47145e-08,0.1,3.76015e-08
0.630315,6.47145e-08,0.1,3.76015e-08
0.630456,6.47145e-08,0.1,3.76015e-08
0.630598,6.47145e-08,0.1,3.76015e-08
0.630739,6.47145e-08,0.1,3.76015e-08
0.630881,6.47145e-08,0.1,3.76015e-08
0.631022,6.47145e-08,0.1,4.28889e-08
0.631164,6.47145e-08,0.1,4.28889e-08
0.631305,6.47145e-08,0.1,4.28889e-08
0.631446,6.47145e-08,0.1,4.28889e-08
0.631588,6.47145e-08,0.1,4.28889e-08
0.631729,6.47145e-08,0.1,4.28889e-08
0.631871,6.47145e-08,0.1,4.28889e-08
0.632012,9.18906e-08,0.1,4.28889e-08
0.632154,9.18906e-08,0.1,4.28889e-08
0.632295,9.18906e-08,0.1,4.28889e-08
0.632436,9.18906e-08,0.1,4.28889e-08
0.632578,9.18906e-08,0.1,4.28889e-08
0.632719,9.18906e-08,0.1,4.28889e-08
0.632861,9.18906e-08,0.1,4.28889e-08
0.633002,9.18906e-08,0.1,4.28889e-08
0.633143,9.18906e-08,0.1,4.28889e-08
0.633285,9.18906e-08,0.1,4.28889e-08
0.633426,9.18906e-08,0.1,4.28889e-08
0.633568,9.18906e-08,0.1,5.05875e-08
0.633709,9.18906e-08,0.1,5.05875e-08
0.633851,9.18906e-08,0.1,6.11205e-08
0.633992,9.18906e-08,0.1,6.11205e-08
0.634133,9.18906e-08,0.1,6.11205e-08
0.634275,9.18906e-08,0.1,6.11205e-08
0.634416,9.18906e-08,0.1,7.35968e-08
0.634558,9.18906e-08,0.1,7.35968e-08
0.634699,9.18906e-08,0.1,7.35968e-08
0.63484,9.18906e-08,0.1,7.35968e-08
0.634982,9.18906e-08,0.1,7.35968e-08
0.635123,1.46001e-07,0.1,7.35968e-08
0.635265,1.46001e-07,0.1,7.35968e-08
0.635406,1.46001e-07,0.1,7.35968e-08
0.635548,1.46001e-07,0.1,7.35968e-08
0.635689,1.46001e-07,0.1,7.35968e-08
0.63583,1.46001e-07,0.1,7.35968e-08
0.635972,1.46001e-07,0.1,7.35968e-08
0.636113,1.46001e-07,0.1,7.35968e-08
0.636255,1.46001e-07,0.1,7.35968e-08
0.636396,1.46001e-07,0.1,7.35968e-08
0.636538,1.46001e-07,0.1,7.35968e-08
0.636679,1.46001e-07,0.1,8.67469e-08
0.63682,1.46001e-07,0.1,8.67469e-08
0.636962,1.46001e-07,0.1,8.67469e-08
0.637103,1.46001e-07,0.1,8.67469e-08
0.637245,1.46001e-07,0.1,8.67469e-08
0.637386,1.46001e-07,0.1,8.67469e-08
0.637527,1.46001e-07,0.1,8.67469e-08
0.637669,1.46001e-07,0.1,8.67469e-08
0.63781,1.46001e-07,0.1,1.02304e-07
0.637952,1.46001e-07,0.1,1.02304e-07
0.638093,1.46001e-07,0.1,1.02304e-07
0.638235,1.46001e-07,0.1,1.02304e-07
0.638376,1.46001e-07,0.1,1.02304e-07
0.638517,1.46001e-07,0.1,1.02304e-07
0.638659,1.46001e-07,0.1,1.02304e-07
0.6388,2.06979e-07,0.1,1.02304e-07
0.638942,2.06979e-07,0.1,1.02304e-07
0.639083,2.06979e-07,0.1,1.02304e-07
0.639225,2.06979e-07,0.1,1.02304e-07
0.639366,2.06979e-07,0.1,1.20352e-07
0.639507,2.06979e-07,0.1,1.20352e-07
0.639649,2.06979e-07,0.1,1.20352e-07
0.63979,2.06979e-07,0.1,1.20352e-07
0.639932,2.06979e-07,0.1,1.20352e-07
0.640073,2.06979e-07,0.1,1.20352e-07
0.640215,2.06979e-07,0.1,1.20352e-07
0.640356,2.06979e-07,0.1,1.20352e-07
0.640497,2.06979e-07,0.1,1.20352e-07
0.640639,2.06979e-07,0.1,1.20352e-07
0.64078,2.06979e-07,0.1,1.20352e-07
0.640922,2.06979e-07,0.1,1.20352e-07
0.641063,2.06979e-07,0.1,1.20352e-07
0.641204,2.06979e-07,0.1,1.20352e-07
0.641346,2.06979e-07,0.1,1.20352e-07
0.641487,2.06979e-07,0.1,1.20352e-07
0.641629,2.06979e-07,0.1,1.20352e-07
0.64177,2.06979e-07,0.1,1.41578e-07
0.641912,2.06979e-07,0.1,1.41578e-07
0.642053,2.06979e-07,0.1,1.66567e-07
0.642194,2.06979e-07,0.1,1.66567e-07
0.642336,2.06979e-07,0.1,1.66567e-07
0.642477,2.81532e-07,0.1,1.66567e-07
0.642619,2.81532e-07,0.1,1.66567e-07
0.64276,2.81532e-07,0.1,1.66567e-07
0.642901,2.81532e-07,0.1,1.98336e-07
0.643043,2.81532e-07,0.1,1.98336e-07
0.643184,2.81532e-07,0.1,1.98336e-07
0.643326,2.81532e-07,0.1,1.98336e-07
0.643467,2.81532e-07,0.1,1.98336e-07
0.643609,2.81532e-07,0.1,1.98336e-07
0.64375,2.81532e-07,0.1,1.98336e-07
0.643891,2.81532e-07,0.1,1.98336e-07
0.644033,2.81532e-07,0.1,1.98336e-07
0.644174,2.81532e-07,0.1,1.98336e-07
0.644316,2.81532e-07,0.1,1.98336e-07
0.644457,2.81532e-07,0.1,1.98336e-07
0.644599,2.81532e-07,0.1,1.98336e-07
0.64474,2.81532e-07,0.1,1.98336e-07
0.644881,2.81532e-07,0.1,2.33431e-07
0.645023,2.81532e-07,0.1,2.33431e-07
0.645164,2.81532e-07,0.1,2.33431e-07
0.645306,2.81532e-07,0.1,2.33431e-07
0.645447,2.81532e-07,0.1,2.72692e-07
0.645589,3.99722e-07,0.1,2.72692e-07
0.64573,3.99722e-07,0.1,2.72692e-07
0.645871,3.99722e-07,0.1,2.72692e-07
0.646013,3.99722e-07,0.1,2.72692e-07
0.646154,3.99722e-07,0.1,2.72692e-07
0.646296,3.99722e-07,0.1,2.72692e-07
0.646437,3.99722e-07,0.1,2.72692e-07
0.646578,3.99722e-07,0.1,2.72692e-07
0.64672,3.99722e-07,0.1,2.72692e-07
0.646861,3.99722e-07,0.1,2.72692e-07
0.647003,3.99722e-07,0.1,2.72692e-07
0.647144,3.99722e-07,0.1,2.72692e-07
0.647286,3.99722e-07,0.1,2.72692e-07
0.647427,3.99722e-07,0.1,2.72692e-07
0.647568,3.99722e-07,0.1,3.21773e-07
0.64771,3.99722e-07,0.1,3.21773e-07
0.647851,3.99722e-07,0.1,3.21773e-07
0.647993,3.99722e-07,0.1,3.21773e-07
0.648134,3.99722e-07,0.1,3.21773e-07
0.648275,3.99722e-07,0.1,3.21773e-07
0.648417,3.99722e-07,0.1,3.21773e-07
0.648558,6.26734e-07,0.1,3.21773e-07
0.6487,6.26734e-07,0.1,3.21773e-07
0.648841,6.26734e-07,0.1,3.21773e-07
0.648983,6.26734e-07,0.1,3.21773e-07
0.649124,6.26734e-07,0.1,3.79856e-07
0.649265,6.26734e-07,0.1,3.79856e-07
0.649407,6.26734e-07,0.1,3.79856e-07
0.649548,6.26734e-07,0.1,3.79856e-07
0.64969,6.26734e-07,0.1,3.79856e-07
0.649831,6.26734e-07,0.1,3.79856e-07
0.649973,6.26734e-07,0.1,3.79856e-07
0.650114,6.26734e-07,0.1,4.39737e-07
0.650255,6.26734e-07,0.1,4.39737e-07
0.650397,6.26734e-07,0.1,4.39737e-07
0.650538,6.26734e-07,0.1,4.39737e-07
0.65068,6.26734e-07,0.1,4.39737e-07
0.650821,6.26734e-07,0.1,4.39737e-07
0.650963,6.26734e-07,0.1,4.39737e-07
0.651104,6.26734e-07,0.1,4.39737e-07
0.651245,6.26734e-07,0.1,5.03962e-07
0.651387,6.26734e-07,0.1,5.03962e-07
0.651528,6.26734e-07,0.1,5.03962e-07
0.65167,6.26734e-07,0.1,5.03962e-07
0.651811,6.26734e-07,0.1,5.03962e-07
0.651952,6.26734e-07,0.1,5.03962e-07
0.652094,6.26734e-07,0.1,5.73894e-07
0.652235,6.26734e-07,0.1,5.73894e-07
0.652377,8.87962e-07,0.1,5.73894e-07
0.652518,8.87962e-07,0.1,5.73894e-07
0.65266,8.87962e-07,0.1,5.73894e-07
0.652801,8.87962e-07,0.1,5.73894e-07
0.652942,8.87962e-07,0.1,5.73894e-07
0.653084,8.87962e-07,0.1,5.73894e-07
0.653225,8.87962e-07,0.1,5.73894e-07
0.653367,8.87962e-07,0.1,5.73894e-07
0.653508,8.87962e-07,0.1,5.73894e-07
0.65365,8.87962e-07,0.1,6.5458e-07
0.653791,8.87962e-07,0.1,6.5458e-07
0.653932,8.87962e-07,0.1,6.5458e-07
0.654074,8.87962e-07,0.1,6.5458e-07
0.654215,8.87962e-07,0.1,6.5458e-07
0.654357,8.87962e-07,0.1,6.5458e-07
0.654498,8.87962e-07,0.1,6.5458e-07
0.654639,8.87962e-07,0.1,6.5458e-07
0.654781,8.87962e-07,0.1,7.60914e-07
0.654922,8.87962e-07,0.1,7.60914e-07
0.655064,8.87962e-07,0.1,7.60914e-07
0.655205,8.87962e-07,0.1,7.60914e-07
0.655347,8.87962e-07,0.1,7.60914e-07
0.655488,8.87962e-07,0.1,7.60914e-07
0.655629,8.87962e-07,0.1,7.60914e-07
0.655771,8.87962e-07,0.1,8.53456e-07
0.655912,8.87962e-07,0.1,8.53456e-07
0.656054,1.20877e-06,0.1,8.53456e-07
0.656195,1.20877e-06,0.1,8.53456e-07
0.656337,1.20877e-06,0.1,8.53456e-07
0.656478,1.20877e-06,0.1,8.53456e-07
0.656619,1.20877e-06,0.1,8.53456e-07
0.656761,1.20877e-06,0.1,8.53456e-07
0.656902,1.20877e-06,0.1,8.53456e-07
0.657044,1.20877e-06,0.1,8.53456e-07
0.657185,1.20877e-06,0.1,8.53456e-07
0.657326,1.20877e-06,0.1,8.53456e-07
0.657468,1.20877e-06,0.1,8.53456e-07
0.657609,1.20877e-06,0.1,8.53456e-07
0.657751,1.20877e-06,0.1,8.53456e-07
0.657892,1.20877e-06,0.1,9.96892e-07
0.658034,1.20877e-06,0.1,9.96892e-07
0.658175,1.20877e-06,0.1,9.96892e-07
0.658316,1.20877e-06,0.1,1.15279e-06
0.658458,1.20877e-06,0.1,1.33615e-06
0.658599,1.20877e-06,0.1,1.33615e-06
0.658741,1.20877e-06,0.1,1.33615e-06
0.658882,1.20877e-06,0.1,1.33615e-06
0.659024,1.20877e-06,0.1,1.33615e-06
0.659165,1.71468e-06,0.1,1.33615e-06
0.659306,1.71468e-06,0.1,1.33615e-06
0.659448,1.71468e-06,0.1,1.33615e-06
0.659589,1.71468e-06,0.1,1.33615e-06
0.659731,1.71468e-06,0.1,1.33615e-06
0.659872,1.71468e-06,0.1,1.33615e-06
0.660013,1.71468e-06,0.1,1.33615e-06
0.660155,1.71468e-06,0.1,1.33615e-06
0.660296,1.71468e-06,0.1,1.33615e-06
0.660438,1.71468e-06,0.1,1.33615e-06
0.660579,1.71468e-06,0.1,1.33615e-06
0.660721,1.71468e-06,0.1,1.54604e-06
0.660862,1.71468e-06,0.1,1.54604e-06
0.661003,1.71468e-06,0.1,1.54604e-06
0.661145,1.71468e-06,0.1,1.54604e-06
0.661286,1.71468e-06,0.1,1.54604e-06
0.661428,1.71468e-06,0.1,1.54604e-06
0.661569,1.71468e-06,0.1,1.54604e-06
0.661711,1.71468e-06,0.1,1.54604e-06
0.661852,1.71468e-06,0.1,1.54604e-06
0.661993,1.71468e-06,0.1,1.78958e-06
0.662135,2.65146e-06,0.1,1.78958e-06
0.662276,2.65146e-06,0.1,1.78958e-06
0.662418,2.65146e-06,0.1,1.78958e-06
0.662559,2.65146e-06,0.1,1.78958e-06
0.6627,2.65146e-06,0.1,1.78958e-06
0.662842,2.65146e-06,0.1,1.78958e-06
0.662983,2.65146e-06,0.1,1.78958e-06
0.663125,2.65146e-06,0.1,2.06742e-06
0.663266,2.65146e-06,0.1,2.06742e-06
0.663408,2.65146e-06,0.1,2.06742e-06
0.663549,2.65146e-06,0.1,2.06742e-06
0.66369,2.65146e-06,0.1,2.06742e-06
0.663832,2.65146e-06,0.1,2.06742e-06
0.663973,2.65146e-06,0.1,2.06742e-06
0.664115,2.65146e-06,0.1,2.06742e-06
0.664256,2.65146e-06,0.1,2.06742e-06
0.664398,2.65146e-06,0.1,2.06742e-06
0.664539,2.65146e-06,0.1,2.06742e-06
0.66468,2.65146e-06,0.1,2.06742e-06
0.664822,2.65146e-06,0.1,2.06742e-06
0.664963,2.65146e-06,0.1,2.06742e-06
0.665105,2.65146e-06,0.1,2.06742e-06
0.665246,2.65146e-06,0.1,2.06742e-06
0.665387,2.65146e-06,0.1,2.38934e-06
0.665529,2.65146e-06,0.1,2.757e-06
0.66567,2.65146e-06,0.1,2.757e-06
0.665812,3.75209e-06,0.1,2.757e-06
0.665953,3.75209e-06,0.1,2.757e-06
0.666095,3.75209e-06,0.1,3.11738e-06
0.666236,3.75209e-06,0.1,3.11738e-06
0.666377,3.75209e-06,0.1,3.11738e-06
0.666519,3.75209e-06,0.1,3.11738e-06
0.66666,3.75209e-06,0.1,3.11738e-06
0.666802,3.75209e-06,0.1,3.11738e-06
0.666943,3.75209e-06,0.1,3.11738e-06
0.667085,3.75209e-06,0.1,3.11738e-06
0.667226,3.75209e-06,0.1,3.11738e-06
0.667367,3.75209e-06,0.1,3.11738e-06
0.667509,3.75209e-06,0.1,3.11738e-06
0.66765,3.75209e-06,0.1,3.11738e-06
0.667792,3.75209e-06,0.1,3.11738e-06
0.667933,3.75209e-06,0.1,3.58749e-06
0.668074,3.75209e-06,0.1,3.58749e-06
0.668216,3.75209e-06,0.1,3.58749e-06
0.668357,3.75209e-06,0.1,3.58749e-06
0.668499,3.75209e-06,0.1,3.58749e-06
0.66864,3.75209e-06,0.1,3.58749e-06
0.668782,3.75209e-06,0.1,4.1305e-06
0.668923,3.75209e-06,0.1,4.1305e-06
0.669064,3.75209e-06,0.1,4.1305e-06
0.669206,3.75209e-06,0.1,4.1305e-06
0.669347,3.75209e-06,0.1,4.1305e-06
0.669489,3.75209e-06,0.1,4.1305e-06
0.66963,5.1147e-06,0.1,4.1305e-06
0.669772,5.1147e-06,0.1,4.1305e-06
0.669913,5.1147e-06,0.1,4.1305e-06
0.670054,5.1147e-06,0.1,4.1305e-06
0.670196,5.1147e-06,0.1,4.74741e-06
0.670337,5.1147e-06,0.1,4.74741e-06
0.670479,5.1147e-06,0.1,4.74741e-06
0.67062,5.1147e-06,0.1,4.74741e-06
0.670762,5.1147e-06,0.1,4.74741e-06
0.670903,5.1147e-06,0.1,4.74741e-06
0.671044,5.1147e-06,0.1,4.74741e-06
0.671186,5.1147e-06,0.1,4.74741e-06
0.671327,5.1147e-06,0.1,4.74741e-06
0.671469,5.1147e-06,0.1,4.74741e-06
0.67161,5.1147e-06,0.1,4.74741e-06
0.671751,5.1147e-06,0.1,4.74741e-06
0.671893,5.1147e-06,0.1,4.74741e-06
0.672034,5.1147e-06,0.1,5.46079e-06
0.672176,5.1147e-06,0.1,5.46079e-06
0.672317,5.1147e-06,0.1,5.46079e-06
0.672459,5.1147e-06,0.1,5.46079e-06
0.6726,7.24754e-06,0.1,6.26447e-06
0.672741,7.24754e-06,0.1,6.26447e-06
0.672883,7.24754e-06,0.1,6.26447e-06
0.673024,7.24754e-06,0.1,6.26447e-06
0.673166,7.24754e-06,0.1,6.26447e-06
0.673307,7.24754e-06,0.1,6.26447e-06
0.673449,7.24754e-06,0.1,6.26447e-06
0.67359,7.24754e-06,0.1,6.26447e-06
0.673731,7.24754e-06,0.1,7.03504e-06
0.673873,7.24754e-06,0.1,7.03504e-06
0.674014,7.24754e-06,0.1,7.03504e-06
0.674156,7.24754e-06,0.1,7.03504e-06
0.674297,7.24754e-06,0.1,7.03504e-06
0.674438,7.24754e-06,0.1,7.03504e-06
0.67458,7.24754e-06,0.1,7.03504e-06
0.674721,7.24754e-06,0.1,7.03504e-06
0.674863,7.24754e-06,0.1,8.05612e-06
0.675004,7.24754e-06,0.1,8.05612e-06
0.675146,7.24754e-06,0.1,8.05612e-06
0.675287,7.24754e-06,0.1,9.23764e-06
0.675428,7.24754e-06,0.1,9.23764e-06
0.67557,7.24754e-06,0.1,9.23764e-06
0.675711,1.10726e-05,0.1,9.23764e-06
0.675853,1.10726e-05,0.1,9.23764e-06
0.675994,1.10726e-05,0.1,9.23764e-06
0.676136,1.10726e-05,0.1,9.23764e-06
0.676277,1.10726e-05,0.1,9.23764e-06
0.676418,1.10726e-05,0.1,9.23764e-06
0.67656,1.10726e-05,0.1,9.23764e-06
0.676701,1.10726e-05,0.1,9.23764e-06
0.676843,1.10726e-05,0.1,9.23764e-06
0.676984,1.10726e-05,0.1,9.23764e-06
0.677125,1.10726e-05,0.1,1.05671e-05
0.677267,1.10726e-05,0.1,1.05671e-05
0.677408,1.10726e-05,0.1,1.05671e-05
0.67755,1.10726e-05,0.1,1.05671e-05
0.677691,1.10726e-05,0.1,1.05671e-05
0.677833,1.10726e-05,0.1,1.05671e-05
0.677974,1.10726e-05,0.1,1.05671e-05
0.678115,1.10726e-05,0.1,1.05671e-05
0.678257,1.10726e-05,0.1,1.05671e-05
0.678398,1.10726e-05,0.1,1.05671e-05
0.67854,1.10726e-05,0.1,1.21039e-05
0.678681,1.10726e-05,0.1,1.21039e-05
0.678823,1.10726e-05,0.1,1.21039e-05
0.678964,1.10726e-05,0.1,1.21039e-05
0.679105,1.10726e-05,0.1,1.21039e-05
0.679247,1.10726e-05,0.1,1.21039e-05
0.679388,1.56565e-05,0.1,1.38377e-05
0.67953,1.56565e-05,0.1,1.38377e-05
0.679671,1.56565e-05,0.1,1.38377e-05
0.679812,1.56565e-05,0.1,1.38377e-05
0.679954,1.56565e-05,0.1,1.38377e-05
0.680095,1.56565e-05,0.1,1.38377e-05
0.680237,1.56565e-05,0.1,1.38377e-05
0.680378,1.56565e-05,0.1,1.38377e-05
0.68052,1.56565e-05,0.1,1.38377e-05
0.680661,1.56565e-05,0.1,1.38377e-05
0.680802,1.56565e-05,0.1,1.38377e-05
0.680944,1.56565e-05,0.1,1.38377e-05
0.681085,1.56565e-05,0.1,1.38377e-05
0.681227,1.56565e-05,0.1,1.38377e-05
0.681368,1.56565e-05,0.1,1.38377e-05
0.681509,1.56565e-05,0.1,1.55878e-05
0.681651,1.56565e-05,0.1,2.03263e-05
0.681792,1.56565e-05,0.1,2.03263e-05
0.681934,1.56565e-05,0.1,2.03263e-05
0.682075,1.56565e-05,0.1,2.03263e-05
0.682217,1.56565e-05,0.1,2.03263e-05
0.682358,1.56565e-05,0.1,2.03263e-05
0.682499,1.56565e-05,0.1,2.03263e-05
0.682641,1.56565e-05,0.1,2.03263e-05
0.682782,1.56565e-05,0.1,2.03263e-05
0.682924,1.56565e-05,0.1,2.03263e-05
0.683065,2.1368e-05,0.1,2.03263e-05
0.683207,2.1368e-05,0.1,2.03263e-05
0.683348,2.1368e-05,0.1,2.03263e-05
0.683489,2.1368e-05,0.1,2.03263e-05
0.683631,2.1368e-05,0.1,2.03263e-05
0.683772,2.1368e-05,0.1,2.31557e-05
0.683914,2.1368e-05,0.1,2.31557e-05
0.684055,2.1368e-05,0.1,2.31557e-05
0.684197,2.1368e-05,0.1,2.31557e-05
0.684338,2.1368e-05,0.1,2.31557e-05
0.684479,2.1368e-05,0.1,2.31557e-05
0.684621,2.1368e-05,0.1,2.31557e-05
0.684762,2.1368e-05,0.1,2.6428e-05
0.684904,2.1368e-05,0.1,2.6428e-05
0.685045,2.1368e-05,0.1,2.6428e-05
0.685186,2.1368e-05,0.1,2.6428e-05
0.685328,2.1368e-05,0.1,2.6428e-05
0.685469,2.1368e-05,0.1,2.6428e-05
0.685611,2.1368e-05,0.1,2.6428e-05
0.685752,2.1368e-05,0.1,2.6428e-05
0.685894,2.1368e-05,0.1,2.6428e-05
0.686035,2.1368e-05,0.1,3.00632e-05
0.686176,3.02073e-05,0.1,3.00632e-05
0.686318,3.02073e-05,0.1,3.00632e-05
0.686459,3.02073e-05,0.1,3.00632e-05
0.686601,3.02073e-05,0.1,3.00632e-05
0.686742,3.02073e-05,0.1,3.00632e-05
0.686884,3.02073e-05,0.1,3.00632e-05
0.687025,3.02073e-05,0.1,3.00632e-05
0.687166,3.02073e-05,0.1,3.00632e-05
0.687308,3.02073e-05,0.1,3.00632e-05
0.687449,3.02073e-05,0.1,3.00632e-05
0.687591,3.02073e-05,0.1,3.00632e-05
0.687732,3.02073e-05,0.1,3.00632e-05
0.687873,3.02073e-05,0.1,3.42351e-05
0.688015,3.02073e-05,0.1,3.42351e-05
0.688156,3.02073e-05,0.1,3.88794e-05
0.688298,3.02073e-05,0.1,3.88794e-05
0.688439,3.02073e-05,0.1,3.88794e-05
0.688581,3.02073e-05,0.1,3.88794e-05
0.688722,3.02073e-05,0.1,3.88794e-05
0.688863,3.02073e-05,0.1,4.35021e-05
0.689005,3.02073e-05,0.1,4.35021e-05
0.689146,3.02073e-05,0.1,4.35021e-05
0.689288,4.55326e-05,0.1,4.35021e-05
0.689429,4.55326e-05,0.1,4.35021e-05
0.689571,4.55326e-05,0.1,4.35021e-05
0.689712,4.55326e-05,0.1,4.35021e-05
0.689853,4.55326e-05,0.1,4.35021e-05
0.689995,4.55326e-05,0.1,4.35021e-05
0.690136,4.55326e-05,0.1,4.35021e-05
0.690278,4.55326e-05,0.1,4.93351e-05
0.690419,4.55326e-05,0.1,4.93351e-05
0.690561,4.55326e-05,0.1,4.93351e-05
0.690702,4.55326e-05,0.1,4.93351e-05
0.690843,4.55326e-05,0.1,5.61574e-05
0.690985,4.55326e-05,0.1,5.61574e-05
0.691126,4.55326e-05,0.1,5.61574e-05
0.691268,4.55326e-05,0.1,5.61574e-05
0.691409,4.55326e-05,0.1,5.61574e-05
0.69155,4.55326e-05,0.1,5.61574e-05
0.691692,4.55326e-05,0.1,5.61574e-05
0.691833,4.55326e-05,0.1,5.61574e-05
0.691975,4.55326e-05,0.1,5.61574e-05
0.692116,4.55326e-05,0.1,5.61574e-05
0.692258,4.55326e-05,0.1,5.61574e-05
0.692399,4.55326e-05,0.1,6.36415e-05
0.69254,4.55326e-05,0.1,6.36415e-05
0.692682,4.55326e-05,0.1,6.36415e-05
0.692823,4.55326e-05,0.1,6.36415e-05
0.692965,6.42774e-05,0.1,6.36415e-05
0.693106,6.42774e-05,0.1,6.36415e-05
0.693247,6.42774e-05,0.1,6.36415e-05
0.693389,6.42774e-05,0.1,6.36415e-05
0.69353,6.42774e-05,0.1,6.36415e-05
0.693672,6.42774e-05,0.1,6.36415e-05
0.693813,6.42774e-05,0.1,7.23636e-05
0.693955,6.42774e-05,0.1,7.23636e-05
0.694096,6.42774e-05,0.1,7.23636e-05
0.694237,6.42774e-05,0.1,7.23636e-05
0.694379,6.42774e-05,0.1,7.23636e-05
0.69452,6.42774e-05,0.1,8.20173e-05
0.694662,6.42774e-05,0.1,8.20173e-05
0.694803,6.42774e-05,0.1,8.20173e-05
0.694945,6.42774e-05,0.1,8.20173e-05
0.695086,6.42774e-05,0.1,8.20173e-05
0.695227,6.42774e-05,0.1,8.20173e-05
0.695369,6.42774e-05,0.1,8.20173e-05
0.69551,6.42774e-05,0.1,8.20173e-05
0.695652,6.42774e-05,0.1,8.20173e-05
0.695793,6.42774e-05,0.1,8.20173e-05
0.695934,6.42774e-05,0.1,8.20173e-05
0.696076,6.42774e-05,0.1,9.00545e-05
0.696217,6.42774e-05,0.1,9.00545e-05
0.696359,6.42774e-05,0.1,9.00545e-05
0.6965,8.7868e-05,0.1,0.00010176
0.696642,8.7868e-05,0.1,0.00010176
0.696783,8.7868e-05,0.1,0.000116058
0.696924,8.7868e-05,0.1,0.000116058
0.697066,8.7868e-05,0.1,0.000116058
0.697207,8.7868e-05,0.1,0.000116058
0.697349,8.7868e-05,0.1,0.000116058
0.69749,8.7868e-05,0.1,0.000116058
0.697632,8.7868e-05,0.1,0.000116058
0.697773,8.7868e-05,0.1,0.000116058
0.697914,8.7868e-05,0.1,0.000116058
0.698056,8.7868e-05,0.1,0.000116058
0.698197,8.7868e-05,0.1,0.000116058
0.698339,8.7868e-05,0.1,0.000116058
0.69848,8.7868e-05,0.1,0.000116058
0.698622,8.7868e-05,0.1,0.000116058
0.698763,8.7868e-05,0.1,0.000131604
0.698904,8.7868e-05,0.1,0.000131604
0.699046,8.7868e-05,0.1,0.000131604
0.699187,8.7868e-05,0.1,0.000131604
0.699329,8.7868e-05,0.1,0.000131604
0.69947,8.7868e-05,0.1,0.000131604
0.699611,0.000124125,0.1,0.000131604
0.699753,0.000124125,0.1,0.000131604
0.699894,0.000124125,0.1,0.000131604
0.700036,0.000124125,0.1,0.000131604
0.700177,0.000124125,0.1,0.000131604
0.700319,0.000124125,0.1,0.000149359
0.70046,0.000124125,0.1,0.000149359
0.700601,0.000124125,0.1,0.000149359
0.700743,0.000124125,0.1,0.000169241
0.700884,0.000124125,0.1,0.000169241
0.701026,0.000124125,0.1,0.000169241
0.701167,0.000124125,0.1,0.000169241
0.701308,0.000124125,0.1,0.000169241
0.70145,0.000124125,0.1,0.00018633
0.701591,0.000124125,0.1,0.00018633
0.701733,0.000124125,0.1,0.00018633
0.701874,0.000124125,0.1,0.00018633
0.702016,0.000124125,0.1,0.00018633
0.702157,0.000124125,0.1,0.00018633
0.702298,0.000124125,0.1,0.00018633
0.70244,0.000124125,0.1,0.00018633
0.702581,0.000124125,0.1,0.00018633
0.702723,0.000124125,0.1,0.00018633
0.702864,0.000184537,0.1,0.000209795
0.703006,0.000184537,0.1,0.000209795
0.703147,0.000184537,0.1,0.000209795
0.703288,0.000184537,0.1,0.000209795
0.70343,0.000184537,0.1,0.000209795
0.703571,0.000184537,0.1,0.000233047
0.703713,0.000184537,0.1,0.000233047
0.703854,0.000184537,0.1,0.000233047
0.703996,0.000184537,0.1,0.000233047
0.704137,0.000184537,0.1,0.000233047
0.704278,0.000184537,0.1,0.000233047
0.70442,0.000184537,0.1,0.000233047
0.704561,0.000184537,0.1,0.000259133
0.704703,0.000184537,0.1,0.000259133
0.704844,0.000184537,0.1,0.000259133
0.704985,0.000184537,0.1,0.000259133
0.705127,0.000184537,0.1,0.000259133
0.705268,0.000184537,0.1,0.000259133
0.70541,0.000184537,0.1,0.000259133
0.705551,0.000184537,0.1,0.000259133
0.705693,0.000184537,0.1,0.000259133
0.705834,0.000184537,0.1,0.000259133
0.705975,0.000184537,0.1,0.000285151
0.706117,0.000184537,0.1,0.000285151
0.706258,0.000184537,0.1,0.000320892
0.7064,0.000260068,0.1,0.000320892
0.706541,0.000260068,0.1,0.000320892
0.706683,0.000260068,0.1,0.000320892
0.706824,0.000260068,0.1,0.000320892
0.706965,0.000260068,0.1,0.000320892
0.707107,0.000260068,0.1,0.000320892
0.707248,0.000260068,0.1,0.000320892
0.70739,0.000260068,0.1,0.000320892
0.707531,0.000260068,0.1,0.000320892
0.707672,0.000260068,0.1,0.000340436
0.707814,0.000260068,0.1,0.000410704
0.707955,0.000260068,0.1,0.000410704
0.708097,0.000260068,0.1,0.000410704
0.708238,0.000260068,0.1,0.000410704
0.70838,0.000260068,0.1,0.000410704
0.708521,0.000260068,0.1,0.000410704
0.708662,0.000260068,0.1,0.000410704
0.708804,0.000260068,0.1,0.000410704
0.708945,0.000260068,0.1,0.000410704
0.709087,0.000260068,0.1,0.000410704
0.709228,0.000260068,0.1,0.000446287
0.70937,0.000260068,0.1,0.000446287
0.709511,0.000260068,0.1,0.000446287
0.709652,0.000260068,0.1,0.000446287
0.709794,0.000260068,0.1,0.000446287
0.709935,0.000260068,0.1,0.000446287
0.710077,0.000356483,0.1,0.000446287
0.710218,0.000356483,0.1,0.000446287
0.71036,0.000356483,0.1,0.000446287
0.710501,0.000356483,0.1,0.000446287
0.710642,0.000356483,0.1,0.000498143
0.710784,0.000356483,0.1,0.000498143
0.710925,0.000356483,0.1,0.000498143
0.711067,0.000356483,0.1,0.000498143
0.711208,0.000356483,0.1,0.0005629
0.711349,0.000356483,0.1,0.0005629
0.711491,0.000356483,0.1,0.0005629
0.711632,0.000356483,0.1,0.0005629
0.711774,0.000356483,0.1,0.0005629
0.711915,0.000356483,0.1,0.0005629
0.712057,0.000356483,0.1,0.0005629
0.712198,0.000356483,0.1,0.000619835
0.712339,0.000356483,0.1,0.000619835
0.712481,0.000356483,0.1,0.000619835
0.712622,0.000356483,0.1,0.000619835
0.712764,0.000356483,0.1,0.000619835
0.712905,0.000356483,0.1,0.000619835
0.713046,0.000356483,0.1,0.000689517
0.713188,0.000503015,0.1,0.000689517
0.713329,0.000503015,0.1,0.000689517
0.713471,0.000503015,0.1,0.000770265
0.713612,0.000503015,0.1,0.000770265
0.713754,0.000503015,0.1,0.000770265
0.713895,0.000503015,0.1,0.000770265
0.714036,0.000503015,0.1,0.000770265
0.714178,0.000503015,0.1,0.000770265
0.714319,0.000503015,0.1,0.000770265
0.714461,0.000503015,0.1,0.000770265
0.714602,0.000503015,0.1,0.000770265
0.714744,0.000503015,0.1,0.000770265
0.714885,0.000503015,0.1,0.000856057
0.715026,0.000503015,0.1,0.000856057
0.715168,0.000503015,0.1,0.000856057
0.715309,0.000503015,0.1,0.000856057
0.715451,0.000503015,0.1,0.000856057
0.715592,0.000503015,0.1,0.000856057
0.715733,0.000503015,0.1,0.000856057
0.715875,0.000503015,0.1,0.000856057
0.716016,0.000503015,0.1,0.000856057
0.716158,0.000503015,0.1,0.00094805
0.716299,0.000739347,0.1,0.00094805
0.716441,0.000739347,0.1,0.00094805
0.716582,0.000739347,0.1,0.00104457
0.716723,0.000739347,0.1,0.00104457
0.716865,0.000739347,0.1,0.00104457
0.717006,0.000739347,0.1,0.00104457
0.717148,0.000739347,0.1,0.00113902
0.717289,0.000739347,0.1,0.00113902
0.717431,0.000739347,0.1,0.00113902
0.717572,0.000739347,0.1,0.00113902
0.717713,0.000739347,0.1,0.00113902
0.717855,0.000739347,0.1,0.00113902
0.717996,0.000739347,0.1,0.00113902
0.718138,0.000739347,0.1,0.0012512
0.718279,0.000739347,0.1,0.0012512
0.718421,0.000739347,0.1,0.0012512
0.718562,0.000739347,0.1,0.0012512
0.718703,0.000739347,0.1,0.00136509
0.718845,0.000739347,0.1,0.00136509
0.718986,0.000739347,0.1,0.00136509
0.719128,0.000739347,0.1,0.00136509
0.719269,0.000739347,0.1,0.00136509
0.71941,0.000739347,0.1,0.00136509
0.719552,0.000739347,0.1,0.00136509
0.719693,0.000739347,0.1,0.00149174
0.719835,0.000739347,0.1,0.00149174
0.719976,0.00104078,0.1,0.00149174
0.720118,0.00104078,0.1,0.00149174
0.720259,0.00104078,0.1,0.00149174
0.7204,0.00104078,0.1,0.00149174
0.720542,0.00104078,0.1,0.00149174
0.720683,0.00104078,0.1,0.00149174
0.720825,0.00104078,0.1,0.00149174
0.720966,0.00104078,0.1,0.00149174
0.721107,0.00104078,0.1,0.0016346
0.721249,0.00104078,0.1,0.00179612
0.72139,0.00104078,0.1,0.00196192
0.721532,0.00104078,0.1,0.00196192
0.721673,0.00104078,0.1,0.00196192
0.721815,0.00104078,0.1,0.00196192
0.721956,0.00104078,0.1,0.00196192
0.722097,0.00104078,0.1,0.00196192
0.722239,0.00104078,0.1,0.00196192
0.72238,0.00104078,0.1,0.00196192
0.722522,0.00104078,0.1,0.00196192
0.722663,0.00104078,0.1,0.00196192
0.722805,0.00104078,0.1,0.00196192
0.722946,0.00104078,0.1,0.00216404
0.723087,0.00104078,0.1,0.00216404
0.723229,0.00104078,0.1,0.00216404
0.72337,0.00104078,0.1,0.00216404
0.723512,0.00104078,0.1,0.00216404
0.723653,0.00143196,0.1,0.00239299
0.723795,0.00143196,0.1,0.00239299
0.723936,0.00143196,0.1,0.00239299
0.724077,0.00143196,0.1,0.00239299
0.724219,0.00143196,0.1,0.00239299
0.72436,0.00143196,0.1,0.00239299
0.724502,0.00143196,0.1,0.00239299
0.724643,0.00143196,0.1,0.00264028
0.724784,0.00143196,0.1,0.00264028
0.724926,0.00143196,0.1,0.00264028
0.725067,0.00143196,0.1,0.00264028
0.725209,0.00143196,0.1,0.00264028
0.72535,0.00143196,0.1,0.00264028
0.725492,0.00143196,0.1,0.00264028
0.725633,0.00143196,0.1,0.00264028
0.725774,0.00143196,0.1,0.00264028
0.725916,0.00143196,0.1,0.00264028
0.726057,0.00143196,0.1,0.00264028
0.726199,0.00143196,0.1,0.00316836
0.72634,0.00143196,0.1,0.00349417
0.726482,0.00143196,0.1,0.00349417
0.726623,0.00201866,0.1,0.00349417
0.726764,0.00201866,0.1,0.00349417
0.726906,0.00201866,0.1,0.00349417
0.727047,0.00201866,0.1,0.00349417
0.727189,0.00201866,0.1,0.00349417
0.72733,0.00201866,0.1,0.00349417
0.727471,0.00201866,0.1,0.00349417
0.727613,0.00201866,0.1,0.00349417
0.727754,0.00201866,0.1,0.00349417
0.727896,0.00201866,0.1,0.00384321
0.728037,0.00201866,0.1,0.00384321
0.728179,0.00201866,0.1,0.00384321
0.72832,0.00201866,0.1,0.00384321
0.728461,0.00201866,0.1,0.00384321
0.728603,0.00201866,0.1,0.00384321
0.728744,0.00201866,0.1,0.0042597
0.728886,0.00201866,0.1,0.0042597
0.729027,0.00201866,0.1,0.0042597
0.729169,0.00201866,0.1,0.0042597
0.72931,0.00201866,0.1,0.0042597
0.729451,0.00201866,0.1,0.00467132
0.729593,0.00201866,0.1,0.00467132
0.729734,0.00201866,0.1,0.00467132
0.729876,0.00293777,0.1,0.00467132
0.730017,0.00293777,0.1,0.00467132
0.730159,0.00293777,0.1,0.00467132
0.7303,0.00293777,0.1,0.00467132
0.730441,0.00293777,0.1,0.00467132
0.730583,0.00293777,0.1,0.00467132
0.730724,0.00293777,0.1,0.00500226
0.730866,0.00293777,0.1,0.00500226
0.731007,0.00293777,0.1,0.00549479
0.731148,0.00293777,0.1,0.00549479
0.73129,0.00293777,0.1,0.00609754
0.731431,0.00293777,0.1,0.00609754
0.731573,0.00293777,0.1,0.00609754
0.731714,0.00293777,0.1,0.00609754
0.731856,0.00293777,0.1,0.00609754
0.731997,0.00293777,0.1,0.00609754
0.732138,0.00293777,0.1,0.00609754
0.73228,0.00293777,0.1,0.00609754
0.732421,0.00293777,0.1,0.00609754
0.732563,0.00293777,0.1,0.00667706
0.732704,0.00293777,0.1,0.00667706
0.732845,0.00293777,0.1,0.00667706
0.732987,0.00293777,0.1,0.00667706
0.733128,0.00293777,0.1,0.00667706
0.73327,0.00293777,0.1,0.00730804
0.733411,0.0041346,0.1,0.00730804
0.733553,0.0041346,0.1,0.00730804
0.733694,0.0041346,0.1,0.00730804
0.733835,0.0041346,0.1,0.00730804
0.733977,0.0041346,0.1,0.00730804
0.734118,0.0041346,0.1,0.00801509
0.73426,0.0041346,0.1,0.00801509
0.734401,0.0041346,0.1,0.00801509
0.734543,0.0041346,0.1,0.00801509
0.734684,0.0041346,0.1,0.00801509
0.734825,0.0041346,0.1,0.00801509
0.734967,0.0041346,0.1,0.00801509
0.735108,0.0041346,0.1,0.00801509
0.73525,0.0041346,0.1,0.00801509
0.735391,0.0041346,0.1,0.00801509
0.735532,0.0041346,0.1,0.00883463
0.735674,0.0041346,0.1,0.00966018
0.735815,0.0041346,0.1,0.00966018
0.735957,0.0041346,0.1,0.00966018
0.736098,0.0041346,0.1,0.00966018
0.73624,0.0041346,0.1,0.0103075
0.736381,0.0041346,0.1,0.0103075
0.736522,0.0041346,0.1,0.0103075
0.736664,0.0041346,0.1,0.0103075
0.736805,0.0041346,0.1,0.0103075
0.736947,0.00571278,0.1,0.0103075
0.737088,0.00571278,0.1,0.0103075
0.73723,0.00571278,0.1,0.0112874
0.737371,0.00571278,0.1,0.0112874
0.737512,0.00571278,0.1,0.0112874
0.737654,0.00571278,0.1,0.0112874
0.737795,0.00571278,0.1,0.0124556
0.737937,0.00571278,0.1,0.0124556
0.738078,0.00571278,0.1,0.0124556
0.738219,0.00571278,0.1,0.0124556
0.738361,0.00571278,0.1,0.0124556
0.738502,0.00571278,0.1,0.0124556
0.738644,0.00571278,0.1,0.0124556
0.738785,0.00571278,0.1,0.0136236
0.738927,0.00571278,0.1,0.0136236
0.739068,0.00571278,0.1,0.0136236
0.739209,0.00571278,0.1,0.0136236
0.739351,0.00571278,0.1,0.0136236
0.739492,0.00571278,0.1,0.0136236
0.739634,0.00571278,0.1,0.0136236
0.739775,0.00571278,0.1,0.0136236
0.739917,0.00571278,0.1,0.0136236
0.740058,0.00571278,0.1,0.0150221
0.740199,0.00804493,0.1,0.0150221
0.740341,0.00804493,0.1,0.0163945
0.740482,0.00804493,0.1,0.0163945
0.740624,0.00804493,0.1,0.0163945
0.740765,0.00804493,0.1,0.0163945
0.740906,0.00804493,0.1,0.0174587
0.741048,0.00804493,0.1,0.0174587
0.741189,0.00804493,0.1,0.0174587
0.741331,0.00804493,0.1,0.0174587
0.741472,0.00804493,0.1,0.0174587
0.741614,0.00804493,0.1,0.0174587
0.741755,0.00804493,0.1,0.0189938
0.741896,0.00804493,0.1,0.0189938
0.742038,0.00804493,0.1,0.0189938
0.742179,0.00804493,0.1,0.0207681
0.742321,0.00804493,0.1,0.0207681
0.742462,0.00804493,0.1,0.0207681
0.742604,0.00804493,0.1,0.0207681
0.742745,0.00804493,0.1,0.0207681
0.742886,0.00804493,0.1,0.0207681
0.743028,0.00804493,0.1,0.0207681
0.743169,0.00804493,0.1,0.0225732
0.743311,0.00804493,0.1,0.0225732
0.743452,0.0115713,0.1,0.0225732
0.743594,0.0115713,0.1,0.0225732
0.743735,0.0115713,0.1,0.0225732
0.743876,0.0115713,0.1,0.0225732
0.744018,0.0115713,0.1,0.0225732
0.744159,0.0115713,0.1,0.0246398
0.744301,0.0115713,0.1,0.0246398
0.744442,0.0115713,0.1,0.0246398
0.744583,0.0115713,0.1,0.0267905
0.744725,0.0115713,0.1,0.0267905
0.744866,0.0115713,0.1,0.0267905
0.745008,0.0115713,0.1,0.0267905
0.745149,0.0115713,0.1,0.0267905
0.745291,0.0115713,0.1,0.0267905
0.745432,0.0115713,0.1,0.0267905
0.745573,0.0115713,0.1,0.0282463
0.745715,0.0115713,0.1,0.0282463
0.745856,0.0115713,0.1,0.0282463
0.745998,0.0115713,0.1,0.0306286
0.746139,0.0115713,0.1,0.0335267
0.74628,0.0115713,0.1,0.0335267
0.746422,0.0115713,0.1,0.0335267
0.746563,0.0115713,0.1,0.0335267
0.746705,0.0115713,0.1,0.0335267
0.746846,0.0115713,0.1,0.0335267
0.746988,0.0162586,0.1,0.0335267
0.747129,0.0162586,0.1,0.0335267
0.74727,0.0162586,0.1,0.0335267
0.747412,0.0162586,0.1,0.0364415
0.747553,0.0162586,0.1,0.0364415
0.747695,0.0162586,0.1,0.0364415
0.747836,0.0162586,0.1,0.0364415
0.747978,0.0162586,0.1,0.0364415
0.748119,0.0162586,0.1,0.0400433
0.74826,0.0162586,0.1,0.0400433
0.748402,0.0162586,0.1,0.0400433
0.748543,0.0162586,0.1,0.0400433
0.748685,0.0162586,0.1,0.0400433
0.748826,0.0162586,0.1,0.0435773
0.748968,0.0162586,0.1,0.0435773
0.749109,0.0162586,0.1,0.0435773
0.74925,0.0162586,0.1,0.0435773
0.749392,0.0162586,0.1,0.0435773
0.749533,0.0162586,0.1,0.0435773
0.749675,0.0162586,0.1,0.0435773
0.749816,0.0162586,0.1,0.0435773
0.749957,0.0162586,0.1,0.0435773
0.750099,0.0162586,0.1,0.047887
0.75024,0.0162586,0.1,0.0520898
0.750382,0.0162586,0.1,0.0520898
0.750523,0.0225668,0.1,0.0520898
0.750665,0.0225668,0.1,0.0520898
0.750806,0.0225668,0.1,0.0543526
0.750947,0.0225668,0.1,0.0543526
0.751089,0.0225668,0.1,0.0543526
0.75123,0.0225668,0.1,0.0543526
0.751372,0.0225668,0.1,0.0543526
0.751513,0.0225668,0.1,0.0543526
0.751655,0.0225668,0.1,0.0590701
0.751796,0.0225668,0.1,0.0590701
0.751937,0.0225668,0.1,0.0590701
0.752079,0.0225668,0.1,0.0645041
0.75222,0.0225668,0.1,0.0645041
0.752362,0.0225668,0.1,0.0645041
0.752503,0.0225668,0.1,0.0645041
0.752644,0.0225668,0.1,0.0645041
0.752786,0.0225668,0.1,0.0645041
0.752927,0.0225668,0.1,0.0645041
0.753069,0.0225668,0.1,0.0700129
0.75321,0.0225668,0.1,0.0700129
0.753352,0.0225668,0.1,0.0700129
0.753493,0.0225668,0.1,0.0700129
0.753634,0.0225668,0.1,0.0700129
0.753776,0.0317612,0.1,0.0700129
0.753917,0.0317612,0.1,0.0700129
0.754059,0.0317612,0.1,0.0700129
0.7542,0.0317612,0.1,0.0700129
0.754342,0.0317612,0.1,0.0700129
0.754483,0.0317612,0.1,0.0776366
0.754624,0.0317612,0.1,0.0890626
0.754766,0.0317612,0.1,0.0890626
0.754907,0.0317612,0.1,0.0890626
0.755049,0.0317612,0.1,0.0890626
0.75519,0.0317612,0.1,0.0890626
0.755331,0.0317612,0.1,0.0903682
0.755473,0.0317612,0.1,0.0903682
0.755614,0.0317612,0.1,0.0903682
0.755756,0.0317612,0.1,0.0903682
0.755897,0.0317612,0.1,0.0903682
0.756039,0.0317612,0.1,0.0903682
0.75618,0.0317612,0.1,0.0903682
0.756321,0.0317612,0.1,0.0995662
0.756463,0.0317612,0.1,0.10862
0.756604,0.0317612,0.1,0.10862
0.756746,0.0317612,0.1,0.10862
0.756887,0.0317612,0.1,0.10862
0.757029,0.0452394,0.1,0.10862
0.75717,0.0452394,0.1,0.10862
0.757311,0.0452394,0.1,0.10862
0.757453,0.0452394,0.1,0.10862
0.757594,0.0452394,0.1,0.10862
0.757736,0.0452394,0.1,0.117789
0.757877,0.0452394,0.1,0.117789
0.758018,0.0452394,0.1,0.117789
0.75816,0.0452394,0.1,0.128383
0.758301,0.0452394,0.1,0.128383
0.758443,0.0452394,0.1,0.128383
0.758584,0.0452394,0.1,0.128383
0.758726,0.0452394,0.1,0.128383
0.758867,0.0452394,0.1,0.128383
0.759008,0.0452394,0.1,0.128383
0.75915,0.0452394,0.1,0.139118
0.759291,0.0452394,0.1,0.139118
0.759433,0.0452394,0.1,0.139118
0.759574,0.0452394,0.1,0.139118
0.759715,0.0452394,0.1,0.139118
0.759857,0.0452394,0.1,0.150784
0.759998,0.0452394,0.1,0.150784
0.76014,0.0452394,0.1,0.150784
0.760281,0.0452394,0.1,0.150784
0.760423,0.0452394,0.1,0.162777
0.760564,0.0635342,0.1,0.162777
0.760705,0.0635342,0.1,0.162777
0.760847,0.0635342,0.1,0.162777
0.760988,0.0635342,0.1,0.162777
0.76113,0.0635342,0.1,0.162777
0.761271,0.0635342,0.1,0.162777
0.761413,0.0635342,0.1,0.177382
0.761554,0.0635342,0.1,0.177382
0.761695,0.0635342,0.1,0.190028
0.761837,0.0635342,0.1,0.190028
0.761978,0.0635342,0.1,0.190028
0.76212,0.0635342,0.1,0.190028
0.762261,0.0635342,0.1,0.190028
0.762403,0.0635342,0.1,0.207135
0.762544,0.0635342,0.1,0.207135
0.762685,0.0635342,0.1,0.207135
0.762827,0.0635342,0.1,0.207135
0.762968,0.0635342,0.1,0.207135
0.76311,0.0635342,0.1,0.207135
0.763251,0.0635342,0.1,0.225833
0.763392,0.0635342,0.1,0.225833
0.763534,0.0635342,0.1,0.225833
0.763675,0.0635342,0.1,0.246088
0.763817,0.0635342,0.1,0.246088
0.763958,0.0635342,0.1,0.246088
0.7641,0.0886833,0.1,0.246088
0.764241,0.0886833,0.1,0.246088
0.764382,0.0886833,0.1,0.246088
0.764524,0.0886833,0.1,0.246088
0.764665,0.0886833,0.1,0.269522
0.764807,0.0886833,0.1,0.269522
0.764948,0.0886833,0.1,0.269522
0.76509,0.0886833,0.1,0.269522
0.765231,0.0886833,0.1,0.269522
0.765372,0.0886833,0.1,0.269522
0.765514,0.0886833,0.1,0.292785
0.765655,0.0886833,0.1,0.292785
0.765797,0.0886833,0.1,0.292785
0.765938,0.0886833,0.1,0.31665
0.766079,0.0886833,0.1,0.31665
0.766221,0.0886833,0.1,0.31665
0.766362,0.0886833,0.1,0.31665
0.766504,0.0886833,0.1,0.31665
0.766645,0.0886833,0.1,0.31665
0.766787,0.0886833,0.1,0.31665
0.766928,0.0886833,0.1,0.31665
0.767069,0.0886833,0.1,0.344261
0.767211,0.124751,0.1,0.344261
0.767352,0.124751,0.1,0.372011
0.767494,0.124751,0.1,0.372011
0.767635,0.124751,0.1,0.372011
0.767777,0.124751,0.1,0.372011
0.767918,0.124751,0.1,0.372011
0.768059,0.124751,0.1,0.372011
0.768201,0.124751,0.1,0.372011
0.768342,0.124751,0.1,0.372011
0.768484,0.124751,0.1,0.403291
0.768625,0.124751,0.1,0.43509
0.768767,0.124751,0.1,0.43509
0.768908,0.124751,0.1,0.43509
0.769049,0.124751,0.1,0.43509
0.769191,0.124751,0.1,0.444293
0.769332,0.124751,0.1,0.444293
0.769474,0.124751,0.1,0.444293
0.769615,0.161835,0.1,0.444293
0.769756,0.161835,0.1,0.444293
0.769898,0.161835,0.1,0.478477
0.770039,0.161835,0.1,0.517351
0.770181,0.161835,0.1,0.517351
0.770322,0.161835,0.1,0.517351
0.770464,0.161835,0.1,0.517351
0.770605,0.161835,0.1,0.517351
0.770746,0.161835,0.1,0.517351
0.770888,0.161835,0.1,0.517351
0.771029,0.161835,0.1,0.555238
0.771171,0.161835,0.1,0.555238
0.771312,0.161835,0.1,0.555238
0.771453,0.161835,0.1,0.600447
0.771595,0.161835,0.1,0.600447
0.771736,0.161835,0.1,0.600447
0.771878,0.161835,0.1,0.600447
0.772019,0.161835,0.1,0.600447
0.772161,0.208828,0.1,0.600447
0.772302,0.208828,0.1,0.644311
0.772443,0.208828,0.1,0.644311
0.772585,0.208828,0.1,0.644311
0.772726,0.208828,0.1,0.644311
0.772868,0.208828,0.1,0.696377
0.773009,0.208828,0.1,0.696377
0.773151,0.208828,0.1,0.696377
0.773292,0.208828,0.1,0.696377
0.773433,0.208828,0.1,0.696377
0.773575,0.208828,0.1,0.748173
0.773716,0.208828,0.1,0.748173
0.773858,0.208828,0.1,0.748173
0.773999,0.208828,0.1,0.748173
0.774141,0.208828,0.1,0.748173
0.774282,0.280882,0.1,0.748173
0.774423,0.280882,0.1,0.806645
0.774565,0.280882,0.1,0.806645
0.774706,0.280882,0.1,0.864445
0.774848,0.280882,0.1,0.864445
0.774989,0.280882,0.1,0.864445
0.77513,0.280882,0.1,0.864445
0.775272,0.280882,0.1,0.864445
0.775413,0.280882,0.1,0.864445
0.775555,0.280882,0.1,0.864445
0.775696,0.280882,0.1,1.0186
0.775838,0.280882,0.1,1.0186
0.775979,0.280882,0.1,1.0186
0.77612,0.280882,0.1,1.0186
0.776262,0.280882,0.1,1.0186
0.776403,0.280882,0.1,1.0186
0.776545,0.280882,0.1,1.0186
0.776686,0.280882,0.1,1.07723
0.776828,0.280882,0.1,1.07723
0.776969,0.280882,0.1,1.07723
0.77711,0.280882,0.1,1.11741
0.777252,0.280882,0.1,1.15928
0.777393,0.280882,0.1,1.20303
0.777535,0.280882,0.1,1.20303
0.777676,0.280882,0.1,1.20303
0.777817,0.280882,0.1,0.000463076
0.777959,0.0206333,0.1,0.000463076
0.7781,0.0206333,0.1,0.000463076
0.778242,0.0206333,0.1,0.000463076
0.778383,0.0206333,0.1,0.000463076
0.778525,0.0206333,0.1,0.000463076
0.778666,0.0206333,0.1,6.32959e-05
0.778807,0.0206333,0.1,6.32959e-05
0.778949,0.0206333,0.1,6.32959e-05
0.77909,0.0206333,0.1,1.53679e-08
0.779232,0.0206333,0.1,1.53679e-08
0.779373,0.0206333,0.1,1.53679e-08
0.779514,0.0206333,0.1,2.14117e-09
0.779656,0.0206333,0.1,2.14117e-09
0.779797,0.0206333,0.1,2.14117e-09
0.779939,0.0206333,0.1,2.14117e-09
0.78008,0.0206333,0.1,2.14117e-09
0.780222,0.0206333,0.1,7.96233e-13
0.780363,0.0206333,0.1,7.96233e-13
0.780505,0.0206333,0.1,7.96233e-13
0.780646,0.0206333,0.1,8.88204e-14
0.780787,0.0206333,0.1,8.88204e-14
0.780929,0.0206333,0.1,8.88204e-14
0.78107,0.0206333,0.1,3.71566e-16
0.781212,0.0206333,0.1,3.71566e-16
0.781353,0.0206333,0.1,3.71566e-16
0.781494,0.000822039,0.1,3.71566e-16
0.781636,0.000822039,0.1,3.71566e-16
0.781777,0.000822039,0.1,3.71566e-16
0.781919,0.000822039,0.1,2.58894e-17
0.78206,1.93788e-05,0.1,2.58894e-17
0.782202,1.93788e-05,0.1,2.80409e-18
0.782343,1.93788e-05,0.1,2.80409e-18
0.782484,1.93788e-05,0.1,2.80409e-18
0.782626,4.61049e-07,0.1,2.80409e-18
0.782767,4.61049e-07,0.1,2.80409e-18
0.782909,4.61049e-07,0.1,2.80409e-18
0.78305,4.61049e-07,0.1,2.80409e-18
0.783191,4.61049e-07,0.1,1.73869e-19
0.783333,4.61049e-07,0.1,1.73869e-19
0.783474,4.61049e-07,0.1,1.73869e-19
0.783616,4.61049e-07,0.1,5.12363e-22
0.783757,4.61049e-07,0.1,5.12363e-22
0.783899,4.61049e-07,0.1,5.12363e-22
0.78404,4.61049e-07,0.1,5.12363e-22
0.784181,4.61049e-07,0.1,5.12363e-22
0.784323,4.61049e-07,0.1,5.12363e-22
0.784464,4.61049e-07,0.1,3.18102e-23
0.784606,4.61049e-07,0.1,3.18102e-23
0.784747,4.61049e-07,0.1,3.18102e-23
0.784889,4.61049e-07,0.1,3.45541e-26
0.78503,4.61049e-07,0.1,3.45541e-26
0.785171,4.61049e-07,0.1,3.45541e-26
0.785313,4.61049e-07,0.1,3.45541e-26
0.785454,4.61049e-07,0.1,3.45541e-26
0.785596,4.61049e-07,0.1,3.45541e-26
0.785737,4.61049e-07,0.1,2.0962e-27
0.785878,4.61049e-07,0.1,2.0962e-27
0.78602,4.61049e-07,0.1,2.0962e-27
0.786161,4.61049e-07,0.1,2.0962e-27
0.786303,4.61049e-07,0.1,0
0.786444,4.61049e-07,0.1,0
0.786586,4.61049e-07,0.1,0
0.786727,4.61049e-07,0.1,0
0.786868,4.61049e-07,0.1,0
0.78701,4.61049e-07,0.1,0
0.787151,4.61049e-07,0.1,0
0.787293,4.61049e-07,0.1,0
0.787434,4.61049e-07,0.1,0
0.787576,4.61049e-07,0.1,0
0.787717,4.61049e-07,0.1,0
0.787858,4.61049e-07,0.1,0
0.788,4.61049e-07,0.1,0
0.788141,9.94066e-09,0.1,0
0.788283,9.94066e-09,0.1,0
0.788424,9.94066e-09,0.1,0
0.788566,9.94066e-09,0.1,0
0.788707,9.94066e-09,0.1,0
0.788848,9.94066e-09,0.1,0
0.78899,9.94066e-09,0.1,0
0.789131,9.94066e-09,0.1,0
0.789273,9.94066e-09,0.1,0
0.789414,9.94066e-09,0.1,0
0.789555,9.94066e-09,0.1,0
0.789697,9.94066e-09,0.1,0
0.789838,9.94066e-09,0.1,0
0.78998,9.94066e-09,0.1,0
0.790121,9.94066e-09,0.1,0
0.790263,9.94066e-09,0.1,0
0.790404,9.94066e-09,0.1,0
0.790545,9.94066e-09,0.1,0
0.790687,9.94066e-09,0.1,0
0.790828,9.94066e-09,0.1,0
0.79097,9.94066e-09,0.1,0
0.791111,9.94066e-09,0.1,0
0.791252,9.94066e-09,0.1,0
0.791394,9.94066e-09,0.1,0
0.791535,9.94066e-09,0.1,0
0.791677,9.94066e-09,0.1,0
0.791818,9.94066e-09,0.1,0
0.79196,2.19222e-10,0.1,0
0.792101,2.19222e-10,0.1,0
0.792242,2.19222e-10,0.1,0
0.792384,2.19222e-10,0.1,0
0.792525,2.19222e-10,0.1,0
0.792667,2.19222e-10,0.1,0
0.792808,2.19222e-10,0.1,0
0.79295,2.19222e-10,0.1,0
0.793091,2.19222e-10,0.1,0
0.793232,2.19222e-10,0.1,0
0.793374,2.19222e-10,0.1,0
0.793515,2.19222e-10,0.1,0
0.793657,2.19222e-10,0.1,0
0.793798,2.19222e-10,0.1,0
0.793939,2.19222e-10,0.1,0
0.794081,2.19222e-10,0.1,0
0.794222,2.19222e-10,0.1,0
0.794364,2.19222e-10,0.1,0
0.794505,4.14778e-12,0.1,0
0.794647,4.14778e-12,0.1,0
0.794788,4.14778e-12,0.1,0
0.794929,4.14778e-12,0.1,0
0.795071,4.14778e-12,0.1,0
0.795212,4.14778e-12,0.1,0
0.795354,4.14778e-12,0.1,0
0.795495,4.14778e-12,0.1,0
0.795637,4.14778e-12,0.1,0
0.795778,4.14778e-12,0.1,0
0.795919,4.14778e-12,0.1,0
0.796061,4.14778e-12,0.1,0
0.796202,4.14778e-12,0.1,0
0.796344,4.14778e-12,0.1,0
0.796485,4.14778e-12,0.1,0
0.796627,4.14778e-12,0.1,0
0.796768,4.14778e-12,0.1,0
0.796909,4.14778e-12,0.1,0
0.797051,4.14778e-12,0.1,0
0.797192,4.14778e-12,0.1,0
0.797334,4.14778e-12,0.1,0
0.797475,4.14778e-12,0.1,0
0.797616,4.14778e-12,0.1,0
0.797758,4.14778e-12,0.1,0
0.797899,1.59879e-13,0.1,0
0.798041,1.59879e-13,0.1,0
0.798182,1.59879e-13,0.1,0
0.798324,1.59879e-13,0.1,0
0.798465,1.59879e-13,0.1,0
0.798606,1.59879e-13,0.1,0
0.798748,1.59879e-13,0.1,0
0.798889,1.59879e-13,0.1,0
0.799031,1.59879e-13,0.1,0
0.799172,1.59879e-13,0.1,0
0.799313,1.59879e-13,0.1,0
0.799455,1.59879e-13,0.1,0
0.799596,1.59879e-13,0.1,0
0.799738,1.59879e-13,0.1,0
0.799879,1.59879e-13,0.1,0
0.800021,1.59879e-13,0.1,0
0.800162,1.59879e-13,0.1,0
0.800303,1.59879e-13,0.1,0
0.800445,1.59879e-13,0.1,0
0.800586,1.59879e-13,0.1,0
0.800728,1.59879e-13,0.1,0
0.800869,1.59879e-13,0.1,0
0.801011,1.59879e-13,0.1,0
0.801152,3.23799e-15,0.1,0
0.801293,3.23799e-15,0.1,0
0.801435,3.23799e-15,0.1,0
0.801576,3.23799e-15,0.1,0
0.801718,3.23799e-15,0.1,0
0.801859,3.23799e-15,0.1,0
0.802001,3.23799e-15,0.1,0
0.802142,3.23799e-15,0.1,0
0.802283,3.23799e-15,0.1,0
0.802425,3.23799e-15,0.1,0
0.802566,3.23799e-15,0.1,0
0.802708,3.23799e-15,0.1,0
0.802849,3.23799e-15,0.1,0
0.80299,3.23799e-15,0.1,0
0.803132,3.23799e-15,0.1,0
0.803273,3.23799e-15,0.1,0
0.803415,3.23799e-15,0.1,0
0.803556,3.23799e-15,0.1,0
0.803698,3.23799e-15,0.1,0
0.803839,3.23799e-15,0.1,0
0.80398,3.23799e-15,0.1,0
0.804122,3.23799e-15,0.1,0
0.804263,5.3976e-17,0.1,0
0.804405,5.3976e-17,0.1,0
0.804546,5.3976e-17,0.1,0
0.804688,5.3976e-17,0.1,0
0.804829,5.3976e-17,0.1,0
0.80497,5.3976e-17,0.1,0
0.805112,5.3976e-17,0.1,0
0.805253,5.3976e-17,0.1,0
0.805395,5.3976e-17,0.1,0
0.805536,5.3976e-17,0.1,0
0.805677,5.3976e-17,0.1,0
0.805819,5.3976e-17,0.1,0
0.80596,5.3976e-17,0.1,0
0.806102,5.3976e-17,0.1,0
0.806243,5.3976e-17,0.1,0
0.806385,5.3976e-17,0.1,0
0.806526,5.3976e-17,0.1,0
0.806667,5.3976e-17,0.1,0
0.806809,5.3976e-17,0.1,0
0.80695,5.3976e-17,0.1,0
0.807092,5.3976e-17,0.1,0
0.807233,5.3976e-17,0.1,0
0.807375,5.3976e-17,0.1,0
0.807516,5.3976e-17,0.1,0
0.807657,5.3976e-17,0.1,0
0.807799,5.3976e-17,0.1,0
0.80794,1.00259e-18,0.1,0
0.808082,1.00259e-18,0.1,0
0.808223,1.00259e-18,0.1,0
0.808365,1.00259e-18,0.1,0
0.808506,1.00259e-18,0.1,0
0.808647,1.00259e-18,0.1,0
0.808789,1.00259e-18,0.1,0
0.80893,1.00259e-18,0.1,0
0.809072,1.00259e-18,0.1,0
0.809213,1.00259e-18,0.1,0
0.809354,1.00259e-18,0.1,0
0.809496,1.00259e-18,0.1,0
0.809637,1.00259e-18,0.1,0
0.809779,1.00259e-18,0.1,0
0.80992,1.00259e-18,0.1,0
0.810062,1.00259e-18,0.1,0
0.810203,1.00259e-18,0.1,0
0.810344,1.00259e-18,0.1,0
0.810486,1.00259e-18,0.1,0
0.810627,1.00259e-18,0.1,0
0.810769,1.00259e-18,0.1,0
0.81091,1.00259e-18,0.1,0
0.811051,1.00259e-18,0.1,0
0.811193,1.00259e-18,0.1,0
0.811334,1.00259e-18,0.1,0
0.811476,4.23441e-20,0.1,0
0.811617,4.23441e-20,0.1,0
0.811759,4.23441e-20,0.1,0
0.8119,4.23441e-20,0.1,0
0.812041,4.23441e-20,0.1,0
0.812183,4.23441e-20,0.1,0
0.812324,4.23441e-20,0.1,0
0.812466,4.23441e-20,0.1,0
0.812607,4.23441e-20,0.1,0
0.812749,4.23441e-20,0.1,0
0.81289,4.23441e-20,0.1,0
0.813031,4.23441e-20,0.1,0
0.813173,4.23441e-20,0.1,0
0.813314,4.23441e-20,0.1,0
0.813456,4.23441e-20,0.1,0
0.813597,4.23441e-20,0.1,0
0.813738,4.23441e-20,0.1,0
0.81388,4.23441e-20,0.1,0
0.814021,4.23441e-20,0.1,0
0.814163,4.23441e-20,0.1,0
0.814304,4.23441e-20,0.1,0
0.814446,4.23441e-20,0.1,0
0.814587,4.23441e-20,0.1,0
0.814728,8.19478e-22,0.1,0
0.81487,8.19478e-22,0.1,0
0.815011,8.19478e-22,0.1,0
0.815153,8.19478e-22,0.1,0
0.815294,8.19478e-22,0.1,0
0.815436,8.19478e-22,0.1,0
0.815577,8.19478e-22,0.1,0
0.815718,8.19478e-22,0.1,0
0.81586,8.19478e-22,0.1,0
0.816001,8.19478e-22,0.1,0
0.816143,8.19478e-22,0.1,0
0.816284,8.19478e-22,0.1,0
0.816426,8.19478e-22,0.1,0
0.816567,8.19478e-22,0.1,0
0.816708,8.19478e-22,0.1,0
0.81685,8.19478e-22,0.1,0
0.816991,8.19478e-22,0.1,0
0.817133,8.19478e-22,0.1,0
0.817274,8.19478e-22,0.1,0
0.817415,8.19478e-22,0.1,0
0.817557,8.19478e-22,0.1,0
0.817698,8.19478e-22,0.1,0
0.81784,9.13783e-24,0.1,0
0.817981,9.13783e-24,0.1,0
0.818123,9.13783e-24,0.1,0
0.818264,9.13783e-24,0.1,0
0.818405,9.13783e-24,0.1,0
0.818547,9.13783e-24,0.1,0
0.818688,9.13783e-24,0.1,0
0.81883,9.13783e-24,0.1,0
0.818971,9.13783e-24,0.1,0
0.819113,9.13783e-24,0.1,0
0.819254,9.13783e-24,0.1,0
0.819395,9.13783e-24,0.1,0
0.819537,9.13783e-24,0.1,0
0.819678,9.13783e-24,0.1,0
0.81982,9.13783e-24,0.1,0
0.819961,9.13783e-24,0.1,0
0.820102,9.13783e-24,0.1,0
0.820244,9.13783e-24,0.1,0
0.820385,9.13783e-24,0.1,0
0.820527,9.13783e-24,0.1,0
0.820668,9.13783e-24,0.1,0
0.82081,9.13783e-24,0.1,0
0.820951,9.13783e-24,0.1,0
0.821092,9.13783e-24,0.1,0
0.821234,9.13783e-24,0.1,0
0.821375,1.58043e-25,0.1,0
0.821517,1.58043e-25,0.1,0
0.821658,1.58043e-25,0.1,0
0.8218,1.58043e-25,0.1,0
0.821941,1.58043e-25,0.1,0
0.822082,1.58043e-25,0.1,0
0.822224,1.58043e-25,0.1,0
0.822365,1.58043e-25,0.1,0
0.822507,1.58043e-25,0.1,0
0.822648,1.58043e-25,0.1,0
0.822789,1.58043e-25,0.1,0
0.822931,1.58043e-25,0.1,0
0.823072,1.58043e-25,0.1,0
0.823214,1.58043e-25,0.1,0
0.823355,1.58043e-25,0.1,0
0.823497,1.58043e-25,0.1,0
0.823638,1.58043e-25,0.1,0
0.823779,1.58043e-25,0.1,0
0.823921,1.58043e-25,0.1,0
0.824062,1.58043e-25,0.1,0
0.824204,1.58043e-25,0.1,0
0.824345,1.58043e-25,0.1,0
0.824486,1.58043e-25,0.1,0
0.824628,1.58043e-25,0.1,0
0.824769,1.58043e-25,0.1,0
0.824911,1.58043e-25,0.1,0
0.825052,6.96243e-27,0.1,0
0.825194,6.96243e-27,0.1,0
0.825335,6.96243e-27,0.1,0
0.825476,6.96243e-27,0.1,0
0.825618,6.96243e-27,0.1,0
0.825759,6.96243e-27,0.1,0
0.825901,6.96243e-27,0.1,0
0.826042,6.96243e-27,0.1,0
0.826184,6.96243e-27,0.1,0
0.826325,6.96243e-27,0.1,0
0.826466,6.96243e-27,0.1,0
0.826608,6.96243e-27,0.1,0
0.826749,6.96243e-27,0.1,0
0.826891,6.96243e-27,0.1,0
0.827032,6.96243e-27,0.1,0
0.827174,6.96243e-27,0.1,0
0.827315,6.96243e-27,0.1,0
0.827456,6.96243e-27,0.1,0
0.827598,6.96243e-27,0.1,0
0.827739,6.96243e-27,0.1,0
0.827881,6.96243e-27,0.1,0
0.828022,6.96243e-27,0.1,0
0.828164,1.22114e-28,0.1,0
0.828305,1.22114e-28,0.1,0
0.828446,1.22114e-28,0.1,0
0.828588,1.22114e-28,0.1,0
0.828729,1.22114e-28,0.1,0
0.828871,1.22114e-28,0.1,0
0.829012,1.22114e-28,0.1,0
0.829153,1.22114e-28,0.1,0
0.829295,1.22114e-28,0.1,0
0.829436,1.22114e-28,0.1,0
0.829578,1.22114e-28,0.1,0
0.829719,1.22114e-28,0.1,0
0.829861,1.22114e-28,0.1,0
0.830002,1.22114e-28,0.1,0
0.830143,1.22114e-28,0.1,0
0.830285,1.22114e-28,0.1,0
0.830426,1.22114e-28,0.1,0
0.830568,1.22114e-28,0.1,0
0.830709,1.22114e-28,0.1,0
0.83085,1.22114e-28,0.1,0
0.830992,1.22114e-28,0.1,0
0.831133,1.22114e-28,0.1,0
0.831275,1.22114e-28,0.1,0
0.831416,0,0.1,0
0.831558,0,0.1,0
0.831699,0,0.1,0
0.83184,0,0.1,0
0.831982,0,0.1,0
0.832123,0,0.1,0
0.832265,0,0.1,0
0.832406,0,0.1,0
0.832548,0,0.1,0
0.832689,0,0.1,0
0.83283,0,0.1,0
0.832972,0,0.1,0
0.833113,0,0.1,0
0.833255,0,0.1,0
0.833396,0,0.1,0
0.833537,0,0.1,0
0.833679,0,0.1,0
0.83382,0,0.1,0
0.833962,0,0.1,0
0.834103,0,0.1,0
0.834245,0,0.1,0
0.834386,0,0.1,0
0.834527,0,0.1,0
0.834669,0,0.1,0
0.83481,0,0.1,0
0.834952,0,0.1,0
0.835093,0,0.1,0
0.835235,0,0.1,0
0.835376,0,0.1,0
0.835517,0,0.1,0
0.835659,0,0.1,0
0.8358,0,0.1,0
0.835942,0,0.1,0
0.836083,0,0.1,0
0.836224,0,0.1,0
0.836366,0,0.1,0
0.836507,0,0.1,0
0.836649,0,0.1,0
0.83679,0,0.1,0
0.836932,0,0.1,0
0.837073,0,0.1,0
0.837214,0,0.1,0
0.837356,0,0.1,0
0.837497,0,0.1,0
0.837639,0,0.1,0
0.83778,0,0.1,0
0.837922,0,0.1,0
0.838063,0,0.1,0
0.838204,0,0.1,0
0.838346,0,0.1,0
0.838487,0,0.1,0
0.838629,0,0.1,0
0.83877,0,0.1,0
0.838912,0,0.1,0
0.839053,0,0.1,0
0.839194,0,0.1,0
0.839336,0,0.1,0
0.839477,0,0.1,0
0.839619,0,0.1,0
0.83976,0,0.1,0
0.839901,0,0.1,0
0.840043,0,0.1,0
0.840184,0,0.1,0
0.840326,0,0.1,0
0.840467,0,0.1,0
0.840609,0,0.1,0
0.84075,0,0.1,0
0.840891,0,0.1,0
0.841033,0,0.1,0
0.841174,0,0.1,0
0.841316,0,0.1,0
0.841457,0,0.1,0
0.841599,0,0.1,0
0.84174,0,0.1,0
0.841881,0,0.1,0
0.842023,0,0.1,0
0.842164,0,0.1,0
0.842306,0,0.1,0
0.842447,0,0.1,0
0.842588,0,0.1,0
0.84273,0,0.1,0
0.842871,0,0.1,0
0.843013,0,0.1,0
0.843154,0,0.1,0
0.843296,0,0.1,0
0.843437,0,0.1,0
0.843578,0,0.1,0
0.84372,0,0.1,0
0.843861,0,0.1,0
0.844003,0,0.1,0
0.844144,0,0.1,0
0.844285,0,0.1,0
0.844427,0,0.1,0
0.844568,0,0.1,0
0.84471,0,0.1,0
0.844851,0,0.1,0
0.844993,0,0.1,0
0.845134,0,0.1,0
0.845275,0,0.1,0
0.845417,0,0.1,0
0.845558,0,0.1,0
0.8457,0,0.1,0
0.845841,0,0.1,0
0.845983,0,0.1,0
0.846124,0,0.1,0
0.846265,0,0.1,0
0.846407,0,0.1,0
0.846548,0,0.1,0
0.84669,0,0.1,0
0.846831,0,0.1,0
0.846973,0,0.1,0
0.847114,0,0.1,0
0.847255,0,0.1,0
0.847397,0,0.1,0
0.847538,0,0.1,0
0.84768,0,0.1,0
0.847821,0,0.1,0
0.847962,0,0.1,0
0.848104,0,0.1,0
0.848245,0,0.1,0
0.848387,0,0.1,0
0.848528,0,0.1,0
0.84867,0,0.1,0
0.848811,0,0.1,0
0.848952,0,0.1,0
0.849094,0,0.1,0
0.849235,0,0.1,0
0.849377,0,0.1,0
0.849518,0,0.1,0
0.84966,0,0.1,0
0.849801,0,0.1,0
0.849942,0,0.1,0
0.850084,0,0.1,0
0.850225,0,0.1,0
0.850367,0,0.1,0
0.850508,0,0.1,0
0.850649,0,0.1,0
0.850791,0,0.1,0
0.850932,0,0.1,0
0.851074,0,0.1,0
0.851215,0,0.1,0
0.851357,0,0.1,0
0.851498,0,0.1,0
0.851639,0,0.1,0
0.851781,0,0.1,0
0.851922,0,0.1,0
0.852064,0,0.1,0
0.852205,0,0.1,0
0.852347,0,0.1,0
0.852488,0,0.1,0
0.852629,0,0.1,0
0.852771,0,0.1,0
0.852912,0,0.1,0
0.853054,0,0.1,0
0.853195,0,0.1,0
0.853336,0,0.1,0
0.853478,0,0.1,0
0.853619,0,0.1,0
0.853761,0,0.1,0
0.853902,0,0.1,0
0.854044,0,0.1,0
0.854185,0,0.1,0
0.854326,0,0.1,0
0.854468,0,0.1,0
0.854609,0,0.1,0
0.854751,0,0.1,0
0.854892,0,0.1,0
0.855034,0,0.1,0
0.855175,0,0.1,0
0.855316,0,0.1,0
0.855458,0,0.1,0
0.855599,0,0.1,0
0.855741,0,0.1,0
0.855882,0,0.1,0
0.856023,0,0.1,0
0.856165,0,0.1,0
0.856306,0,0.1,0
0.856448,0,0.1,0
0.856589,0,0.1,0
0.856731,0,0.1,0
0.856872,0,0.1,0
0.857013,0,0.1,0
0.857155,0,0.1,0
0.857296,0,0.1,0
0.857438,0,0.1,0
0.857579,0,0.1,0
0.857721,0,0.1,0
0.857862,0,0.1,0
0.858003,0,0.1,0
0.858145,0,0.1,0
0.858286,0,0.1,0
0.858428,0,0.1,0
0.858569,0,0.1,0
0.858711,0,0.1,0
0.858852,0,0.1,0
0.858993,0,0.1,0
0.859135,0,0.1,0
0.859276,0,0.1,0
0.859418,0,0.1,0
0.859559,0,0.1,0
0.8597,0,0.1,0
0.859842,0,0.1,0
0.859983,0,0.1,0
0.860125,0,0.1,0
0.860266,0,0.1,0
0.860408,0,0.1,0
0.860549,0,0.1,0
0.86069,0,0.1,0
0.860832,0,0.1,0
0.860973,0,0.1,0
0.861115,0,0.1,0
0.861256,0,0.1,0
0.861398,0,0.1,0
0.861539,0,0.1,0
0.86168,0,0.1,0
0.861822,0,0.1,0
0.861963,0,0.1,0
0.862105,0,0.1,0
0.862246,0,0.1,0
0.862387,0,0.1,0
0.862529,0,0.1,0
0.86267,0,0.1,0
0.862812,0,0.1,0
0.862953,0,0.1,0
0.863095,0,0.1,0
0.863236,0,0.1,0
0.863377,0,0.1,0
0.863519,0,0.1,0
0.86366,0,0.1,0
0.863802,0,0.1,0
0.863943,0,0.1,0
0.864084,0,0.1,0
0.864226,0,0.1,0
0.864367,0,0.1,0
0.864509,0,0.1,0
0.86465,0,0.1,0
0.864792,0,0.1,0
0.864933,0,0.1,0
0.865074,0,0.1,0
0.865216,0,0.1,0
0.865357,0,0.1,0
0.865499,0,0.1,0
0.86564,0,0.1,0
0.865782,0,0.1,0
0.865923,0,0.1,0
0.866064,0,0.1,0
0.866206,0,0.1,0
0.866347,0,0.1,0
0.866489,0,0.1,0
0.86663,0,0.1,0
0.866772,0,0.1,0
0.866913,0,0.1,0
0.867054,0,0.1,0
0.867196,0,0.1,0
0.867337,0,0.1,0
0.867479,0,0.1,0
0.86762,0,0.1,0
0.867761,0,0.1,0
0.867903,0,0.1,0
0.868044,0,0.1,0
0.868186,0,0.1,0
0.868327,0,0.1,0
0.868469,0,0.1,0
0.86861,0,0.1,0
0.868751,0,0.1,0
0.868893,0,0.1,0
0.869034,0,0.1,0
0.869176,0,0.1,0
0.869317,0,0.1,0
0.869458,0,0.1,0
0.8696,0,0.1,0
0.869741,0,0.1,0
0.869883,0,0.1,0
0.870024,0,0.1,0
0.870166,0,0.1,0
0.870307,0,0.1,0
0.870448,0,0.1,0
0.87059,0,0.1,0
0.870731,0,0.1,0
0.870873,0,0.1,0
0.871014,0,0.1,0
0.871156,0,0.1,0
0.871297,0,0.1,0
0.871438,0,0.1,0
0.87158,0,0.1,0
0.871721,0,0.1,0
0.871863,0,0.1,0
0.872004,0,0.1,0
0.872146,0,0.1,0
0.872287,0,0.1,0
0.872428,0,0.1,0
0.87257,0,0.1,0
0.872711,0,0.1,0
0.872853,0,0.1,0
0.872994,0,0.1,0
0.873135,0,0.1,0
0.873277,0,0.1,0
0.873418,0,0.1,0
0.87356,0,0.1,0
0.873701,0,0.1,0
0.873843,0,0.1,0
0.873984,0,0.1,0
0.874125,0,0.1,0
0.874267,0,0.1,0
0.874408,0,0.1,0
0.87455,0,0.1,0
0.874691,0,0.1,0
0.874833,0,0.1,0
0.874974,0,0.1,0
0.875115,0,0.1,0
0.875257,0,0.1,0
0.875398,0,0.1,0
0.87554,0,0.1,0
0.875681,0,0.1,0
0.875822,0,0.1,0
0.875964,0,0.1,0
0.876105,0,0.1,0
0.876247,0,0.1,0
0.876388,0,0.1,0
0.87653,0,0.1,0
0.876671,0,0.1,0
0.876812,0,0.1,0
0.876954,0,0.1,0
0.877095,0,0.1,0
0.877237,0,0.1,0
0.877378,0,0.1,0
0.87752,0,0.1,0
0.877661,0,0.1,0
0.877802,0,0.1,0
0.877944,0,0.1,0
0.878085,0,0.1,0
0.878227,0,0.1,0
0.878368,0,0.1,0
0.878509,0,0.1,0
0.878651,0,0.1,0
0.878792,0,0.1,0
0.878934,0,0.1,0
0.879075,0,0.1,0
0.879217,0,0.1,0
0.879358,0,0.1,0
0.879499,0,0.1,0
0.879641,0,0.1,0
0.879782,0,0.1,0
0.879924,0,0.1,0
0.880065,0,0.1,0
0.880207,0,0.1,0
0.880348,0,0.1,0
0.880489,0,0.1,0
0.880631,0,0.1,0
0.880772,0,0.1,0
0.880914,0,0.1,0
0.881055,0,0.1,0
0.881196,0,0.1,0
0.881338,0,0.1,0
0.881479,0,0.1,0
0.881621,0,0.1,0
0.881762,0,0.1,0
0.881904,0,0.1,0
0.882045,0,0.1,0
0.882186,0,0.1,0
0.882328,0,0.1,0
0.882469,0,0.1,0
0.882611,0,0.1,0
0.882752,0,0.1,0
0.882894,0,0.1,0
0.883035,0,0.1,0
0.883176,0,0.1,0
0.883318,0,0.1,0
0.883459,0,0.1,0
0.883601,0,0.1,0
0.883742,0,0.1,0
0.883883,0,0.1,0
0.884025,0,0.1,0
0.884166,0,0.1,0
0.884308,0,0.1,0
0.884449,0,0.1,0
0.884591,0,0.1,0
0.884732,0,0.1,0
0.884873,0,0.1,0
0.885015,0,0.1,0
0.885156,0,0.1,0
0.885298,0,0.1,0
0.885439,0,0.1,0
0.885581,0,0.1,0
0.885722,0,0.1,0
0.885863,0,0.1,0
0.886005,0,0.1,0
0.886146,0,0.1,0
0.886288,0,0.1,0
0.886429,0,0.1,0
0.886571,0,0.1,0
0.886712,0,0.1,0
0.886853,0,0.1,0
0.886995,0,0.1,0
0.887136,0,0.1,0
0.887278,0,0.1,0
0.887419,0,0.1,0
0.88756,0,0.1,0
0.887702,0,0.1,0
0.887843,0,0.1,0
0.887985,0,0.1,0
0.888126,0,0.1,0
0.888268,0,0.1,0
0.888409,0,0.1,0
0.88855,0,0.1,0
0.888692,0,0.1,0
0.888833,0,0.1,0
0.888975,0,0.1,0
0.889116,0,0.1,0
0.889257,0,0.1,0
0.889399,0,0.1,0
0.88954,0,0.1,0
0.889682,0,0.1,0
0.889823,0,0.1,0
0.889965,0,0.1,0
0.890106,0,0.1,0
0.890247,0,0.1,0
0.890389,0,0.1,0
0.89053,0,0.1,0
0.890672,0,0.1,0
0.890813,0,0.1,0
0.890955,0,0.1,0
0.891096,0,0.1,0
0.891237,0,0.1,0
0.891379,0,0.1,0
0.89152,0,0.1,0
0.891662,0,0.1,0
0.891803,0,0.1,0
0.891944,0,0.1,0
0.892086,0,0.1,0
0.892227,0,0.1,0
0.892369,0,0.1,0
0.89251,0,0.1,0
0.892652,0,0.1,0
0.892793,0,0.1,0
0.892934,0,0.1,0
0.893076,0,0.1,0
0.893217,0,0.1,0
0.893359,0,0.1,0
0.8935,0,0.1,0
0.893642,0,0.1,0
0.893783,0,0.1,0
0.893924,0,0.1,0
0.894066,0,0.1,0
0.894207,0,0.1,0
0.894349,0,0.1,0
0.89449,0,0.1,0
0.894632,0,0.1,0
0.894773,0,0.1,0
0.894914,0,0.1,0
0.895056,0,0.1,0
0.895197,0,0.1,0
0.895339,0,0.1,0
0.89548,0,0.1,0
0.895621,0,0.1,0
0.895763,0,0.1,0
0.895904,0,0.1,0
0.896046,0,0.1,0
0.896187,0,0.1,0
0.896329,0,0.1,0
0.89647,0,0.1,0
0.896611,0,0.1,0
0.896753,0,0.1,0
0.896894,0,0.1,0
0.897036,0,0.1,0
0.897177,0,0.1,0
0.897319,0,0.1,0
0.89746,0,0.1,0
0.897601,0,0.1,0
0.897743,0,0.1,0
0.897884,0,0.1,0
0.898026,0,0.1,0
0.898167,0,0.1,0
0.898308,0,0.1,0
0.89845,0,0.1,0
0.898591,0,0.1,0
0.898733,0,0.1,0
0.898874,0,0.1,0
0.899016,0,0.1,0
0.899157,0,0.1,0
0.899298,0,0.1,0
0.89944,0,0.1,0
0.899581,0,0.1,0
0.899723,0,0.1,0
0.899864,0,0.1,0
0.900006,0,0.1,0
0.900147,0,0.1,0
0.900288,0,0.1,0
0.90043,0,0.1,0
0.900571,0,0.1,0
0.900713,0,0.1,0
0.900854,0,0.1,0
0.900995,0,0.1,0
0.901137,0,0.1,0
0.901278,0,0.1,0
0.90142,0,0.1,0
0.901561,0,0.1,0
0.901703,0,0.1,0
0.901844,0,0.1,0
0.901985,0,0.1,0
0.902127,0,0.1,0
0.902268,0,0.1,0
0.90241,0,0.1,0
0.902551,0,0.1,0
0.902693,0,0.1,0
0.902834,0,0.1,0
0.902975,0,0.1,0
0.903117,0,0.1,0
0.903258,0,0.1,0
0.9034,0,0.1,0
0.903541,0,0.1,0
0.903682,0,0.1,0
0.903824,0,0.1,0
0.903965,0,0.1,0
0.904107,0,0.1,0
0.904248,0,0.1,0
0.90439,0,0.1,0
0.904531,0,0.1,0
0.904672,0,0.1,0
0.904814,0,0.1,0
0.904955,0,0.1,0
0.905097,0,0.1,0
0.905238,0,0.1,0
0.90538,0,0.1,0
0.905521,0,0.1,0
0.905662,0,0.1,0
0.905804,0,0.1,0
0.905945,0,0.1,0
0.906087,0,0.1,0
0.906228,0,0.1,0
0.90637,0,0.1,0
0.906511,0,0.1,0
0.906652,0,0.1,0
0.906794,0,0.1,0
0.906935,0,0.1,0
0.907077,0,0.1,0
0.907218,0,0.1,0
0.907359,0,0.1,0
0.907501,0,0.1,0
0.907642,0,0.1,0
0.907784,0,0.1,0
0.907925,0,0.1,0
0.908067,0,0.1,0
0.908208,0,0.1,0
0.908349,0,0.1,0
0.908491,0,0.1,0
0.908632,0,0.1,0
0.908774,0,0.1,0
0.908915,0,0.1,0
0.909056,0,0.1,0
0.909198,0,0.1,0
0.909339,0,0.1,0
0.909481,0,0.1,0
0.909622,0,0.1,0
0.909764,0,0.1,0
0.909905,0,0.1,0
0.910046,0,0.1,0
0.910188,0,0.1,0
0.910329,0,0.1,0
0.910471,0,0.1,0
0.910612,0,0.1,0
0.910754,0,0.1,0
0.910895,0,0.1,0
0.911036,0,0.1,0
0.911178,0,0.1,0
0.911319,0,0.1,0
0.911461,0,0.1,0
0.911602,0,0.1,0
0.911743,0,0.1,0
0.911885,0,0.1,0
0.912026,0,0.1,0
0.912168,0,0.1,0
0.912309,0,0.1,0
0.912451,0,0.1,0
0.912592,0,0.1,0
0.912733,0,0.1,0
0.912875,0,0.1,0
0.913016,0,0.1,0
0.913158,0,0.1,0
0.913299,0,0.1,0
0.913441,0,0.1,0
0.913582,0,0.1,0
0.913723,0,0.1,0
0.913865,0,0.1,0
0.914006,0,0.1,0
0.914148,0,0.1,0
0.914289,0,0.1,0
0.91443,0,0.1,0
0.914572,0,0.1,0
0.914713,0,0.1,0
0.914855,0,0.1,0
0.914996,0,0.1,0
0.915138,0,0.1,0
0.915279,0,0.1,0
0.91542,0,0.1,0
0.915562,0,0.1,0
0.915703,0,0.1,0
0.915845,0,0.1,0
0.915986,0,0.1,0
0.916128,0,0.1,0
0.916269,0,0.1,0
0.91641,0,0.1,0
0.916552,0,0.1,0
0.916693,0,0.1,0
0.916835,0,0.1,0
0.916976,0,0.1,0
0.917118,0,0.1,0
0.917259,0,0.1,0
0.9174,0,0.1,0
0.917542,0,0.1,0
0.917683,0,0.1,0
0.917825,0,0.1,0
0.917966,0,0.1,0
0.918107,0,0.1,0
0.918249,0,0.1,0
0.91839,0,0.1,0
0.918532,0,0.1,0
0.918673,0,0.1,0
0.918815,0,0.1,0
0.918956,0,0.1,0
0.919097,0,0.1,0
0.919239,0,0.1,0
0.91938,0,0.1,0
0.919522,0,0.1,0
0.919663,0,0.1,0
0.919805,0,0.1,0
0.919946,0,0.1,0
0.920087,0,0.1,0
0.920229,0,0.1,0
0.92037,0,0.1,0
0.920512,0,0.1,0
0.920653,0,0.1,0
0.920794,0,0.1,0
0.920936,0,0.1,0
0.921077,0,0.1,0
0.921219,0,0.1,0
0.92136,0,0.1,0
0.921502,0,0.1,0
0.921643,0,0.1,0
0.921784,0,0.1,0
0.921926,0,0.1,0
0.922067,0,0.1,0
0.922209,0,0.1,0
0.92235,0,0.1,0
0.922491,0,0.1,0
0.922633,0,0.1,0
0.922774,0,0.1,0
0.922916,0,0.1,0
0.923057,0,0.1,0
0.923199,0,0.1,0
0.92334,0,0.1,0
0.923481,0,0.1,0
0.923623,0,0.1,0
0.923764,0,0.1,0
0.923906,0,0.1,0
0.924047,0,0.1,0
0.924189,0,0.1,0
0.92433,0,0.1,0
0.924471,0,0.1,0
0.924613,0,0.1,0
0.924754,0,0.1,0
0.924896,0,0.1,0
0.925037,0,0.1,0
0.925179,0,0.1,0
0.92532,0,0.1,0
0.925461,0,0.1,0
0.925603,0,0.1,0
0.925744,0,0.1,0
0.925886,0,0.1,0
0.926027,0,0.1,0
0.926169,0,0.1,0
0.92631,0,0.1,0
0.926451,0,0.1,0
0.926593,0,0.1,0
0.926734,0,0.1,0
0.926876,0,0.1,0
0.927017,0,0.1,0
0.927158,0,0.1,0
0.9273,0,0.1,0
0.927441,0,0.1,0
0.927583,0,0.1,0
0.927724,0,0.1,0
0.927866,0,0.1,0
0.928007,0,0.1,0
0.928148,0,0.1,0
0.92829,0,0.1,0
0.928431,0,0.1,0
0.928573,0,0.1,0
0.928714,0,0.1,0
0.928855,0,0.1,0
0.928997,0,0.1,0
0.929138,0,0.1,0
0.92928,0,0.1,0
0.929421,0,0.1,0
0.929563,0,0.1,0
0.929704,0,0.1,0
0.929845,0,0.1,0
0.929987,0,0.1,0
0.930128,0,0.1,0
0.93027,0,0.1,0
0.930411,0,0.1,0
0.930553,0,0.1,0
0.930694,0,0.1,0
0.930835,0,0.1,0
0.930977,0,0.1,0
0.931118,0,0.1,0
0.93126,0,0.1,0
0.931401,0,0.1,0
0.931542,0,0.1,0
0.931684,0,0.1,0
0.931825,0,0.1,0
0.931967,0,0.1,0
0.932108,0,0.1,0
0.93225,0,0.1,0
0.932391,0,0.1,0
0.932532,0,0.1,0
0.932674,0,0.1,0
0.932815,0,0.1,0
0.932957,0,0.1,0
0.933098,0,0.1,0
0.93324,0,0.1,0
0.933381,0,0.1,0
0.933522,0,0.1,0
0.933664,0,0.1,0
0.933805,0,0.1,0
0.933947,0,0.1,0
0.934088,0,0.1,0
0.934229,0,0.1,0
0.934371,0,0.1,0
0.934512,0,0.1,0
0.934654,0,0.1,0
0.934795,0,0.1,0
0.934937,0,0.1,0
0.935078,0,0.1,0
0.935219,0,0.1,0
0.935361,0,0.1,0
0.935502,0,0.1,0
0.935644,0,0.1,0
0.935785,0,0.1,0
0.935927,0,0.1,0
0.936068,0,0.1,0
0.936209,0,0.1,0
0.936351,0,0.1,0
0.936492,0,0.1,0
0.936634,0,0.1,0
0.936775,0,0.1,0
0.936917,0,0.1,0
0.937058,0,0.1,0
0.937199,0,0.1,0
0.937341,0,0.1,0
0.937482,0,0.1,0
0.937624,0,0.1,0
0.937765,0,0.1,0
0.937906,0,0.1,0
0.938048,0,0.1,0
0.938189,0,0.1,0
0.938331,0,0.1,0
0.938472,0,0.1,0
0.938614,0,0.1,0
0.938755,0,0.1,0
0.938896,0,0.1,0
0.939038,0,0.1,0
0.939179,0,0.1,0
0.939321,0,0.1,0
0.939462,0,0.1,0
0.939604,0,0.1,0
0.939745,0,0.1,0
0.939886,0,0.1,0
0.940028,0,0.1,0
0.940169,0,0.1,0
0.940311,0,0.1,0
0.940452,0,0.1,0
0.940593,0,0.1,0
0.940735,0,0.1,0
0.940876,0,0.1,0
0.941018,0,0.1,0
0.941159,0,0.1,0
0.941301,0,0.1,0
0.941442,0,0.1,0
0.941583,0,0.1,0
0.941725,0,0.1,0
0.941866,0,0.1,0
0.942008,0,0.1,0
0.942149,0,0.1,0
0.94229,0,0.1,0
0.942432,0,0.1,0
0.942573,0,0.1,0
0.942715,0,0.1,0
0.942856,0,0.1,0
0.942998,0,0.1,0
0.943139,0,0.1,0
0.94328,0,0.1,0
0.943422,0,0.1,0
0.943563,0,0.1,0
0.943705,0,0.1,0
0.943846,0,0.1,0
0.943988,0,0.1,0
0.944129,0,0.1,0
0.94427,0,0.1,0
0.944412,0,0.1,0
0.944553,0,0.1,0
0.944695,0,0.1,0
0.944836,0,0.1,0
0.944978,0,0.1,0
0.945119,0,0.1,0
0.94526,0,0.1,0
0.945402,0,0.1,0
0.945543,0,0.1,0
0.945685,0,0.1,0
0.945826,0,0.1,0
0.945967,0,0.1,0
0.946109,0,0.1,0
0.94625,0,0.1,0
0.946392,0,0.1,0
0.946533,0,0.1,0
0.946675,0,0.1,0
0.946816,0,0.1,0
0.946957,0,0.1,0
0.947099,0,0.1,0
0.94724,0,0.1,0
0.947382,0,0.1,0
0.947523,0,0.1,0
0.947664,0,0.1,0
0.947806,0,0.1,0
0.947947,0,0.1,0
0.948089,0,0.1,0
0.94823,0,0.1,0
0.948372,0,0.1,0
0.948513,0,0.1,0
0.948654,0,0.1,0
0.948796,0,0.1,0
0.948937,0,0.1,0
0.949079,0,0.1,0
0.94922,0,0.1,0
0.949362,0,0.1,0
0.949503,0,0.1,0
0.949644,0,0.1,0
0.949786,0,0.1,0
0.949927,0,0.1,0
0.950069,0,0.1,0
0.95021,0,0.1,0
0.950352,0,0.1,0
0.950493,0,0.1,0
0.950634,0,0.1,0
0.950776,0,0.1,0
0.950917,0,0.1,0
0.951059,0,0.1,0
0.9512,0,0.1,0
0.951341,0,0.1,0
0.951483,0,0.1,0
0.951624,0,0.1,0
0.951766,0,0.1,0
0.951907,0,0.1,0
0.952049,0,0.1,0
0.95219,0,0.1,0
0.952331,0,0.1,0
0.952473,0,0.1,0
0.952614,0,0.1,0
0.952756,0,0.1,0
0.952897,0,0.1,0
0.953039,0,0.1,0
0.95318,0,0.1,0
0.953321,0,0.1,0
0.953463,0,0.1,0
0.953604,0,0.1,0
0.953746,0,0.1,0
0.953887,0,0.1,0
0.954028,0,0.1,0
0.95417,0,0.1,0
0.954311,0,0.1,0
0.954453,0,0.1,0
0.954594,0,0.1,0
0.954736,0,0.1,0
0.954877,0,0.1,0
0.955018,0,0.1,0
0.95516,0,0.1,0
0.955301,0,0.1,0
0.955443,0,0.1,0
0.955584,0,0.1,0
0.955726,0,0.1,0
0.955867,0,0.1,0
0.956008,0,0.1,0
0.95615,0,0.1,0
0.956291,0,0.1,0
0.956433,0,0.1,0
0.956574,0,0.1,0
0.956716,0,0.1,0
0.956857,0,0.1,0
0.956998,0,0.1,0
0.95714,0,0.1,0
0.957281,0,0.1,0
0.957423,0,0.1,0
0.957564,0,0.1,0
0.957705,0,0.1,0
0.957847,0,0.1,0
0.957988,0,0.1,0
0.95813,0,0.1,0
0.958271,0,0.1,0
0.958413,0,0.1,0
0.958554,0,0.1,0
0.958695,0,0.1,0
0.958837,0,0.1,0
0.958978,0,0.1,0
0.95912,0,0.1,0
0.959261,0,0.1,0
0.959403,0,0.1,0
0.959544,0,0.1,0
0.959685,0,0.1,0
0.959827,0,0.1,0
0.959968,0,0.1,0
0.96011,0,0.1,0
0.960251,0,0.1,0
0.960392,0,0.1,0
0.960534,0,0.1,0
0.960675,0,0.1,0
0.960817,0,0.1,0
0.960958,0,0.1,0
0.9611,0,0.1,0
0.961241,0,0.1,0
0.961382,0,0.1,0
0.961524,0,0.1,0
0.961665,0,0.1,0
0.961807,0,0.1,0
0.961948,0,0.1,0
0.962089,0,0.1,0
0.962231,0,0.1,0
0.962372,0,0.1,0
0.962514,0,0.1,0
0.962655,0,0.1,0
0.962797,0,0.1,0
0.962938,0,0.1,0
0.963079,0,0.1,0
0.963221,0,0.1,0
0.963362,0,0.1,0
0.963504,0,0.1,0
0.963645,0,0.1,0
0.963787,0,0.1,0
0.963928,0,0.1,0
0.964069,0,0.1,0
0.964211,0,0.1,0
0.964352,0,0.1,0
0.964494,0,0.1,0
0.964635,0,0.1,0
0.964777,0,0.1,0
0.964918,0,0.1,0
0.965059,0,0.1,0
0.965201,0,0.1,0
0.965342,0,0.1,0
0.965484,0,0.1,0
0.965625,0,0.1,0
0.965766,0,0.1,0
0.965908,0,0.1,0
0.966049,0,0.1,0
0.966191,0,0.1,0
0.966332,0,0.1,0
0.966474,0,0.1,0
0.966615,0,0.1,0
0.966756,0,0.1,0
0.966898,0,0.1,0
0.967039,0,0.1,0
0.967181,0,0.1,0
0.967322,0,0.1,0
0.967463,0,0.1,0
0.967605,0,0.1,0
0.967746,0,0.1,0
0.967888,0,0.1,0
0.968029,0,0.1,0
0.968171,0,0.1,0
0.968312,0,0.1,0
0.968453,0,0.1,0
0.968595,0,0.1,0
0.968736,0,0.1,0
0.968878,0,0.1,0
0.969019,0,0.1,0
0.969161,0,0.1,0
0.969302,0,0.1,0
0.969443,0,0.1,0
0.969585,0,0.1,0
0.969726,0,0.1,0
0.969868,0,0.1,0
0.970009,0,0.1,0
0.970151,0,0.1,0
0.970292,0,0.1,0
0.970433,0,0.1,0
0.970575,0,0.1,0
0.970716,0,0.1,0
0.970858,0,0.1,0
0.970999,0,0.1,0
0.97114,0,0.1,0
0.971282,0,0.1,0
0.971423,0,0.1,0
0.971565,0,0.1,0
0.971706,0,0.1,0
0.971848,0,0.1,0
0.971989,0,0.1,0
0.97213,0,0.1,0
0.972272,0,0.1,0
0.972413,0,0.1,0
0.972555,0,0.1,0
0.972696,0,0.1,0
0.972838,0,0.1,0
0.972979,0,0.1,0
0.97312,0,0.1,0
0.973262,0,0.1,0
0.973403,0,0.1,0
0.973545,0,0.1,0
0.973686,0,0.1,0
0.973827,0,0.1,0
0.973969,0,0.1,0
0.97411,0,0.1,0
0.974252,0,0.1,0
0.974393,0,0.1,0
0.974535,0,0.1,0
0.974676,0,0.1,0
0.974817,0,0.1,0
0.974959,0,0.1,0
0.9751,0,0.1,0
0.975242,0,0.1,0
0.975383,0,0.1,0
0.975525,0,0.1,0
0.975666,0,0.1,0
0.975807,0,0.1,0
0.975949,0,0.1,0
0.97609,0,0.1,0
0.976232,0,0.1,0
0.976373,0,0.1,0
0.976514,0,0.1,0
0.976656,0,0.1,0
0.976797,0,0.1,0
0.976939,0,0.1,0
0.97708,0,0.1,0
0.977222,0,0.1,0
0.977363,0,0.1,0
0.977504,0,0.1,0
0.977646,0,0.1,0
0.977787,0,0.1,0
0.977929,0,0.1,0
0.97807,0,0.1,0
0.978212,0,0.1,0
0.978353,0,0.1,0
0.978494,0,0.1,0
0.978636,0,0.1,0
0.978777,0,0.1,0
0.978919,0,0.1,0
0.97906,0,0.1,0
0.979201,0,0.1,0
0.979343,0,0.1,0
0.979484,0,0.1,0
0.979626,0,0.1,0
0.979767,0,0.1,0
0.979909,0,0.1,0
0.98005,0,0.1,0
0.980191,0,0.1,0
0.980333,0,0.1,0
0.980474,0,0.1,0
0.980616,0,0.1,0
0.980757,0,0.1,0
0.980899,0,0.1,0
0.98104,0,0.1,0
0.981181,0,0.1,0
0.981323,0,0.1,0
0.981464,0,0.1,0
0.981606,0,0.1,0
0.981747,0,0.1,0
0.981888,0,0.1,0
0.98203,0,0.1,0
0.982171,0,0.1,0
0.982313,0,0.1,0
0.982454,0,0.1,0
0.982596,0,0.1,0
0.982737,0,0.1,0
0.982878,0,0.1,0
0.98302,0,0.1,0
0.983161,0,0.1,0
0.983303,0,0.1,0
0.983444,0,0.1,0
0.983586,0,0.1,0
0.983727,0,0.1,0
0.983868,0,0.1,0
0.98401,0,0.1,0
0.984151,0,0.1,0
0.984293,0,0.1,0
0.984434,0,0.1,0
0.984576,0,0.1,0
0.984717,0,0.1,0
0.984858,0,0.1,0
0.985,0,0.1,0
0.985141,0,0.1,0
0.985283,0,0.1,0
0.985424,0,0.1,0
0.985565,0,0.1,0
0.985707,0,0.1,0
0.985848,0,0.1,0
0.98599,0,0.1,0
0.986131,0,0.1,0
0.986273,0,0.1,0
0.986414,0,0.1,0
0.986555,0,0.1,0
0.986697,0,0.1,0
0.986838,0,0.1,0
0.98698,0,0.1,0
0.987121,0,0.1,0
0.987262,0,0.1,0
0.987404,0,0.1,0
0.987545,0,0.1,0
0.987687,0,0.1,0
0.987828,0,0.1,0
0.98797,0,0.1,0
0.988111,0,0.1,0
0.988252,0,0.1,0
0.988394,0,0.1,0
0.988535,0,0.1,0
0.988677,0,0.1,0
0.988818,0,0.1,0
0.98896,0,0.1,0
0.989101,0,0.1,0
0.989242,0,0.1,0
0.989384,0,0.1,0
0.989525,0,0.1,0
0.989667,0,0.1,0
0.989808,0,0.1,0
0.989949,0,0.1,0
0.990091,0,0.1,0
0.990232,0,0.1,0
0.990374,0,0.1,0
0.990515,0,0.1,0
0.990657,0,0.1,0
0.990798,0,0.1,0
0.990939,0,0.1,0
0.991081,0,0.1,0
0.991222,0,0.1,0
0.991364,0,0.1,0
0.991505,0,0.1,0
0.991647,0,0.1,0
0.991788,0,0.1,0
0.991929,0,0.1,0
0.992071,0,0.1,0
0.992212,0,0.1,0
0.992354,0,0.1,0
0.992495,0,0.1,0
0.992637,0,0.1,0
0.992778,0,0.1,0
0.992919,0,0.1,0
0.993061,0,0.1,0
0.993202,0,0.1,0
0.993344,0,0.1,0
0.993485,0,0.1,0
0.993626,0,0.1,0
0.993768,0,0.1,0
0.993909,0,0.1,0
0.994051,0,0.1,0
0.994192,0,0.1,0
0.994334,0,0.1,0
0.994475,0,0.1,0
0.994616,0,0.1,0
0.994758,0,0.1,0
0.994899,0,0.1,0
0.995041,0,0.1,0
0.995182,0,0.1,0
0.995324,0,0.1,0
0.995465,0,0.1,0
0.995606,0,0.1,0
0.995748,0,0.1,0
0.995889,0,0.1,0
0.996031,0,0.1,0
0.996172,0,0.1,0
0.996313,0,0.1,0
0.996455,0,0.1,0
0.996596,0,0.1,0
0.996738,0,0.1,0
0.996879,0,0.1,0
0.997021,0,0.1,0
0.997162,0,0.1,0
0.997303,0,0.1,0
0.997445,0,0.1,0
0.997586,0,0.1,0
0.997728,0,0.1,0
0.997869,0,0.1,0
0.998011,0,0.1,0
0.998152,0,0.1,0
0.998293,0,0.1,0
0.998435,0,0.1,0
0.998576,0,0.1,0
0.998718,0,0.1,0
0.998859,0,0.1,0
0.999,0,0.1,0
0.999142,0,0.1,0
0.999283,0,0.1,0
0.999425,0,0.1,0
0.999566,0,0.1,0
0.999708,0,0.1,0
0.999849,0,0.1,0
0.99999,0,0.1,0
1.00013,0,0.1,0
1.00027,0,0.1,0
1.00041,0,0.1,0
1.00056,0,0.1,0
1.0007,0,0.1,0
1.00084,0,0.1,0
1.00098,0,0.1,0
1.00112,0,0.1,0
1.00126,0,0.1,0
1.0014,0,0.1,0
1.00155,0,0.1,0
1.00169,0,0.1,0
1.00183,0,0.1,0
1.00197,0,0.1,0
1.00211,0,0.1,0
1.00225,0,0.1,0
1.00239,0,0.1,0
1.00254,0,0.1,0
1.00268,0,0.1,0
1.00282,0,0.1,0
1.00296,0,0.1,0
1.0031,0,0.1,0
1.00324,0,0.1,0
1.00338,0,0.1,0
1.00353,0,0.1,0
1.00367,0,0.1,0
1.00381,0,0.1,0
1.00395,0,0.1,0
1.00409,0,0.1,0
1.00423,0,0.1,0
1.00437,0,0.1,0
1.00452,0,0.1,0
1.00466,0,0.1,0
1.0048,0,0.1,0
1.00494,0,0.1,0
1.00508,0,0.1,0
1.00522,0,0.1,0
1.00536,0,0.1,0
1.00551,0,0.1,0
1.00565,0,0.1,0
1.00579,0,0.1,0
1.00593,0,0.1,0
1.00607,0,0.1,0
1.00621,0,0.1,0
1.00635,0,0.1,0
1.0065,0,0.1,0
1.00664,0,0.1,0
1.00678,0,0.1,0
1.00692,0,0.1,0
1.00706,0,0.1,0
1.0072,0,0.1,0
1.00734,0,0.1,0
1.00749,0,0.1,0
1.00763,0,0.1,0
1.00777,0,0.1,0
1.00791,0,0.1,0
1.00805,0,0.1,0
1.00819,0,0.1,0
1.00833,0,0.1,0
1.00848,0,0.1,0
1.00862,0,0.1,0
1.00876,0,0.1,0
1.0089,0,0.1,0
1.00904,0,0.1,0
1.00918,0,0.1,0
1.00932,0,0.1,0
1.00947,0,0.1,0
1.00961,0,0.1,0
1.00975,0,0.1,0
1.00989,0,0.1,0
1.01003,0,0.1,0
1.01017,0,0.1,0
1.01031,0,0.1,0
1.01046,0,0.1,0
1.0106,0,0.1,0
1.01074,0,0.1,0
1.01088,0,0.1,0
1.01102,0,0.1,0
1.01116,0,0.1,0
1.0113,0,0.1,0
1.01145,0,0.1,0
1.01159,0,0.1,0
1.01173,0,0.1,0
1.01187,0,0.1,0
1.01201,0,0.1,0
1.01215,0,0.1,0
1.01229,0,0.1,0
1.01244,0,0.1,0
1.01258,0,0.1,0
1.01272,0,0.1,0
1.01286,0,0.1,0
1.013,0,0.1,0
1.01314,0,0.1,0
1.01328,0,0.1,0
1.01343,0,0.1,0
1.01357,0,0.1,0
1.01371,0,0.1,0
1.01385,0,0.1,0
1.01399,0,0.1,0
1.01413,0,0.1,0
1.01427,0,0.1,0
1.01442,0,0.1,0
1.01456,0,0.1,0
1.0147,0,0.1,0
1.01484,0,0.1,0
1.01498,0,0.1,0
1.01512,0,0.1,0
1.01526,0,0.1,0
1.01541,0,0.1,0
1.01555,0,0.1,0
1.01569,0,0.1,0
1.01583,0,0.1,0
1.01597,0,0.1,0
1.01611,0,0.1,0
1.01625,0,0.1,0
1.0164,0,0.1,0
1.01654,0,0.1,0
1.01668,0,0.1,0
1.01682,0,0.1,0
1.01696,0,0.1,0
1.0171,0,0.1,0
1.01724,0,0.1,0
1.01739,0,0.1,0
1.01753,0,0.1,0
1.01767,0,0.1,0
1.01781,0,0.1,0
1.01795,0,0.1,0
1.01809,0,0.1,0
1.01823,0,0.1,0
1.01838,0,0.1,0
1.01852,0,0.1,0
1.01866,0,0.1,0
1.0188,0,0.1,0
1.01894,0,0.1,0
1.01908,0,0.1,0
1.01922,0,0.1,0
1.01937,0,0.1,0
1.01951,0,0.1,0
1.01965,0,0.1,0
1.01979,0,0.1,0
1.01993,0,0.1,0
1.02007,0,0.1,0
1.02021,0,0.1,0
1.02036,0,0.1,0
1.0205,0,0.1,0
1.02064,0,0.1,0
1.02078,0,0.1,0
1.02092,0,0.1,0
1.02106,0,0.1,0
1.0212,0,0.1,0
1.02135,0,0.1,0
1.02149,0,0.1,0
1.02163,0,0.1,0
1.02177,0,0.1,0
1.02191,0,0.1,0
1.02205,0,0.1,0
1.02219,0,0.1,0
1.02233,0,0.1,0
1.02248,0,0.1,0
1.02262,0,0.1,0
1.02276,0,0.1,0
1.0229,0,0.1,0
1.02304,0,0.1,0
1.02318,0,0.1,0
1.02332,0,0.1,0
1.02347,0,0.1,0
1.02361,0,0.1,0
1.02375,0,0.1,0
1.02389,0,0.1,0
1.02403,0,0.1,0
1.02417,0,0.1,0
1.02431,0,0.1,0
1.02446,0,0.1,0
1.0246,0,0.1,0
1.02474,0,0.1,0
1.02488,0,0.1,0
1.02502,0,0.1,0
1.02516,0,0.1,0
1.0253,0,0.1,0
1.02545,0,0.1,0
1.02559,0,0.1,0
1.02573,0,0.1,0
1.02587,0,0.1,0
1.02601,0,0.1,0
1.02615,0,0.1,0
1.02629,0,0.1,0
1.02644,0,0.1,0
1.02658,0,0.1,0
1.02672,0,0.1,0
1.02686,0,0.1,0
1.027,0,0.1,0
1.02714,0,0.1,0
1.02728,0,0.1,0
1.02743,0,0.1,0
1.02757,0,0.1,0
1.02771,0,0.1,0
1.02785,0,0.1,0
1.02799,0,0.1,0
1.02813,0,0.1,0
1.02827,0,0.1,0
1.02842,0,0.1,0
1.02856,0,0.1,0
1.0287,0,0.1,0
1.02884,0,0.1,0
1.02898,0,0.1,0
1.02912,0,0.1,0
1.02926,0,0.1,0
1.02941,0,0.1,0
1.02955,0,0.1,0
1.02969,0,0.1,0
1.02983,0,0.1,0
1.02997,0,0.1,0
1.03011,0,0.1,0
1.03025,0,0.1,0
1.0304,0,0.1,0
1.03054,0,0.1,0
1.03068,0,0.1,0
1.03082,0,0.1,0
1.03096,0,0.1,0
1.0311,0,0.1,0
1.03124,0,0.1,0
1.03139,0,0.1,0
1.03153,0,0.1,0
1.03167,0,0.1,0
1.03181,0,0.1,0
1.03195,0,0.1,0
1.03209,0,0.1,0
1.03223,0,0.1,0
1.03238,0,0.1,0
1.03252,0,0.1,0
1.03266,0,0.1,0
1.0328,0,0.1,0
1.03294,0,0.1,0
1.03308,0,0.1,0
1.03322,0,0.1,0
1.03337,0,0.1,0
1.03351,0,0.1,0
1.03365,0,0.1,0
1.03379,0,0.1,0
1.03393,0,0.1,0
1.03407,0,0.1,0
1.03421,0,0.1,0
1.03436,0,0.1,0
1.0345,0,0.1,0
1.03464,0,0.1,0
1.03478,0,0.1,0
1.03492,0,0.1,0
1.03506,0,0.1,0
1.0352,0,0.1,0
1.03535,0,0.1,0
1.03549,0,0.1,0
1.03563,0,0.1,0
1.03577,0,0.1,0
1.03591,0,0.1,0
1.03605,0,0.1,0
1.03619,0,0.1,0
1.03634,0,0.1,0
1.03648,0,0.1,0
1.03662,0,0.1,0
1.03676,0,0.1,0
1.0369,0,0.1,0
1.03704,0,0.1,0
1.03718,0,0.1,0
1.03733,0,0.1,0
1.03747,0,0.1,0
1.03761,0,0.1,0
1.03775,0,0.1,0
1.03789,0,0.1,0
1.03803,0,0.1,0
1.03817,0,0.1,0
1.03832,0,0.1,0
1.03846,0,0.1,0
1.0386,0,0.1,0
1.03874,0,0.1,0
1.03888,0,0.1,0
1.03902,0,0.1,0
1.03916,0,0.1,0
1.03931,0,0.1,0
1.03945,0,0.1,0
1.03959,0,0.1,0
1.03973,0,0.1,0
1.03987,0,0.1,0
1.04001,0,0.1,0
1.04015,0,0.1,0
1.0403,0,0.1,0
1.04044,0,0.1,0
1.04058,0,0.1,0
1.04072,0,0.1,0
1.04086,0,0.1,0
1.041,0,0.1,0
1.04114,0,0.1,0
1.04129,0,0.1,0
1.04143,0,0.1,0
1.04157,0,0.1,0
1.04171,0,0.1,0
1.04185,0,0.1,0
1.04199,0,0.1,0
1.04213,0,0.1,0
1.04228,0,0.1,0
1.04242,0,0.1,0
1.04256,0,0.1,0
1.0427,0,0.1,0
1.04284,0,0.1,0
1.04298,0,0.1,0
1.04312,0,0.1,0
1.04327,0,0.1,0
1.04341,0,0.1,0
1.04355,0,0.1,0
1.04369,0,0.1,0
1.04383,0,0.1,0
1.04397,0,0.1,0
1.04411,0,0.1,0
1.04426,0,0.1,0
1.0444,0,0.1,0
1.04454,0,0.1,0
1.04468,0,0.1,0
1.04482,0,0.1,0
1.04496,0,0.1,0
1.0451,0,0.1,0
1.04525,0,0.1,0
1.04539,0,0.1,0
1.04553,0,0.1,0
1.04567,0,0.1,0
1.04581,0,0.1,0
1.04595,0,0.1,0
1.04609,0,0.1,0
1.04624,0,0.1,0
1.04638,0,0.1,0
1.04652,0,0.1,0
1.04666,0,0.1,0
1.0468,0,0.1,0
1.04694,0,0.1,0
1.04708,0,0.1,0
1.04723,0,0.1,0
1.04737,0,0.1,0
1.04751,0,0.1,0
1.04765,0,0.1,0
1.04779,0,0.1,0
1.04793,0,0.1,0
1.04807,0,0.1,0
1.04822,0,0.1,0
1.04836,0,0.1,0
1.0485,0,0.1,0
1.04864,0,0.1,0
1.04878,0,0.1,0
1.04892,0,0.1,0
1.04906,0,0.1,0
1.04921,0,0.1,0
1.04935,0,0.1,0
1.04949,0,0.1,0
1.04963,0,0.1,0
1.04977,0,0.1,0
1.04991,0,0.1,0
1.05005,0,0.1,0
1.05019,0,0.1,0
1.05034,0,0.1,0
1.05048,0,0.1,0
1.05062,0,0.1,0
1.05076,0,0.1,0
1.0509,0,0.1,0
1.05104,0,0.1,0
1.05119,0,0.1,0
1.05133,0,0.1,0
1.05147,0,0.1,0
1.05161,0,0.1,0
1.05175,0,0.1,0
1.05189,0,0.1,0
1.05203,0,0.1,0
1.05217,0,0.1,0
1.05232,0,0.1,0
1.05246,0,0.1,0
1.0526,0,0.1,0
1.05274,0,0.1,0
1.05288,0,0.1,0
1.05302,0,0.1,0
1.05316,0,0.1,0
1.05331,0,0.1,0
1.05345,0,0.1,0
1.05359,0,0.1,0
1.05373,0,0.1,0
1.05387,0,0.1,0
1.05401,0,0.1,0
1.05415,0,0.1,0
1.0543,0,0.1,0
1.05444,0,0.1,0
1.05458,0,0.1,0
1.05472,0,0.1,0
1.05486,0,0.1,0
1.055,0,0.1,0
1.05514,0,0.1,0
1.05529,0,0.1,0
1.05543,0,0.1,0
1.05557,0,0.1,0
1.05571,0,0.1,0
1.05585,0,0.1,0
1.05599,0,0.1,0
1.05613,0,0.1,0
1.05628,0,0.1,0
1.05642,0,0.1,0
1.05656,0,0.1,0
1.0567,0,0.1,0
1.05684,0,0.1,0
1.05698,0,0.1,0
1.05712,0,0.1,0
1.05727,0,0.1,0
1.05741,0,0.1,0
1.05755,0,0.1,0
1.05769,0,0.1,0
1.05783,0,0.1,0
1.05797,0,0.1,0
1.05811,0,0.1,0
1.05826,0,0.1,0
1.0584,0,0.1,0
1.05854,0,0.1,0
1.05868,0,0.1,0
1.05882,0,0.1,0
1.05896,0,0.1,0
1.0591,0,0.1,0
1.05925,0,0.1,0
1.05939,0,0.1,0
1.05953,0,0.1,0
1.05967,0,0.1,0
1.05981,0,0.1,0
1.05995,0,0.1,0
1.06009,0,0.1,0
1.06024,0,0.1,0
1.06038,0,0.1,0
1.06052,0,0.1,0
1.06066,0,0.1,0
1.0608,0,0.1,0
1.06094,0,0.1,0
1.06108,0,0.1,0
1.06123,0,0.1,0
1.06137,0,0.1,0
1.06151,0,0.1,0
1.06165,0,0.1,0
1.06179,0,0.1,0
1.06193,0,0.1,0
1.06207,0,0.1,0
1.06222,0,0.1,0
1.06236,0,0.1,0
1.0625,0,0.1,0
1.06264,0,0.1,0
1.06278,0,0.1,0
1.06292,0,0.1,0
1.06306,0,0.1,0
1.06321,0,0.1,0
1.06335,0,0.1,0
1.06349,0,0.1,0
1.06363,0,0.1,0
1.06377,0,0.1,0
1.06391,0,0.1,0
1.06405,0,0.1,0
1.0642,0,0.1,0
1.06434,0,0.1,0
1.06448,0,0.1,0
1.06462,0,0.1,0
1.06476,0,0.1,0
1.0649,0,0.1,0
1.06504,0,0.1,0
1.06519,0,0.1,0
1.06533,0,0.1,0
1.06547,0,0.1,0
1.06561,0,0.1,0
1.06575,0,0.1,0
1.06589,0,0.1,0
1.06603,0,0.1,0
1.06618,0,0.1,0
1.06632,0,0.1,0
1.06646,0,0.1,0
1.0666,0,0.1,0
1.06674,0,0.1,0
1.06688,0,0.1,0
1.06702,0,0.1,0
1.06717,0,0.1,0
1.06731,0,0.1,0
1.06745,0,0.1,0
1.06759,0,0.1,0
1.06773,0,0.1,0
1.06787,0,0.1,0
1.06801,0,0.1,0
1.06816,0,0.1,0
1.0683,0,0.1,0
1.06844,0,0.1,0
1.06858,0,0.1,0
1.06872,0,0.1,0
1.06886,0,0.1,0
1.069,0,0.1,0
1.06915,0,0.1,0
1.06929,0,0.1,0
1.06943,0,0.1,0
1.06957,0,0.1,0
1.06971,0,0.1,0
1.06985,0,0.1,0
1.06999,0,0.1,0
1.07014,0,0.1,0
1.07028,0,0.1,0
1.07042,0,0.1,0
1.07056,0,0.1,0
1.0707,0,0.1,0
1.07084,0,0.1,0
1.07098,0,0.1,0
1.07113,0,0.1,0
1.07127,0,0.1,0
1.07141,0,0.1,0
1.07155,0,0.1,0
1.07169,0,0.1,0
1.07183,0,0.1,0
1.07197,0,0.1,0
1.07212,0,0.1,0
1.07226,0,0.1,0
1.0724,0,0.1,0
1.07254,0,0.1,0
1.07268,0,0.1,0
1.07282,0,0.1,0
1.07296,0,0.1,0
1.07311,0,0.1,0
1.07325,0,0.1,0
1.07339,0,0.1,0
1.07353,0,0.1,0
1.07367,0,0.1,0
1.07381,0,0.1,0
1.07395,0,0.1,0
1.0741,0,0.1,0
1.07424,0,0.1,0
1.07438,0,0.1,0
1.07452,0,0.1,0
1.07466,0,0.1,0
1.0748,0,0.1,0
1.07494,0,0.1,0
1.07509,0,0.1,0
1.07523,0,0.1,0
1.07537,0,0.1,0
1.07551,0,0.1,0
1.07565,0,0.1,0
1.07579,0,0.1,0
1.07593,0,0.1,0
1.07608,0,0.1,0
1.07622,0,0.1,0
1.07636,0,0.1,0
1.0765,0,0.1,0
1.07664,0,0.1,0
1.07678,0,0.1,0
1.07692,0,0.1,0
1.07707,0,0.1,0
1.07721,0,0.1,0
1.07735,0,0.1,0
1.07749,0,0.1,0
1.07763,0,0.1,0
1.07777,0,0.1,0
1.07791,0,0.1,0
1.07806,0,0.1,0
1.0782,0,0.1,0
1.07834,0,0.1,0
1.07848,0,0.1,0
1.07862,0,0.1,0
1.07876,0,0.1,0
1.0789,0,0.1,0
1.07904,0,0.1,0
1.07919,0,0.1,0
1.07933,0,0.1,0
1.07947,0,0.1,0
1.07961,0,0.1,0
1.07975,0,0.1,0
1.07989,0,0.1,0
1.08003,0,0.1,0
1.08018,0,0.1,0
1.08032,0,0.1,0
1.08046,0,0.1,0
1.0806,0,0.1,0
1.08074,0,0.1,0
1.08088,0,0.1,0
1.08102,0,0.1,0
1.08117,0,0.1,0
1.08131,0,0.1,0
1.08145,0,0.1,0
1.08159,0,0.1,0
1.08173,0,0.1,0
1.08187,0,0.1,0
1.08201,0,0.1,0
1.08216,0,0.1,0
1.0823,0,0.1,0
1.08244,0,0.1,0
1.08258,0,0.1,0
1.08272,0,0.1,0
1.08286,0,0.1,0
1.083,0,0.1,0
1.08315,0,0.1,0
1.08329,0,0.1,0
1.08343,0,0.1,0
1.08357,0,0.1,0
1.08371,0,0.1,0
1.08385,0,0.1,0
1.08399,0,0.1,0
1.08414,0,0.1,0
1.08428,0,0.1,0
1.08442,0,0.1,0
1.08456,0,0.1,0
1.0847,0,0.1,0
1.08484,0,0.1,0
1.08498,0,0.1,0
1.08513,0,0.1,0
1.08527,0,0.1,0
1.08541,0,0.1,0
1.08555,0,0.1,0
1.08569,0,0.1,0
1.08583,0,0.1,0
1.08597,0,0.1,0
1.08612,0,0.1,0
1.08626,0,0.1,0
1.0864,0,0.1,0
1.08654,0,0.1,0
1.08668,0,0.1,0
1.08682,0,0.1,0
1.08696,0,0.1,0
1.08711,0,0.1,0
1.08725,0,0.1,0
1.08739,0,0.1,0
1.08753,0,0.1,0
1.08767,0,0.1,0
1.08781,0,0.1,0
1.08795,0,0.1,0
1.0881,0,0.1,0
1.08824,0,0.1,0
1.08838,0,0.1,0
1.08852,0,0.1,0
1.08866,0,0.1,0
1.0888,0,0.1,0
1.08894,0,0.1,0
1.08909,0,0.1,0
1.08923,0,0.1,0
1.08937,0,0.1,0
1.08951,0,0.1,0
1.08965,0,0.1,0
1.08979,0,0.1,0
1.08993,0,0.1,0
1.09008,0,0.1,0
1.09022,0,0.1,0
1.09036,0,0.1,0
1.0905,0,0.1,0
1.09064,0,0.1,0
1.09078,0,0.1,0
1.09092,0,0.1,0
1.09107,0,0.1,0
1.09121,0,0.1,0
1.09135,0,0.1,0
1.09149,0,0.1,0
1.09163,0,0.1,0
1.09177,0,0.1,0
1.09191,0,0.1,0
1.09206,0,0.1,0
1.0922,0,0.1,0
1.09234,0,0.1,0
1.09248,0,0.1,0
1.09262,0,0.1,0
1.09276,0,0.1,0
1.0929,0,0.1,0
1.09305,0,0.1,0
1.09319,0,0.1,0
1.09333,0,0.1,0
1.09347,0,0.1,0
1.09361,0,0.1,0
1.09375,0,0.1,0
1.09389,0,0.1,0
1.09404,0,0.1,0
1.09418,0,0.1,0
1.09432,0,0.1,0
1.09446,0,0.1,0
1.0946,0,0.1,0
1.09474,0,0.1,0
1.09488,0,0.1,0
1.09503,0,0.1,0
1.09517,0,0.1,0
1.09531,0,0.1,0
1.09545,0,0.1,0
1.09559,0,0.1,0
1.09573,0,0.1,0
1.09587,0,0.1,0
1.09602,0,0.1,0
1.09616,0,0.1,0
1.0963,0,0.1,0
1.09644,0,0.1,0
1.09658,0,0.1,0
1.09672,0,0.1,0
1.09686,0,0.1,0
1.09701,0,0.1,0
1.09715,0,0.1,0
1.09729,0,0.1,0
1.09743,0,0.1,0
1.09757,0,0.1,0
1.09771,0,0.1,0
1.09785,0,0.1,0
1.098,0,0.1,0
1.09814,0,0.1,0
1.09828,0,0.1,0
1.09842,0,0.1,0
1.09856,0,0.1,0
1.0987,0,0.1,0
1.09884,0,0.1,0
1.09899,0,0.1,0
1.09913,0,0.1,0
1.09927,0,0.1,0
1.09941,0,0.1,0
1.09955,0,0.1,0
1.09969,0,0.1,0
1.09983,0,0.1,0
1.09998,0,0.1,0
1.10012,0,0.1,0
1.10026,0,0.1,0
1.1004,0,0.1,0
1.10054,0,0.1,0
1.10068,0,0.1,0
1.10082,0,0.1,0
1.10097,0,0.1,0
1.10111,0,0.1,0
1.10125,0,0.1,0
1.10139,0,0.1,0
1.10153,0,0.1,0
1.10167,0,0.1,0
1.10181,0,0.1,0
1.10196,0,0.1,0
1.1021,0,0.1,0
1.10224,0,0.1,0
1.10238,0,0.1,0
1.10252,0,0.1,0
1.10266,0,0.1,0
1.1028,0,0.1,0
1.10295,0,0.1,0
1.10309,0,0.1,0
1.10323,0,0.1,0
1.10337,0,0.1,0
1.10351,0,0.1,0
1.10365,0,0.1,0
1.10379,0,0.1,0
1.10394,0,0.1,0
1.10408,0,0.1,0
1.10422,0,0.1,0
1.10436,0,0.1,0
1.1045,0,0.1,0
1.10464,0,0.1,0
1.10478,0,0.1,0
1.10493,0,0.1,0
1.10507,0,0.1,0
1.10521,0,0.1,0
1.10535,0,0.1,0
1.10549,0,0.1,0
1.10563,0,0.1,0
1.10577,0,0.1,0
1.10592,0,0.1,0
1.10606,0,0.1,0
1.1062,0,0.1,0
1.10634,0,0.1,0
1.10648,0,0.1,0
1.10662,0,0.1,0
1.10676,0,0.1,0
1.1069,0,0.1,0
1.10705,0,0.1,0
1.10719,0,0.1,0
1.10733,0,0.1,0
1.10747,0,0.1,0
1.10761,0,0.1,0
1.10775,0,0.1,0
1.10789,0,0.1,0
1.10804,0,0.1,0
1.10818,0,0.1,0
1.10832,0,0.1,0
1.10846,0,0.1,0
1.1086,0,0.1,0
1.10874,0,0.1,0
1.10888,0,0.1,0
1.10903,0,0.1,0
1.10917,0,0.1,0
1.10931,0,0.1,0
1.10945,0,0.1,0
1.10959,0,0.1,0
1.10973,0,0.1,0
1.10987,0,0.1,0
1.11002,0,0.1,0
1.11016,0,0.1,0
1.1103,0,0.1,0
1.11044,0,0.1,0
1.11058,0,0.1,0
1.11072,0,0.1,0
1.11086,0,0.1,0
1.11101,0,0.1,0
1.11115,0,0.1,0
1.11129,0,0.1,0
1.11143,0,0.1,0
1.11157,0,0.1,0
1.11171,0,0.1,0
1.11185,0,0.1,0
1.112,0,0.1,0
1.11214,0,0.1,0
1.11228,0,0.1,0
1.11242,0,0.1,0
1.11256,0,0.1,0
1.1127,0,0.1,0
1.11284,0,0.1,0
1.11299,0,0.1,0
1.11313,0,0.1,0
1.11327,0,0.1,0
1.11341,0,0.1,0
1.11355,0,0.1,0
1.11369,0,0.1,0
1.11383,0,0.1,0
1.11398,0,0.1,0
1.11412,0,0.1,0
1.11426,0,0.1,0
1.1144,0,0.1,0
1.11454,0,0.1,0
1.11468,0,0.1,0
1.11482,0,0.1,0
1.11497,0,0.1,0
1.11511,0,0.1,0
1.11525,0,0.1,0
1.11539,0,0.1,0
1.11553,0,0.1,0
1.11567,0,0.1,0
1.11581,0,0.1,0
1.11596,0,0.1,0
1.1161,0,0.1,0
1.11624,0,0.1,0
1.11638,0,0.1,0
1.11652,0,0.1,0
1.11666,0,0.1,0
1.1168,0,0.1,0
1.11695,0,0.1,0
1.11709,0,0.1,0
1.11723,0,0.1,0
1.11737,0,0.1,0
1.11751,0,0.1,0
1.11765,0,0.1,0
1.11779,0,0.1,0
1.11794,0,0.1,0
1.11808,0,0.1,0
1.11822,0,0.1,0
1.11836,0,0.1,0
1.1185,0,0.1,0
1.11864,0,0.1,0
1.11878,0,0.1,0
1.11893,0,0.1,0
1.11907,0,0.1,0
1.11921,0,0.1,0
1.11935,0,0.1,0
1.11949,0,0.1,0
1.11963,0,0.1,0
1.11977,0,0.1,0
1.11992,0,0.1,0
1.12006,0,0.1,0
1.1202,0,0.1,0
1.12034,0,0.1,0
1.12048,0,0.1,0
1.12062,0,0.1,0
1.12076,0,0.1,0
1.12091,0,0.1,0
1.12105,0,0.1,0
1.12119,0,0.1,0
1.12133,0,0.1,0
1.12147,0,0.1,0
1.12161,0,0.1,0
1.12175,0,0.1,0
1.1219,0,0.1,0
1.12204,0,0.1,0
1.12218,0,0.1,0
1.12232,0,0.1,0
1.12246,0,0.1,0
1.1226,0,0.1,0
1.12274,0,0.1,0
1.12289,0,0.1,0
1.12303,0,0.1,0
1.12317,0,0.1,0
1.12331,0,0.1,0
1.12345,0,0.1,0
1.12359,0,0.1,0
1.12373,0,0.1,0
1.12388,0,0.1,0
1.12402,0,0.1,0
1.12416,0,0.1,0
1.1243,0,0.1,0
1.12444,0,0.1,0
1.12458,0,0.1,0
1.12472,0,0.1,0
1.12487,0,0.1,0
1.12501,0,0.1,0
1.12515,0,0.1,0
1.12529,0,0.1,0
1.12543,0,0.1,0
1.12557,0,0.1,0
1.12571,0,0.1,0
1.12586,0,0.1,0
1.126,0,0.1,0
1.12614,0,0.1,0
1.12628,0,0.1,0
1.12642,0,0.1,0
1.12656,0,0.1,0
1.1267,0,0.1,0
1.12685,0,0.1,0
1.12699,0,0.1,0
1.12713,0,0.1,0
1.12727,0,0.1,0
1.12741,0,0.1,0
1.12755,0,0.1,0
1.12769,0,0.1,0
1.12784,0,0.1,0
1.12798,0,0.1,0
1.12812,0,0.1,0
1.12826,0,0.1,0
1.1284,0,0.1,0
1.12854,0,0.1,0
1.12868,0,0.1,0
1.12883,0,0.1,0
1.12897,0,0.1,0
1.12911,0,0.1,0
1.12925,0,0.1,0
1.12939,0,0.1,0
1.12953,0,0.1,0
1.12967,0,0.1,0
1.12982,0,0.1,0
1.12996,0,0.1,0
1.1301,0,0.1,0
1.13024,0,0.1,0
1.13038,0,0.1,0
1.13052,0,0.1,0
1.13066,0,0.1,0
1.13081,0,0.1,0
1.13095,0,0.1,0
1.13109,0,0.1,0
1.13123,0,0.1,0
1.13137,0,0.1,0
1.13151,0,0.1,0
1.13165,0,0.1,0
1.1318,0,0.1,0
1.13194,0,0.1,0
1.13208,0,0.1,0
1.13222,0,0.1,0
1.13236,0,0.1,0
1.1325,0,0.1,0
1.13264,0,0.1,0
1.13279,0,0.1,0
1.13293,0,0.1,0
1.13307,0,0.1,0
1.13321,0,0.1,0
1.13335,0,0.1,0
1.13349,0,0.1,0
1.13363,0,0.1,0
1.13377,0,0.1,0
1.13392,0,0.1,0
1.13406,0,0.1,0
1.1342,0,0.1,0
1.13434,0,0.1,0
1.13448,0,0.1,0
1.13462,0,0.1,0
1.13476,0,0.1,0
1.13491,0,0.1,0
1.13505,0,0.1,0
1.13519,0,0.1,0
1.13533,0,0.1,0
1.13547,0,0.1,0
1.13561,0,0.1,0
1.13575,0,0.1,0
1.1359,0,0.1,0
1.13604,0,0.1,0
1.13618,0,0.1,0
1.13632,0,0.1,0
1.13646,0,0.1,0
1.1366,0,0.1,0
1.13674,0,0.1,0
1.13689,0,0.1,0
1.13703,0,0.1,0
1.13717,0,0.1,0
1.13731,0,0.1,0
1.13745,0,0.1,0
1.13759,0,0.1,0
1.13773,0,0.1,0
1.13788,0,0.1,0
1.13802,0,0.1,0
1.13816,0,0.1,0
1.1383,0,0.1,0
1.13844,0,0.1,0
1.13858,0,0.1,0
1.13872,0,0.1,0
1.13887,0,0.1,0
1.13901,0,0.1,0
1.13915,0,0.1,0
1.13929,0,0.1,0
1.13943,0,0.1,0
1.13957,0,0.1,0
1.13971,0,0.1,0
1.13986,0,0.1,0
1.14,0,0.1,0
1.14014,0,0.1,0
1.14028,0,0.1,0
1.14042,0,0.1,0
1.14056,0,0.1,0
1.1407,0,0.1,0
1.14085,0,0.1,0
1.14099,0,0.1,0
1.14113,0,0.1,0
1.14127,0,0.1,0
1.14141,0,0.1,0
1.14155,0,0.1,0
1.14169,0,0.1,0
1.14184,0,0.1,0
1.14198,0,0.1,0
1.14212,0,0.1,0
1.14226,0,0.1,0
1.1424,0,0.1,0
1.14254,0,0.1,0
1.14268,0,0.1,0
1.14283,0,0.1,0
1.14297,0,0.1,0
1.14311,0,0.1,0
1.14325,0,0.1,0
1.14339,0,0.1,0
1.14353,0,0.1,0
1.14367,0,0.1,0
1.14382,0,0.1,0
1.14396,0,0.1,0
1.1441,0,0.1,0
1.14424,0,0.1,0
1.14438,0,0.1,0
1.14452,0,0.1,0
1.14466,0,0.1,0
1.14481,0,0.1,0
1.14495,0,0.1,0
1.14509,0,0.1,0
1.14523,0,0.1,0
1.14537,0,0.1,0
1.14551,0,0.1,0
1.14565,0,0.1,0
1.1458,0,0.1,0
1.14594,0,0.1,0
1.14608,0,0.1,0
1.14622,0,0.1,0
1.14636,0,0.1,0
1.1465,0,0.1,0
1.14664,0,0.1,0
1.14679,0,0.1,0
1.14693,0,0.1,0
1.14707,0,0.1,0
1.14721,0,0.1,0
1.14735,0,0.1,0
1.14749,0,0.1,0
1.14763,0,0.1,0
1.14778,0,0.1,0
1.14792,0,0.1,0
1.14806,0,0.1,0
1.1482,0,0.1,0
1.14834,0,0.1,0
1.14848,0,0.1,0
1.14862,0,0.1,0
1.14877,0,0.1,0
1.14891,0,0.1,0
1.14905,0,0.1,0
1.14919,0,0.1,0
1.14933,0,0.1,0
1.14947,0,0.1,0
1.14961,0,0.1,0
1.14976,0,0.1,0
1.1499,0,0.1,0
1.15004,0,0.1,0
1.15018,0,0.1,0
1.15032,0,0.1,0
1.15046,0,0.1,0
1.1506,0,0.1,0
1.15075,0,0.1,0
1.15089,0,0.1,0
1.15103,0,0.1,0
1.15117,0,0.1,0
1.15131,0,0.1,0
1.15145,0,0.1,0
1.15159,0,0.1,0
1.15174,0,0.1,0
1.15188,0,0.1,0
1.15202,0,0.1,0
1.15216,0,0.1,0
1.1523,0,0.1,0
1.15244,0,0.1,0
1.15258,0,0.1,0
1.15273,0,0.1,0
1.15287,0,0.1,0
1.15301,0,0.1,0
1.15315,0,0.1,0
1.15329,0,0.1,0
1.15343,0,0.1,0
1.15357,0,0.1,0
1.15372,0,0.1,0
1.15386,0,0.1,0
1.154,0,0.1,0
1.15414,0,0.1,0
1.15428,0,0.1,0
1.15442,0,0.1,0
1.15456,0,0.1,0
1.15471,0,0.1,0
1.15485,0,0.1,0
1.15499,0,0.1,0
1.15513,0,0.1,0
1.15527,0,0.1,0
1.15541,0,0.1,0
1.15555,0,0.1,0
1.1557,0,0.1,0
1.15584,0,0.1,0
1.15598,0,0.1,0
1.15612,0,0.1,0
1.15626,0,0.1,0
1.1564,0,0.1,0
1.15654,0,0.1,0
1.15669,0,0.1,0
1.15683,0,0.1,0
1.15697,0,0.1,0
1.15711,0,0.1,0
1.15725,0,0.1,0
1.15739,0,0.1,0
1.15753,0,0.1,0
1.15768,0,0.1,0
1.15782,0,0.1,0
1.15796,0,0.1,0
1.1581,0,0.1,0
1.15824,0,0.1,0
1.15838,0,0.1,0
1.15852,0,0.1,0
1.15867,0,0.1,0
1.15881,0,0.1,0
1.15895,0,0.1,0
1.15909,0,0.1,0
1.15923,0,0.1,0
1.15937,0,0.1,0
1.15951,0,0.1,0
1.15966,0,0.1,0
1.1598,0,0.1,0
1.15994,0,0.1,0
1.16008,0,0.1,0
1.16022,0,0.1,0
1.16036,0,0.1,0
1.1605,0,0.1,0
1.16065,0,0.1,0
1.16079,0,0.1,0
1.16093,0,0.1,0
1.16107,0,0.1,0
1.16121,0,0.1,0
1.16135,0,0.1,0
1.16149,0,0.1,0
1.16164,0,0.1,0
1.16178,0,0.1,0
1.16192,0,0.1,0
1.16206,0,0.1,0
1.1622,0,0.1,0
1.16234,0,0.1,0
1.16248,0,0.1,0
1.16262,0,0.1,0
1.16277,0,0.1,0
1.16291,0,0.1,0
1.16305,0,0.1,0
1.16319,0,0.1,0
1.16333,0,0.1,0
1.16347,0,0.1,0
1.16361,0,0.1,0
1.16376,0,0.1,0
1.1639,0,0.1,0
1.16404,0,0.1,0
1.16418,0,0.1,0
1.16432,0,0.1,0
1.16446,0,0.1,0
1.1646,0,0.1,0
1.16475,0,0.1,0
1.16489,0,0.1,0
1.16503,0,0.1,0
1.16517,0,0.1,0
1.16531,0,0.1,0
1.16545,0,0.1,0
1.16559,0,0.1,0
1.16574,0,0.1,0
1.16588,0,0.1,0
1.16602,0,0.1,0
1.16616,0,0.1,0
1.1663,0,0.1,0
1.16644,0,0.1,0
1.16658,0,0.1,0
1.16673,0,0.1,0
1.16687,0,0.1,0
1.16701,0,0.1,0
1.16715,0,0.1,0
1.16729,0,0.1,0
1.16743,0,0.1,0
1.16757,0,0.1,0
1.16772,0,0.1,0
1.16786,0,0.1,0
1.168,0,0.1,0
1.16814,0,0.1,0
1.16828,0,0.1,0
1.16842,0,0.1,0
1.16856,0,0.1,0
1.16871,0,0.1,0
1.16885,0,0.1,0
1.16899,0,0.1,0
1.16913,0,0.1,0
1.16927,0,0.1,0
1.16941,0,0.1,0
1.16955,0,0.1,0
1.1697,0,0.1,0
1.16984,0,0.1,0
1.16998,0,0.1,0
1.17012,0,0.1,0
1.17026,0,0.1,0
1.1704,0,0.1,0
1.17054,0,0.1,0
1.17069,0,0.1,0
1.17083,0,0.1,0
1.17097,0,0.1,0
1.17111,0,0.1,0
1.17125,0,0.1,0
1.17139,0,0.1,0
1.17153,0,0.1,0
1.17168,0,0.1,0
1.17182,0,0.1,0
1.17196,0,0.1,0
1.1721,0,0.1,0
1.17224,0,0.1,0
1.17238,0,0.1,0
1.17252,0,0.1,0
1.17267,0,0.1,0
1.17281,0,0.1,0
1.17295,0,0.1,0
1.17309,0,0.1,0
1.17323,0,0.1,0
1.17337,0,0.1,0
1.17351,0,0.1,0
1.17366,0,0.1,0
1.1738,0,0.1,0
1.17394,0,0.1,0
1.17408,0,0.1,0
1.17422,0,0.1,0
1.17436,0,0.1,0
1.1745,0,0.1,0
1.17465,0,0.1,0
1.17479,0,0.1,0
1.17493,0,0.1,0
1.17507,0,0.1,0
1.17521,0,0.1,0
1.17535,0,0.1,0
1.17549,0,0.1,0
1.17564,0,0.1,0
1.17578,0,0.1,0
1.17592,0,0.1,0
1.17606,0,0.1,0
1.1762,0,0.1,0
1.17634,0,0.1,0
1.17648,0,0.1,0
1.17663,0,0.1,0
1.17677,0,0.1,0
1.17691,0,0.1,0
1.17705,0,0.1,0
1.17719,0,0.1,0
1.17733,0,0.1,0
1.17747,0,0.1,0
1.17762,0,0.1,0
1.17776,0,0.1,0
1.1779,0,0.1,0
1.17804,0,0.1,0
1.17818,0,0.1,0
1.17832,0,0.1,0
1.17846,0,0.1,0
1.17861,0,0.1,0
1.17875,0,0.1,0
1.17889,0,0.1,0
1.17903,0,0.1,0
1.17917,0,0.1,0
1.17931,0,0.1,0
1.17945,0,0.1,0
1.1796,0,0.1,0
1.17974,0,0.1,0
1.17988,0,0.1,0
1.18002,0,0.1,0
1.18016,0,0.1,0
1.1803,0,0.1,0
1.18044,0,0.1,0
1.18059,0,0.1,0
1.18073,0,0.1,0
1.18087,0,0.1,0
1.18101,0,0.1,0
1.18115,0,0.1,0
1.18129,0,0.1,0
1.18143,0,0.1,0
1.18158,0,0.1,0
1.18172,0,0.1,0
1.18186,0,0.1,0
1.182,0,0.1,0
1.18214,0,0.1,0
1.18228,0,0.1,0
1.18242,0,0.1,0
1.18257,0,0.1,0
1.18271,0,0.1,0
1.18285,0,0.1,0
1.18299,0,0.1,0
1.18313,0,0.1,0
1.18327,0,0.1,0
1.18341,0,0.1,0
1.18356,0,0.1,0
1.1837,0,0.1,0
1.18384,0,0.1,0
1.18398,0,0.1,0
1.18412,0,0.1,0
1.18426,0,0.1,0
1.1844,0,0.1,0
1.18455,0,0.1,0
1.18469,0,0.1,0
1.18483,0,0.1,0
1.18497,0,0.1,0
1.18511,0,0.1,0
1.18525,0,0.1,0
1.18539,0,0.1,0
1.18554,0,0.1,0
1.18568,0,0.1,0
1.18582,0,0.1,0
1.18596,0,0.1,0
1.1861,0,0.1,0
1.18624,0,0.1,0
1.18638,0,0.1,0
1.18653,0,0.1,0
1.18667,0,0.1,0
1.18681,0,0.1,0
1.18695,0,0.1,0
1.18709,0,0.1,0
1.18723,0,0.1,0
1.18737,0,0.1,0
1.18752,0,0.1,0
1.18766,0,0.1,0
1.1878,0,0.1,0
1.18794,0,0.1,0
1.18808,0,0.1,0
1.18822,0,0.1,0
1.18836,0,0.1,0
1.18851,0,0.1,0
1.18865,0,0.1,0
1.18879,0,0.1,0
1.18893,0,0.1,0
1.18907,0,0.1,0
1.18921,0,0.1,0
1.18935,0,0.1,0
1.1895,0,0.1,0
1.18964,0,0.1,0
1.18978,0,0.1,0
1.18992,0,0.1,0
1.19006,0,0.1,0
1.1902,0,0.1,0
1.19034,0,0.1,0
1.19049,0,0.1,0
1.19063,0,0.1,0
1.19077,0,0.1,0
1.19091,0,0.1,0
1.19105,0,0.1,0
1.19119,0,0.1,0
1.19133,0,0.1,0
1.19147,0,0.1,0
1.19162,0,0.1,0
1.19176,0,0.1,0
1.1919,0,0.1,0
1.19204,0,0.1,0
1.19218,0,0.1,0
1.19232,0,0.1,0
1.19246,0,0.1,0
1.19261,0,0.1,0
1.19275,0,0.1,0
1.19289,0,0.1,0
1.19303,0,0.1,0
1.19317,0,0.1,0
1.19331,0,0.1,0
1.19345,0,0.1,0
1.1936,0,0.1,0
1.19374,0,0.1,0
1.19388,0,0.1,0
1.19402,0,0.1,0
1.19416,0,0.1,0
1.1943,0,0.1,0
1.19444,0,0.1,0
1.19459,0,0.1,0
1.19473,0,0.1,0
1.19487,0,0.1,0
1.19501,0,0.1,0
1.19515,0,0.1,0
1.19529,0,0.1,0
1.19543,0,0.1,0
1.19558,0,0.1,0
1.19572,0,0.1,0
1.19586,0,0.1,0
1.196,0,0.1,0
1.19614,0,0.1,0
1.19628,0,0.1,0
1.19642,0,0.1,0
1.19657,0,0.1,0
1.19671,0,0.1,0
1.19685,0,0.1,0
1.19699,0,0.1,0
1.19713,0,0.1,0
1.19727,0,0.1,0
1.19741,0,0.1,0
1.19756,0,0.1,0
1.1977,0,0.1,0
1.19784,0,0.1,0
1.19798,0,0.1,0
1.19812,0,0.1,0
1.19826,0,0.1,0
1.1984,0,0.1,0
1.19855,0,0.1,0
1.19869,0,0.1,0
1.19883,0,0.1,0
1.19897,0,0.1,0
1.19911,0,0.1,0
1.19925,0,0.1,0
1.19939,0,0.1,0
1.19954,0,0.1,0
1.19968,0,0.1,0
1.19982,0,0.1,0
1.19996,0,0.1,0
1.2001,0,0.1,0
1.20024,0,0.1,0
1.20038,0,0.1,0
1.20053,0,0.1,0
1.20067,0,0.1,0
1.20081,0,0.1,0
1.20095,0,0.1,0
1.20109,0,0.1,0
1.20123,0,0.1,0
1.20137,0,0.1,0
1.20152,0,0.1,0
1.20166,0,0.1,0
1.2018,0,0.1,0
1.20194,0,0.1,0
1.20208,0,0.1,0
1.20222,0,0.1,0
1.20236,0,0.1,0
1.20251,0,0.1,0
1.20265,0,0.1,0
1.20279,0,0.1,0
1.20293,0,0.1,0
1.20307,0,0.1,0
1.20321,0,0.1,0
1.20335,0,0.1,0
1.2035,0,0.1,0
1.20364,0,0.1,0
1.20378,0,0.1,0
1.20392,0,0.1,0
1.20406,0,0.1,0
1.2042,0,0.1,0
1.20434,0,0.1,0
1.20449,0,0.1,0
1.20463,0,0.1,0
1.20477,0,0.1,0
1.20491,0,0.1,0
1.20505,0,0.1,0
1.20519,0,0.1,0
1.20533,0,0.1,0
1.20548,0,0.1,0
1.20562,0,0.1,0
1.20576,0,0.1,0
1.2059,0,0.1,0
1.20604,0,0.1,0
1.20618,0,0.1,0
1.20632,0,0.1,0
1.20647,0,0.1,0
1.20661,0,0.1,0
1.20675,0,0.1,0
1.20689,0,0.1,0
1.20703,0,0.1,0
1.20717,0,0.1,0
1.20731,0,0.1,0
1.20746,0,0.1,0
1.2076,0,0.1,0
1.20774,0,0.1,0
1.20788,0,0.1,0
1.20802,0,0.1,0
1.20816,0,0.1,0
1.2083,0,0.1,0
1.20845,0,0.1,0
1.20859,0,0.1,0
1.20873,0,0.1,0
1.20887,0,0.1,0
1.20901,0,0.1,0
1.20915,0,0.1,0
1.20929,0,0.1,0
1.20944,0,0.1,0
1.20958,0,0.1,0
1.20972,0,0.1,0
1.20986,0,0.1,0
1.21,0,0.1,0
1.21014,0,0.1,0
1.21028,0,0.1,0
1.21043,0,0.1,0
1.21057,0,0.1,0
1.21071,0,0.1,0
1.21085,0,0.1,0
1.21099,0,0.1,0
1.21113,0,0.1,0
1.21127,0,0.1,0
1.21142,0,0.1,0
1.21156,0,0.1,0
1.2117,0,0.1,0
1.21184,0,0.1,0
1.21198,0,0.1,0
1.21212,0,0.1,0
1.21226,0,0.1,0
1.21241,0,0.1,0
1.21255,0,0.1,0
1.21269,0,0.1,0
1.21283,0,0.1,0
1.21297,0,0.1,0
1.21311,0,0.1,0
1.21325,0,0.1,0
1.2134,0,0.1,0
1.21354,0,0.1,0
1.21368,0,0.1,0
1.21382,0,0.1,0
1.21396,0,0.1,0
1.2141,0,0.1,0
1.21424,0,0.1,0
1.21439,0,0.1,0
1.21453,0,0.1,0
1.21467,0,0.1,0
1.21481,0,0.1,0
1.21495,0,0.1,0
1.21509,0,0.1,0
1.21523,0,0.1,0
1.21538,0,0.1,0
1.21552,0,0.1,0
1.21566,0,0.1,0
1.2158,0,0.1,0
1.21594,0,0.1,0
1.21608,0,0.1,0
1.21622,0,0.1,0
1.21637,0,0.1,0
1.21651,0,0.1,0
1.21665,0,0.1,0
1.21679,0,0.1,0
1.21693,0,0.1,0
1.21707,0,0.1,0
1.21721,0,0.1,0
1.21736,0,0.1,0
1.2175,0,0.1,0
1.21764,0,0.1,0
1.21778,0,0.1,0
1.21792,0,0.1,0
1.21806,0,0.1,0
1.2182,0,0.1,0
1.21835,0,0.1,0
1.21849,0,0.1,0
1.21863,0,0.1,0
1.21877,0,0.1,0
1.21891,0,0.1,0
1.21905,0,0.1,0
1.21919,0,0.1,0
1.21933,0,0.1,0
1.21948,0,0.1,0
1.21962,0,0.1,0
1.21976,0,0.1,0
1.2199,0,0.1,0
1.22004,0,0.1,0
1.22018,0,0.1,0
1.22032,0,0.1,0
1.22047,0,0.1,0
1.22061,0,0.1,0
1.22075,0,0.1,0
1.22089,0,0.1,0
1.22103,0,0.1,0
1.22117,0,0.1,0
1.22131,0,0.1,0
1.22146,0,0.1,0
1.2216,0,0.1,0
1.22174,0,0.1,0
1.22188,0,0.1,0
1.22202,0,0.1,0
1.22216,0,0.1,0
1.2223,0,0.1,0
1.22245,0,0.1,0
1.22259,0,0.1,0
1.22273,0,0.1,0
1.22287,0,0.1,0
1.22301,0,0.1,0
1.22315,0,0.1,0
1.22329,0,0.1,0
1.22344,0,0.1,0
1.22358,0,0.1,0
1.22372,0,0.1,0
1.22386,0,0.1,0
1.224,0,0.1,0
1.22414,0,0.1,0
1.22428,0,0.1,0
1.22443,0,0.1,0
1.22457,0,0.1,0
1.22471,0,0.1,0
1.22485,0,0.1,0
1.22499,0,0.1,0
1.22513,0,0.1,0
1.22527,0,0.1,0
1.22542,0,0.1,0
1.22556,0,0.1,0
1.2257,0,0.1,0
1.22584,0,0.1,0
1.22598,0,0.1,0
1.22612,0,0.1,0
1.22626,0,0.1,0
1.22641,0,0.1,0
1.22655,0,0.1,0
1.22669,0,0.1,0
1.22683,0,0.1,0
1.22697,0,0.1,0
1.22711,0,0.1,0
1.22725,0,0.1,0
1.2274,0,0.1,0
1.22754,0,0.1,0
1.22768,0,0.1,0
1.22782,0,0.1,0
1.22796,0,0.1,0
1.2281,0,0.1,0
1.22824,0,0.1,0
1.22839,0,0.1,0
1.22853,0,0.1,0
1.22867,0,0.1,0
1.22881,0,0.1,0
1.22895,0,0.1,0
1.22909,0,0.1,0
1.22923,0,0.1,0
1.22938,0,0.1,0
1.22952,0,0.1,0
1.22966,0,0.1,0
1.2298,0,0.1,0
1.22994,0,0.1,0
1.23008,0,0.1,0
1.23022,0,0.1,0
1.23037,0,0.1,0
1.23051,0,0.1,0
1.23065,0,0.1,0
1.23079,0,0.1,0
1.23093,0,0.1,0
1.23107,0,0.1,0
1.23121,0,0.1,0
1.23136,0,0.1,0
1.2315,0,0.1,0
1.23164,0,0.1,0
1.23178,0,0.1,0
1.23192,0,0.1,0
1.23206,0,0.1,0
1.2322,0,0.1,0
1.23235,0,0.1,0
1.23249,0,0.1,0
1.23263,0,0.1,0
1.23277,0,0.1,0
1.23291,0,0.1,0
1.23305,0,0.1,0
1.23319,0,0.1,0
1.23334,0,0.1,0
1.23348,0,0.1,0
1.23362,0,0.1,0
1.23376,0,0.1,0
1.2339,0,0.1,0
1.23404,0,0.1,0
1.23418,0,0.1,0
1.23433,0,0.1,0
1.23447,0,0.1,0
1.23461,0,0.1,0
1.23475,0,0.1,0
1.23489,0,0.1,0
1.23503,0,0.1,0
1.23517,0,0.1,0
1.23532,0,0.1,0
1.23546,0,0.1,0
1.2356,0,0.1,0
1.23574,0,0.1,0
1.23588,0,0.1,0
1.23602,0,0.1,0
1.23616,0,0.1,0
1.23631,0,0.1,0
1.23645,0,0.1,0
1.23659,0,0.1,0
1.23673,0,0.1,0
1.23687,0,0.1,0
1.23701,0,0.1,0
1.23715,0,0.1,0
1.2373,0,0.1,0
1.23744,0,0.1,0
1.23758,0,0.1,0
1.23772,0,0.1,0
1.23786,0,0.1,0
1.238,0,0.1,0
1.23814,0,0.1,0
1.23829,0,0.1,0
1.23843,0,0.1,0
1.23857,0,0.1,0
1.23871,0,0.1,0
1.23885,0,0.1,0
1.23899,0,0.1,0
1.23913,0,0.1,0
1.23928,0,0.1,0
1.23942,0,0.1,0
1.23956,0,0.1,0
1.2397,0,0.1,0
1.23984,0,0.1,0
1.23998,0,0.1,0
1.24012,0,0.1,0
1.24027,0,0.1,0
1.24041,0,0.1,0
1.24055,0,0.1,0
1.24069,0,0.1,0
1.24083,0,0.1,0
1.24097,0,0.1,0
1.24111,0,0.1,0
1.24126,0,0.1,0
1.2414,0,0.1,0
1.24154,0,0.1,0
1.24168,0,0.1,0
1.24182,0,0.1,0
1.24196,0,0.1,0
1.2421,0,0.1,0
1.24225,0,0.1,0
1.24239,0,0.1,0
1.24253,0,0.1,0
1.24267,0,0.1,0
1.24281,0,0.1,0
1.24295,0,0.1,0
1.24309,0,0.1,0
1.24324,0,0.1,0
1.24338,0,0.1,0
1.24352,0,0.1,0
1.24366,0,0.1,0
1.2438,0,0.1,0
1.24394,0,0.1,0
1.24408,0,0.1,0
1.24423,0,0.1,0
1.24437,0,0.1,0
1.24451,0,0.1,0
1.24465,0,0.1,0
1.24479,0,0.1,0
1.24493,0,0.1,0
1.24507,0,0.1,0
1.24522,0,0.1,0
1.24536,0,0.1,0
1.2455,0,0.1,0
1.24564,0,0.1,0
1.24578,0,0.1,0
1.24592,0,0.1,0
1.24606,0,0.1,0
1.2462,0,0.1,0
1.24635,0,0.1,0
1.24649,0,0.1,0
1.24663,0,0.1,0
1.24677,0,0.1,0
1.24691,0,0.1,0
1.24705,0,0.1,0
1.2472,0,0.1,0
1.24734,0,0.1,0
1.24748,0,0.1,0
1.24762,0,0.1,0
1.24776,0,0.1,0
1.2479,0,0.1,0
1.24804,0,0.1,0
1.24818,0,0.1,0
1.24833,0,0.1,0
1.24847,0,0.1,0
1.24861,0,0.1,0
1.24875,0,0.1,0
1.24889,0,0.1,0
1.24903,0,0.1,0
1.24917,0,0.1,0
1.24932,0,0.1,0
1.24946,0,0.1,0
1.2496,0,0.1,0
1.24974,0,0.1,0
1.24988,0,0.1,0
1.25002,0,0.1,0
1.25016,0,0.1,0
1.25031,0,0.1,0
1.25045,0,0.1,0
1.25059,0,0.1,0
1.25073,0,0.1,0
1.25087,0,0.1,0
1.25101,0,0.1,0
1.25115,0,0.1,0
1.2513,0,0.1,0
1.25144,0,0.1,0
1.25158,0,0.1,0
1.25172,0,0.1,0
1.25186,0,0.1,0
1.252,0,0.1,0
1.25214,0,0.1,0
1.25229,0,0.1,0
1.25243,0,0.1,0
1.25257,0,0.1,0
1.25271,0,0.1,0
1.25285,0,0.1,0
1.25299,0,0.1,0
1.25313,0,0.1,0
1.25328,0,0.1,0
1.25342,0,0.1,0
1.25356,0,0.1,0
1.2537,0,0.1,0
1.25384,0,0.1,0
1.25398,0,0.1,0
1.25412,0,0.1,0
1.25427,0,0.1,0
1.25441,0,0.1,0
1.25455,0,0.1,0
1.25469,0,0.1,0
1.25483,0,0.1,0
1.25497,0,0.1,0
1.25511,0,0.1,0
1.25526,0,0.1,0
1.2554,0,0.1,0
1.25554,0,0.1,0
1.25568,0,0.1,0
1.25582,0,0.1,0
1.25596,0,0.1,0
1.2561,0,0.1,0
1.25625,0,0.1,0
1.25639,0,0.1,0
1.25653,0,0.1,0
1.25667,0,0.1,0
1.25681,0,0.1,0
1.25695,0,0.1,0
1.25709,0,0.1,0
1.25724,0,0.1,0
1.25738,0,0.1,0
1.25752,0,0.1,0
1.25766,0,0.1,0
1.2578,0,0.1,0
1.25794,0,0.1,0
1.25808,0,0.1,0
1.25823,0,0.1,0
1.25837,0,0.1,0
1.25851,0,0.1,0
1.25865,0,0.1,0
1.25879,0,0.1,0
1.25893,0,0.1,0
1.25907,0,0.1,0
1.25922,0,0.1,0
1.25936,0,0.1,0
1.2595,0,0.1,0
1.25964,0,0.1,0
1.25978,0,0.1,0
1.25992,0,0.1,0
1.26006,0,0.1,0
1.26021,0,0.1,0
1.26035,0,0.1,0
1.26049,0,0.1,0
1.26063,0,0.1,0
1.26077,0,0.1,0
1.26091,0,0.1,0
1.26105,0,0.1,0
1.2612,0,0.1,0
1.26134,0,0.1,0
1.26148,0,0.1,0
1.26162,0,0.1,0
1.26176,0,0.1,0
1.2619,0,0.1,0
1.26204,0,0.1,0
1.26219,0,0.1,0
1.26233,0,0.1,0
1.26247,0,0.1,0
1.26261,0,0.1,0
1.26275,0,0.1,0
1.26289,0,0.1,0
1.26303,0,0.1,0
1.26318,0,0.1,0
1.26332,0,0.1,0
1.26346,0,0.1,0
1.2636,0,0.1,0
1.26374,0,0.1,0
1.26388,0,0.1,0
1.26402,0,0.1,0
1.26417,0,0.1,0
1.26431,0,0.1,0
1.26445,0,0.1,0
1.26459,0,0.1,0
1.26473,0,0.1,0
1.26487,0,0.1,0
1.26501,0,0.1,0
1.26516,0,0.1,0
1.2653,0,0.1,0
1.26544,0,0.1,0
1.26558,0,0.1,0
1.26572,0,0.1,0
1.26586,0,0.1,0
1.266,0,0.1,0
1.26615,0,0.1,0
1.26629,0,0.1,0
1.26643,0,0.1,0
1.26657,0,0.1,0
1.26671,0,0.1,0
1.26685,0,0.1,0
1.26699,0,0.1,0
1.26714,0,0.1,0
1.26728,0,0.1,0
1.26742,0,0.1,0
1.26756,0,0.1,0
1.2677,0,0.1,0
1.26784,0,0.1,0
1.26798,0,0.1,0
1.26813,0,0.1,0
1.26827,0,0.1,0
1.26841,0,0.1,0
1.26855,0,0.1,0
1.26869,0,0.1,0
1.26883,0,0.1,0
1.26897,0,0.1,0
1.26912,0,0.1,0
1.26926,0,0.1,0
1.2694,0,0.1,0
1.26954,0,0.1,0
1.26968,0,0.1,0
1.26982,0,0.1,0
1.26996,0,0.1,0
1.27011,0,0.1,0
1.27025,0,0.1,0
1.27039,0,0.1,0
1.27053,0,0.1,0
1.27067,0,0.1,0
1.27081,0,0.1,0
1.27095,0,0.1,0
1.2711,0,0.1,0
1.27124,0,0.1,0
1.27138,0,0.1,0
1.27152,0,0.1,0
1.27166,0,0.1,0
1.2718,0,0.1,0
1.27194,0,0.1,0
1.27209,0,0.1,0
1.27223,0,0.1,0
1.27237,0,0.1,0
1.27251,0,0.1,0
1.27265,0,0.1,0
1.27279,0,0.1,0
1.27293,0,0.1,0
1.27308,0,0.1,0
1.27322,0,0.1,0
1.27336,0,0.1,0
1.2735,0,0.1,0
1.27364,0,0.1,0
1.27378,0,0.1,0
1.27392,0,0.1,0
1.27407,0,0.1,0
1.27421,0,0.1,0
1.27435,0,0.1,0
1.27449,0,0.1,0
1.27463,0,0.1,0
1.27477,0,0.1,0
1.27491,0,0.1,0
1.27505,0,0.1,0
1.2752,0,0.1,0
1.27534,0,0.1,0
1.27548,0,0.1,0
1.27562,0,0.1,0
1.27576,0,0.1,0
1.2759,0,0.1,0
1.27604,0,0.1,0
1.27619,0,0.1,0
1.27633,0,0.1,0
1.27647,0,0.1,0
1.27661,0,0.1,0
1.27675,0,0.1,0
1.27689,0,0.1,0
1.27703,0,0.1,0
1.27718,0,0.1,0
1.27732,0,0.1,0
1.27746,0,0.1,0
1.2776,0,0.1,0
1.27774,0,0.1,0
1.27788,0,0.1,0
1.27802,6.89726e-30,0.1,0
1.27817,6.89726e-30,0.1,0
1.27831,6.89726e-30,0.1,0
1.27845,6.89726e-30,0.1,0
1.27859,6.89726e-30,0.1,0
1.27873,6.89726e-30,0.1,0
1.27887,6.89726e-30,0.1,0
1.27901,6.89726e-30,0.1,0
1.27916,6.89726e-30,0.1,0
1.2793,6.89726e-30,0.1,0
1.27944,6.89726e-30,0.1,0
1.27958,6.89726e-30,0.1,0
1.27972,1.30931e-28,0.1,0
1.27986,1.30931e-28,0.1,0
1.28,1.30931e-28,0.1,0
1.28015,1.30931e-28,0.1,0
1.28029,1.30931e-28,0.1,0
1.28043,1.30931e-28,0.1,0
1.28057,1.30931e-28,0.1,0
1.28071,1.30931e-28,0.1,0
1.28085,1.30931e-28,0.1,0
1.28099,1.30931e-28,0.1,0
1.28114,1.30931e-28,0.1,0
1.28128,1.30931e-28,0.1,0
1.28142,3.67309e-29,0.1,0
1.28156,3.67309e-29,0.1,0
1.2817,3.67309e-29,0.1,0
1.28184,3.67309e-29,0.1,0
1.28198,3.67309e-29,0.1,0
1.28213,3.67309e-29,0.1,0
1.28227,3.67309e-29,0.1,0
1.28241,3.67309e-29,0.1,0
1.28255,3.67309e-29,0.1,0
1.28269,3.67309e-29,0.1,0
1.28283,3.67309e-29,0.1,0
1.28297,3.67309e-29,0.1,0
1.28312,3.67309e-29,0.1,0
1.28326,3.67309e-29,0.1,0
1.2834,3.67309e-29,0.1,0
1.28354,3.67309e-29,0.1,0
1.28368,3.67309e-29,0.1,0
1.28382,3.67309e-29,0.1,0
1.28396,3.67309e-29,0.1,0
1.28411,3.67309e-29,0.1,0
1.28425,3.67309e-29,0.1,0
1.28439,3.67309e-29,0.1,0
1.28453,3.67309e-29,0.1,0
1.28467,3.67309e-29,0.1,0
1.28481,3.67309e-29,0.1,0
1.28495,3.67309e-29,0.1,0
1.2851,3.67309e-29,0.1,0
1.28524,3.67309e-29,0.1,0
1.28538,3.67309e-29,0.1,0
1.28552,3.67309e-29,0.1,0
1.28566,3.67309e-29,0.1,0
1.2858,3.67309e-29,0.1,0
1.28594,3.67309e-29,0.1,0
1.28609,3.67309e-29,0.1,0
1.28623,3.67309e-29,0.1,0
1.28637,3.67309e-29,0.1,0
1.28651,6.5343e-28,0.1,0
1.28665,6.5343e-28,0.1,0
1.28679,6.5343e-28,0.1,0
1.28693,6.5343e-28,0.1,0
1.28708,6.5343e-28,0.1,0
1.28722,6.5343e-28,0.1,0
1.28736,6.5343e-28,0.1,0
1.2875,6.5343e-28,0.1,0
1.28764,6.5343e-28,0.1,0
1.28778,6.5343e-28,0.1,0
1.28792,6.5343e-28,0.1,0
1.28807,6.5343e-28,0.1,0
1.28821,6.5343e-28,0.1,0
1.28835,6.5343e-28,0.1,0
1.28849,6.5343e-28,0.1,0
1.28863,6.5343e-28,0.1,0
1.28877,6.5343e-28,0.1,0
1.28891,6.5343e-28,0.1,0
1.28906,6.5343e-28,0.1,0
1.2892,6.5343e-28,0.1,0
1.28934,6.5343e-28,0.1,0
1.28948,6.5343e-28,0.1,0
1.28962,6.5343e-28,0.1,0
1.28976,6.5343e-28,0.1,0
1.2899,6.5343e-28,0.1,0
1.29005,6.5343e-28,0.1,0
1.29019,6.5343e-28,0.1,0
1.29033,6.5343e-28,0.1,0
1.29047,6.5343e-28,0.1,0
1.29061,6.5343e-28,0.1,0
1.29075,6.5343e-28,0.1,0
1.29089,6.5343e-28,0.1,0
1.29104,6.5343e-28,0.1,0
1.29118,6.5343e-28,0.1,0
1.29132,6.5343e-28,0.1,0
1.29146,6.5343e-28,0.1,0
1.2916,8.51048e-27,0.1,0
1.29174,8.51048e-27,0.1,0
1.29188,8.51048e-27,0.1,0
1.29203,8.51048e-27,0.1,0
1.29217,8.51048e-27,0.1,0
1.29231,8.51048e-27,0.1,1.31753e-29
1.29245,8.51048e-27,0.1,1.31753e-29
1.29259,8.51048e-27,0.1,1.31753e-29
1.29273,8.51048e-27,0.1,1.31753e-29
1.29287,8.51048e-27,0.1,1.31753e-29
1.29302,8.51048e-27,0.1,1.31753e-29
1.29316,8.51048e-27,0.1,1.31753e-29
1.2933,1.44463e-25,0.1,1.31753e-29
1.29344,1.44463e-25,0.1,1.31753e-29
1.29358,1.44463e-25,0.1,1.31753e-29
1.29372,1.44463e-25,0.1,1.31753e-29
1.29386,1.44463e-25,0.1,1.31753e-29
1.29401,1.44463e-25,0.1,1.31753e-29
1.29415,1.44463e-25,0.1,1.31753e-29
1.29429,1.44463e-25,0.1,1.31753e-29
1.29443,1.44463e-25,0.1,1.31753e-29
1.29457,1.44463e-25,0.1,1.31753e-29
1.29471,1.44463e-25,0.1,1.31753e-29
1.29485,5.20183e-26,0.1,1.31753e-29
1.295,5.20183e-26,0.1,1.31753e-29
1.29514,5.20183e-26,0.1,1.31753e-29
1.29528,5.20183e-26,0.1,1.31753e-29
1.29542,5.20183e-26,0.1,1.31753e-29
1.29556,5.20183e-26,0.1,1.31753e-29
1.2957,5.20183e-26,0.1,1.90431e-28
1.29584,5.20183e-26,0.1,1.90431e-28
1.29599,5.20183e-26,0.1,1.90431e-28
1.29613,5.20183e-26,0.1,1.90431e-28
1.29627,5.20183e-26,0.1,1.90431e-28
1.29641,5.20183e-26,0.1,1.90431e-28
1.29655,5.20183e-26,0.1,1.90431e-28
1.29669,5.20183e-26,0.1,1.90431e-28
1.29683,5.20183e-26,0.1,1.90431e-28
1.29698,5.20183e-26,0.1,1.90431e-28
1.29712,5.20183e-26,0.1,1.90431e-28
1.29726,5.20183e-26,0.1,1.90431e-28
1.2974,5.20183e-26,0.1,1.90431e-28
1.29754,5.20183e-26,0.1,1.90431e-28
1.29768,5.20183e-26,0.1,1.90431e-28
1.29782,5.20183e-26,0.1,1.90431e-28
1.29797,5.20183e-26,0.1,1.90431e-28
1.29811,5.20183e-26,0.1,1.90431e-28
1.29825,5.20183e-26,0.1,1.90431e-28
1.29839,5.20183e-26,0.1,1.90431e-28
1.29853,5.20183e-26,0.1,1.90431e-28
1.29867,5.20183e-26,0.1,1.90431e-28
1.29881,5.20183e-26,0.1,1.90431e-28
1.29896,5.20183e-26,0.1,1.90431e-28
1.2991,5.20183e-26,0.1,1.62178e-27
1.29924,5.20183e-26,0.1,1.62178e-27
1.29938,5.20183e-26,0.1,1.62178e-27
1.29952,5.20183e-26,0.1,1.62178e-27
1.29966,5.20183e-26,0.1,1.62178e-27
1.2998,5.20183e-26,0.1,1.62178e-27
1.29995,5.20183e-26,0.1,1.62178e-27
1.30009,8.80178e-25,0.1,1.62178e-27
1.30023,8.80178e-25,0.1,1.62178e-27
1.30037,8.80178e-25,0.1,1.62178e-27
1.30051,8.80178e-25,0.1,1.62178e-27
1.30065,8.80178e-25,0.1,1.62178e-27
1.30079,8.80178e-25,0.1,1.62178e-27
1.30094,8.80178e-25,0.1,1.62178e-27
1.30108,8.80178e-25,0.1,1.62178e-27
1.30122,8.80178e-25,0.1,1.62178e-27
1.30136,8.80178e-25,0.1,1.62178e-27
1.3015,8.80178e-25,0.1,1.62178e-27
1.30164,8.80178e-25,0.1,1.62178e-27
1.30178,8.80178e-25,0.1,1.62178e-27
1.30193,8.80178e-25,0.1,1.62178e-27
1.30207,8.80178e-25,0.1,1.62178e-27
1.30221,8.80178e-25,0.1,1.62178e-27
1.30235,8.80178e-25,0.1,1.62178e-27
1.30249,8.80178e-25,0.1,1.62178e-27
1.30263,8.80178e-25,0.1,1.62178e-27
1.30277,8.80178e-25,0.1,1.62178e-27
1.30291,8.80178e-25,0.1,1.62178e-27
1.30306,8.80178e-25,0.1,1.62178e-27
1.3032,8.80178e-25,0.1,1.62178e-27
1.30334,8.80178e-25,0.1,1.62178e-27
1.30348,8.80178e-25,0.1,1.62178e-27
1.30362,8.80178e-25,0.1,1.62178e-27
1.30376,8.80178e-25,0.1,1.62178e-27
1.3039,8.80178e-25,0.1,1.62178e-27
1.30405,8.80178e-25,0.1,1.62178e-27
1.30419,8.80178e-25,0.1,1.62178e-27
1.30433,8.80178e-25,0.1,2.29982e-26
1.30447,8.80178e-25,0.1,2.29982e-26
1.30461,8.80178e-25,0.1,2.29982e-26
1.30475,8.80178e-25,0.1,2.29982e-26
1.30489,8.80178e-25,0.1,2.29982e-26
1.30504,8.80178e-25,0.1,2.29982e-26
1.30518,1.08892e-23,0.1,2.29982e-26
1.30532,1.08892e-23,0.1,2.29982e-26
1.30546,1.08892e-23,0.1,2.29982e-26
1.3056,1.08892e-23,0.1,2.29982e-26
1.30574,1.08892e-23,0.1,2.29982e-26
1.30588,1.08892e-23,0.1,1.59378e-25
1.30603,1.08892e-23,0.1,1.59378e-25
1.30617,1.08892e-23,0.1,1.59378e-25
1.30631,1.08892e-23,0.1,1.59378e-25
1.30645,1.08892e-23,0.1,1.59378e-25
1.30659,1.08892e-23,0.1,1.59378e-25
1.30673,1.77276e-22,0.1,1.59378e-25
1.30687,1.77276e-22,0.1,1.59378e-25
1.30702,1.77276e-22,0.1,1.59378e-25
1.30716,1.77276e-22,0.1,1.59378e-25
1.3073,1.77276e-22,0.1,1.59378e-25
1.30744,1.77276e-22,0.1,1.59378e-25
1.30758,1.77276e-22,0.1,1.59378e-25
1.30772,1.77276e-22,0.1,1.59378e-25
1.30786,1.77276e-22,0.1,1.59378e-25
1.30801,1.77276e-22,0.1,1.59378e-25
1.30815,1.77276e-22,0.1,1.59378e-25
1.30829,8.29146e-23,0.1,1.59378e-25
1.30843,8.29146e-23,0.1,1.59378e-25
1.30857,8.29146e-23,0.1,1.59378e-25
1.30871,8.29146e-23,0.1,1.59378e-25
1.30885,8.29146e-23,0.1,1.59378e-25
1.309,8.29146e-23,0.1,1.59378e-25
1.30914,8.29146e-23,0.1,1.59378e-25
1.30928,8.29146e-23,0.1,1.59378e-25
1.30942,8.29146e-23,0.1,1.59378e-25
1.30956,8.29146e-23,0.1,1.59378e-25
1.3097,8.29146e-23,0.1,1.59378e-25
1.30984,8.29146e-23,0.1,1.59378e-25
1.30999,8.29146e-23,0.1,1.59378e-25
1.31013,8.29146e-23,0.1,1.59378e-25
1.31027,8.29146e-23,0.1,1.59378e-25
1.31041,8.29146e-23,0.1,1.59378e-25
1.31055,8.29146e-23,0.1,1.59378e-25
1.31069,8.29146e-23,0.1,1.59378e-25
1.31083,8.29146e-23,0.1,1.59378e-25
1.31098,8.29146e-23,0.1,1.59378e-25
1.31112,8.29146e-23,0.1,1.59378e-25
1.31126,8.29146e-23,0.1,1.59378e-25
1.3114,8.29146e-23,0.1,1.59378e-25
1.31154,8.29146e-23,0.1,1.59378e-25
1.31168,8.29146e-23,0.1,1.59378e-25
1.31182,8.29146e-23,0.1,1.59378e-25
1.31197,8.29146e-23,0.1,1.59378e-25
1.31211,8.29146e-23,0.1,8.93741e-27
1.31225,8.29146e-23,0.1,8.93741e-27
1.31239,8.29146e-23,0.1,8.93741e-27
1.31253,8.29146e-23,0.1,8.93741e-27
1.31267,8.29146e-23,0.1,8.93741e-27
1.31281,8.29146e-23,0.1,8.93741e-27
1.31296,8.29146e-23,0.1,8.07943e-26
1.3131,8.29146e-23,0.1,1.13019e-24
1.31324,8.29146e-23,0.1,1.13019e-24
1.31338,8.29146e-23,0.1,1.13019e-24
1.31352,1.33801e-21,0.1,1.13019e-24
1.31366,1.33801e-21,0.1,1.13019e-24
1.3138,1.33801e-21,0.1,1.13019e-24
1.31395,1.33801e-21,0.1,1.13019e-24
1.31409,1.33801e-21,0.1,1.13019e-24
1.31423,1.33801e-21,0.1,1.13019e-24
1.31437,1.33801e-21,0.1,1.13019e-24
1.31451,1.33801e-21,0.1,1.13019e-24
1.31465,1.33801e-21,0.1,1.13019e-24
1.31479,1.33801e-21,0.1,1.13019e-24
1.31494,1.33801e-21,0.1,1.13019e-24
1.31508,1.33801e-21,0.1,1.13019e-24
1.31522,1.33801e-21,0.1,1.13019e-24
1.31536,1.33801e-21,0.1,1.13019e-24
1.3155,1.33801e-21,0.1,1.13019e-24
1.31564,1.33801e-21,0.1,1.13019e-24
1.31578,1.33801e-21,0.1,1.13019e-24
1.31593,1.33801e-21,0.1,1.13019e-24
1.31607,1.33801e-21,0.1,1.13019e-24
1.31621,1.33801e-21,0.1,1.13019e-24
1.31635,1.33801e-21,0.1,1.13019e-24
1.31649,1.33801e-21,0.1,1.13019e-24
1.31663,1.33801e-21,0.1,1.13019e-24
1.31677,1.33801e-21,0.1,1.13019e-24
1.31692,1.33801e-21,0.1,1.13019e-24
1.31706,1.33801e-21,0.1,1.13019e-24
1.3172,1.33801e-21,0.1,1.13019e-24
1.31734,1.33801e-21,0.1,1.13019e-24
1.31748,1.33801e-21,0.1,1.13019e-24
1.31762,1.33801e-21,0.1,1.13019e-24
1.31776,1.33801e-21,0.1,1.13019e-24
1.31791,1.33801e-21,0.1,1.13019e-24
1.31805,1.33801e-21,0.1,1.13019e-24
1.31819,1.33801e-21,0.1,1.13019e-24
1.31833,1.33801e-21,0.1,1.13019e-24
1.31847,1.33801e-21,0.1,1.13019e-24
1.31861,1.33801e-21,0.1,1.13019e-24
1.31875,1.58121e-20,0.1,1.13019e-24
1.3189,1.58121e-20,0.1,1.13019e-24
1.31904,1.58121e-20,0.1,1.13019e-24
1.31918,1.58121e-20,0.1,1.13019e-24
1.31932,1.58121e-20,0.1,1.13019e-24
1.31946,1.58121e-20,0.1,1.13019e-24
1.3196,1.58121e-20,0.1,1.13019e-24
1.31974,1.58121e-20,0.1,1.13019e-24
1.31989,1.58121e-20,0.1,1.37972e-23
1.32003,1.58121e-20,0.1,1.37972e-23
1.32017,1.58121e-20,0.1,1.37972e-23
1.32031,2.47353e-19,0.1,1.37972e-23
1.32045,2.47353e-19,0.1,1.37972e-23
1.32059,2.47353e-19,0.1,1.37972e-23
1.32073,2.47353e-19,0.1,1.37972e-23
1.32088,2.47353e-19,0.1,1.37972e-23
1.32102,2.47353e-19,0.1,1.37972e-23
1.32116,2.47353e-19,0.1,1.37972e-23
1.3213,2.47353e-19,0.1,1.37972e-23
1.32144,2.47353e-19,0.1,1.37972e-23
1.32158,2.47353e-19,0.1,1.37972e-23
1.32172,5.67125e-20,0.1,1.37972e-23
1.32187,5.67125e-20,0.1,1.37972e-23
1.32201,5.67125e-20,0.1,1.87451e-22
1.32215,5.67125e-20,0.1,1.87451e-22
1.32229,5.67125e-20,0.1,1.87451e-22
1.32243,5.67125e-20,0.1,1.87451e-22
1.32257,5.67125e-20,0.1,1.87451e-22
1.32271,5.67125e-20,0.1,1.87451e-22
1.32286,5.67125e-20,0.1,1.87451e-22
1.323,5.67125e-20,0.1,1.87451e-22
1.32314,5.67125e-20,0.1,1.87451e-22
1.32328,5.67125e-20,0.1,1.87451e-22
1.32342,5.67125e-20,0.1,1.87451e-22
1.32356,5.67125e-20,0.1,1.87451e-22
1.3237,5.67125e-20,0.1,1.87451e-22
1.32385,5.67125e-20,0.1,1.87451e-22
1.32399,5.67125e-20,0.1,1.87451e-22
1.32413,5.67125e-20,0.1,1.87451e-22
1.32427,5.67125e-20,0.1,1.87451e-22
1.32441,5.67125e-20,0.1,1.87451e-22
1.32455,5.67125e-20,0.1,1.87451e-22
1.32469,5.67125e-20,0.1,1.87451e-22
1.32484,5.67125e-20,0.1,1.87451e-22
1.32498,5.67125e-20,0.1,1.87451e-22
1.32512,5.67125e-20,0.1,1.87451e-22
1.32526,5.67125e-20,0.1,1.87451e-22
1.3254,5.67125e-20,0.1,1.87451e-22
1.32554,5.67125e-20,0.1,1.87451e-22
1.32568,5.67125e-20,0.1,1.87451e-22
1.32583,5.67125e-20,0.1,1.87451e-22
1.32597,5.67125e-20,0.1,1.87451e-22
1.32611,5.67125e-20,0.1,1.87451e-22
1.32625,5.67125e-20,0.1,1.87451e-22
1.32639,5.67125e-20,0.1,1.87451e-22
1.32653,5.67125e-20,0.1,1.87451e-22
1.32667,5.67125e-20,0.1,1.87451e-22
1.32682,5.67125e-20,0.1,2.36045e-21
1.32696,8.26463e-19,0.1,2.36045e-21
1.3271,8.26463e-19,0.1,2.36045e-21
1.32724,8.26463e-19,0.1,2.36045e-21
1.32738,8.26463e-19,0.1,2.36045e-21
1.32752,8.26463e-19,0.1,2.36045e-21
1.32766,8.26463e-19,0.1,2.36045e-21
1.32781,8.26463e-19,0.1,2.36045e-21
1.32795,8.26463e-19,0.1,2.36045e-21
1.32809,8.26463e-19,0.1,2.36045e-21
1.32823,8.26463e-19,0.1,2.36045e-21
1.32837,8.26463e-19,0.1,2.36045e-21
1.32851,8.26463e-19,0.1,2.36045e-21
1.32865,8.26463e-19,0.1,2.36045e-21
1.3288,8.26463e-19,0.1,2.36045e-21
1.32894,8.26463e-19,0.1,2.36045e-21
1.32908,8.26463e-19,0.1,2.36045e-21
1.32922,8.26463e-19,0.1,2.36045e-21
1.32936,8.26463e-19,0.1,2.36045e-21
1.3295,8.26463e-19,0.1,2.36045e-21
1.32964,8.26463e-19,0.1,2.36045e-21
1.32978,8.26463e-19,0.1,2.36045e-21
1.32993,8.26463e-19,0.1,2.36045e-21
1.33007,8.26463e-19,0.1,2.36045e-21
1.33021,8.26463e-19,0.1,2.36045e-21
1.33035,8.26463e-19,0.1,2.36045e-21
1.33049,8.26463e-19,0.1,2.36045e-21
1.33063,8.26463e-19,0.1,2.36045e-21
1.33078,8.26463e-19,0.1,3.10316e-20
1.33092,8.26463e-19,0.1,3.10316e-20
1.33106,8.26463e-19,0.1,3.10316e-20
1.3312,8.26463e-19,0.1,3.10316e-20
1.33134,8.26463e-19,0.1,3.10316e-20
1.33148,8.26463e-19,0.1,3.10316e-20
1.33162,8.26463e-19,0.1,3.10316e-20
1.33176,8.26463e-19,0.1,3.10316e-20
1.33191,8.26463e-19,0.1,3.10316e-20
1.33205,8.26463e-19,0.1,3.10316e-20
1.33219,8.26463e-19,0.1,3.10316e-20
1.33233,9.5158e-18,0.1,3.10316e-20
1.33247,9.5158e-18,0.1,3.10316e-20
1.33261,9.5158e-18,0.1,3.10316e-20
1.33275,9.5158e-18,0.1,3.10316e-20
1.3329,9.5158e-18,0.1,3.10316e-20
1.33304,9.5158e-18,0.1,3.10316e-20
1.33318,9.5158e-18,0.1,3.10316e-20
1.33332,9.5158e-18,0.1,3.10316e-20
1.33346,9.5158e-18,0.1,3.10316e-20
1.3336,9.5158e-18,0.1,3.10316e-20
1.33374,1.35052e-16,0.1,3.10316e-20
1.33389,1.35052e-16,0.1,3.7937e-19
1.33403,1.35052e-16,0.1,3.7937e-19
1.33417,1.35052e-16,0.1,3.7937e-19
1.33431,1.35052e-16,0.1,3.7937e-19
1.33445,1.35052e-16,0.1,3.7937e-19
1.33459,1.35052e-16,0.1,3.7937e-19
1.33473,1.35052e-16,0.1,3.7937e-19
1.33488,1.35052e-16,0.1,3.7937e-19
1.33502,1.35052e-16,0.1,3.7937e-19
1.33516,2.07674e-17,0.1,3.7937e-19
1.3353,2.07674e-17,0.1,3.7937e-19
1.33544,2.07674e-17,0.1,3.7937e-19
1.33558,2.07674e-17,0.1,3.7937e-19
1.33572,2.07674e-17,0.1,3.7937e-19
1.33587,2.07674e-17,0.1,3.7937e-19
1.33601,2.07674e-17,0.1,3.7937e-19
1.33615,2.07674e-17,0.1,3.7937e-19
1.33629,2.07674e-17,0.1,3.7937e-19
1.33643,2.07674e-17,0.1,3.7937e-19
1.33657,2.07674e-17,0.1,3.7937e-19
1.33671,2.07674e-17,0.1,3.7937e-19
1.33686,2.07674e-17,0.1,3.7937e-19
1.337,2.07674e-17,0.1,3.7937e-19
1.33714,2.07674e-17,0.1,3.7937e-19
1.33728,2.07674e-17,0.1,3.7937e-19
1.33742,2.07674e-17,0.1,3.7937e-19
1.33756,2.07674e-17,0.1,3.7937e-19
1.3377,2.07674e-17,0.1,3.7937e-19
1.33785,2.07674e-17,0.1,3.7937e-19
1.33799,2.07674e-17,0.1,3.7937e-19
1.33813,2.07674e-17,0.1,3.7937e-19
1.33827,2.07674e-17,0.1,3.7937e-19
1.33841,2.07674e-17,0.1,3.7937e-19
1.33855,2.07674e-17,0.1,3.7937e-19
1.33869,2.07674e-17,0.1,3.7937e-19
1.33884,2.07674e-17,0.1,3.7937e-19
1.33898,2.07674e-17,0.1,3.7937e-19
1.33912,2.07674e-17,0.1,3.7937e-19
1.33926,2.07674e-17,0.1,3.7937e-19
1.3394,2.07674e-17,0.1,3.7937e-19
1.33954,2.07674e-17,0.1,3.7937e-19
1.33968,2.07674e-17,0.1,4.89533e-18
1.33983,2.07674e-17,0.1,4.89533e-18
1.33997,2.07674e-17,0.1,4.89533e-18
1.34011,2.07674e-17,0.1,4.89533e-18
1.34025,2.07674e-17,0.1,4.89533e-18
1.34039,2.07674e-17,0.1,4.89533e-18
1.34053,2.76842e-16,0.1,4.89533e-18
1.34067,2.76842e-16,0.1,4.89533e-18
1.34082,2.76842e-16,0.1,5.84354e-17
1.34096,2.76842e-16,0.1,5.84354e-17
1.3411,2.76842e-16,0.1,5.84354e-17
1.34124,2.76842e-16,0.1,5.84354e-17
1.34138,2.76842e-16,0.1,5.84354e-17
1.34152,2.76842e-16,0.1,5.84354e-17
1.34166,2.76842e-16,0.1,5.84354e-17
1.34181,2.76842e-16,0.1,5.84354e-17
1.34195,2.76842e-16,0.1,5.84354e-17
1.34209,2.76842e-16,0.1,5.84354e-17
1.34223,2.76842e-16,0.1,5.84354e-17
1.34237,2.76842e-16,0.1,5.84354e-17
1.34251,2.76842e-16,0.1,5.84354e-17
1.34265,2.76842e-16,0.1,5.84354e-17
1.3428,2.76842e-16,0.1,5.84354e-17
1.34294,2.76842e-16,0.1,5.84354e-17
1.34308,2.76842e-16,0.1,5.84354e-17
1.34322,2.76842e-16,0.1,5.84354e-17
1.34336,2.76842e-16,0.1,5.84354e-17
1.3435,2.76842e-16,0.1,5.84354e-17
1.34364,2.76842e-16,0.1,5.84354e-17
1.34379,2.76842e-16,0.1,5.84354e-17
1.34393,2.76842e-16,0.1,5.84354e-17
1.34407,2.76842e-16,0.1,5.84354e-17
1.34421,2.76842e-16,0.1,5.84354e-17
1.34435,2.76842e-16,0.1,5.84354e-17
1.34449,2.76842e-16,0.1,5.84354e-17
1.34463,2.76842e-16,0.1,5.84354e-17
1.34478,2.76842e-16,0.1,5.84354e-17
1.34492,2.76842e-16,0.1,5.84354e-17
1.34506,2.76842e-16,0.1,4.36712e-18
1.3452,2.76842e-16,0.1,4.36712e-18
1.34534,2.76842e-16,0.1,4.36712e-18
1.34548,2.76842e-16,0.1,4.36712e-18
1.34562,2.76842e-16,0.1,4.36712e-18
1.34577,2.76842e-16,0.1,4.36712e-18
1.34591,3.13627e-15,0.1,4.36712e-18
1.34605,3.13627e-15,0.1,4.36712e-18
1.34619,3.13627e-15,0.1,4.36712e-18
1.34633,3.13627e-15,0.1,4.36712e-18
1.34647,3.13627e-15,0.1,4.36712e-18
1.34661,3.13627e-15,0.1,4.36712e-18
1.34676,3.13627e-15,0.1,4.36712e-18
1.3469,3.13627e-15,0.1,4.36712e-18
1.34704,3.13627e-15,0.1,4.36712e-18
1.34718,3.13627e-15,0.1,4.36712e-18
1.34732,4.08649e-14,0.1,4.36712e-18
1.34746,4.08649e-14,0.1,4.36712e-18
1.3476,4.08649e-14,0.1,4.36712e-18
1.34775,4.08649e-14,0.1,4.36712e-18
1.34789,4.08649e-14,0.1,5.2515e-17
1.34803,4.08649e-14,0.1,5.2515e-17
1.34817,4.08649e-14,0.1,5.2515e-17
1.34831,4.08649e-14,0.1,5.2515e-17
1.34845,4.08649e-14,0.1,5.2515e-17
1.34859,1.63333e-14,0.1,6.66777e-16
1.34874,1.63333e-14,0.1,6.66777e-16
1.34888,1.63333e-14,0.1,6.66777e-16
1.34902,1.63333e-14,0.1,6.66777e-16
1.34916,1.63333e-14,0.1,6.66777e-16
1.3493,1.63333e-14,0.1,6.66777e-16
1.34944,1.63333e-14,0.1,6.66777e-16
1.34958,1.63333e-14,0.1,6.66777e-16
1.34973,1.63333e-14,0.1,6.66777e-16
1.34987,1.63333e-14,0.1,6.66777e-16
1.35001,1.63333e-14,0.1,6.66777e-16
1.35015,1.63333e-14,0.1,6.66777e-16
1.35029,1.63333e-14,0.1,6.66777e-16
1.35043,1.63333e-14,0.1,6.66777e-16
1.35057,1.63333e-14,0.1,6.66777e-16
1.35072,1.63333e-14,0.1,6.66777e-16
1.35086,1.63333e-14,0.1,6.66777e-16
1.351,1.63333e-14,0.1,6.66777e-16
1.35114,1.63333e-14,0.1,6.66777e-16
1.35128,1.63333e-14,0.1,6.66777e-16
1.35142,1.63333e-14,0.1,6.66777e-16
1.35156,1.63333e-14,0.1,6.66777e-16
1.35171,1.63333e-14,0.1,6.66777e-16
1.35185,1.63333e-14,0.1,6.66777e-16
1.35199,1.63333e-14,0.1,6.66777e-16
1.35213,1.63333e-14,0.1,6.66777e-16
1.35227,1.63333e-14,0.1,6.66777e-16
1.35241,1.63333e-14,0.1,6.66777e-16
1.35255,1.63333e-14,0.1,6.66777e-16
1.3527,1.63333e-14,0.1,6.66777e-16
1.35284,1.63333e-14,0.1,6.66777e-16
1.35298,1.63333e-14,0.1,6.66777e-16
1.35312,1.63333e-14,0.1,6.66777e-16
1.35326,1.63333e-14,0.1,6.66777e-16
1.3534,1.63333e-14,0.1,6.66777e-16
1.35354,1.63333e-14,0.1,6.66777e-16
1.35369,1.63333e-14,0.1,6.66777e-16
1.35383,1.63333e-14,0.1,6.66777e-16
1.35397,2.38237e-13,0.1,6.66777e-16
1.35411,2.38237e-13,0.1,6.66777e-16
1.35425,2.38237e-13,0.1,6.66777e-16
1.35439,2.38237e-13,0.1,6.66777e-16
1.35453,2.38237e-13,0.1,6.66777e-16
1.35468,2.38237e-13,0.1,6.66777e-16
1.35482,2.38237e-13,0.1,7.96981e-15
1.35496,2.38237e-13,0.1,7.96981e-15
1.3551,2.38237e-13,0.1,7.96981e-15
1.35524,2.38237e-13,0.1,7.96981e-15
1.35538,2.38237e-13,0.1,7.96981e-15
1.35552,2.38237e-13,0.1,7.96981e-15
1.35567,2.38237e-13,0.1,7.96981e-15
1.35581,2.38237e-13,0.1,7.96981e-15
1.35595,2.38237e-13,0.1,7.96981e-15
1.35609,2.38237e-13,0.1,7.96981e-15
1.35623,2.38237e-13,0.1,7.96981e-15
1.35637,2.38237e-13,0.1,7.96981e-15
1.35651,2.38237e-13,0.1,7.96981e-15
1.35666,2.38237e-13,0.1,7.96981e-15
1.3568,2.38237e-13,0.1,7.96981e-15
1.35694,2.38237e-13,0.1,7.96981e-15
1.35708,2.38237e-13,0.1,7.96981e-15
1.35722,2.38237e-13,0.1,7.96981e-15
1.35736,2.38237e-13,0.1,7.96981e-15
1.3575,2.38237e-13,0.1,1.00469e-13
1.35765,2.38237e-13,0.1,1.00469e-13
1.35779,2.38237e-13,0.1,1.00469e-13
1.35793,2.38237e-13,0.1,1.00469e-13
1.35807,2.38237e-13,0.1,1.00469e-13
1.35821,2.38237e-13,0.1,1.00469e-13
1.35835,2.38237e-13,0.1,1.00469e-13
1.35849,2.38237e-13,0.1,1.00469e-13
1.35863,2.38237e-13,0.1,1.00469e-13
1.35878,2.38237e-13,0.1,1.00469e-13
1.35892,2.38237e-13,0.1,1.00469e-13
1.35906,2.38237e-13,0.1,1.00469e-13
1.3592,2.38237e-13,0.1,1.00469e-13
1.35934,2.38237e-13,0.1,1.00469e-13
1.35948,2.67389e-12,0.1,1.00469e-13
1.35962,2.67389e-12,0.1,1.00469e-13
1.35977,2.67389e-12,0.1,1.00469e-13
1.35991,2.67389e-12,0.1,1.00469e-13
1.36005,2.67389e-12,0.1,1.00469e-13
1.36019,2.67389e-12,0.1,1.00469e-13
1.36033,2.67389e-12,0.1,1.00469e-13
1.36047,2.67389e-12,0.1,1.00469e-13
1.36061,2.67389e-12,0.1,1.00469e-13
1.36076,3.90772e-11,0.1,1.00469e-13
1.3609,3.90772e-11,0.1,1.00469e-13
1.36104,3.90772e-11,0.1,1.00469e-13
1.36118,3.90772e-11,0.1,1.00469e-13
1.36132,3.90772e-11,0.1,1.00469e-13
1.36146,3.90772e-11,0.1,1.00469e-13
1.3616,3.90772e-11,0.1,1.00469e-13
1.36175,3.90772e-11,0.1,1.00469e-13
1.36189,3.90772e-11,0.1,1.19768e-12
1.36203,1.9227e-11,0.1,1.19768e-12
1.36217,1.9227e-11,0.1,1.19768e-12
1.36231,1.9227e-11,0.1,1.19768e-12
1.36245,1.9227e-11,0.1,1.19768e-12
1.36259,1.9227e-11,0.1,1.19768e-12
1.36274,1.9227e-11,0.1,1.19768e-12
1.36288,1.9227e-11,0.1,1.19768e-12
1.36302,1.9227e-11,0.1,1.19768e-12
1.36316,1.9227e-11,0.1,1.19768e-12
1.3633,1.9227e-11,0.1,1.19768e-12
1.36344,1.9227e-11,0.1,1.19768e-12
1.36358,1.9227e-11,0.1,1.19768e-12
1.36373,1.9227e-11,0.1,1.19768e-12
1.36387,1.9227e-11,0.1,1.19768e-12
1.36401,1.9227e-11,0.1,1.19768e-12
1.36415,1.9227e-11,0.1,1.19768e-12
1.36429,1.9227e-11,0.1,1.19768e-12
1.36443,1.9227e-11,0.1,1.19768e-12
1.36457,1.9227e-11,0.1,1.19768e-12
1.36472,1.9227e-11,0.1,1.19768e-12
1.36486,1.9227e-11,0.1,1.19768e-12
1.365,1.9227e-11,0.1,1.19768e-12
1.36514,1.9227e-11,0.1,1.19768e-12
1.36528,1.9227e-11,0.1,1.19768e-12
1.36542,1.9227e-11,0.1,1.19768e-12
1.36556,1.9227e-11,0.1,1.19768e-12
1.36571,1.9227e-11,0.1,1.19768e-12
1.36585,1.9227e-11,0.1,1.19768e-12
1.36599,1.9227e-11,0.1,1.19768e-12
1.36613,1.9227e-11,0.1,1.19768e-12
1.36627,1.9227e-11,0.1,1.19768e-12
1.36641,1.9227e-11,0.1,1.50788e-11
1.36655,1.9227e-11,0.1,1.50788e-11
1.3667,1.9227e-11,0.1,1.50788e-11
1.36684,1.9227e-11,0.1,1.50788e-11
1.36698,1.9227e-11,0.1,1.50788e-11
1.36712,1.9227e-11,0.1,1.50788e-11
1.36726,1.9227e-11,0.1,1.50788e-11
1.3674,1.9227e-11,0.1,1.50788e-11
1.36754,2.81002e-10,0.1,1.50788e-11
1.36769,2.81002e-10,0.1,1.50788e-11
1.36783,2.81002e-10,0.1,1.50788e-11
1.36797,2.81002e-10,0.1,1.50788e-11
1.36811,2.81002e-10,0.1,1.50788e-11
1.36825,2.81002e-10,0.1,1.50788e-11
1.36839,2.81002e-10,0.1,1.50788e-11
1.36853,2.81002e-10,0.1,1.50788e-11
1.36868,2.81002e-10,0.1,1.50788e-11
1.36882,2.81002e-10,0.1,1.50788e-11
1.36896,2.81002e-10,0.1,1.77271e-10
1.3691,2.81002e-10,0.1,1.77271e-10
1.36924,2.81002e-10,0.1,1.77271e-10
1.36938,2.81002e-10,0.1,1.77271e-10
1.36952,2.81002e-10,0.1,1.77271e-10
1.36967,2.81002e-10,0.1,1.77271e-10
1.36981,2.81002e-10,0.1,1.77271e-10
1.36995,2.81002e-10,0.1,1.77271e-10
1.37009,2.81002e-10,0.1,1.77271e-10
1.37023,2.81002e-10,0.1,1.77271e-10
1.37037,2.81002e-10,0.1,1.77271e-10
1.37051,2.81002e-10,0.1,1.77271e-10
1.37066,2.81002e-10,0.1,1.77271e-10
1.3708,2.81002e-10,0.1,1.77271e-10
1.37094,2.81002e-10,0.1,1.77271e-10
1.37108,2.81002e-10,0.1,1.77271e-10
1.37122,2.81002e-10,0.1,1.77271e-10
1.37136,2.81002e-10,0.1,1.77271e-10
1.3715,2.81002e-10,0.1,1.77271e-10
1.37165,2.81002e-10,0.1,1.77271e-10
1.37179,2.81002e-10,0.1,1.77271e-10
1.37193,2.81002e-10,0.1,1.77271e-10
1.37207,2.81002e-10,0.1,1.77271e-10
1.37221,2.81002e-10,0.1,1.77271e-10
1.37235,2.81002e-10,0.1,1.77271e-10
1.37249,2.81002e-10,0.1,1.77271e-10
1.37264,2.81002e-10,0.1,1.77271e-10
1.37278,2.81002e-10,0.1,1.77271e-10
1.37292,2.81002e-10,0.1,1.77271e-10
1.37306,3.14761e-09,0.1,1.77271e-10
1.3732,3.14761e-09,0.1,1.77271e-10
1.37334,3.14761e-09,0.1,1.77271e-10
1.37348,3.14761e-09,0.1,1.77271e-10
1.37363,3.14761e-09,0.1,1.77271e-10
1.37377,3.14761e-09,0.1,1.77271e-10
1.37391,3.14761e-09,0.1,1.77271e-10
1.37405,3.14761e-09,0.1,1.77271e-10
1.37419,4.66794e-08,0.1,1.77271e-10
1.37433,4.66794e-08,0.1,1.77271e-10
1.37447,4.66794e-08,0.1,1.77271e-10
1.37462,4.66794e-08,0.1,1.77271e-10
1.37476,4.66794e-08,0.1,1.77271e-10
1.3749,4.66794e-08,0.1,1.77271e-10
1.37504,4.66794e-08,0.1,1.77271e-10
1.37518,4.66794e-08,0.1,1.77271e-10
1.37532,4.66794e-08,0.1,2.23334e-09
1.37546,7.35826e-09,0.1,2.23334e-09
1.37561,7.35826e-09,0.1,2.23334e-09
1.37575,7.35826e-09,0.1,2.23334e-09
1.37589,7.35826e-09,0.1,2.23334e-09
1.37603,7.35826e-09,0.1,2.57429e-08
1.37617,7.35826e-09,0.1,2.57429e-08
1.37631,7.35826e-09,0.1,2.57429e-08
1.37645,7.35826e-09,0.1,2.57429e-08
1.3766,7.35826e-09,0.1,2.57429e-08
1.37674,7.35826e-09,0.1,2.57429e-08
1.37688,7.35826e-09,0.1,2.57429e-08
1.37702,7.35826e-09,0.1,2.57429e-08
1.37716,7.35826e-09,0.1,2.57429e-08
1.3773,7.35826e-09,0.1,2.57429e-08
1.37744,7.35826e-09,0.1,2.57429e-08
1.37759,7.35826e-09,0.1,2.57429e-08
1.37773,7.35826e-09,0.1,2.57429e-08
1.37787,7.35826e-09,0.1,2.57429e-08
1.37801,7.35826e-09,0.1,2.57429e-08
1.37815,7.35826e-09,0.1,2.57429e-08
1.37829,7.35826e-09,0.1,2.57429e-08
1.37843,7.35826e-09,0.1,2.57429e-08
1.37858,7.35826e-09,0.1,2.57429e-08
1.37872,7.35826e-09,0.1,2.57429e-08
1.37886,7.35826e-09,0.1,1.86552e-09
1.379,7.35826e-09,0.1,1.86552e-09
1.37914,7.35826e-09,0.1,1.86552e-09
1.37928,7.35826e-09,0.1,1.86552e-09
1.37942,7.35826e-09,0.1,1.86552e-09
1.37957,7.35826e-09,0.1,1.86552e-09
1.37971,7.35826e-09,0.1,1.86552e-09
1.37985,7.35826e-09,0.1,1.86552e-09
1.37999,7.35826e-09,0.1,1.86552e-09
1.38013,7.35826e-09,0.1,1.86552e-09
1.38027,7.35826e-09,0.1,1.86552e-09
1.38041,7.35826e-09,0.1,1.86552e-09
1.38056,7.35826e-09,0.1,1.86552e-09
1.3807,7.35826e-09,0.1,1.86552e-09
1.38084,7.35826e-09,0.1,1.86552e-09
1.38098,7.35826e-09,0.1,1.86552e-09
1.38112,9.49795e-08,0.1,1.86552e-09
1.38126,9.49795e-08,0.1,1.86552e-09
1.3814,9.49795e-08,0.1,1.86552e-09
1.38155,9.49795e-08,0.1,1.86552e-09
1.38169,9.49795e-08,0.1,1.86552e-09
1.38183,9.49795e-08,0.1,1.86552e-09
1.38197,9.49795e-08,0.1,1.86552e-09
1.38211,9.49795e-08,0.1,1.86552e-09
1.38225,9.49795e-08,0.1,1.86552e-09
1.38239,9.49795e-08,0.1,1.86552e-09
1.38254,9.49795e-08,0.1,1.86552e-09
1.38268,9.49795e-08,0.1,1.86552e-09
1.38282,9.49795e-08,0.1,1.86552e-09
1.38296,9.49795e-08,0.1,1.86552e-09
1.3831,9.49795e-08,0.1,2.11253e-08
1.38324,9.49795e-08,0.1,2.11253e-08
1.38338,9.49795e-08,0.1,2.11253e-08
1.38353,9.49795e-08,0.1,2.11253e-08
1.38367,9.49795e-08,0.1,2.11253e-08
1.38381,9.49795e-08,0.1,2.11253e-08
1.38395,9.49795e-08,0.1,2.11253e-08
1.38409,9.49795e-08,0.1,2.6465e-07
1.38423,9.49795e-08,0.1,2.6465e-07
1.38437,9.49795e-08,0.1,2.6465e-07
1.38452,9.49795e-08,0.1,2.6465e-07
1.38466,9.49795e-08,0.1,2.6465e-07
1.3848,9.49795e-08,0.1,2.6465e-07
1.38494,9.49795e-08,0.1,2.6465e-07
1.38508,9.49795e-08,0.1,2.6465e-07
1.38522,9.49795e-08,0.1,2.6465e-07
1.38536,9.49795e-08,0.1,2.6465e-07
1.38551,9.49795e-08,0.1,2.6465e-07
1.38565,9.49795e-08,0.1,2.6465e-07
1.38579,9.49795e-08,0.1,2.6465e-07
1.38593,9.49795e-08,0.1,2.6465e-07
1.38607,9.49795e-08,0.1,2.6465e-07
1.38621,9.49795e-08,0.1,2.6465e-07
1.38635,9.49795e-08,0.1,2.6465e-07
1.38649,1.02937e-06,0.1,2.6465e-07
1.38664,1.02937e-06,0.1,2.6465e-07
1.38678,1.02937e-06,0.1,2.6465e-07
1.38692,1.02937e-06,0.1,2.6465e-07
1.38706,1.02937e-06,0.1,2.6465e-07
1.3872,1.02937e-06,0.1,2.6465e-07
1.38734,1.02937e-06,0.1,2.6465e-07
1.38748,1.02937e-06,0.1,2.6465e-07
1.38763,1.02937e-06,0.1,2.6465e-07
1.38777,1.27727e-05,0.1,2.6465e-07
1.38791,1.27727e-05,0.1,2.6465e-07
1.38805,1.27727e-05,0.1,2.6465e-07
1.38819,1.27727e-05,0.1,2.6465e-07
1.38833,1.27727e-05,0.1,2.6465e-07
1.38847,1.27727e-05,0.1,2.6465e-07
1.38862,1.27727e-05,0.1,2.6465e-07
1.38876,1.27727e-05,0.1,2.6465e-07
1.3889,1.27727e-05,0.1,2.6465e-07
1.38904,1.27727e-05,0.1,2.6465e-07
1.38918,1.27727e-05,0.1,2.6465e-07
1.38932,1.63834e-06,0.1,2.6465e-07
1.38946,1.63834e-06,0.1,2.6465e-07
1.38961,1.63834e-06,0.1,2.6465e-07
1.38975,1.63834e-06,0.1,2.6465e-07
1.38989,1.63834e-06,0.1,2.6465e-07
1.39003,1.63834e-06,0.1,2.6465e-07
1.39017,1.63834e-06,0.1,2.6465e-07
1.39031,1.63834e-06,0.1,3.06597e-06
1.39045,1.63834e-06,0.1,3.06597e-06
1.3906,1.63834e-06,0.1,3.06597e-06
1.39074,1.63834e-06,0.1,3.06597e-06
1.39088,1.63834e-06,0.1,3.06597e-06
1.39102,1.63834e-06,0.1,3.06597e-06
1.39116,1.63834e-06,0.1,3.06597e-06
1.3913,1.63834e-06,0.1,3.06597e-06
1.39144,1.63834e-06,0.1,3.06597e-06
1.39159,1.63834e-06,0.1,3.06597e-06
1.39173,1.63834e-06,0.1,3.06597e-06
1.39187,1.63834e-06,0.1,3.06597e-06
1.39201,1.63834e-06,0.1,3.06597e-06
1.39215,1.63834e-06,0.1,3.06597e-06
1.39229,1.63834e-06,0.1,3.06597e-06
1.39243,1.63834e-06,0.1,3.06597e-06
1.39258,1.63834e-06,0.1,3.06597e-06
1.39272,1.63834e-06,0.1,3.06597e-06
1.39286,1.63834e-06,0.1,3.06597e-06
1.393,1.63834e-06,0.1,3.06597e-06
1.39314,1.63834e-06,0.1,4.11393e-05
1.39328,1.63834e-06,0.1,4.11393e-05
1.39342,1.63834e-06,0.1,4.11393e-05
1.39357,1.63834e-06,0.1,4.11393e-05
1.39371,1.63834e-06,0.1,4.11393e-05
1.39385,1.63834e-06,0.1,4.11393e-05
1.39399,1.83388e-05,0.1,4.11393e-05
1.39413,1.83388e-05,0.1,4.11393e-05
1.39427,1.83388e-05,0.1,4.11393e-05
1.39441,1.83388e-05,0.1,4.11393e-05
1.39456,1.83388e-05,0.1,4.11393e-05
1.3947,1.83388e-05,0.1,4.11393e-05
1.39484,1.83388e-05,0.1,4.11393e-05
1.39498,1.83388e-05,0.1,4.11393e-05
1.39512,1.83388e-05,0.1,4.11393e-05
1.39526,1.83388e-05,0.1,4.11393e-05
1.3954,1.83388e-05,0.1,4.11393e-05
1.39555,1.83388e-05,0.1,4.11393e-05
1.39569,1.83388e-05,0.1,4.11393e-05
1.39583,1.83388e-05,0.1,4.11393e-05
1.39597,1.83388e-05,0.1,4.11393e-05
1.39611,1.83388e-05,0.1,4.11393e-05
1.39625,1.83388e-05,0.1,4.11393e-05
1.39639,1.83388e-05,0.1,4.11393e-05
1.39654,0.000157777,0.1,4.11393e-05
1.39668,0.000157777,0.1,4.11393e-05
1.39682,0.000157777,0.1,4.11393e-05
1.39696,0.000157777,0.1,4.11393e-05
1.3971,0.000157777,0.1,4.11393e-05
1.39724,0.000157777,0.1,4.11393e-05
1.39738,0.000157777,0.1,4.11393e-05
1.39753,0.000157777,0.1,4.11393e-05
1.39767,0.000157777,0.1,7.06521e-05
1.39781,0.000157777,0.1,7.06521e-05
1.39795,0.000157777,0.1,7.06521e-05
1.39809,0.000157777,0.1,7.06521e-05
1.39823,0.000157777,0.1,7.06521e-05
1.39837,0.000157777,0.1,7.06521e-05
1.39852,0.000157777,0.1,7.06521e-05
1.39866,0.000157777,0.1,7.06521e-05
1.3988,0.000157777,0.1,7.06521e-05
1.39894,0.000157777,0.1,7.06521e-05
1.39908,0.000157777,0.1,7.06521e-05
1.39922,0.000157777,0.1,7.06521e-05
1.39936,0.000157777,0.1,7.06521e-05
1.39951,0.000157777,0.1,7.06521e-05
1.39965,0.000157777,0.1,7.06521e-05
1.39979,0.000157777,0.1,7.06521e-05
1.39993,0.000157777,0.1,7.06521e-05
1.40007,0.000157777,0.1,7.06521e-05
1.40021,0.000157777,0.1,7.06521e-05
1.40035,0.000157777,0.1,7.06521e-05
1.4005,0.000157777,0.1,7.06521e-05
1.40064,0.000157777,0.1,7.06521e-05
1.40078,0.00168078,0.1,0.000917949
1.40092,0.00168078,0.1,0.000917949
1.40106,0.00168078,0.1,0.000917949
1.4012,0.00168078,0.1,0.000917949
1.40134,0.00168078,0.1,0.000917949
1.40149,0.00168078,0.1,0.000917949
1.40163,0.00168078,0.1,0.000917949
1.40177,0.00168078,0.1,0.000917949
1.40191,0.00168078,0.1,0.000917949
1.40205,0.00168078,0.1,0.000917949
1.40219,0.00168078,0.1,0.000917949
1.40233,0.00168078,0.1,0.000917949
1.40248,0.00168078,0.1,0.000917949
1.40262,0.00168078,0.1,0.000917949
1.40276,0.00168078,0.1,0.000917949
1.4029,0.00168078,0.1,0.000917949
1.40304,0.00168078,0.1,0.000917949
1.40318,0.00168078,0.1,0.000917949
1.40332,0.00168078,0.1,0.000917949
1.40347,0.00168078,0.1,0.000917949
1.40361,0.00168078,0.1,0.000917949
1.40375,0.00168078,0.1,0.000917949
1.40389,0.00168078,0.1,0.000917949
1.40403,0.00168078,0.1,0.000917949
1.40417,0.00168078,0.1,0.000917949
1.40431,0.00168078,0.1,0.000917949
1.40446,0.00168078,0.1,0.000917949
1.4046,0.00168078,0.1,0.000917949
1.40474,0.00168078,0.1,0.000917949
1.40488,0.00168078,0.1,0.000917949
1.40502,0.00168078,0.1,0.000917949
1.40516,0.00168078,0.1,0.000917949
1.4053,0.00168078,0.1,0.000917949
1.40545,0.00168078,0.1,0.000917949
1.40559,0.00168078,0.1,0.000917949
1.40573,0.00168078,0.1,0.000917949
1.40587,0.00168078,0.1,0.000917949
1.40601,0.00168078,0.1,0.000917949
1.40615,0.174984,0.1,0.150463
1.40629,0.174984,0.1,0.150463
1.40644,0.174984,0.1,0.150463
1.40658,0.174984,0.1,0.150463
1.40672,0.174984,0.1,0.150463
1.40686,0.174984,0.1,0.150463
1.407,0.174984,0.1,0.150463
1.40714,0.174984,0.1,0.150463
1.40728,0.174984,0.1,0.150463
1.40743,0.174984,0.1,0.150463
1.40757,0.174984,0.1,0.150463
1.40771,0.174984,0.1,0.150463
1.40785,0.174984,0.1,0.150463
1.40799,0.174984,0.1,0.150463
1.40813,0.174984,0.1,0.150463
1.40827,0.174984,0.1,0.150463
1.40842,0.174984,0.1,0.150463
1.40856,0.174984,0.1,0.150463
1.4087,0.174984,0.1,0.150463
1.40884,0.174984,0.1,0.150463
1.40898,0.174984,0.1,0.150463
1.40912,0.174984,0.1,0.150463
1.40926,0.174984,0.1,0.150463
1.40941,0.174984,0.1,0.150463
1.40955,0.174984,0.1,0.150463
1.40969,0.174984,0.1,0.150463
1.40983,0.174984,0.1,0.150463
1.40997,0.174984,0.1,0.150463
1.41011,0.174984,0.1,0.150463
1.41025,0.174984,0.1,0.150463
1.4104,0.174984,0.1,0.150463
1.41054,0.174984,0.1,0.150463
1.41068,0.174984,0.1,0.150463
1.41082,0.174984,0.1,0.150463
1.41096,0.174984,0.1,0.150463
1.4111,0.174984,0.1,0.150463
1.41124,0.174984,0.1,0.150463
1.41139,0.174984,0.1,0.150463
1.41153,0.174984,0.1,0.150463
1.41167,0.174984,0.1,0.150463
1.41181,0.174984,0.1,0.150463
1.41195,0.174984,0.1,0.150463
1.41209,0.174984,0.1,0.150463
1.41223,0.174984,0.1,0.150463
1.41238,0.174984,0.1,0.150463
1.41252,0.174984,0.1,0.150463
1.41266,0.174984,0.1,0.150463
1.4128,0.174984,0.1,0.150463
1.41294,0.174984,0.1,0.150463
1.41308,0.174984,0.1,0.150463
1.41322,0.174984,0.1,0.150463
1.41337,0.174984,0.1,0.150463
1.41351,0.174984,0.1,0.150463
1.41365,0.174984,0.1,0.150463
1.41379,0.174984,0.1,0.150463
1.41393,0.174984,0.1,0.150463
1.41407,0.174984,0.1,0.150463
1.41421,0.0140918,0.1,0.0103806


==> fig/examples/ex1/plot_tip.csv <==
"arc_length","solute","Cutoff","solute"
0,nan,nan,nan
0.000141424,nan,nan,nan
0.000282869,nan,nan,nan
0.000424292,nan,nan,nan
0.000565737,nan,nan,nan
0.000707161,nan,nan,nan
0.0008485,nan,nan,nan
0.000989945,nan,nan,nan
0.00113137,nan,nan,nan
0.00127281,nan,nan,nan
0.00141424,nan,nan,nan
0.00155568,nan,nan,nan
0.00169711,nan,nan,nan
0.00183845,nan,nan,nan
0.00197989,nan,nan,nan
0.00212131,nan,nan,nan
0.00226276,nan,nan,nan
0.00240418,nan,nan,nan
0.00254563,nan,nan,nan
0.00268705,nan,nan,nan
0.00282841,nan,nan,nan
0.00296984,nan,nan,nan
0.00311126,nan,nan,nan
0.0032527,nan,nan,nan
0.00339413,nan,nan,nan
0.00353557,nan,nan,nan
0.003677,nan,nan,nan
0.00381836,nan,nan,nan
0.00395978,nan,nan,nan
0.00410123,nan,nan,nan
0.00424265,nan,nan,nan
0.00438407,nan,nan,nan
0.00452552,nan,nan,nan
0.00466694,nan,nan,nan
0.00480839,nan,nan,nan
0.00494973,nan,nan,nan
0.00509117,nan,nan,nan
0.00523259,nan,nan,nan
0.00537404,nan,nan,nan
0.00551546,nan,nan,nan
0.00565689,nan,nan,nan
0.00579833,nan,nan,nan
0.00593967,nan,nan,nan
0.00608112,nan,nan,nan
0.00622254,nan,nan,nan
0.00636398,nan,nan,nan
0.00650541,nan,nan,nan
0.00664685,nan,nan,nan
0.00678828,nan,nan,nan
0.00692962,nan,nan,nan
0.00707106,nan,nan,nan
0.00721249,nan,nan,nan
0.00735393,nan,nan,nan
0.00749535,nan,nan,nan
0.0076368,nan,nan,nan
0.00777822,nan,nan,nan
0.00791958,nan,nan,nan
0.00806101,nan,nan,nan
0.00820243,nan,nan,nan
0.00834388,nan,nan,nan
0.0084853,nan,nan,nan
0.00862674,nan,nan,nan
0.00876817,nan,nan,nan
0.00890953,nan,nan,nan
0.00905095,nan,nan,nan
0.0091924,nan,nan,nan
0.00933382,nan,nan,nan
0.00947524,nan,nan,nan
0.00961669,nan,nan,nan
0.00975811,nan,nan,nan
0.00989956,nan,nan,nan
0.0100409,nan,nan,nan
0.0101823,nan,nan,nan
0.0103238,nan,nan,nan
0.0104652,nan,nan,nan
0.0106066,nan,nan,nan
0.0107481,nan,nan,nan
0.0108895,nan,nan,nan
0.0110308,nan,nan,nan
0.0111723,nan,nan,nan
0.0113137,nan,nan,nan
0.0114552,nan,nan,nan
0.0115966,nan,nan,nan
0.011738,nan,nan,nan
0.0118794,nan,nan,nan
0.0120208,nan,nan,nan
0.0121622,nan,nan,nan
0.0123037,nan,nan,nan
0.0124451,nan,nan,nan
0.0125865,nan,nan,nan
0.012728,nan,nan,nan
0.0128694,nan,nan,nan
0.0130108,nan,nan,nan
0.0131522,nan,nan,nan
0.0132936,nan,nan,nan
0.013435,nan,nan,nan
0.0135765,nan,nan,nan
0.0137179,nan,nan,nan
0.0138593,nan,nan,nan
0.0140007,nan,nan,nan
0.0141421,nan,nan,nan
0.0142835,nan,nan,nan
0.014425,nan,nan,nan
0.0145664,nan,nan,nan
0.0147079,nan,nan,nan
0.0148493,nan,nan,nan
0.0149906,nan,nan,nan
0.0151321,nan,nan,nan
0.0152735,nan,nan,nan
0.0154149,nan,nan,nan
0.0155564,nan,nan,nan
0.0156978,nan,nan,nan
0.0158392,nan,nan,nan
0.0159807,nan,nan,nan
0.016122,nan,nan,nan
0.0162635,nan,nan,nan
0.0164049,nan,nan,nan
0.0165463,nan,nan,nan
0.0166878,nan,nan,nan
0.0168292,nan,nan,nan
0.0169706,nan,nan,nan
0.017112,nan,nan,nan
0.0172534,nan,nan,nan
0.0173948,nan,nan,nan
0.0175363,nan,nan,nan
0.0176777,nan,nan,nan
0.0178191,nan,nan,nan
0.0179606,nan,nan,nan
0.0181019,nan,nan,nan
0.0182433,nan,nan,nan
0.0183848,nan,nan,nan
0.0185262,nan,nan,nan
0.0186676,nan,nan,nan
0.0188091,nan,nan,nan
0.0189505,nan,nan,nan
0.0190919,nan,nan,nan
0.0192333,nan,nan,nan
0.0193747,nan,nan,nan
0.0195162,nan,nan,nan
0.0196576,nan,nan,nan
0.019799,nan,nan,nan
0.0199405,nan,nan,nan
0.0200818,nan,nan,nan
0.0202232,nan,nan,nan
0.0203647,nan,nan,nan
0.0205061,nan,nan,nan
0.0206475,nan,nan,nan
0.020789,nan,nan,nan
0.0209304,nan,nan,nan
0.0210718,nan,nan,nan
0.0212132,nan,nan,nan
0.0213546,nan,nan,nan
0.0214961,nan,nan,nan
0.0216375,nan,nan,nan
0.0217789,nan,nan,nan
0.0219203,nan,nan,nan
0.0220618,nan,nan,nan
0.0222031,nan,nan,nan
0.0223446,nan,nan,nan
0.022486,nan,nan,nan
0.0226274,nan,nan,nan
0.0227689,nan,nan,nan
0.0229103,nan,nan,nan
0.0230517,nan,nan,nan
0.0231931,nan,nan,nan
0.0233345,nan,nan,nan
0.0234759,nan,nan,nan
0.0236174,nan,nan,nan
0.0237588,nan,nan,nan
0.0239003,nan,nan,nan
0.0240417,nan,nan,nan
0.024183,nan,nan,nan
0.0243245,nan,nan,nan
0.0244659,nan,nan,nan
0.0246073,nan,nan,nan
0.0247488,nan,nan,nan
0.0248902,nan,nan,nan
0.0250316,nan,nan,nan
0.025173,nan,nan,nan
0.0253144,nan,nan,nan
0.0254559,nan,nan,nan
0.0255973,nan,nan,nan
0.0257387,nan,nan,nan
0.0258801,nan,nan,nan
0.0260216,nan,nan,nan
0.0261629,nan,nan,nan
0.0263044,nan,nan,nan
0.0264458,nan,nan,nan
0.0265872,nan,nan,nan
0.0267286,nan,nan,nan
0.0268701,nan,nan,nan
0.0270115,nan,nan,nan
0.027153,nan,nan,nan
0.0272943,nan,nan,nan
0.0274357,nan,nan,nan
0.0275772,nan,nan,nan
0.0277186,nan,nan,nan
0.02786,nan,nan,nan
0.0280015,nan,nan,nan
0.0281429,nan,nan,nan
0.0282842,nan,nan,nan
0.0284257,nan,nan,nan
0.0285671,nan,nan,nan
0.0287086,nan,nan,nan
0.02885,nan,nan,nan
0.0289914,nan,nan,nan
0.0291329,nan,nan,nan
0.0292742,nan,nan,nan
0.0294156,nan,nan,nan
0.0295571,nan,nan,nan
0.0296985,nan,nan,nan
0.0298399,nan,nan,nan
0.0299814,nan,nan,nan
0.0301228,nan,nan,nan
0.0302642,nan,nan,nan
0.0304056,nan,nan,nan
0.030547,nan,nan,nan
0.0306884,nan,nan,nan
0.0308299,nan,nan,nan
0.0309713,nan,nan,nan
0.0311127,nan,nan,nan
0.0312541,nan,nan,nan
0.0313955,nan,nan,nan
0.031537,nan,nan,nan
0.0316784,nan,nan,nan
0.0318198,nan,nan,nan
0.0319613,nan,nan,nan
0.0321027,nan,nan,nan
0.0322441,nan,nan,nan
0.0323855,nan,nan,nan
0.0325269,nan,nan,nan
0.0326683,nan,nan,nan
0.0328098,nan,nan,nan
0.0329512,nan,nan,nan
0.0330926,nan,nan,nan
0.0332341,nan,nan,nan
0.0333754,nan,nan,nan
0.0335169,nan,nan,nan
0.0336583,nan,nan,nan
0.0337997,nan,nan,nan
0.0339412,nan,nan,nan
0.0340826,nan,nan,nan
0.034224,nan,nan,nan
0.0343654,nan,nan,nan
0.0345068,nan,nan,nan
0.0346482,nan,nan,nan
0.0347897,nan,nan,nan
0.0349311,nan,nan,nan
0.0350725,nan,nan,nan
0.035214,nan,nan,nan
0.0353553,nan,nan,nan
0.0354968,nan,nan,nan
0.0356382,nan,nan,nan
0.0357796,nan,nan,nan
0.035921,nan,nan,nan
0.0360625,nan,nan,nan
0.0362039,nan,nan,nan
0.0363453,nan,nan,nan
0.0364867,nan,nan,nan
0.0366281,nan,nan,nan
0.0367696,nan,nan,nan
0.036911,nan,nan,nan
0.0370524,nan,nan,nan
0.0371939,nan,nan,nan
0.0373352,nan,nan,nan
0.0374766,nan,nan,nan
0.0376181,nan,nan,nan
0.0377595,nan,nan,nan
0.037901,nan,nan,nan
0.0380424,nan,nan,nan
0.0381838,nan,nan,nan
0.0383252,nan,nan,nan
0.0384666,nan,nan,nan
0.038608,nan,nan,nan
0.0387495,nan,nan,nan
0.0388909,nan,nan,nan
0.0390323,nan,nan,nan
0.0391737,nan,nan,nan
0.0393152,nan,nan,nan
0.0394565,nan,nan,nan
0.039598,nan,nan,nan
0.0397394,nan,nan,nan
0.0398808,nan,nan,nan
0.0400223,nan,nan,nan
0.0401637,nan,nan,nan
0.0403051,nan,nan,nan
0.0404465,nan,nan,nan
0.0405879,nan,nan,nan
0.0407293,nan,nan,nan
0.0408708,nan,nan,nan
0.0410122,nan,nan,nan
0.0411537,nan,nan,nan
0.0412951,nan,nan,nan
0.0414364,nan,nan,nan
0.0415779,nan,nan,nan
0.0417193,nan,nan,nan
0.0418607,nan,nan,nan
0.0420022,nan,nan,nan
0.0421436,nan,nan,nan
0.042285,nan,nan,nan
0.0424264,nan,nan,nan
0.0425678,nan,nan,nan
0.0427093,nan,nan,nan
0.0428507,nan,nan,nan
0.0429921,nan,nan,nan
0.0431335,nan,nan,nan
0.043275,nan,nan,nan
0.0434164,nan,nan,nan
0.0435578,nan,nan,nan
0.0436992,nan,nan,nan
0.0438406,nan,nan,nan
0.0439821,nan,nan,nan
0.0441235,nan,nan,nan
0.0442649,nan,nan,nan
0.0444064,nan,nan,nan
0.0445477,nan,nan,nan
0.0446891,nan,nan,nan
0.0448306,nan,nan,nan
0.044972,nan,nan,nan
0.0451134,nan,nan,nan
0.0452549,nan,nan,nan
0.0453963,nan,nan,nan
0.0455376,nan,nan,nan
0.0456791,nan,nan,nan
0.0458205,nan,nan,nan
0.045962,nan,nan,nan
0.0461034,nan,nan,nan
0.0462448,nan,nan,nan
0.0463863,nan,nan,nan
0.0465276,nan,nan,nan
0.046669,nan,nan,nan
0.0468105,nan,nan,nan
0.0469519,nan,nan,nan
0.0470933,nan,nan,nan
0.0472348,nan,nan,nan
0.0473762,nan,nan,nan
0.0475176,nan,nan,nan
0.047659,nan,nan,nan
0.0478004,nan,nan,nan
0.0479419,nan,nan,nan
0.0480833,nan,nan,nan
0.0482247,nan,nan,nan
0.0483661,nan,nan,nan
0.0485076,nan,nan,nan
0.0486489,nan,nan,nan
0.0487904,nan,nan,nan
0.0489318,nan,nan,nan
0.0490732,nan,nan,nan
0.0492147,nan,nan,nan
0.0493561,nan,nan,nan
0.0494975,nan,nan,nan
0.0496389,nan,nan,nan
0.0497803,nan,nan,nan
0.0499217,nan,nan,nan
0.0500632,nan,nan,nan
0.0502046,nan,nan,nan
0.0503461,nan,nan,nan
0.0504875,nan,nan,nan
0.0506288,nan,nan,nan
0.0507703,nan,nan,nan
0.0509117,nan,nan,nan
0.0510531,nan,nan,nan
0.0511946,nan,nan,nan
0.051336,nan,nan,nan
0.0514774,nan,nan,nan
0.0516188,nan,nan,nan
0.0517602,nan,nan,nan
0.0519016,nan,nan,nan
0.0520431,nan,nan,nan
0.0521845,nan,nan,nan
0.0523259,nan,nan,nan
0.0524674,nan,nan,nan
0.0526087,nan,nan,nan
0.0527502,nan,nan,nan
0.0528916,nan,nan,nan
0.053033,nan,nan,nan
0.0531744,nan,nan,nan
0.0533159,nan,nan,nan
0.0534573,nan,nan,nan
0.0535987,nan,nan,nan
0.0537401,nan,nan,nan
0.0538815,nan,nan,nan
0.054023,nan,nan,nan
0.0541644,nan,nan,nan
0.0543058,nan,nan,nan
0.0544473,nan,nan,nan
0.0545887,nan,nan,nan
0.05473,nan,nan,nan
0.0548715,nan,nan,nan
0.0550129,nan,nan,nan
0.0551544,nan,nan,nan
0.0552958,nan,nan,nan
0.0554372,nan,nan,nan
0.0555786,nan,nan,nan
0.05572,nan,nan,nan
0.0558614,nan,nan,nan
0.0560029,nan,nan,nan
0.0561443,nan,nan,nan
0.0562857,nan,nan,nan
0.0564272,nan,nan,nan
0.0565686,nan,nan,nan
0.0567099,nan,nan,nan
0.0568514,nan,nan,nan
0.0569928,nan,nan,nan
0.0571342,nan,nan,nan
0.0572757,nan,nan,nan
0.0574171,nan,nan,nan
0.0575585,nan,nan,nan
0.0576999,nan,nan,nan
0.0578413,nan,nan,nan
0.0579828,nan,nan,nan
0.0581242,nan,nan,nan
0.0582656,nan,nan,nan
0.0584071,nan,nan,nan
0.0585485,nan,nan,nan
0.0586898,nan,nan,nan
0.0588313,nan,nan,nan
0.0589727,nan,nan,nan
0.0591141,nan,nan,nan
0.0592556,nan,nan,nan
0.059397,nan,nan,nan
0.0595384,nan,nan,nan
0.0596799,nan,nan,nan
0.0598212,nan,nan,nan
0.0599627,nan,nan,nan
0.0601041,nan,nan,nan
0.0602455,nan,nan,nan
0.060387,nan,nan,nan
0.0605284,nan,nan,nan
0.0606698,nan,nan,nan
0.0608112,nan,nan,nan
0.0609526,nan,nan,nan
0.061094,nan,nan,nan
0.0612355,nan,nan,nan
0.0613769,nan,nan,nan
0.0615183,nan,nan,nan
0.0616598,nan,nan,nan
0.0618011,nan,nan,nan
0.0619426,nan,nan,nan
0.062084,nan,nan,nan
0.0622254,nan,nan,nan
0.0623668,nan,nan,nan
0.0625083,nan,nan,nan
0.0626497,nan,nan,nan
0.0627911,nan,nan,nan
0.0629325,nan,nan,nan
0.0630739,nan,nan,nan
0.0632154,nan,nan,nan
0.0633568,nan,nan,nan
0.0634982,nan,nan,nan
0.0636397,nan,nan,nan
0.063781,nan,nan,nan
0.0639224,nan,nan,nan
0.0640639,nan,nan,nan
0.0642053,nan,nan,nan
0.0643467,nan,nan,nan
0.0644882,nan,nan,nan
0.0646296,nan,nan,nan
0.064771,nan,nan,nan
0.0649124,nan,nan,nan
0.0650538,nan,nan,nan
0.0651953,nan,nan,nan
0.0653367,nan,nan,nan
0.0654781,nan,nan,nan
0.0656195,nan,nan,nan
0.065761,nan,nan,nan
0.0659023,nan,nan,nan
0.0660438,nan,nan,nan
0.0661852,nan,nan,nan
0.0663266,nan,nan,nan
0.0664681,nan,nan,nan
0.0666095,nan,nan,nan
0.0667509,nan,nan,nan
0.0668923,nan,nan,nan
0.0670337,nan,nan,nan
0.0671751,nan,nan,nan
0.0673166,nan,nan,nan
0.067458,nan,nan,nan
0.0675995,nan,nan,nan
0.0677409,nan,nan,nan
0.0678822,nan,nan,nan
0.0680237,nan,nan,nan
0.0681651,nan,nan,nan
0.0683065,nan,nan,nan
0.068448,nan,nan,nan
0.0685894,nan,nan,nan
0.0687308,nan,nan,nan
0.0688722,nan,nan,nan
0.0690136,nan,nan,nan
0.069155,nan,nan,nan
0.0692965,nan,nan,nan
0.0694379,nan,nan,nan
0.0695793,nan,nan,nan
0.0697208,nan,nan,nan
0.0698621,nan,nan,nan
0.0700036,nan,nan,nan
0.070145,nan,nan,nan
0.0702864,nan,nan,nan
0.0704278,nan,nan,nan
0.0705693,nan,nan,nan
0.0707107,nan,nan,nan
0.0708522,nan,nan,nan
0.0709935,nan,nan,nan
0.0711349,nan,nan,nan
0.0712764,nan,nan,nan
0.0714178,nan,nan,nan
0.0715592,nan,nan,nan
0.0717007,nan,nan,nan
0.0718421,nan,nan,nan
0.0719834,nan,nan,nan
0.0721249,nan,nan,nan
0.0722663,nan,nan,nan
0.0724078,nan,nan,nan
0.0725492,nan,nan,nan
0.0726906,nan,nan,nan
0.0728321,nan,nan,nan
0.0729734,nan,nan,nan
0.0731148,nan,nan,nan
0.0732563,nan,nan,nan
0.0733977,nan,nan,nan
0.0735391,nan,nan,nan
0.0736806,nan,nan,nan
0.073822,nan,nan,nan
0.0739634,nan,nan,nan
0.0741048,nan,nan,nan
0.0742462,nan,nan,nan
0.0743877,nan,nan,nan
0.0745291,nan,nan,nan
0.0746705,nan,nan,nan
0.0748119,nan,nan,nan
0.0749533,nan,nan,nan
0.0750947,nan,nan,nan
0.0752362,nan,nan,nan
0.0753776,nan,nan,nan
0.075519,nan,nan,nan
0.0756605,nan,nan,nan
0.0758019,nan,nan,nan
0.0759432,nan,nan,nan
0.0760847,nan,nan,nan
0.0762261,nan,nan,nan
0.0763675,nan,nan,nan
0.076509,nan,nan,nan
0.0766504,nan,nan,nan
0.0767918,nan,nan,nan
0.0769333,nan,nan,nan
0.0770746,nan,nan,nan
0.0772161,nan,nan,nan
0.0773575,nan,nan,nan
0.0774989,nan,nan,nan
0.0776404,nan,nan,nan
0.0777818,nan,nan,nan
0.0779232,nan,nan,nan
0.0780646,nan,nan,nan
0.078206,nan,nan,nan
0.0783474,nan,nan,nan
0.0784889,nan,nan,nan
0.0786303,nan,nan,nan
0.0787717,nan,nan,nan
0.0789132,nan,nan,nan
0.0790545,nan,nan,nan
0.079196,nan,nan,nan
0.0793374,nan,nan,nan
0.0794788,nan,nan,nan
0.0796202,nan,nan,nan
0.0797617,nan,nan,nan
0.0799031,nan,nan,nan
0.0800445,nan,nan,nan
0.0801859,nan,nan,nan
0.0803273,nan,nan,nan
0.0804688,nan,nan,nan
0.0806102,nan,nan,nan
0.0807516,nan,nan,nan
0.0808931,nan,nan,nan
0.0810344,nan,nan,nan
0.0811758,nan,nan,nan
0.0813173,nan,nan,nan
0.0814587,nan,nan,nan
0.0816001,nan,nan,nan
0.0817416,nan,nan,nan
0.081883,nan,nan,nan
0.0820244,nan,nan,nan
0.0821658,nan,nan,nan
0.0823072,nan,nan,nan
0.0824487,nan,nan,nan
0.0825901,nan,nan,nan
0.0827315,nan,nan,nan
0.0828729,nan,nan,nan
0.0830144,nan,nan,nan
0.0831557,nan,nan,nan
0.0832972,nan,nan,nan
0.0834386,nan,nan,nan
0.08358,nan,nan,nan
0.0837215,nan,nan,nan
0.0838629,nan,nan,nan
0.0840043,nan,nan,nan
0.0841457,nan,nan,nan
0.0842871,nan,nan,nan
0.0844285,nan,nan,nan
0.08457,nan,nan,nan
0.0847114,nan,nan,nan
0.0848529,nan,nan,nan
0.0849943,nan,nan,nan
0.0851356,nan,nan,nan
0.0852771,nan,nan,nan
0.0854185,nan,nan,nan
0.0855599,nan,nan,nan
0.0857014,nan,nan,nan
0.0858428,nan,nan,nan
0.0859842,nan,nan,nan
0.0861256,nan,nan,nan
0.086267,nan,nan,nan
0.0864085,nan,nan,nan
0.0865499,nan,nan,nan
0.0866913,nan,nan,nan
0.0868328,nan,nan,nan
0.0869742,nan,nan,nan
0.0871155,nan,nan,nan
0.087257,nan,nan,nan
0.0873984,nan,nan,nan
0.0875398,nan,nan,nan
0.0876813,nan,nan,nan
0.0878227,nan,nan,nan
0.0879641,nan,nan,nan
0.0881056,nan,nan,nan
0.0882469,nan,nan,nan
0.0883883,nan,nan,nan
0.0885298,nan,nan,nan
0.0886712,nan,nan,nan
0.0888126,nan,nan,nan
0.0889541,nan,nan,nan
0.0890955,nan,nan,nan
0.0892368,nan,nan,nan
0.0893783,nan,nan,nan
0.0895197,nan,nan,nan
0.0896612,nan,nan,nan
0.0898026,nan,nan,nan
0.089944,nan,nan,nan
0.0900855,nan,nan,nan
0.0902268,nan,nan,nan
0.0903682,nan,nan,nan
0.0905097,nan,nan,nan
0.0906511,nan,nan,nan
0.0907925,nan,nan,nan
0.090934,nan,nan,nan
0.0910754,nan,nan,nan
0.0912168,nan,nan,nan
0.0913582,nan,nan,nan
0.0914996,nan,nan,nan
0.0916411,nan,nan,nan
0.0917825,nan,nan,nan
0.0919239,nan,nan,nan
0.0920653,nan,nan,nan
0.0922067,nan,nan,nan
0.0923481,nan,nan,nan
0.0924896,nan,nan,nan
0.092631,nan,nan,nan
0.0927724,nan,nan,nan
0.0929139,nan,nan,nan
0.0930553,nan,nan,nan
0.0931967,nan,nan,nan
0.0933381,nan,nan,nan
0.0934795,nan,nan,nan
0.0936209,nan,nan,nan
0.0937624,nan,nan,nan
0.0939038,nan,nan,nan
0.0940452,nan,nan,nan
0.0941867,nan,nan,nan
0.094328,nan,nan,nan
0.0944695,nan,nan,nan
0.0946109,nan,nan,nan
0.0947523,nan,nan,nan
0.0948938,nan,nan,nan
0.0950352,nan,nan,nan
0.0951766,nan,nan,nan
0.095318,nan,nan,nan
0.0954594,nan,nan,nan
0.0956008,nan,nan,nan
0.0957423,nan,nan,nan
0.0958837,nan,nan,nan
0.0960251,nan,nan,nan
0.0961666,nan,nan,nan
0.0963079,nan,nan,nan
0.0964494,nan,nan,nan
0.0965908,nan,nan,nan
0.0967322,nan,nan,nan
0.0968736,nan,nan,nan
0.0970151,nan,nan,nan
0.0971565,nan,nan,nan
0.0972979,nan,nan,nan
0.0974393,nan,nan,nan
0.0975807,nan,nan,nan
0.0977222,nan,nan,nan
0.0978636,nan,nan,nan
0.098005,nan,nan,nan
0.0981465,nan,nan,nan
0.0982879,nan,nan,nan
0.0984292,nan,nan,nan
0.0985707,nan,nan,nan
0.0987121,nan,nan,nan
0.0988536,nan,nan,nan
0.098995,nan,nan,nan
0.0991364,nan,nan,nan
0.0992779,nan,nan,nan
0.0994192,nan,nan,nan
0.0995606,nan,nan,nan
0.0997021,nan,nan,nan
0.0998435,nan,nan,nan
0.0999849,nan,nan,nan
0.100126,nan,nan,nan
0.100268,nan,nan,nan
0.100409,nan,nan,nan
0.100551,nan,nan,nan
0.100692,nan,nan,nan
0.100833,nan,nan,nan
0.100975,nan,nan,nan
0.101116,nan,nan,nan
0.101258,nan,nan,nan
0.101399,nan,nan,nan
0.101541,nan,nan,nan
0.101682,nan,nan,nan
0.101823,nan,nan,nan
0.101965,nan,nan,nan
0.102106,nan,nan,nan
0.102248,nan,nan,nan
0.102389,nan,nan,nan
0.10253,nan,nan,nan
0.102672,nan,nan,nan
0.102813,nan,nan,nan
0.102955,nan,nan,nan
0.103096,nan,nan,nan
0.103238,nan,nan,nan
0.103379,nan,nan,nan
0.10352,nan,nan,nan
0.103662,nan,nan,nan
0.103803,nan,nan,nan
0.103945,nan,nan,nan
0.104086,nan,nan,nan
0.104228,nan,nan,nan
0.104369,nan,nan,nan
0.10451,nan,nan,nan
0.104652,nan,nan,nan
0.104793,nan,nan,nan
0.104935,nan,nan,nan
0.105076,nan,nan,nan
0.105218,nan,nan,nan
0.105359,nan,nan,nan
0.1055,nan,nan,nan
0.105642,nan,nan,nan
0.105783,nan,nan,nan
0.105925,nan,nan,nan
0.106066,nan,nan,nan
0.106207,nan,nan,nan
0.106349,nan,nan,nan
0.10649,nan,nan,nan
0.106632,nan,nan,nan
0.106773,nan,nan,nan
0.106915,nan,nan,nan
0.107056,nan,nan,nan
0.107197,nan,nan,nan
0.107339,nan,nan,nan
0.10748,nan,nan,nan
0.107622,nan,nan,nan
0.107763,nan,nan,nan
0.107905,nan,nan,nan
0.108046,nan,nan,nan
0.108187,nan,nan,nan
0.108329,nan,nan,nan
0.10847,nan,nan,nan
0.108612,nan,nan,nan
0.108753,nan,nan,nan
0.108894,nan,nan,nan
0.109036,nan,nan,nan
0.109177,nan,nan,nan
0.109319,nan,nan,nan
0.10946,nan,nan,nan
0.109602,nan,nan,nan
0.109743,nan,nan,nan
0.109884,nan,nan,nan
0.110026,nan,nan,nan
0.110167,nan,nan,nan
0.110309,nan,nan,nan
0.11045,nan,nan,nan
0.110591,nan,nan,nan
0.110733,nan,nan,nan
0.110874,nan,nan,nan
0.111016,nan,nan,nan
0.111157,nan,nan,nan
0.111299,nan,nan,nan
0.11144,nan,nan,nan
0.111581,nan,nan,nan
0.111723,nan,nan,nan
0.111864,nan,nan,nan
0.112006,nan,nan,nan
0.112147,nan,nan,nan
0.112289,nan,nan,nan
0.11243,nan,nan,nan
0.112571,nan,nan,nan
0.112713,nan,nan,nan
0.112854,nan,nan,nan
0.112996,nan,nan,nan
0.113137,nan,nan,nan
0.113279,nan,nan,nan
0.11342,nan,nan,nan
0.113561,nan,nan,nan
0.113703,nan,nan,nan
0.113844,nan,nan,nan
0.113986,nan,nan,nan
0.114127,nan,nan,nan
0.114268,nan,nan,nan
0.11441,nan,nan,nan
0.114551,nan,nan,nan
0.114693,nan,nan,nan
0.114834,nan,nan,nan
0.114976,nan,nan,nan
0.115117,nan,nan,nan
0.115258,nan,nan,nan
0.1154,nan,nan,nan
0.115541,nan,nan,nan
0.115683,nan,nan,nan
0.115824,nan,nan,nan
0.115966,nan,nan,nan
0.116107,nan,nan,nan
0.116248,nan,nan,nan
0.11639,nan,nan,nan
0.116531,nan,nan,nan
0.116673,nan,nan,nan
0.116814,nan,nan,nan
0.116955,nan,nan,nan
0.117097,nan,nan,nan
0.117238,nan,nan,nan
0.11738,nan,nan,nan
0.117521,nan,nan,nan
0.117663,nan,nan,nan
0.117804,nan,nan,nan
0.117945,nan,nan,nan
0.118087,nan,nan,nan
0.118228,nan,nan,nan
0.11837,nan,nan,nan
0.118511,nan,nan,nan
0.118653,nan,nan,nan
0.118794,nan,nan,nan
0.118935,nan,nan,nan
0.119077,nan,nan,nan
0.119218,nan,nan,nan
0.11936,nan,nan,nan
0.119501,nan,nan,nan
0.119642,nan,nan,nan
0.119784,nan,nan,nan
0.119925,nan,nan,nan
0.120067,nan,nan,nan
0.120208,nan,nan,nan
0.12035,nan,nan,nan
0.120491,nan,nan,nan
0.120632,nan,nan,nan
0.120774,nan,nan,nan
0.120915,nan,nan,nan
0.121057,nan,nan,nan
0.121198,nan,nan,nan
0.12134,nan,nan,nan
0.121481,nan,nan,nan
0.121622,nan,nan,nan
0.121764,nan,nan,nan
0.121905,nan,nan,nan
0.122047,nan,nan,nan
0.122188,nan,nan,nan
0.12233,nan,nan,nan
0.122471,nan,nan,nan
0.122612,nan,nan,nan
0.122754,nan,nan,nan
0.122895,nan,nan,nan
0.123037,nan,nan,nan
0.123178,nan,nan,nan
0.123319,nan,nan,nan
0.123461,nan,nan,nan
0.123602,nan,nan,nan
0.123744,nan,nan,nan
0.123885,nan,nan,nan
0.124027,nan,nan,nan
0.124168,nan,nan,nan
0.124309,nan,nan,nan
0.124451,nan,nan,nan
0.124592,nan,nan,nan
0.124734,nan,nan,nan
0.124875,nan,nan,nan
0.125016,nan,nan,nan
0.125158,nan,nan,nan
0.125299,nan,nan,nan
0.125441,nan,nan,nan
0.125582,nan,nan,nan
0.125724,nan,nan,nan
0.125865,nan,nan,nan
0.126006,nan,nan,nan
0.126148,nan,nan,nan
0.126289,nan,nan,nan
0.126431,nan,nan,nan
0.126572,nan,nan,nan
0.126714,nan,nan,nan
0.126855,nan,nan,nan
0.126996,nan,nan,nan
0.127138,nan,nan,nan
0.127279,nan,nan,nan
0.127421,nan,nan,nan
0.127562,nan,nan,nan
0.127704,nan,nan,nan
0.127845,nan,nan,nan
0.127986,nan,nan,nan
0.128128,nan,nan,nan
0.128269,nan,nan,nan
0.128411,nan,nan,nan
0.128552,nan,nan,nan
0.128693,nan,nan,nan
0.128835,nan,nan,nan
0.128976,nan,nan,nan
0.129118,nan,nan,nan
0.129259,nan,nan,nan
0.129401,nan,nan,nan
0.129542,nan,nan,nan
0.129683,nan,nan,nan
0.129825,nan,nan,nan
0.129966,nan,nan,nan
0.130108,nan,nan,nan
0.130249,nan,nan,nan
0.130391,nan,nan,nan
0.130532,nan,nan,nan
0.130673,nan,nan,nan
0.130815,nan,nan,nan
0.130956,nan,nan,nan
0.131098,nan,nan,nan
0.131239,nan,nan,nan
0.13138,nan,nan,nan
0.131522,nan,nan,nan
0.131663,nan,nan,nan
0.131805,nan,nan,nan
0.131946,nan,nan,nan
0.132088,nan,nan,nan
0.132229,nan,nan,nan
0.13237,nan,nan,nan
0.132512,nan,nan,nan
0.132653,nan,nan,nan
0.132795,nan,nan,nan
0.132936,nan,nan,nan
0.133078,nan,nan,nan
0.133219,nan,nan,nan
0.13336,nan,nan,nan
0.133502,nan,nan,nan
0.133643,nan,nan,nan
0.133785,nan,nan,nan
0.133926,nan,nan,nan
0.134067,nan,nan,nan
0.134209,nan,nan,nan
0.13435,nan,nan,nan
0.134492,nan,nan,nan
0.134633,nan,nan,nan
0.134775,nan,nan,nan
0.134916,nan,nan,nan
0.135057,nan,nan,nan
0.135199,nan,nan,nan
0.13534,nan,nan,nan
0.135482,nan,nan,nan
0.135623,nan,nan,nan
0.135765,nan,nan,nan
0.135906,nan,nan,nan
0.136047,nan,nan,nan
0.136189,nan,nan,nan
0.13633,nan,nan,nan
0.136472,nan,nan,nan
0.136613,nan,nan,nan
0.136754,nan,nan,nan
0.136896,nan,nan,nan
0.137037,nan,nan,nan
0.137179,nan,nan,nan
0.13732,nan,nan,nan
0.137462,nan,nan,nan
0.137603,nan,nan,nan
0.137744,nan,nan,nan
0.137886,nan,nan,nan
0.138027,nan,nan,nan
0.138169,nan,nan,nan
0.13831,nan,nan,nan
0.138452,nan,nan,nan
0.138593,nan,nan,nan
0.138734,nan,nan,nan
0.138876,nan,nan,nan
0.139017,nan,nan,nan
0.139159,nan,nan,nan
0.1393,nan,nan,nan
0.139441,nan,nan,nan
0.139583,nan,nan,nan
0.139724,nan,nan,nan
0.139866,nan,nan,nan
0.140007,nan,nan,nan
0.140149,nan,nan,nan
0.14029,nan,nan,nan
0.140431,nan,nan,nan
0.140573,nan,nan,nan
0.140714,nan,nan,nan
0.140856,nan,nan,nan
0.140997,nan,nan,nan
0.141139,nan,nan,nan
0.14128,nan,nan,nan
0.141421,nan,nan,nan
0.141563,nan,nan,nan
0.141704,nan,nan,nan
0.141846,nan,nan,nan
0.141987,nan,nan,nan
0.142128,nan,nan,nan
0.14227,nan,nan,nan
0.142411,nan,nan,nan
0.142553,nan,nan,nan
0.142694,nan,nan,nan
0.142836,nan,nan,nan
0.142977,nan,nan,nan
0.143118,nan,nan,nan
0.14326,nan,nan,nan
0.143401,nan,nan,nan
0.143543,nan,nan,nan
0.143684,nan,nan,nan
0.143826,nan,nan,nan
0.143967,nan,nan,nan
0.144108,nan,nan,nan
0.14425,nan,nan,nan
0.144391,nan,nan,nan
0.144533,nan,nan,nan
0.144674,nan,nan,nan
0.144816,nan,nan,nan
0.144957,nan,nan,nan
0.145098,nan,nan,nan
0.14524,nan,nan,nan
0.145381,nan,nan,nan
0.145523,nan,nan,nan
0.145664,nan,nan,nan
0.145805,nan,nan,nan
0.145947,nan,nan,nan
0.146088,nan,nan,nan
0.14623,nan,nan,nan
0.146371,nan,nan,nan
0.146513,nan,nan,nan
0.146654,nan,nan,nan
0.146795,nan,nan,nan
0.146937,nan,nan,nan
0.147078,nan,nan,nan
0.14722,nan,nan,nan
0.147361,nan,nan,nan
0.147502,nan,nan,nan
0.147644,nan,nan,nan
0.147785,nan,nan,nan
0.147927,nan,nan,nan
0.148068,nan,nan,nan
0.14821,nan,nan,nan
0.148351,nan,nan,nan
0.148492,nan,nan,nan
0.148634,nan,nan,nan
0.148775,nan,nan,nan
0.148917,nan,nan,nan
0.149058,nan,nan,nan
0.1492,nan,nan,nan
0.149341,nan,nan,nan
0.149482,nan,nan,nan
0.149624,nan,nan,nan
0.149765,nan,nan,nan
0.149907,nan,nan,nan
0.150048,nan,nan,nan
0.150189,nan,nan,nan
0.150331,nan,nan,nan
0.150472,nan,nan,nan
0.150614,nan,nan,nan
0.150755,nan,nan,nan
0.150897,nan,nan,nan
0.151038,nan,nan,nan
0.151179,nan,nan,nan
0.151321,nan,nan,nan
0.151462,nan,nan,nan
0.151604,nan,nan,nan
0.151745,nan,nan,nan
0.151887,nan,nan,nan
0.152028,nan,nan,nan
0.152169,nan,nan,nan
0.152311,nan,nan,nan
0.152452,nan,nan,nan
0.152594,nan,nan,nan
0.152735,nan,nan,nan
0.152877,nan,nan,nan
0.153018,nan,nan,nan
0.153159,nan,nan,nan
0.153301,nan,nan,nan
0.153442,nan,nan,nan
0.153584,nan,nan,nan
0.153725,nan,nan,nan
0.153866,nan,nan,nan
0.154008,nan,nan,nan
0.154149,nan,nan,nan
0.154291,nan,nan,nan
0.154432,nan,nan,nan
0.154574,nan,nan,nan
0.154715,nan,nan,nan
0.154856,nan,nan,nan
0.154998,nan,nan,nan
0.155139,nan,nan,nan
0.155281,nan,nan,nan
0.155422,nan,nan,nan
0.155563,nan,nan,nan
0.155705,nan,nan,nan
0.155846,nan,nan,nan
0.155988,nan,nan,nan
0.156129,nan,nan,nan
0.156271,nan,nan,nan
0.156412,nan,nan,nan
0.156553,nan,nan,nan
0.156695,nan,nan,nan
0.156836,nan,nan,nan
0.156978,nan,nan,nan
0.157119,nan,nan,nan
0.157261,nan,nan,nan
0.157402,nan,nan,nan
0.157543,nan,nan,nan
0.157685,nan,nan,nan
0.157826,nan,nan,nan
0.157968,nan,nan,nan
0.158109,nan,nan,nan
0.15825,nan,nan,nan
0.158392,nan,nan,nan
0.158533,nan,nan,nan
0.158675,nan,nan,nan
0.158816,nan,nan,nan
0.158958,nan,nan,nan
0.159099,nan,nan,nan
0.159241,nan,nan,nan
0.159382,nan,nan,nan
0.159523,nan,nan,nan
0.159665,nan,nan,nan
0.159806,nan,nan,nan
0.159948,nan,nan,nan
0.160089,nan,nan,nan
0.16023,nan,nan,nan
0.160372,nan,nan,nan
0.160513,nan,nan,nan
0.160655,nan,nan,nan
0.160796,nan,nan,nan
0.160938,nan,nan,nan
0.161079,nan,nan,nan
0.16122,nan,nan,nan
0.161362,nan,nan,nan
0.161503,nan,nan,nan
0.161645,nan,nan,nan
0.161786,nan,nan,nan
0.161927,nan,nan,nan
0.162069,nan,nan,nan
0.16221,nan,nan,nan
0.162352,nan,nan,nan
0.162493,nan,nan,nan
0.162635,nan,nan,nan
0.162776,nan,nan,nan
0.162917,nan,nan,nan
0.163059,nan,nan,nan
0.1632,nan,nan,nan
0.163342,nan,nan,nan
0.163483,nan,nan,nan
0.163625,nan,nan,nan
0.163766,nan,nan,nan
0.163907,nan,nan,nan
0.164049,nan,nan,nan
0.16419,nan,nan,nan
0.164332,nan,nan,nan
0.164473,nan,nan,nan
0.164614,nan,nan,nan
0.164756,nan,nan,nan
0.164897,nan,nan,nan
0.165039,nan,nan,nan
0.16518,nan,nan,nan
0.165322,nan,nan,nan
0.165463,nan,nan,nan
0.165604,nan,nan,nan
0.165746,nan,nan,nan
0.165887,nan,nan,nan
0.166029,nan,nan,nan
0.16617,nan,nan,nan
0.166312,nan,nan,nan
0.166453,nan,nan,nan
0.166594,nan,nan,nan
0.166736,nan,nan,nan
0.166877,nan,nan,nan
0.167019,nan,nan,nan
0.16716,nan,nan,nan
0.167302,nan,nan,nan
0.167443,nan,nan,nan
0.167584,nan,nan,nan
0.167726,nan,nan,nan
0.167867,nan,nan,nan
0.168009,nan,nan,nan
0.16815,nan,nan,nan
0.168291,nan,nan,nan
0.168433,nan,nan,nan
0.168574,nan,nan,nan
0.168716,nan,nan,nan
0.168857,nan,nan,nan
0.168999,nan,nan,nan
0.16914,nan,nan,nan
0.169281,nan,nan,nan
0.169423,nan,nan,nan
0.169564,nan,nan,nan
0.169706,nan,nan,nan
0.169847,nan,nan,nan
0.169988,nan,nan,nan
0.17013,nan,nan,nan
0.170271,nan,nan,nan
0.170413,nan,nan,nan
0.170554,nan,nan,nan
0.170696,nan,nan,nan
0.170837,nan,nan,nan
0.170978,nan,nan,nan
0.17112,nan,nan,nan
0.171261,nan,nan,nan
0.171403,nan,nan,nan
0.171544,nan,nan,nan
0.171686,nan,nan,nan
0.171827,nan,nan,nan
0.171968,nan,nan,nan
0.17211,nan,nan,nan
0.172251,nan,nan,nan
0.172393,nan,nan,nan
0.172534,nan,nan,nan
0.172675,nan,nan,nan
0.172817,nan,nan,nan
0.172958,nan,nan,nan
0.1731,nan,nan,nan
0.173241,nan,nan,nan
0.173383,nan,nan,nan
0.173524,nan,nan,nan
0.173665,nan,nan,nan
0.173807,nan,nan,nan
0.173948,nan,nan,nan
0.17409,nan,nan,nan
0.174231,nan,nan,nan
0.174373,nan,nan,nan
0.174514,nan,nan,nan
0.174655,nan,nan,nan
0.174797,nan,nan,nan
0.174938,nan,nan,nan
0.17508,nan,nan,nan
0.175221,nan,nan,nan
0.175363,nan,nan,nan
0.175504,nan,nan,nan
0.175645,nan,nan,nan
0.175787,nan,nan,nan
0.175928,nan,nan,nan
0.17607,nan,nan,nan
0.176211,nan,nan,nan
0.176352,nan,nan,nan
0.176494,nan,nan,nan
0.176635,nan,nan,nan
0.176777,nan,nan,nan
0.176918,nan,nan,nan
0.17706,nan,nan,nan
0.177201,nan,nan,nan
0.177342,nan,nan,nan
0.177484,nan,nan,nan
0.177625,nan,nan,nan
0.177767,nan,nan,nan
0.177908,nan,nan,nan
0.17805,nan,nan,nan
0.178191,nan,nan,nan
0.178332,nan,nan,nan
0.178474,nan,nan,nan
0.178615,nan,nan,nan
0.178757,nan,nan,nan
0.178898,nan,nan,nan
0.179039,nan,nan,nan
0.179181,nan,nan,nan
0.179322,nan,nan,nan
0.179464,nan,nan,nan
0.179605,nan,nan,nan
0.179747,nan,nan,nan
0.179888,nan,nan,nan
0.180029,nan,nan,nan
0.180171,nan,nan,nan
0.180312,nan,nan,nan
0.180454,nan,nan,nan
0.180595,nan,nan,nan
0.180736,nan,nan,nan
0.180878,nan,nan,nan
0.181019,nan,nan,nan
0.181161,nan,nan,nan
0.181302,nan,nan,nan
0.181444,nan,nan,nan
0.181585,nan,nan,nan
0.181726,nan,nan,nan
0.181868,nan,nan,nan
0.182009,nan,nan,nan
0.182151,nan,nan,nan
0.182292,nan,nan,nan
0.182434,nan,nan,nan
0.182575,nan,nan,nan
0.182716,nan,nan,nan
0.182858,nan,nan,nan
0.182999,nan,nan,nan
0.183141,nan,nan,nan
0.183282,nan,nan,nan
0.183424,nan,nan,nan
0.183565,nan,nan,nan
0.183706,nan,nan,nan
0.183848,nan,nan,nan
0.183989,nan,nan,nan
0.184131,nan,nan,nan
0.184272,nan,nan,nan
0.184413,nan,nan,nan
0.184555,nan,nan,nan
0.184696,nan,nan,nan
0.184838,nan,nan,nan
0.184979,nan,nan,nan
0.185121,nan,nan,nan
0.185262,nan,nan,nan
0.185403,nan,nan,nan
0.185545,nan,nan,nan
0.185686,nan,nan,nan
0.185828,nan,nan,nan
0.185969,nan,nan,nan
0.186111,nan,nan,nan
0.186252,nan,nan,nan
0.186393,nan,nan,nan
0.186535,nan,nan,nan
0.186676,nan,nan,nan
0.186818,nan,nan,nan
0.186959,nan,nan,nan
0.1871,nan,nan,nan
0.187242,nan,nan,nan
0.187383,nan,nan,nan
0.187525,nan,nan,nan
0.187666,nan,nan,nan
0.187808,nan,nan,nan
0.187949,nan,nan,nan
0.18809,nan,nan,nan
0.188232,nan,nan,nan
0.188373,nan,nan,nan
0.188515,nan,nan,nan
0.188656,nan,nan,nan
0.188797,nan,nan,nan
0.188939,nan,nan,nan
0.18908,nan,nan,nan
0.189222,nan,nan,nan
0.189363,nan,nan,nan
0.189505,nan,nan,nan
0.189646,nan,nan,nan
0.189787,nan,nan,nan
0.189929,nan,nan,nan
0.19007,nan,nan,nan
0.190212,nan,nan,nan
0.190353,nan,nan,nan
0.190495,nan,nan,nan
0.190636,nan,nan,nan
0.190777,nan,nan,nan
0.190919,nan,nan,nan
0.19106,nan,nan,nan
0.191202,nan,nan,nan
0.191343,nan,nan,nan
0.191485,nan,nan,nan
0.191626,nan,nan,nan
0.191767,nan,nan,nan
0.191909,nan,nan,nan
0.19205,nan,nan,nan
0.192192,nan,nan,nan
0.192333,nan,nan,nan
0.192474,nan,nan,nan
0.192616,nan,nan,nan
0.192757,nan,nan,nan
0.192899,nan,nan,nan
0.19304,nan,nan,nan
0.193182,nan,nan,nan
0.193323,nan,nan,nan
0.193464,nan,nan,nan
0.193606,nan,nan,nan
0.193747,nan,nan,nan
0.193889,nan,nan,nan
0.19403,nan,nan,nan
0.194172,nan,nan,nan
0.194313,nan,nan,nan
0.194454,nan,nan,nan
0.194596,nan,nan,nan
0.194737,nan,nan,nan
0.194879,nan,nan,nan
0.19502,nan,nan,nan
0.195161,nan,nan,nan
0.195303,nan,nan,nan
0.195444,nan,nan,nan
0.195586,nan,nan,nan
0.195727,nan,nan,nan
0.195869,nan,nan,nan
0.19601,nan,nan,nan
0.196151,nan,nan,nan
0.196293,nan,nan,nan
0.196434,nan,nan,nan
0.196576,nan,nan,nan
0.196717,nan,nan,nan
0.196859,nan,nan,nan
0.197,nan,nan,nan
0.197141,nan,nan,nan
0.197283,nan,nan,nan
0.197424,nan,nan,nan
0.197566,nan,nan,nan
0.197707,nan,nan,nan
0.197849,nan,nan,nan
0.19799,nan,nan,nan
0.198131,nan,nan,nan
0.198273,nan,nan,nan
0.198414,nan,nan,nan
0.198556,nan,nan,nan
0.198697,nan,nan,nan
0.198838,nan,nan,nan
0.19898,nan,nan,nan
0.199121,nan,nan,nan
0.199263,nan,nan,nan
0.199404,nan,nan,nan
0.199546,nan,nan,nan
0.199687,nan,nan,nan
0.199828,nan,nan,nan
0.19997,nan,nan,nan
0.200111,nan,nan,nan
0.200253,nan,nan,nan
0.200394,nan,nan,nan
0.200536,nan,nan,nan
0.200677,nan,nan,nan
0.200818,nan,nan,nan
0.20096,nan,nan,nan
0.201101,nan,nan,nan
0.201243,nan,nan,nan
0.201384,nan,nan,nan
0.201525,nan,nan,nan
0.201667,nan,nan,nan
0.201808,nan,nan,nan
0.20195,nan,nan,nan
0.202091,nan,nan,nan
0.202233,nan,nan,nan
0.202374,nan,nan,nan
0.202515,nan,nan,nan
0.202657,nan,nan,nan
0.202798,nan,nan,nan
0.20294,nan,nan,nan
0.203081,nan,nan,nan
0.203222,nan,nan,nan
0.203364,nan,nan,nan
0.203505,nan,nan,nan
0.203647,nan,nan,nan
0.203788,nan,nan,nan
0.20393,nan,nan,nan
0.204071,nan,nan,nan
0.204212,nan,nan,nan
0.204354,nan,nan,nan
0.204495,nan,nan,nan
0.204637,nan,nan,nan
0.204778,nan,nan,nan
0.20492,nan,nan,nan
0.205061,nan,nan,nan
0.205202,nan,nan,nan
0.205344,nan,nan,nan
0.205485,nan,nan,nan
0.205627,nan,nan,nan
0.205768,nan,nan,nan
0.20591,nan,nan,nan
0.206051,nan,nan,nan
0.206192,nan,nan,nan
0.206334,nan,nan,nan
0.206475,nan,nan,nan
0.206617,nan,nan,nan
0.206758,nan,nan,nan
0.206899,nan,nan,nan
0.207041,nan,nan,nan
0.207182,nan,nan,nan
0.207324,nan,nan,nan
0.207465,nan,nan,nan
0.207607,nan,nan,nan
0.207748,nan,nan,nan
0.207889,nan,nan,nan
0.208031,nan,nan,nan
0.208172,nan,nan,nan
0.208314,nan,nan,nan
0.208455,nan,nan,nan
0.208597,nan,nan,nan
0.208738,nan,nan,nan
0.208879,nan,nan,nan
0.209021,nan,nan,nan
0.209162,nan,nan,nan
0.209304,nan,nan,nan
0.209445,nan,nan,nan
0.209586,nan,nan,nan
0.209728,nan,nan,nan
0.209869,nan,nan,nan
0.210011,nan,nan,nan
0.210152,nan,nan,nan
0.210294,nan,nan,nan
0.210435,nan,nan,nan
0.210576,nan,nan,nan
0.210718,nan,nan,nan
0.210859,nan,nan,nan
0.211001,nan,nan,nan
0.211142,nan,nan,nan
0.211283,nan,nan,nan
0.211425,nan,nan,nan
0.211566,nan,nan,nan
0.211708,nan,nan,nan
0.211849,nan,nan,nan
0.211991,nan,nan,nan
0.212132,nan,nan,nan
0.212273,nan,nan,nan
0.212415,nan,nan,nan
0.212556,nan,nan,nan
0.212698,nan,nan,nan
0.212839,nan,nan,nan
0.212981,nan,nan,nan
0.213122,nan,nan,nan
0.213263,nan,nan,nan
0.213405,nan,nan,nan
0.213546,nan,nan,nan
0.213688,nan,nan,nan
0.213829,nan,nan,nan
0.213971,nan,nan,nan
0.214112,nan,nan,nan
0.214253,nan,nan,nan
0.214395,nan,nan,nan
0.214536,nan,nan,nan
0.214678,nan,nan,nan
0.214819,nan,nan,nan
0.214961,nan,nan,nan
0.215102,nan,nan,nan
0.215243,nan,nan,nan
0.215385,nan,nan,nan
0.215526,nan,nan,nan
0.215668,nan,nan,nan
0.215809,nan,nan,nan
0.21595,nan,nan,nan
0.216092,nan,nan,nan
0.216233,nan,nan,nan
0.216375,nan,nan,nan
0.216516,nan,nan,nan
0.216658,nan,nan,nan
0.216799,nan,nan,nan
0.21694,nan,nan,nan
0.217082,nan,nan,nan
0.217223,nan,nan,nan
0.217365,nan,nan,nan
0.217506,nan,nan,nan
0.217647,nan,nan,nan
0.217789,nan,nan,nan
0.21793,nan,nan,nan
0.218072,nan,nan,nan
0.218213,nan,nan,nan
0.218355,nan,nan,nan
0.218496,nan,nan,nan
0.218637,nan,nan,nan
0.218779,nan,nan,nan
0.21892,nan,nan,nan
0.219062,nan,nan,nan
0.219203,nan,nan,nan
0.219345,nan,nan,nan
0.219486,nan,nan,nan
0.219627,nan,nan,nan
0.219769,nan,nan,nan
0.21991,nan,nan,nan
0.220052,nan,nan,nan
0.220193,nan,nan,nan
0.220334,nan,nan,nan
0.220476,nan,nan,nan
0.220617,nan,nan,nan
0.220759,nan,nan,nan
0.2209,nan,nan,nan
0.221042,nan,nan,nan
0.221183,nan,nan,nan
0.221324,nan,nan,nan
0.221466,nan,nan,nan
0.221607,nan,nan,nan
0.221749,nan,nan,nan
0.22189,nan,nan,nan
0.222032,nan,nan,nan
0.222173,nan,nan,nan
0.222314,nan,nan,nan
0.222456,nan,nan,nan
0.222597,nan,nan,nan
0.222739,nan,nan,nan
0.22288,nan,nan,nan
0.223022,nan,nan,nan
0.223163,nan,nan,nan
0.223304,nan,nan,nan
0.223446,nan,nan,nan
0.223587,nan,nan,nan
0.223729,nan,nan,nan
0.22387,nan,nan,nan
0.224011,nan,nan,nan
0.224153,nan,nan,nan
0.224294,nan,nan,nan
0.224436,nan,nan,nan
0.224577,nan,nan,nan
0.224719,nan,nan,nan
0.22486,nan,nan,nan
0.225001,nan,nan,nan
0.225143,nan,nan,nan
0.225284,nan,nan,nan
0.225426,nan,nan,nan
0.225567,nan,nan,nan
0.225708,nan,nan,nan
0.22585,nan,nan,nan
0.225991,nan,nan,nan
0.226133,nan,nan,nan
0.226274,nan,nan,nan
0.226416,nan,nan,nan
0.226557,nan,nan,nan
0.226698,nan,nan,nan
0.22684,nan,nan,nan
0.226981,nan,nan,nan
0.227123,nan,nan,nan
0.227264,nan,nan,nan
0.227406,nan,nan,nan
0.227547,nan,nan,nan
0.227688,nan,nan,nan
0.22783,nan,nan,nan
0.227971,nan,nan,nan
0.228113,nan,nan,nan
0.228254,nan,nan,nan
0.228395,nan,nan,nan
0.228537,nan,nan,nan
0.228678,nan,nan,nan
0.22882,nan,nan,nan
0.228961,nan,nan,nan
0.229103,nan,nan,nan
0.229244,nan,nan,nan
0.229385,nan,nan,nan
0.229527,nan,nan,nan
0.229668,nan,nan,nan
0.22981,nan,nan,nan
0.229951,nan,nan,nan
0.230093,nan,nan,nan
0.230234,nan,nan,nan
0.230375,nan,nan,nan
0.230517,nan,nan,nan
0.230658,nan,nan,nan
0.2308,nan,nan,nan
0.230941,nan,nan,nan
0.231083,nan,nan,nan
0.231224,nan,nan,nan
0.231365,nan,nan,nan
0.231507,nan,nan,nan
0.231648,nan,nan,nan
0.23179,nan,nan,nan
0.231931,nan,nan,nan
0.232073,nan,nan,nan
0.232214,nan,nan,nan
0.232355,nan,nan,nan
0.232497,nan,nan,nan
0.232638,nan,nan,nan
0.23278,nan,nan,nan
0.232921,nan,nan,nan
0.233062,nan,nan,nan
0.233204,nan,nan,nan
0.233345,nan,nan,nan
0.233487,nan,nan,nan
0.233628,nan,nan,nan
0.23377,nan,nan,nan
0.233911,nan,nan,nan
0.234052,nan,nan,nan
0.234194,nan,nan,nan
0.234335,nan,nan,nan
0.234477,nan,nan,nan
0.234618,nan,nan,nan
0.234759,nan,nan,nan
0.234901,nan,nan,nan
0.235042,nan,nan,nan
0.235184,nan,nan,nan
0.235325,nan,nan,nan
0.235467,nan,nan,nan
0.235608,nan,nan,nan
0.235749,nan,nan,nan
0.235891,nan,nan,nan
0.236032,nan,nan,nan
0.236174,nan,nan,nan
0.236315,nan,nan,nan
0.236457,nan,nan,nan
0.236598,nan,nan,nan
0.236739,nan,nan,nan
0.236881,nan,nan,nan
0.237022,nan,nan,nan
0.237164,nan,nan,nan
0.237305,nan,nan,nan
0.237447,nan,nan,nan
0.237588,nan,nan,nan
0.237729,nan,nan,nan
0.237871,nan,nan,nan
0.238012,nan,nan,nan
0.238154,nan,nan,nan
0.238295,nan,nan,nan
0.238436,nan,nan,nan
0.238578,nan,nan,nan
0.238719,nan,nan,nan
0.238861,nan,nan,nan
0.239002,nan,nan,nan
0.239144,nan,nan,nan
0.239285,nan,nan,nan
0.239426,nan,nan,nan
0.239568,nan,nan,nan
0.239709,nan,nan,nan
0.239851,nan,nan,nan
0.239992,nan,nan,nan
0.240134,nan,nan,nan
0.240275,nan,nan,nan
0.240416,nan,nan,nan
0.240558,nan,nan,nan
0.240699,nan,nan,nan
0.240841,nan,nan,nan
0.240982,nan,nan,nan
0.241123,nan,nan,nan
0.241265,nan,nan,nan
0.241406,nan,nan,nan
0.241548,nan,nan,nan
0.241689,nan,nan,nan
0.241831,nan,nan,nan
0.241972,nan,nan,nan
0.242113,nan,nan,nan
0.242255,nan,nan,nan
0.242396,nan,nan,nan
0.242538,nan,nan,nan
0.242679,nan,nan,nan
0.24282,nan,nan,nan
0.242962,nan,nan,nan
0.243103,nan,nan,nan
0.243245,nan,nan,nan
0.243386,nan,nan,nan
0.243528,nan,nan,nan
0.243669,nan,nan,nan
0.24381,nan,nan,nan
0.243952,nan,nan,nan
0.244093,nan,nan,nan
0.244235,nan,nan,nan
0.244376,nan,nan,nan
0.244518,nan,nan,nan
0.244659,nan,nan,nan
0.2448,nan,nan,nan
0.244942,nan,nan,nan
0.245083,nan,nan,nan
0.245225,nan,nan,nan
0.245366,nan,nan,nan
0.245508,nan,nan,nan
0.245649,nan,nan,nan
0.24579,nan,nan,nan
0.245932,nan,nan,nan
0.246073,nan,nan,nan
0.246215,nan,nan,nan
0.246356,nan,nan,nan
0.246497,nan,nan,nan
0.246639,nan,nan,nan
0.24678,nan,nan,nan
0.246922,nan,nan,nan
0.247063,nan,nan,nan
0.247205,nan,nan,nan
0.247346,nan,nan,nan
0.247487,nan,nan,nan
0.247629,nan,nan,nan
0.24777,nan,nan,nan
0.247912,nan,nan,nan
0.248053,nan,nan,nan
0.248195,nan,nan,nan
0.248336,nan,nan,nan
0.248477,nan,nan,nan
0.248619,nan,nan,nan
0.24876,nan,nan,nan
0.248902,nan,nan,nan
0.249043,nan,nan,nan
0.249184,nan,nan,nan
0.249326,nan,nan,nan
0.249467,nan,nan,nan
0.249609,nan,nan,nan
0.24975,nan,nan,nan
0.249892,nan,nan,nan
0.250033,nan,nan,nan
0.250174,nan,nan,nan
0.250316,nan,nan,nan
0.250457,nan,nan,nan
0.250599,nan,nan,nan
0.25074,nan,nan,nan
0.250881,nan,nan,nan
0.251023,nan,nan,nan
0.251164,nan,nan,nan
0.251306,nan,nan,nan
0.251447,nan,nan,nan
0.251589,nan,nan,nan
0.25173,nan,nan,nan
0.251871,nan,nan,nan
0.252013,nan,nan,nan
0.252154,nan,nan,nan
0.252296,nan,nan,nan
0.252437,nan,nan,nan
0.252579,nan,nan,nan
0.25272,nan,nan,nan
0.252861,nan,nan,nan
0.253003,nan,nan,nan
0.253144,nan,nan,nan
0.253286,nan,nan,nan
0.253427,nan,nan,nan
0.253569,nan,nan,nan
0.25371,nan,nan,nan
0.253851,nan,nan,nan
0.253993,nan,nan,nan
0.254134,nan,nan,nan
0.254276,nan,nan,nan
0.254417,nan,nan,nan
0.254558,nan,nan,nan
0.2547,nan,nan,nan
0.254841,nan,nan,nan
0.254983,nan,nan,nan
0.255124,nan,nan,nan
0.255266,nan,nan,nan
0.255407,nan,nan,nan
0.255548,nan,nan,nan
0.25569,nan,nan,nan
0.255831,nan,nan,nan
0.255973,nan,nan,nan
0.256114,nan,nan,nan
0.256256,nan,nan,nan
0.256397,nan,nan,nan
0.256538,nan,nan,nan
0.25668,nan,nan,nan
0.256821,nan,nan,nan
0.256963,nan,nan,nan
0.257104,nan,nan,nan
0.257245,nan,nan,nan
0.257387,nan,nan,nan
0.257528,nan,nan,nan
0.25767,nan,nan,nan
0.257811,nan,nan,nan
0.257953,nan,nan,nan
0.258094,nan,nan,nan
0.258235,nan,nan,nan
0.258377,nan,nan,nan
0.258518,nan,nan,nan
0.25866,nan,nan,nan
0.258801,nan,nan,nan
0.258943,nan,nan,nan
0.259084,nan,nan,nan
0.259225,nan,nan,nan
0.259367,nan,nan,nan
0.259508,nan,nan,nan
0.25965,nan,nan,nan
0.259791,nan,nan,nan
0.259932,nan,nan,nan
0.260074,nan,nan,nan
0.260215,nan,nan,nan
0.260357,nan,nan,nan
0.260498,nan,nan,nan
0.26064,nan,nan,nan
0.260781,nan,nan,nan
0.260922,nan,nan,nan
0.261064,nan,nan,nan
0.261205,nan,nan,nan
0.261347,nan,nan,nan
0.261488,nan,nan,nan
0.26163,nan,nan,nan
0.261771,nan,nan,nan
0.261912,nan,nan,nan
0.262054,nan,nan,nan
0.262195,nan,nan,nan
0.262337,nan,nan,nan
0.262478,nan,nan,nan
0.262619,nan,nan,nan
0.262761,nan,nan,nan
0.262902,nan,nan,nan
0.263044,nan,nan,nan
0.263185,nan,nan,nan
0.263327,nan,nan,nan
0.263468,nan,nan,nan
0.263609,nan,nan,nan
0.263751,nan,nan,nan
0.263892,nan,nan,nan
0.264034,nan,nan,nan
0.264175,nan,nan,nan
0.264317,nan,nan,nan
0.264458,nan,nan,nan
0.264599,nan,nan,nan
0.264741,nan,nan,nan
0.264882,nan,nan,nan
0.265024,nan,nan,nan
0.265165,nan,nan,nan
0.265306,nan,nan,nan
0.265448,nan,nan,nan
0.265589,nan,nan,nan
0.265731,nan,nan,nan
0.265872,nan,nan,nan
0.266014,nan,nan,nan
0.266155,nan,nan,nan
0.266296,nan,nan,nan
0.266438,nan,nan,nan
0.266579,nan,nan,nan
0.266721,nan,nan,nan
0.266862,nan,nan,nan
0.267004,nan,nan,nan
0.267145,nan,nan,nan
0.267286,nan,nan,nan
0.267428,nan,nan,nan
0.267569,nan,nan,nan
0.267711,nan,nan,nan
0.267852,nan,nan,nan
0.267993,nan,nan,nan
0.268135,nan,nan,nan
0.268276,nan,nan,nan
0.268418,nan,nan,nan
0.268559,nan,nan,nan
0.268701,nan,nan,nan
0.268842,nan,nan,nan
0.268983,nan,nan,nan
0.269125,nan,nan,nan
0.269266,nan,nan,nan
0.269408,nan,nan,nan
0.269549,nan,nan,nan
0.269691,nan,nan,nan
0.269832,nan,nan,nan
0.269973,nan,nan,nan
0.270115,nan,nan,nan
0.270256,nan,nan,nan
0.270398,nan,nan,nan
0.270539,nan,nan,nan
0.270681,nan,nan,nan
0.270822,nan,nan,nan
0.270963,nan,nan,nan
0.271105,nan,nan,nan
0.271246,nan,nan,nan
0.271388,nan,nan,nan
0.271529,nan,nan,nan
0.27167,nan,nan,nan
0.271812,nan,nan,nan
0.271953,nan,nan,nan
0.272095,nan,nan,nan
0.272236,nan,nan,nan
0.272378,nan,nan,nan
0.272519,nan,nan,nan
0.27266,nan,nan,nan
0.272802,nan,nan,nan
0.272943,nan,nan,nan
0.273085,nan,nan,nan
0.273226,nan,nan,nan
0.273367,nan,nan,nan
0.273509,nan,nan,nan
0.27365,nan,nan,nan
0.273792,nan,nan,nan
0.273933,nan,nan,nan
0.274075,nan,nan,nan
0.274216,nan,nan,nan
0.274357,nan,nan,nan
0.274499,nan,nan,nan
0.27464,nan,nan,nan
0.274782,nan,nan,nan
0.274923,nan,nan,nan
0.275065,nan,nan,nan
0.275206,nan,nan,nan
0.275347,nan,nan,nan
0.275489,nan,nan,nan
0.27563,nan,nan,nan
0.275772,nan,nan,nan
0.275913,nan,nan,nan
0.276055,nan,nan,nan
0.276196,nan,nan,nan
0.276337,nan,nan,nan
0.276479,nan,nan,nan
0.27662,nan,nan,nan
0.276762,nan,nan,nan
0.276903,nan,nan,nan
0.277045,nan,nan,nan
0.277186,nan,nan,nan
0.277327,nan,nan,nan
0.277469,nan,nan,nan
0.27761,nan,nan,nan
0.277752,nan,nan,nan
0.277893,nan,nan,nan
0.278034,nan,nan,nan
0.278176,nan,nan,nan
0.278317,nan,nan,nan
0.278459,nan,nan,nan
0.2786,nan,nan,nan
0.278742,nan,nan,nan
0.278883,nan,nan,nan
0.279024,nan,nan,nan
0.279166,nan,nan,nan
0.279307,nan,nan,nan
0.279449,nan,nan,nan
0.27959,nan,nan,nan
0.279731,nan,nan,nan
0.279873,nan,nan,nan
0.280014,nan,nan,nan
0.280156,nan,nan,nan
0.280297,nan,nan,nan
0.280439,nan,nan,nan
0.28058,nan,nan,nan
0.280721,nan,nan,nan
0.280863,nan,nan,nan
0.281004,nan,nan,nan
0.281146,nan,nan,nan
0.281287,nan,nan,nan
0.281428,nan,nan,nan
0.28157,nan,nan,nan
0.281711,nan,nan,nan
0.281853,nan,nan,nan
0.281994,nan,nan,nan
0.282136,nan,nan,nan
0.282277,nan,nan,nan
0.282418,nan,nan,nan
0.28256,nan,nan,nan
0.282701,nan,nan,nan
0.282843,nan,nan,nan
0.282984,nan,nan,nan
0.283126,nan,nan,nan
0.283267,nan,nan,nan
0.283408,nan,nan,nan
0.28355,nan,nan,nan
0.283691,nan,nan,nan
0.283833,nan,nan,nan
0.283974,nan,nan,nan
0.284116,nan,nan,nan
0.284257,nan,nan,nan
0.284398,nan,nan,nan
0.28454,nan,nan,nan
0.284681,nan,nan,nan
0.284823,nan,nan,nan
0.284964,nan,nan,nan
0.285105,nan,nan,nan
0.285247,nan,nan,nan
0.285388,nan,nan,nan
0.28553,nan,nan,nan
0.285671,nan,nan,nan
0.285813,nan,nan,nan
0.285954,nan,nan,nan
0.286095,nan,nan,nan
0.286237,nan,nan,nan
0.286378,nan,nan,nan
0.28652,nan,nan,nan
0.286661,nan,nan,nan
0.286803,nan,nan,nan
0.286944,nan,nan,nan
0.287085,nan,nan,nan
0.287227,nan,nan,nan
0.287368,nan,nan,nan
0.28751,nan,nan,nan
0.287651,nan,nan,nan
0.287793,nan,nan,nan
0.287934,nan,nan,nan
0.288075,nan,nan,nan
0.288217,nan,nan,nan
0.288358,nan,nan,nan
0.2885,nan,nan,nan
0.288641,nan,nan,nan
0.288782,nan,nan,nan
0.288924,nan,nan,nan
0.289065,nan,nan,nan
0.289207,nan,nan,nan
0.289348,nan,nan,nan
0.28949,nan,nan,nan
0.289631,nan,nan,nan
0.289772,nan,nan,nan
0.289914,nan,nan,nan
0.290055,nan,nan,nan
0.290197,nan,nan,nan
0.290338,nan,nan,nan
0.290479,nan,nan,nan
0.290621,nan,nan,nan
0.290762,nan,nan,nan
0.290904,nan,nan,nan
0.291045,nan,nan,nan
0.291187,nan,nan,nan
0.291328,nan,nan,nan
0.291469,nan,nan,nan
0.291611,nan,nan,nan
0.291752,nan,nan,nan
0.291894,nan,nan,nan
0.292035,nan,nan,nan
0.292177,nan,nan,nan
0.292318,nan,nan,nan
0.292459,nan,nan,nan
0.292601,nan,nan,nan
0.292742,nan,nan,nan
0.292884,nan,nan,nan
0.293025,nan,nan,nan
0.293167,nan,nan,nan
0.293308,nan,nan,nan
0.293449,nan,nan,nan
0.293591,nan,nan,nan
0.293732,nan,nan,nan
0.293874,nan,nan,nan
0.294015,nan,nan,nan
0.294156,nan,nan,nan
0.294298,nan,nan,nan
0.294439,nan,nan,nan
0.294581,nan,nan,nan
0.294722,nan,nan,nan
0.294864,nan,nan,nan
0.295005,nan,nan,nan
0.295146,nan,nan,nan
0.295288,nan,nan,nan
0.295429,nan,nan,nan
0.295571,nan,nan,nan
0.295712,nan,nan,nan
0.295853,nan,nan,nan
0.295995,nan,nan,nan
0.296136,nan,nan,nan
0.296278,nan,nan,nan
0.296419,nan,nan,nan
0.296561,nan,nan,nan
0.296702,nan,nan,nan
0.296843,nan,nan,nan
0.296985,nan,nan,nan
0.297126,nan,nan,nan
0.297268,nan,nan,nan
0.297409,nan,nan,nan
0.297551,nan,nan,nan
0.297692,nan,nan,nan
0.297833,nan,nan,nan
0.297975,nan,nan,nan
0.298116,nan,nan,nan
0.298258,nan,nan,nan
0.298399,nan,nan,nan
0.29854,nan,nan,nan
0.298682,nan,nan,nan
0.298823,nan,nan,nan
0.298965,nan,nan,nan
0.299106,nan,nan,nan
0.299248,nan,nan,nan
0.299389,nan,nan,nan
0.29953,nan,nan,nan
0.299672,nan,nan,nan
0.299813,nan,nan,nan
0.299955,nan,nan,nan
0.300096,nan,nan,nan
0.300238,nan,nan,nan
0.300379,nan,nan,nan
0.30052,nan,nan,nan
0.300662,nan,nan,nan
0.300803,nan,nan,nan
0.300945,nan,nan,nan
0.301086,nan,nan,nan
0.301228,nan,nan,nan
0.301369,nan,nan,nan
0.30151,nan,nan,nan
0.301652,nan,nan,nan
0.301793,nan,nan,nan
0.301935,nan,nan,nan
0.302076,nan,nan,nan
0.302217,nan,nan,nan
0.302359,nan,nan,nan
0.3025,nan,nan,nan
0.302642,nan,nan,nan
0.302783,nan,nan,nan
0.302925,nan,nan,nan
0.303066,nan,nan,nan
0.303207,nan,nan,nan
0.303349,nan,nan,nan
0.30349,nan,nan,nan
0.303632,nan,nan,nan
0.303773,nan,nan,nan
0.303915,nan,nan,nan
0.304056,nan,nan,nan
0.304197,nan,nan,nan
0.304339,nan,nan,nan
0.30448,nan,nan,nan
0.304622,nan,nan,nan
0.304763,nan,nan,nan
0.304904,nan,nan,nan
0.305046,nan,nan,nan
0.305187,nan,nan,nan
0.305329,nan,nan,nan
0.30547,nan,nan,nan
0.305612,nan,nan,nan
0.305753,nan,nan,nan
0.305894,nan,nan,nan
0.306036,nan,nan,nan
0.306177,nan,nan,nan
0.306319,nan,nan,nan
0.30646,nan,nan,nan
0.306601,nan,nan,nan
0.306743,nan,nan,nan
0.306884,nan,nan,nan
0.307026,nan,nan,nan
0.307167,nan,nan,nan
0.307309,nan,nan,nan
0.30745,nan,nan,nan
0.307591,nan,nan,nan
0.307733,nan,nan,nan
0.307874,nan,nan,nan
0.308016,nan,nan,nan
0.308157,nan,nan,nan
0.308299,nan,nan,nan
0.30844,nan,nan,nan
0.308581,nan,nan,nan
0.308723,nan,nan,nan
0.308864,nan,nan,nan
0.309006,nan,nan,nan
0.309147,nan,nan,nan
0.309289,nan,nan,nan
0.30943,nan,nan,nan
0.309571,nan,nan,nan
0.309713,nan,nan,nan
0.309854,nan,nan,nan
0.309996,nan,nan,nan
0.310137,nan,nan,nan
0.310279,nan,nan,nan
0.31042,nan,nan,nan
0.310561,nan,nan,nan
0.310703,nan,nan,nan
0.310844,nan,nan,nan
0.310986,nan,nan,nan
0.311127,nan,nan,nan
0.311268,nan,nan,nan
0.31141,nan,nan,nan
0.311551,nan,nan,nan
0.311693,nan,nan,nan
0.311834,nan,nan,nan
0.311976,nan,nan,nan
0.312117,nan,nan,nan
0.312258,nan,nan,nan
0.3124,nan,nan,nan
0.312541,nan,nan,nan
0.312683,nan,nan,nan
0.312824,nan,nan,nan
0.312965,nan,nan,nan
0.313107,nan,nan,nan
0.313248,nan,nan,nan
0.31339,nan,nan,nan
0.313531,nan,nan,nan
0.313673,nan,nan,nan
0.313814,nan,nan,nan
0.313955,nan,nan,nan
0.314097,nan,nan,nan
0.314238,nan,nan,nan
0.31438,nan,nan,nan
0.314521,nan,nan,nan
0.314663,nan,nan,nan
0.314804,nan,nan,nan
0.314945,nan,nan,nan
0.315087,nan,nan,nan
0.315228,nan,nan,nan
0.31537,nan,nan,nan
0.315511,nan,nan,nan
0.315653,nan,nan,nan
0.315794,nan,nan,nan
0.315935,nan,nan,nan
0.316077,nan,nan,nan
0.316218,nan,nan,nan
0.31636,nan,nan,nan
0.316501,nan,nan,nan
0.316642,nan,nan,nan
0.316784,nan,nan,nan
0.316925,nan,nan,nan
0.317067,nan,nan,nan
0.317208,nan,nan,nan
0.31735,nan,nan,nan
0.317491,nan,nan,nan
0.317632,nan,nan,nan
0.317774,nan,nan,nan
0.317915,nan,nan,nan
0.318057,nan,nan,nan
0.318198,nan,nan,nan
0.31834,nan,nan,nan
0.318481,nan,nan,nan
0.318622,nan,nan,nan
0.318764,nan,nan,nan
0.318905,nan,nan,nan
0.319047,nan,nan,nan
0.319188,nan,nan,nan
0.319329,nan,nan,nan
0.319471,nan,nan,nan
0.319612,nan,nan,nan
0.319754,nan,nan,nan
0.319895,nan,nan,nan
0.320037,nan,nan,nan
0.320178,nan,nan,nan
0.320319,nan,nan,nan
0.320461,nan,nan,nan
0.320602,nan,nan,nan
0.320744,nan,nan,nan
0.320885,nan,nan,nan
0.321026,nan,nan,nan
0.321168,nan,nan,nan
0.321309,nan,nan,nan
0.321451,nan,nan,nan
0.321592,nan,nan,nan
0.321734,nan,nan,nan
0.321875,nan,nan,nan
0.322016,nan,nan,nan
0.322158,nan,nan,nan
0.322299,nan,nan,nan
0.322441,nan,nan,nan
0.322582,nan,nan,nan
0.322724,nan,nan,nan
0.322865,nan,nan,nan
0.323006,nan,nan,nan
0.323148,nan,nan,nan
0.323289,nan,nan,nan
0.323431,nan,nan,nan
0.323572,nan,nan,nan
0.323714,nan,nan,nan
0.323855,nan,nan,nan
0.323996,nan,nan,nan
0.324138,nan,nan,nan
0.324279,nan,nan,nan
0.324421,nan,nan,nan
0.324562,nan,nan,nan
0.324703,nan,nan,nan
0.324845,nan,nan,nan
0.324986,nan,nan,nan
0.325128,nan,nan,nan
0.325269,nan,nan,nan
0.325411,nan,nan,nan
0.325552,nan,nan,nan
0.325693,nan,nan,nan
0.325835,nan,nan,nan
0.325976,nan,nan,nan
0.326118,nan,nan,nan
0.326259,nan,nan,nan
0.326401,nan,nan,nan
0.326542,nan,nan,nan
0.326683,nan,nan,nan
0.326825,nan,nan,nan
0.326966,nan,nan,nan
0.327108,nan,nan,nan
0.327249,nan,nan,nan
0.32739,nan,nan,nan
0.327532,nan,nan,nan
0.327673,nan,nan,nan
0.327815,nan,nan,nan
0.327956,nan,nan,nan
0.328098,nan,nan,nan
0.328239,nan,nan,nan
0.32838,nan,nan,nan
0.328522,nan,nan,nan
0.328663,nan,nan,nan
0.328805,nan,nan,nan
0.328946,nan,nan,nan
0.329088,nan,nan,nan
0.329229,nan,nan,nan
0.32937,nan,nan,nan
0.329512,nan,nan,nan
0.329653,nan,nan,nan
0.329795,nan,nan,nan
0.329936,nan,nan,nan
0.330077,nan,nan,nan
0.330219,nan,nan,nan
0.33036,nan,nan,nan
0.330502,nan,nan,nan
0.330643,nan,nan,nan
0.330785,nan,nan,nan
0.330926,nan,nan,nan
0.331067,nan,nan,nan
0.331209,nan,nan,nan
0.33135,nan,nan,nan
0.331492,nan,nan,nan
0.331633,nan,nan,nan
0.331775,nan,nan,nan
0.331916,nan,nan,nan
0.332057,nan,nan,nan
0.332199,nan,nan,nan
0.33234,nan,nan,nan
0.332482,nan,nan,nan
0.332623,nan,nan,nan
0.332764,nan,nan,nan
0.332906,nan,nan,nan
0.333047,nan,nan,nan
0.333189,nan,nan,nan
0.33333,nan,nan,nan
0.333472,nan,nan,nan
0.333613,nan,nan,nan
0.333754,nan,nan,nan
0.333896,nan,nan,nan
0.334037,nan,nan,nan
0.334179,nan,nan,nan
0.33432,nan,nan,nan
0.334462,nan,nan,nan
0.334603,nan,nan,nan
0.334744,nan,nan,nan
0.334886,nan,nan,nan
0.335027,nan,nan,nan
0.335169,nan,nan,nan
0.33531,nan,nan,nan
0.335451,nan,nan,nan
0.335593,nan,nan,nan
0.335734,nan,nan,nan
0.335876,nan,nan,nan
0.336017,nan,nan,nan
0.336159,nan,nan,nan
0.3363,nan,nan,nan
0.336441,nan,nan,nan
0.336583,nan,nan,nan
0.336724,nan,nan,nan
0.336866,nan,nan,nan
0.337007,nan,nan,nan
0.337149,nan,nan,nan
0.33729,nan,nan,nan
0.337431,nan,nan,nan
0.337573,nan,nan,nan
0.337714,nan,nan,nan
0.337856,nan,nan,nan
0.337997,nan,nan,nan
0.338138,nan,nan,nan
0.33828,nan,nan,nan
0.338421,nan,nan,nan
0.338563,nan,nan,nan
0.338704,nan,nan,nan
0.338846,nan,nan,nan
0.338987,nan,nan,nan
0.339128,nan,nan,nan
0.33927,nan,nan,nan
0.339411,nan,nan,nan
0.339553,nan,nan,nan
0.339694,nan,nan,nan
0.339836,nan,nan,nan
0.339977,nan,nan,nan
0.340118,nan,nan,nan
0.34026,nan,nan,nan
0.340401,nan,nan,nan
0.340543,nan,nan,nan
0.340684,nan,nan,nan
0.340825,nan,nan,nan
0.340967,nan,nan,nan
0.341108,nan,nan,nan
0.34125,nan,nan,nan
0.341391,nan,nan,nan
0.341533,nan,nan,nan
0.341674,nan,nan,nan
0.341815,nan,nan,nan
0.341957,nan,nan,nan
0.342098,nan,nan,nan
0.34224,nan,nan,nan
0.342381,nan,nan,nan
0.342523,nan,nan,nan
0.342664,nan,nan,nan
0.342805,nan,nan,nan
0.342947,nan,nan,nan
0.343088,nan,nan,nan
0.34323,nan,nan,nan
0.343371,nan,nan,nan
0.343512,nan,nan,nan
0.343654,nan,nan,nan
0.343795,nan,nan,nan
0.343937,nan,nan,nan
0.344078,nan,nan,nan
0.34422,nan,nan,nan
0.344361,nan,nan,nan
0.344502,nan,nan,nan
0.344644,nan,nan,nan
0.344785,nan,nan,nan
0.344927,nan,nan,nan
0.345068,nan,nan,nan
0.34521,nan,nan,nan
0.345351,nan,nan,nan
0.345492,nan,nan,nan
0.345634,nan,nan,nan
0.345775,nan,nan,nan
0.345917,nan,nan,nan
0.346058,nan,nan,nan
0.346199,nan,nan,nan
0.346341,nan,nan,nan
0.346482,nan,nan,nan
0.346624,nan,nan,nan
0.346765,nan,nan,nan
0.346907,nan,nan,nan
0.347048,nan,nan,nan
0.347189,nan,nan,nan
0.347331,nan,nan,nan
0.347472,nan,nan,nan
0.347614,nan,nan,nan
0.347755,nan,nan,nan
0.347897,nan,nan,nan
0.348038,nan,nan,nan
0.348179,nan,nan,nan
0.348321,nan,nan,nan
0.348462,nan,nan,nan
0.348604,nan,nan,nan
0.348745,nan,nan,nan
0.348887,nan,nan,nan
0.349028,nan,nan,nan
0.349169,nan,nan,nan
0.349311,nan,nan,nan
0.349452,nan,nan,nan
0.349594,nan,nan,nan
0.349735,nan,nan,nan
0.349876,nan,nan,nan
0.350018,nan,nan,nan
0.350159,nan,nan,nan
0.350301,nan,nan,nan
0.350442,nan,nan,nan
0.350584,nan,nan,nan
0.350725,nan,nan,nan
0.350866,nan,nan,nan
0.351008,nan,nan,nan
0.351149,nan,nan,nan
0.351291,nan,nan,nan
0.351432,nan,nan,nan
0.351573,nan,nan,nan
0.351715,nan,nan,nan
0.351856,nan,nan,nan
0.351998,nan,nan,nan
0.352139,nan,nan,nan
0.352281,nan,nan,nan
0.352422,nan,nan,nan
0.352563,nan,nan,nan
0.352705,nan,nan,nan
0.352846,nan,nan,nan
0.352988,nan,nan,nan
0.353129,nan,nan,nan
0.353271,nan,nan,nan
0.353412,nan,nan,nan
0.353553,nan,nan,nan
0.353695,nan,nan,nan
0.353836,nan,nan,nan
0.353978,nan,nan,nan
0.354119,nan,nan,nan
0.354261,nan,nan,nan
0.354402,nan,nan,nan
0.354543,nan,nan,nan
0.354685,nan,nan,nan
0.354826,nan,nan,nan
0.354968,nan,nan,nan
0.355109,nan,nan,nan
0.355251,nan,nan,nan
0.355392,nan,nan,nan
0.355533,nan,nan,nan
0.355675,nan,nan,nan
0.355816,nan,nan,nan
0.355958,nan,nan,nan
0.356099,nan,nan,nan
0.35624,nan,nan,nan
0.356382,nan,nan,nan
0.356523,nan,nan,nan
0.356665,nan,nan,nan
0.356806,nan,nan,nan
0.356948,nan,nan,nan
0.357089,nan,nan,nan
0.35723,nan,nan,nan
0.357372,nan,nan,nan
0.357513,nan,nan,nan
0.357655,nan,nan,nan
0.357796,nan,nan,nan
0.357937,nan,nan,nan
0.358079,nan,nan,nan
0.35822,nan,nan,nan
0.358362,nan,nan,nan
0.358503,nan,nan,nan
0.358645,nan,nan,nan
0.358786,nan,nan,nan
0.358927,nan,nan,nan
0.359069,nan,nan,nan
0.35921,nan,nan,nan
0.359352,nan,nan,nan
0.359493,nan,nan,nan
0.359634,nan,nan,nan
0.359776,nan,nan,nan
0.359917,nan,nan,nan
0.360059,nan,nan,nan
0.3602,nan,nan,nan
0.360342,nan,nan,nan
0.360483,nan,nan,nan
0.360624,nan,nan,nan
0.360766,nan,nan,nan
0.360907,nan,nan,nan
0.361049,nan,nan,nan
0.36119,nan,nan,nan
0.361332,nan,nan,nan
0.361473,nan,nan,nan
0.361614,nan,nan,nan
0.361756,nan,nan,nan
0.361897,nan,nan,nan
0.362039,nan,nan,nan
0.36218,nan,nan,nan
0.362322,nan,nan,nan
0.362463,nan,nan,nan
0.362604,nan,nan,nan
0.362746,nan,nan,nan
0.362887,nan,nan,nan
0.363029,nan,nan,nan
0.36317,nan,nan,nan
0.363311,nan,nan,nan
0.363453,nan,nan,nan
0.363594,nan,nan,nan
0.363736,nan,nan,nan
0.363877,nan,nan,nan
0.364019,nan,nan,nan
0.36416,nan,nan,nan
0.364301,nan,nan,nan
0.364443,nan,nan,nan
0.364584,nan,nan,nan
0.364726,nan,nan,nan
0.364867,nan,nan,nan
0.365009,nan,nan,nan
0.36515,nan,nan,nan
0.365291,nan,nan,nan
0.365433,nan,nan,nan
0.365574,nan,nan,nan
0.365716,nan,nan,nan
0.365857,nan,nan,nan
0.365999,nan,nan,nan
0.36614,nan,nan,nan
0.366281,nan,nan,nan
0.366423,nan,nan,nan
0.366564,nan,nan,nan
0.366706,nan,nan,nan
0.366847,nan,nan,nan
0.366988,nan,nan,nan
0.36713,nan,nan,nan
0.367271,nan,nan,nan
0.367413,nan,nan,nan
0.367554,nan,nan,nan
0.367696,nan,nan,nan
0.367837,nan,nan,nan
0.367978,nan,nan,nan
0.36812,nan,nan,nan
0.368261,nan,nan,nan
0.368403,nan,nan,nan
0.368544,nan,nan,nan
0.368685,nan,nan,nan
0.368827,nan,nan,nan
0.368968,nan,nan,nan
0.36911,nan,nan,nan
0.369251,nan,nan,nan
0.369393,nan,nan,nan
0.369534,nan,nan,nan
0.369675,nan,nan,nan
0.369817,nan,nan,nan
0.369958,nan,nan,nan
0.3701,nan,nan,nan
0.370241,nan,nan,nan
0.370383,nan,nan,nan
0.370524,nan,nan,nan
0.370665,nan,nan,nan
0.370807,nan,nan,nan
0.370948,nan,nan,nan
0.37109,nan,nan,nan
0.371231,nan,nan,nan
0.371373,nan,nan,nan
0.371514,nan,nan,nan
0.371655,nan,nan,nan
0.371797,nan,nan,nan
0.371938,nan,nan,nan
0.37208,nan,nan,nan
0.372221,nan,nan,nan
0.372362,nan,nan,nan
0.372504,nan,nan,nan
0.372645,nan,nan,nan
0.372787,nan,nan,nan
0.372928,nan,nan,nan
0.37307,nan,nan,nan
0.373211,nan,nan,nan
0.373352,nan,nan,nan
0.373494,nan,nan,nan
0.373635,nan,nan,nan
0.373777,nan,nan,nan
0.373918,nan,nan,nan
0.374059,nan,nan,nan
0.374201,nan,nan,nan
0.374342,nan,nan,nan
0.374484,nan,nan,nan
0.374625,nan,nan,nan
0.374767,nan,nan,nan
0.374908,nan,nan,nan
0.375049,nan,nan,nan
0.375191,nan,nan,nan
0.375332,nan,nan,nan
0.375474,nan,nan,nan
0.375615,nan,nan,nan
0.375757,nan,nan,nan
0.375898,nan,nan,nan
0.376039,nan,nan,nan
0.376181,nan,nan,nan
0.376322,nan,nan,nan
0.376464,nan,nan,nan
0.376605,nan,nan,nan
0.376747,nan,nan,nan
0.376888,nan,nan,nan
0.377029,nan,nan,nan
0.377171,nan,nan,nan
0.377312,nan,nan,nan
0.377454,nan,nan,nan
0.377595,nan,nan,nan
0.377736,nan,nan,nan
0.377878,nan,nan,nan
0.378019,nan,nan,nan
0.378161,nan,nan,nan
0.378302,nan,nan,nan
0.378444,nan,nan,nan
0.378585,nan,nan,nan
0.378726,nan,nan,nan
0.378868,nan,nan,nan
0.379009,nan,nan,nan
0.379151,nan,nan,nan
0.379292,nan,nan,nan
0.379434,nan,nan,nan
0.379575,nan,nan,nan
0.379716,nan,nan,nan
0.379858,nan,nan,nan
0.379999,nan,nan,nan
0.380141,nan,nan,nan
0.380282,nan,nan,nan
0.380423,nan,nan,nan
0.380565,nan,nan,nan
0.380706,nan,nan,nan
0.380848,nan,nan,nan
0.380989,nan,nan,nan
0.381131,nan,nan,nan
0.381272,nan,nan,nan
0.381413,nan,nan,nan
0.381555,nan,nan,nan
0.381696,nan,nan,nan
0.381838,nan,nan,nan
0.381979,nan,nan,nan
0.382121,nan,nan,nan
0.382262,nan,nan,nan
0.382403,nan,nan,nan
0.382545,nan,nan,nan
0.382686,nan,nan,nan
0.382828,nan,nan,nan
0.382969,nan,nan,nan
0.38311,nan,nan,nan
0.383252,nan,nan,nan
0.383393,nan,nan,nan
0.383535,nan,nan,nan
0.383676,nan,nan,nan
0.383818,nan,nan,nan
0.383959,nan,nan,nan
0.3841,nan,nan,nan
0.384242,nan,nan,nan
0.384383,nan,nan,nan
0.384525,nan,nan,nan
0.384666,nan,nan,nan
0.384807,nan,nan,nan
0.384949,nan,nan,nan
0.38509,nan,nan,nan
0.385232,nan,nan,nan
0.385373,nan,nan,nan
0.385515,nan,nan,nan
0.385656,nan,nan,nan
0.385798,nan,nan,nan
0.385939,nan,nan,nan
0.38608,nan,nan,nan
0.386222,nan,nan,nan
0.386363,nan,nan,nan
0.386505,nan,nan,nan
0.386646,nan,nan,nan
0.386787,nan,nan,nan
0.386929,nan,nan,nan
0.38707,nan,nan,nan
0.387212,nan,nan,nan
0.387353,nan,nan,nan
0.387495,nan,nan,nan
0.387636,nan,nan,nan
0.387777,nan,nan,nan
0.387919,nan,nan,nan
0.38806,nan,nan,nan
0.388202,nan,nan,nan
0.388343,nan,nan,nan
0.388485,nan,nan,nan
0.388626,nan,nan,nan
0.388767,nan,nan,nan
0.388909,nan,nan,nan
0.38905,nan,nan,nan
0.389192,nan,nan,nan
0.389333,nan,nan,nan
0.389474,nan,nan,nan
0.389616,nan,nan,nan
0.389757,nan,nan,nan
0.389899,nan,nan,nan
0.39004,nan,nan,nan
0.390182,nan,nan,nan
0.390323,nan,nan,nan
0.390464,nan,nan,nan
0.390606,nan,nan,nan
0.390747,nan,nan,nan
0.390889,nan,nan,nan
0.39103,nan,nan,nan
0.391171,nan,nan,nan
0.391313,nan,nan,nan
0.391454,nan,nan,nan
0.391596,nan,nan,nan
0.391737,nan,nan,nan
0.391879,nan,nan,nan
0.39202,nan,nan,nan
0.392161,nan,nan,nan
0.392303,nan,nan,nan
0.392444,nan,nan,nan
0.392586,nan,nan,nan
0.392727,nan,nan,nan
0.392869,nan,nan,nan
0.39301,nan,nan,nan
0.393151,nan,nan,nan
0.393293,nan,nan,nan
0.393434,nan,nan,nan
0.393576,nan,nan,nan
0.393717,nan,nan,nan
0.393859,nan,nan,nan
0.394,nan,nan,nan
0.394141,nan,nan,nan
0.394283,nan,nan,nan
0.394424,nan,nan,nan
0.394566,nan,nan,nan
0.394707,nan,nan,nan
0.394848,nan,nan,nan
0.39499,nan,nan,nan
0.395131,nan,nan,nan
0.395273,nan,nan,nan
0.395414,nan,nan,nan
0.395556,nan,nan,nan
0.395697,nan,nan,nan
0.395838,nan,nan,nan
0.39598,nan,nan,nan
0.396121,nan,nan,nan
0.396263,nan,nan,nan
0.396404,nan,nan,nan
0.396546,nan,nan,nan
0.396687,nan,nan,nan
0.396828,nan,nan,nan
0.39697,nan,nan,nan
0.397111,nan,nan,nan
0.397253,nan,nan,nan
0.397394,nan,nan,nan
0.397535,nan,nan,nan
0.397677,nan,nan,nan
0.397818,nan,nan,nan
0.39796,nan,nan,nan
0.398101,nan,nan,nan
0.398243,nan,nan,nan
0.398384,nan,nan,nan
0.398525,nan,nan,nan
0.398667,nan,nan,nan
0.398808,nan,nan,nan
0.39895,nan,nan,nan
0.399091,nan,nan,nan
0.399232,nan,nan,nan
0.399374,nan,nan,nan
0.399515,nan,nan,nan
0.399657,nan,nan,nan
0.399798,nan,nan,nan
0.39994,nan,nan,nan
0.400081,nan,nan,nan
0.400222,nan,nan,nan
0.400364,nan,nan,nan
0.400505,nan,nan,nan
0.400647,nan,nan,nan
0.400788,nan,nan,nan
0.40093,nan,nan,nan
0.401071,nan,nan,nan
0.401212,nan,nan,nan
0.401354,nan,nan,nan
0.401495,nan,nan,nan
0.401637,nan,nan,nan
0.401778,nan,nan,nan
0.40192,nan,nan,nan
0.402061,nan,nan,nan
0.402202,nan,nan,nan
0.402344,nan,nan,nan
0.402485,nan,nan,nan
0.402627,nan,nan,nan
0.402768,nan,nan,nan
0.402909,nan,nan,nan
0.403051,nan,nan,nan
0.403192,nan,nan,nan
0.403334,nan,nan,nan
0.403475,nan,nan,nan
0.403617,nan,nan,nan
0.403758,nan,nan,nan
0.403899,nan,nan,nan
0.404041,nan,nan,nan
0.404182,nan,nan,nan
0.404324,nan,nan,nan
0.404465,nan,nan,nan
0.404607,nan,nan,nan
0.404748,nan,nan,nan
0.404889,nan,nan,nan
0.405031,nan,nan,nan
0.405172,nan,nan,nan
0.405314,nan,nan,nan
0.405455,nan,nan,nan
0.405596,nan,nan,nan
0.405738,nan,nan,nan
0.405879,nan,nan,nan
0.406021,nan,nan,nan
0.406162,nan,nan,nan
0.406304,nan,nan,nan
0.406445,nan,nan,nan
0.406586,nan,nan,nan
0.406728,nan,nan,nan
0.406869,nan,nan,nan
0.407011,nan,nan,nan
0.407152,nan,nan,nan
0.407294,nan,nan,nan
0.407435,nan,nan,nan
0.407576,nan,nan,nan
0.407718,nan,nan,nan
0.407859,nan,nan,nan
0.408001,nan,nan,nan
0.408142,nan,nan,nan
0.408283,nan,nan,nan
0.408425,nan,nan,nan
0.408566,nan,nan,nan
0.408708,nan,nan,nan
0.408849,nan,nan,nan
0.408991,nan,nan,nan
0.409132,nan,nan,nan
0.409273,nan,nan,nan
0.409415,nan,nan,nan
0.409556,nan,nan,nan
0.409698,nan,nan,nan
0.409839,nan,nan,nan
0.409981,nan,nan,nan
0.410122,nan,nan,nan
0.410263,nan,nan,nan
0.410405,nan,nan,nan
0.410546,nan,nan,nan
0.410688,nan,nan,nan
0.410829,nan,nan,nan
0.410971,nan,nan,nan
0.411112,nan,nan,nan
0.411253,nan,nan,nan
0.411395,nan,nan,nan
0.411536,nan,nan,nan
0.411678,nan,nan,nan
0.411819,nan,nan,nan
0.41196,nan,nan,nan
0.412102,nan,nan,nan
0.412243,nan,nan,nan
0.412385,nan,nan,nan
0.412526,nan,nan,nan
0.412668,nan,nan,nan
0.412809,nan,nan,nan
0.41295,nan,nan,nan
0.413092,nan,nan,nan
0.413233,nan,nan,nan
0.413375,nan,nan,nan
0.413516,nan,nan,nan
0.413657,nan,nan,nan
0.413799,nan,nan,nan
0.41394,nan,nan,nan
0.414082,nan,nan,nan
0.414223,nan,nan,nan
0.414365,nan,nan,nan
0.414506,nan,nan,nan
0.414647,nan,nan,nan
0.414789,nan,nan,nan
0.41493,nan,nan,nan
0.415072,nan,nan,nan
0.415213,nan,nan,nan
0.415355,nan,nan,nan
0.415496,nan,nan,nan
0.415637,nan,nan,nan
0.415779,nan,nan,nan
0.41592,nan,nan,nan
0.416062,nan,nan,nan
0.416203,nan,nan,nan
0.416344,nan,nan,nan
0.416486,nan,nan,nan
0.416627,nan,nan,nan
0.416769,nan,nan,nan
0.41691,nan,nan,nan
0.417052,nan,nan,nan
0.417193,nan,nan,nan
0.417334,nan,nan,nan
0.417476,nan,nan,nan
0.417617,nan,nan,nan
0.417759,nan,nan,nan
0.4179,nan,nan,nan
0.418042,nan,nan,nan
0.418183,nan,nan,nan
0.418324,nan,nan,nan
0.418466,nan,nan,nan
0.418607,nan,nan,nan
0.418749,nan,nan,nan
0.41889,nan,nan,nan
0.419032,nan,nan,nan
0.419173,nan,nan,nan
0.419314,nan,nan,nan
0.419456,nan,nan,nan
0.419597,nan,nan,nan
0.419739,nan,nan,nan
0.41988,nan,nan,nan
0.420022,nan,nan,nan
0.420163,nan,nan,nan
0.420304,nan,nan,nan
0.420446,nan,nan,nan
0.420587,nan,nan,nan
0.420729,nan,nan,nan
0.42087,nan,nan,nan
0.421011,nan,nan,nan
0.421153,nan,nan,nan
0.421294,nan,nan,nan
0.421436,nan,nan,nan
0.421577,nan,nan,nan
0.421718,nan,nan,nan
0.42186,nan,nan,nan
0.422001,nan,nan,nan
0.422143,nan,nan,nan
0.422284,nan,nan,nan
0.422426,nan,nan,nan
0.422567,nan,nan,nan
0.422708,nan,nan,nan
0.42285,nan,nan,nan
0.422991,nan,nan,nan
0.423133,nan,nan,nan
0.423274,nan,nan,nan
0.423416,nan,nan,nan
0.423557,nan,nan,nan
0.423698,nan,nan,nan
0.42384,nan,nan,nan
0.423981,nan,nan,nan
0.424123,nan,nan,nan
0.424264,nan,nan,nan
0.424406,nan,nan,nan
0.424547,nan,nan,nan
0.424688,nan,nan,nan
0.42483,nan,nan,nan
0.424971,nan,nan,nan
0.425113,nan,nan,nan
0.425254,nan,nan,nan
0.425396,nan,nan,nan
0.425537,nan,nan,nan
0.425678,nan,nan,nan
0.42582,nan,nan,nan
0.425961,nan,nan,nan
0.426103,nan,nan,nan
0.426244,nan,nan,nan
0.426385,nan,nan,nan
0.426527,nan,nan,nan
0.426668,nan,nan,nan
0.42681,nan,nan,nan
0.426951,nan,nan,nan
0.427093,nan,nan,nan
0.427234,nan,nan,nan
0.427375,nan,nan,nan
0.427517,nan,nan,nan
0.427658,nan,nan,nan
0.4278,nan,nan,nan
0.427941,nan,nan,nan
0.428082,nan,nan,nan
0.428224,nan,nan,nan
0.428365,nan,nan,nan
0.428507,nan,nan,nan
0.428648,nan,nan,nan
0.42879,nan,nan,nan
0.428931,nan,nan,nan
0.429072,nan,nan,nan
0.429214,nan,nan,nan
0.429355,nan,nan,nan
0.429497,nan,nan,nan
0.429638,nan,nan,nan
0.429779,nan,nan,nan
0.429921,nan,nan,nan
0.430062,nan,nan,nan
0.430204,nan,nan,nan
0.430345,nan,nan,nan
0.430487,nan,nan,nan
0.430628,nan,nan,nan
0.430769,nan,nan,nan
0.430911,nan,nan,nan
0.431052,nan,nan,nan
0.431194,nan,nan,nan
0.431335,nan,nan,nan
0.431477,nan,nan,nan
0.431618,nan,nan,nan
0.431759,nan,nan,nan
0.431901,nan,nan,nan
0.432042,nan,nan,nan
0.432184,nan,nan,nan
0.432325,nan,nan,nan
0.432467,nan,nan,nan
0.432608,nan,nan,nan
0.432749,nan,nan,nan
0.432891,nan,nan,nan
0.433032,nan,nan,nan
0.433174,nan,nan,nan
0.433315,nan,nan,nan
0.433457,nan,nan,nan
0.433598,nan,nan,nan
0.433739,nan,nan,nan
0.433881,nan,nan,nan
0.434022,nan,nan,nan
0.434164,nan,nan,nan
0.434305,nan,nan,nan
0.434446,nan,nan,nan
0.434588,nan,nan,nan
0.434729,nan,nan,nan
0.434871,nan,nan,nan
0.435012,nan,nan,nan
0.435154,nan,nan,nan
0.435295,nan,nan,nan
0.435436,nan,nan,nan
0.435578,nan,nan,nan
0.435719,nan,nan,nan
0.435861,nan,nan,nan
0.436002,nan,nan,nan
0.436144,nan,nan,nan
0.436285,nan,nan,nan
0.436426,nan,nan,nan
0.436568,nan,nan,nan
0.436709,nan,nan,nan
0.436851,nan,nan,nan
0.436992,nan,nan,nan
0.437133,nan,nan,nan
0.437275,nan,nan,nan
0.437416,nan,nan,nan
0.437558,nan,nan,nan
0.437699,nan,nan,nan
0.43784,nan,nan,nan
0.437982,nan,nan,nan
0.438123,nan,nan,nan
0.438265,nan,nan,nan
0.438406,nan,nan,nan
0.438548,nan,nan,nan
0.438689,nan,nan,nan
0.43883,nan,nan,nan
0.438972,nan,nan,nan
0.439113,nan,nan,nan
0.439255,nan,nan,nan
0.439396,nan,nan,nan
0.439538,nan,nan,nan
0.439679,nan,nan,nan
0.43982,nan,nan,nan
0.439962,nan,nan,nan
0.440103,nan,nan,nan
0.440245,nan,nan,nan
0.440386,nan,nan,nan
0.440528,nan,nan,nan
0.440669,nan,nan,nan
0.44081,nan,nan,nan
0.440952,nan,nan,nan
0.441093,nan,nan,nan
0.441235,nan,nan,nan
0.441376,nan,nan,nan
0.441518,nan,nan,nan
0.441659,nan,nan,nan
0.4418,nan,nan,nan
0.441942,nan,nan,nan
0.442083,nan,nan,nan
0.442225,nan,nan,nan
0.442366,nan,nan,nan
0.442507,nan,nan,nan
0.442649,nan,nan,nan
0.44279,nan,nan,nan
0.442932,nan,nan,nan
0.443073,nan,nan,nan
0.443215,nan,nan,nan
0.443356,nan,nan,nan
0.443497,nan,nan,nan
0.443639,nan,nan,nan
0.44378,nan,nan,nan
0.443922,nan,nan,nan
0.444063,nan,nan,nan
0.444205,nan,nan,nan
0.444346,nan,nan,nan
0.444487,nan,nan,nan
0.444629,nan,nan,nan
0.44477,nan,nan,nan
0.444912,nan,nan,nan
0.445053,nan,nan,nan
0.445194,nan,nan,nan
0.445336,nan,nan,nan
0.445477,nan,nan,nan
0.445619,nan,nan,nan
0.44576,nan,nan,nan
0.445902,nan,nan,nan
0.446043,nan,nan,nan
0.446184,nan,nan,nan
0.446326,nan,nan,nan
0.446467,nan,nan,nan
0.446609,nan,nan,nan
0.44675,nan,nan,nan
0.446891,nan,nan,nan
0.447033,nan,nan,nan
0.447174,nan,nan,nan
0.447316,nan,nan,nan
0.447457,nan,nan,nan
0.447599,nan,nan,nan
0.44774,nan,nan,nan
0.447881,nan,nan,nan
0.448023,nan,nan,nan
0.448164,nan,nan,nan
0.448306,nan,nan,nan
0.448447,nan,nan,nan
0.448589,nan,nan,nan
0.44873,nan,nan,nan
0.448871,nan,nan,nan
0.449013,nan,nan,nan
0.449154,nan,nan,nan
0.449296,nan,nan,nan
0.449437,nan,nan,nan
0.449579,nan,nan,nan
0.44972,nan,nan,nan
0.449861,nan,nan,nan
0.450003,nan,nan,nan
0.450144,nan,nan,nan
0.450286,nan,nan,nan
0.450427,nan,nan,nan
0.450568,nan,nan,nan
0.45071,nan,nan,nan
0.450851,nan,nan,nan
0.450993,nan,nan,nan
0.451134,nan,nan,nan
0.451276,nan,nan,nan
0.451417,nan,nan,nan
0.451558,nan,nan,nan
0.4517,nan,nan,nan
0.451841,nan,nan,nan
0.451983,nan,nan,nan
0.452124,nan,nan,nan
0.452266,nan,nan,nan
0.452407,nan,nan,nan
0.452548,nan,nan,nan
0.45269,nan,nan,nan
0.452831,nan,nan,nan
0.452973,nan,nan,nan
0.453114,nan,nan,nan
0.453255,nan,nan,nan
0.453397,nan,nan,nan
0.453538,nan,nan,nan
0.45368,nan,nan,nan
0.453821,nan,nan,nan
0.453963,nan,nan,nan
0.454104,nan,nan,nan
0.454245,nan,nan,nan
0.454387,nan,nan,nan
0.454528,nan,nan,nan
0.45467,nan,nan,nan
0.454811,nan,nan,nan
0.454953,nan,nan,nan
0.455094,nan,nan,nan
0.455235,nan,nan,nan
0.455377,nan,nan,nan
0.455518,nan,nan,nan
0.45566,nan,nan,nan
0.455801,nan,nan,nan
0.455942,nan,nan,nan
0.456084,nan,nan,nan
0.456225,nan,nan,nan
0.456367,nan,nan,nan
0.456508,nan,nan,nan
0.45665,nan,nan,nan
0.456791,nan,nan,nan
0.456932,nan,nan,nan
0.457074,nan,nan,nan
0.457215,nan,nan,nan
0.457357,nan,nan,nan
0.457498,nan,nan,nan
0.45764,nan,nan,nan
0.457781,nan,nan,nan
0.457922,nan,nan,nan
0.458064,nan,nan,nan
0.458205,nan,nan,nan
0.458347,nan,nan,nan
0.458488,nan,nan,nan
0.45863,nan,nan,nan
0.458771,nan,nan,nan
0.458912,nan,nan,nan
0.459054,nan,nan,nan
0.459195,nan,nan,nan
0.459337,nan,nan,nan
0.459478,nan,nan,nan
0.459619,nan,nan,nan
0.459761,nan,nan,nan
0.459902,nan,nan,nan
0.460044,nan,nan,nan
0.460185,nan,nan,nan
0.460327,nan,nan,nan
0.460468,nan,nan,nan
0.460609,nan,nan,nan
0.460751,nan,nan,nan
0.460892,nan,nan,nan
0.461034,nan,nan,nan
0.461175,nan,nan,nan
0.461316,nan,nan,nan
0.461458,nan,nan,nan
0.461599,nan,nan,nan
0.461741,nan,nan,nan
0.461882,nan,nan,nan
0.462024,nan,nan,nan
0.462165,nan,nan,nan
0.462306,nan,nan,nan
0.462448,nan,nan,nan
0.462589,nan,nan,nan
0.462731,nan,nan,nan
0.462872,nan,nan,nan
0.463014,nan,nan,nan
0.463155,nan,nan,nan
0.463296,nan,nan,nan
0.463438,nan,nan,nan
0.463579,nan,nan,nan
0.463721,nan,nan,nan
0.463862,nan,nan,nan
0.464004,nan,nan,nan
0.464145,nan,nan,nan
0.464286,nan,nan,nan
0.464428,nan,nan,nan
0.464569,nan,nan,nan
0.464711,nan,nan,nan
0.464852,nan,nan,nan
0.464993,nan,nan,nan
0.465135,nan,nan,nan
0.465276,nan,nan,nan
0.465418,nan,nan,nan
0.465559,nan,nan,nan
0.465701,2.21949e-09,0.1,1.42759e-08
0.465842,2.9533e-09,0.1,2.23364e-08
0.465983,4.47296e-09,0.1,2.23364e-08
0.466125,4.47296e-09,0.1,2.23364e-08
0.466266,4.47296e-09,0.1,2.23364e-08
0.466408,4.47296e-09,0.1,2.63713e-08
0.466549,4.47296e-09,0.1,2.63713e-08
0.466691,4.47296e-09,0.1,2.63713e-08
0.466832,4.47296e-09,0.1,2.63713e-08
0.466973,4.47296e-09,0.1,2.63713e-08
0.467115,4.47296e-09,0.1,2.63713e-08
0.467256,4.47296e-09,0.1,2.63713e-08
0.467398,4.47296e-09,0.1,2.63713e-08
0.467539,4.47296e-09,0.1,2.63713e-08
0.46768,4.47296e-09,0.1,2.63713e-08
0.467822,4.47296e-09,0.1,2.63713e-08
0.467963,4.47296e-09,0.1,2.63713e-08
0.468105,4.47296e-09,0.1,2.63713e-08
0.468246,4.47296e-09,0.1,2.63713e-08
0.468388,4.47296e-09,0.1,2.63713e-08
0.468529,4.47296e-09,0.1,2.63713e-08
0.46867,4.47296e-09,0.1,2.63713e-08
0.468812,4.47296e-09,0.1,2.63713e-08
0.468953,4.47296e-09,0.1,2.63713e-08
0.469095,4.47296e-09,0.1,2.63713e-08
0.469236,4.47296e-09,0.1,2.63713e-08
0.469377,4.47296e-09,0.1,2.63713e-08
0.469519,4.47296e-09,0.1,2.63713e-08
0.46966,4.47296e-09,0.1,2.63713e-08
0.469802,4.47296e-09,0.1,2.63713e-08
0.469943,4.47296e-09,0.1,2.63713e-08
0.470085,4.47296e-09,0.1,2.63713e-08
0.470226,4.47296e-09,0.1,2.63713e-08
0.470367,4.47296e-09,0.1,2.63713e-08
0.470509,4.47296e-09,0.1,2.63713e-08
0.47065,4.47296e-09,0.1,2.63713e-08
0.470792,4.47296e-09,0.1,2.63713e-08
0.470933,4.47296e-09,0.1,2.63713e-08
0.471075,4.47296e-09,0.1,2.63713e-08
0.471216,4.47296e-09,0.1,2.63713e-08
0.471357,4.47296e-09,0.1,2.63713e-08
0.471499,4.47296e-09,0.1,2.63713e-08
0.47164,4.47296e-09,0.1,2.63713e-08
0.471782,4.47296e-09,0.1,2.63713e-08
0.471923,4.47296e-09,0.1,2.63713e-08
0.472064,4.47296e-09,0.1,2.63713e-08
0.472206,4.47296e-09,0.1,2.63713e-08
0.472347,4.47296e-09,0.1,2.63713e-08
0.472489,5.62955e-09,0.1,2.63713e-08
0.47263,5.62955e-09,0.1,2.63713e-08
0.472772,7.6382e-09,0.1,4.06948e-08
0.472913,7.6382e-09,0.1,4.06948e-08
0.473054,7.6382e-09,0.1,4.06948e-08
0.473196,7.6382e-09,0.1,4.06948e-08
0.473337,7.6382e-09,0.1,4.06948e-08
0.473479,7.6382e-09,0.1,4.06948e-08
0.47362,7.6382e-09,0.1,4.06948e-08
0.473762,7.6382e-09,0.1,4.06948e-08
0.473903,7.6382e-09,0.1,4.06948e-08
0.474044,7.6382e-09,0.1,4.06948e-08
0.474186,7.6382e-09,0.1,4.06948e-08
0.474327,7.6382e-09,0.1,4.06948e-08
0.474469,7.6382e-09,0.1,4.06948e-08
0.47461,7.6382e-09,0.1,4.06948e-08
0.474752,7.6382e-09,0.1,4.06948e-08
0.474893,7.6382e-09,0.1,4.06948e-08
0.475034,7.6382e-09,0.1,4.06948e-08
0.475176,7.6382e-09,0.1,4.06948e-08
0.475317,7.6382e-09,0.1,4.06948e-08
0.475459,7.6382e-09,0.1,4.06948e-08
0.4756,7.6382e-09,0.1,4.96048e-08
0.475741,7.6382e-09,0.1,4.96048e-08
0.475883,7.6382e-09,0.1,4.96048e-08
0.476024,7.6382e-09,0.1,4.96048e-08
0.476166,7.6382e-09,0.1,4.96048e-08
0.476307,7.6382e-09,0.1,4.96048e-08
0.476449,7.6382e-09,0.1,4.96048e-08
0.47659,7.6382e-09,0.1,4.96048e-08
0.476731,7.6382e-09,0.1,4.96048e-08
0.476873,7.6382e-09,0.1,4.96048e-08
0.477014,7.6382e-09,0.1,4.96048e-08
0.477156,7.6382e-09,0.1,4.96048e-08
0.477297,7.6382e-09,0.1,4.96048e-08
0.477439,7.6382e-09,0.1,4.96048e-08
0.47758,7.6382e-09,0.1,4.96048e-08
0.477721,7.6382e-09,0.1,4.96048e-08
0.477863,1.00794e-08,0.1,4.96048e-08
0.478004,1.00794e-08,0.1,4.96048e-08
0.478146,1.00794e-08,0.1,4.96048e-08
0.478287,1.00794e-08,0.1,4.96048e-08
0.478429,1.00794e-08,0.1,4.96048e-08
0.47857,1.00794e-08,0.1,4.96048e-08
0.478711,1.00794e-08,0.1,4.96048e-08
0.478853,1.00794e-08,0.1,4.96048e-08
0.478994,1.00794e-08,0.1,4.96048e-08
0.479136,1.00794e-08,0.1,4.96048e-08
0.479277,1.00794e-08,0.1,4.96048e-08
0.479418,1.00794e-08,0.1,4.96048e-08
0.47956,1.00794e-08,0.1,4.96048e-08
0.479701,1.00794e-08,0.1,4.96048e-08
0.479843,1.00794e-08,0.1,7.4906e-08
0.479984,1.00794e-08,0.1,7.4906e-08
0.480126,1.00794e-08,0.1,7.4906e-08
0.480267,1.00794e-08,0.1,7.4906e-08
0.480408,1.00794e-08,0.1,7.4906e-08
0.48055,1.00794e-08,0.1,7.4906e-08
0.480691,1.00794e-08,0.1,7.4906e-08
0.480833,1.00794e-08,0.1,7.4906e-08
0.480974,1.00794e-08,0.1,7.4906e-08
0.481115,1.00794e-08,0.1,7.4906e-08
0.481257,1.00794e-08,0.1,7.4906e-08
0.481398,1.00794e-08,0.1,7.4906e-08
0.48154,1.00794e-08,0.1,7.4906e-08
0.481681,1.00794e-08,0.1,7.4906e-08
0.481823,1.00794e-08,0.1,7.4906e-08
0.481964,1.00794e-08,0.1,7.4906e-08
0.482105,1.20097e-08,0.1,7.4906e-08
0.482247,1.20097e-08,0.1,7.4906e-08
0.482388,1.20097e-08,0.1,7.4906e-08
0.48253,1.20097e-08,0.1,7.4906e-08
0.482671,1.20097e-08,0.1,7.4906e-08
0.482813,1.20097e-08,0.1,7.4906e-08
0.482954,1.20097e-08,0.1,7.4906e-08
0.483095,1.20097e-08,0.1,7.4906e-08
0.483237,1.20097e-08,0.1,7.4906e-08
0.483378,1.20097e-08,0.1,7.4906e-08
0.48352,1.20097e-08,0.1,7.4906e-08
0.483661,1.20097e-08,0.1,7.4906e-08
0.483802,1.20097e-08,0.1,7.4906e-08
0.483944,1.20097e-08,0.1,7.4906e-08
0.484085,1.20097e-08,0.1,7.4906e-08
0.484227,1.20097e-08,0.1,7.4906e-08
0.484368,1.20097e-08,0.1,7.4906e-08
0.48451,1.20097e-08,0.1,7.4906e-08
0.484651,1.73388e-08,0.1,7.4906e-08
0.484792,1.73388e-08,0.1,7.4906e-08
0.484934,1.73388e-08,0.1,7.4906e-08
0.485075,1.73388e-08,0.1,7.4906e-08
0.485217,1.73388e-08,0.1,7.4906e-08
0.485358,1.73388e-08,0.1,7.4906e-08
0.4855,1.73388e-08,0.1,7.4906e-08
0.485641,1.73388e-08,0.1,7.4906e-08
0.485782,1.73388e-08,0.1,7.4906e-08
0.485924,1.73388e-08,0.1,7.4906e-08
0.486065,1.73388e-08,0.1,9.11106e-08
0.486207,1.73388e-08,0.1,9.11106e-08
0.486348,1.73388e-08,0.1,9.11106e-08
0.48649,1.73388e-08,0.1,9.11106e-08
0.486631,1.73388e-08,0.1,9.11106e-08
0.486772,1.73388e-08,0.1,1.3256e-07
0.486914,1.73388e-08,0.1,1.3256e-07
0.487055,1.73388e-08,0.1,1.3256e-07
0.487197,1.73388e-08,0.1,1.3256e-07
0.487338,1.73388e-08,0.1,1.3256e-07
0.487479,1.73388e-08,0.1,1.3256e-07
0.487621,1.73388e-08,0.1,1.3256e-07
0.487762,1.73388e-08,0.1,1.3256e-07
0.487904,1.73388e-08,0.1,1.63367e-07
0.488045,2.24397e-08,0.1,1.63367e-07
0.488187,2.24397e-08,0.1,1.63367e-07
0.488328,2.24397e-08,0.1,1.63367e-07
0.488469,2.24397e-08,0.1,1.63367e-07
0.488611,2.24397e-08,0.1,1.63367e-07
0.488752,2.24397e-08,0.1,1.63367e-07
0.488894,2.24397e-08,0.1,1.63367e-07
0.489035,2.24397e-08,0.1,1.63367e-07
0.489177,2.24397e-08,0.1,1.63367e-07
0.489318,2.24397e-08,0.1,1.63367e-07
0.489459,2.24397e-08,0.1,1.63367e-07
0.489601,2.24397e-08,0.1,1.63367e-07
0.489742,2.24397e-08,0.1,1.63367e-07
0.489884,2.24397e-08,0.1,1.63367e-07
0.490025,2.24397e-08,0.1,1.63367e-07
0.490166,2.24397e-08,0.1,1.63367e-07
0.490308,2.24397e-08,0.1,1.63367e-07
0.490449,2.24397e-08,0.1,1.63367e-07
0.490591,2.24397e-08,0.1,1.63367e-07
0.490732,2.24397e-08,0.1,1.63367e-07
0.490874,2.24397e-08,0.1,1.63367e-07
0.491015,2.24397e-08,0.1,1.63367e-07
0.491156,2.24397e-08,0.1,1.63367e-07
0.491298,2.24397e-08,0.1,1.63367e-07
0.491439,2.24397e-08,0.1,1.63367e-07
0.491581,2.24397e-08,0.1,1.63367e-07
0.491722,3.19377e-08,0.1,1.63367e-07
0.491863,3.19377e-08,0.1,1.63367e-07
0.492005,3.19377e-08,0.1,1.63367e-07
0.492146,3.19377e-08,0.1,1.63367e-07
0.492288,3.19377e-08,0.1,1.63367e-07
0.492429,3.19377e-08,0.1,1.63367e-07
0.492571,3.19377e-08,0.1,1.63367e-07
0.492712,3.19377e-08,0.1,1.63367e-07
0.492853,3.19377e-08,0.1,1.63367e-07
0.492995,3.19377e-08,0.1,1.63367e-07
0.493136,3.19377e-08,0.1,1.63367e-07
0.493278,3.19377e-08,0.1,1.63367e-07
0.493419,3.19377e-08,0.1,2.32175e-07
0.493561,3.19377e-08,0.1,2.32175e-07
0.493702,3.19377e-08,0.1,2.32175e-07
0.493843,3.19377e-08,0.1,2.32175e-07
0.493985,3.19377e-08,0.1,2.32175e-07
0.494126,3.19377e-08,0.1,2.32175e-07
0.494268,3.19377e-08,0.1,2.32175e-07
0.494409,3.19377e-08,0.1,2.32175e-07
0.494551,3.19377e-08,0.1,2.32175e-07
0.494692,3.92317e-08,0.1,2.32175e-07
0.494833,3.92317e-08,0.1,2.32175e-07
0.494975,3.92317e-08,0.1,2.32175e-07
0.495116,3.92317e-08,0.1,2.32175e-07
0.495258,3.92317e-08,0.1,2.32175e-07
0.495399,3.92317e-08,0.1,2.32175e-07
0.49554,3.92317e-08,0.1,2.32175e-07
0.495682,3.92317e-08,0.1,2.32175e-07
0.495823,3.92317e-08,0.1,2.32175e-07
0.495965,3.92317e-08,0.1,2.32175e-07
0.496106,3.92317e-08,0.1,2.32175e-07
0.496248,3.92317e-08,0.1,2.32175e-07
0.496389,3.92317e-08,0.1,2.32175e-07
0.49653,3.92317e-08,0.1,2.32175e-07
0.496672,3.92317e-08,0.1,2.32175e-07
0.496813,3.92317e-08,0.1,2.32175e-07
0.496955,3.92317e-08,0.1,2.32175e-07
0.497096,3.92317e-08,0.1,2.32175e-07
0.497238,3.92317e-08,0.1,2.79306e-07
0.497379,3.92317e-08,0.1,2.79306e-07
0.49752,3.92317e-08,0.1,2.79306e-07
0.497662,3.92317e-08,0.1,2.79306e-07
0.497803,3.92317e-08,0.1,2.79306e-07
0.497945,3.92317e-08,0.1,2.79306e-07
0.498086,3.92317e-08,0.1,2.79306e-07
0.498228,3.92317e-08,0.1,2.79306e-07
0.498369,5.33713e-08,0.1,2.79306e-07
0.49851,5.33713e-08,0.1,2.79306e-07
0.498652,5.33713e-08,0.1,2.79306e-07
0.498793,5.33713e-08,0.1,2.79306e-07
0.498935,5.33713e-08,0.1,2.79306e-07
0.499076,5.33713e-08,0.1,2.79306e-07
0.499217,5.33713e-08,0.1,2.79306e-07
0.499359,5.33713e-08,0.1,2.79306e-07
0.4995,5.33713e-08,0.1,2.79306e-07
0.499642,5.33713e-08,0.1,2.79306e-07
0.499783,5.33713e-08,0.1,2.79306e-07
0.499925,5.33713e-08,0.1,3.90676e-07
0.500066,5.33713e-08,0.1,3.90676e-07
0.500207,5.33713e-08,0.1,3.90676e-07
0.500349,5.33713e-08,0.1,3.90676e-07
0.50049,5.33713e-08,0.1,3.90676e-07
0.500632,5.33713e-08,0.1,3.90676e-07
0.500773,5.33713e-08,0.1,3.90676e-07
0.500914,5.33713e-08,0.1,3.90676e-07
0.501056,5.33713e-08,0.1,3.90676e-07
0.501197,5.33713e-08,0.1,3.90676e-07
0.501339,5.33713e-08,0.1,3.90676e-07
0.50148,5.33713e-08,0.1,3.90676e-07
0.501622,5.33713e-08,0.1,3.90676e-07
0.501763,5.33713e-08,0.1,3.90676e-07
0.501904,5.33713e-08,0.1,3.90676e-07
0.502046,5.33713e-08,0.1,3.90676e-07
0.502187,7.16181e-08,0.1,3.90676e-07
0.502329,7.16181e-08,0.1,3.90676e-07
0.50247,7.16181e-08,0.1,3.90676e-07
0.502612,7.16181e-08,0.1,3.90676e-07
0.502753,7.16181e-08,0.1,3.90676e-07
0.502894,7.16181e-08,0.1,3.90676e-07
0.503036,7.16181e-08,0.1,3.90676e-07
0.503177,7.16181e-08,0.1,3.90676e-07
0.503319,7.16181e-08,0.1,3.90676e-07
0.50346,7.16181e-08,0.1,3.90676e-07
0.503601,7.16181e-08,0.1,4.80337e-07
0.503743,7.16181e-08,0.1,4.80337e-07
0.503884,7.16181e-08,0.1,4.80337e-07
0.504026,7.16181e-08,0.1,4.80337e-07
0.504167,7.16181e-08,0.1,4.80337e-07
0.504309,7.16181e-08,0.1,4.80337e-07
0.50445,7.16181e-08,0.1,4.80337e-07
0.504591,7.16181e-08,0.1,4.80337e-07
0.504733,7.16181e-08,0.1,4.80337e-07
0.504874,7.16181e-08,0.1,4.80337e-07
0.505016,7.16181e-08,0.1,4.80337e-07
0.505157,9.76623e-08,0.1,4.80337e-07
0.505299,9.76623e-08,0.1,4.80337e-07
0.50544,9.76623e-08,0.1,4.80337e-07
0.505581,9.76623e-08,0.1,4.80337e-07
0.505723,9.76623e-08,0.1,4.80337e-07
0.505864,9.76623e-08,0.1,4.80337e-07
0.506006,9.76623e-08,0.1,4.80337e-07
0.506147,9.76623e-08,0.1,6.5617e-07
0.506289,9.76623e-08,0.1,6.5617e-07
0.50643,9.76623e-08,0.1,6.5617e-07
0.506571,9.76623e-08,0.1,6.5617e-07
0.506713,9.76623e-08,0.1,6.5617e-07
0.506854,9.76623e-08,0.1,6.5617e-07
0.506996,9.76623e-08,0.1,6.5617e-07
0.507137,9.76623e-08,0.1,6.5617e-07
0.507278,9.76623e-08,0.1,6.5617e-07
0.50742,9.76623e-08,0.1,6.5617e-07
0.507561,9.76623e-08,0.1,6.5617e-07
0.507703,9.76623e-08,0.1,6.5617e-07
0.507844,9.76623e-08,0.1,7.78568e-07
0.507986,9.76623e-08,0.1,7.78568e-07
0.508127,1.1929e-07,0.1,7.78568e-07
0.508268,1.1929e-07,0.1,7.78568e-07
0.50841,1.1929e-07,0.1,7.78568e-07
0.508551,1.1929e-07,0.1,7.78568e-07
0.508693,1.1929e-07,0.1,7.78568e-07
0.508834,1.1929e-07,0.1,7.78568e-07
0.508976,1.1929e-07,0.1,7.78568e-07
0.509117,1.1929e-07,0.1,7.78568e-07
0.509258,1.1929e-07,0.1,7.78568e-07
0.5094,1.1929e-07,0.1,7.78568e-07
0.509541,1.1929e-07,0.1,7.78568e-07
0.509683,1.1929e-07,0.1,7.78568e-07
0.509824,1.1929e-07,0.1,7.78568e-07
0.509965,1.1929e-07,0.1,7.78568e-07
0.510107,1.1929e-07,0.1,7.78568e-07
0.510248,1.1929e-07,0.1,7.78568e-07
0.51039,1.1929e-07,0.1,7.78568e-07
0.510531,1.1929e-07,0.1,7.78568e-07
0.510673,1.1929e-07,0.1,7.78568e-07
0.510814,1.1929e-07,0.1,7.78568e-07
0.510955,1.1929e-07,0.1,7.78568e-07
0.511097,1.1929e-07,0.1,7.78568e-07
0.511238,1.1929e-07,0.1,7.78568e-07
0.51138,1.1929e-07,0.1,7.78568e-07
0.511521,1.1929e-07,0.1,7.78568e-07
0.511662,1.1929e-07,0.1,7.78568e-07
0.511804,1.61836e-07,0.1,7.78568e-07
0.511945,1.61836e-07,0.1,7.78568e-07
0.512087,1.61836e-07,0.1,7.78568e-07
0.512228,1.61836e-07,0.1,1.04825e-06
0.51237,1.61836e-07,0.1,1.04825e-06
0.512511,1.61836e-07,0.1,1.04825e-06
0.512652,1.61836e-07,0.1,1.04825e-06
0.512794,1.61836e-07,0.1,1.04825e-06
0.512935,1.61836e-07,0.1,1.04825e-06
0.513077,1.61836e-07,0.1,1.04825e-06
0.513218,1.61836e-07,0.1,1.04825e-06
0.51336,1.61836e-07,0.1,1.04825e-06
0.513501,1.61836e-07,0.1,1.04825e-06
0.513642,1.61836e-07,0.1,1.04825e-06
0.513784,1.61836e-07,0.1,1.04825e-06
0.513925,1.61836e-07,0.1,1.04825e-06
0.514067,1.61836e-07,0.1,1.04825e-06
0.514208,1.61836e-07,0.1,1.04825e-06
0.51435,1.61836e-07,0.1,1.04825e-06
0.514491,1.61836e-07,0.1,1.04825e-06
0.514632,1.61836e-07,0.1,1.04825e-06
0.514774,1.61836e-07,0.1,1.04825e-06
0.514915,1.61836e-07,0.1,1.04825e-06
0.515057,1.61836e-07,0.1,1.04825e-06
0.515198,1.61836e-07,0.1,1.04825e-06
0.515339,1.61836e-07,0.1,1.04825e-06
0.515481,1.61836e-07,0.1,1.04825e-06
0.515622,2.14935e-07,0.1,1.04825e-06
0.515764,2.14935e-07,0.1,1.04825e-06
0.515905,2.14935e-07,0.1,1.04825e-06
0.516047,2.14935e-07,0.1,1.04825e-06
0.516188,2.14935e-07,0.1,1.04825e-06
0.516329,2.14935e-07,0.1,1.04825e-06
0.516471,2.14935e-07,0.1,1.04825e-06
0.516612,2.14935e-07,0.1,1.04825e-06
0.516754,2.14935e-07,0.1,1.04825e-06
0.516895,2.14935e-07,0.1,1.04825e-06
0.517037,2.14935e-07,0.1,1.04825e-06
0.517178,2.14935e-07,0.1,1.04825e-06
0.517319,2.14935e-07,0.1,1.04825e-06
0.517461,2.14935e-07,0.1,1.04825e-06
0.517602,2.14935e-07,0.1,1.04825e-06
0.517744,2.14935e-07,0.1,1.31074e-06
0.517885,2.14935e-07,0.1,1.31074e-06
0.518026,2.14935e-07,0.1,1.31074e-06
0.518168,2.14935e-07,0.1,1.74844e-06
0.518309,2.14935e-07,0.1,1.74844e-06
0.518451,2.14935e-07,0.1,2.06046e-06
0.518592,2.90385e-07,0.1,2.06046e-06
0.518734,2.90385e-07,0.1,2.06046e-06
0.518875,2.90385e-07,0.1,2.06046e-06
0.519016,2.90385e-07,0.1,2.06046e-06
0.519158,2.90385e-07,0.1,2.06046e-06
0.519299,2.90385e-07,0.1,2.06046e-06
0.519441,2.90385e-07,0.1,2.06046e-06
0.519582,2.90385e-07,0.1,2.06046e-06
0.519723,2.90385e-07,0.1,2.06046e-06
0.519865,2.90385e-07,0.1,2.06046e-06
0.520006,2.90385e-07,0.1,2.06046e-06
0.520148,2.90385e-07,0.1,2.06046e-06
0.520289,2.90385e-07,0.1,2.06046e-06
0.520431,2.90385e-07,0.1,2.06046e-06
0.520572,2.90385e-07,0.1,2.06046e-06
0.520713,2.90385e-07,0.1,2.06046e-06
0.520855,2.90385e-07,0.1,2.06046e-06
0.520996,2.90385e-07,0.1,2.06046e-06
0.521138,2.90385e-07,0.1,2.06046e-06
0.521279,2.90385e-07,0.1,2.06046e-06
0.521421,2.90385e-07,0.1,2.06046e-06
0.521562,2.90385e-07,0.1,2.06046e-06
0.521703,3.5492e-07,0.1,2.06046e-06
0.521845,3.5492e-07,0.1,2.06046e-06
0.521986,3.5492e-07,0.1,2.06046e-06
0.522128,3.5492e-07,0.1,2.06046e-06
0.522269,3.5492e-07,0.1,2.06046e-06
0.522411,3.5492e-07,0.1,2.06046e-06
0.522552,3.5492e-07,0.1,2.06046e-06
0.522693,3.5492e-07,0.1,2.06046e-06
0.522835,3.5492e-07,0.1,2.06046e-06
0.522976,3.5492e-07,0.1,2.06046e-06
0.523118,3.5492e-07,0.1,2.06046e-06
0.523259,3.5492e-07,0.1,2.06046e-06
0.5234,3.5492e-07,0.1,2.06046e-06
0.523542,3.5492e-07,0.1,2.06046e-06
0.523683,3.5492e-07,0.1,2.06046e-06
0.523825,3.5492e-07,0.1,2.06046e-06
0.523966,3.5492e-07,0.1,2.73855e-06
0.524108,3.5492e-07,0.1,2.73855e-06
0.524249,3.5492e-07,0.1,2.73855e-06
0.52439,3.5492e-07,0.1,2.73855e-06
0.524532,3.5492e-07,0.1,2.73855e-06
0.524673,3.5492e-07,0.1,2.73855e-06
0.524815,3.5492e-07,0.1,2.73855e-06
0.524956,3.5492e-07,0.1,2.73855e-06
0.525098,3.5492e-07,0.1,2.73855e-06
0.525239,3.5492e-07,0.1,2.73855e-06
0.52538,4.76601e-07,0.1,2.73855e-06
0.525522,4.76601e-07,0.1,2.73855e-06
0.525663,4.76601e-07,0.1,2.73855e-06
0.525805,4.76601e-07,0.1,2.73855e-06
0.525946,4.76601e-07,0.1,2.73855e-06
0.526088,4.76601e-07,0.1,2.73855e-06
0.526229,4.76601e-07,0.1,2.73855e-06
0.52637,4.76601e-07,0.1,2.73855e-06
0.526512,4.76601e-07,0.1,2.73855e-06
0.526653,4.76601e-07,0.1,2.73855e-06
0.526795,4.76601e-07,0.1,2.73855e-06
0.526936,4.76601e-07,0.1,2.73855e-06
0.527077,4.76601e-07,0.1,2.73855e-06
0.527219,4.76601e-07,0.1,2.73855e-06
0.52736,4.76601e-07,0.1,2.73855e-06
0.527502,4.76601e-07,0.1,2.73855e-06
0.527643,4.76601e-07,0.1,2.73855e-06
0.527785,4.76601e-07,0.1,2.73855e-06
0.527926,4.76601e-07,0.1,2.73855e-06
0.528067,4.76601e-07,0.1,2.73855e-06
0.528209,4.76601e-07,0.1,2.73855e-06
0.52835,4.76601e-07,0.1,3.21091e-06
0.528492,4.76601e-07,0.1,3.21091e-06
0.528633,4.76601e-07,0.1,3.21091e-06
0.528774,4.76601e-07,0.1,3.21091e-06
0.528916,4.76601e-07,0.1,3.21091e-06
0.529057,4.76601e-07,0.1,3.21091e-06
0.529199,6.27755e-07,0.1,3.21091e-06
0.52934,6.27755e-07,0.1,3.21091e-06
0.529482,6.27755e-07,0.1,3.21091e-06
0.529623,6.27755e-07,0.1,3.21091e-06
0.529764,6.27755e-07,0.1,3.21091e-06
0.529906,6.27755e-07,0.1,4.25243e-06
0.530047,6.27755e-07,0.1,4.25243e-06
0.530189,6.27755e-07,0.1,4.25243e-06
0.53033,6.27755e-07,0.1,4.25243e-06
0.530472,6.27755e-07,0.1,4.25243e-06
0.530613,6.27755e-07,0.1,4.25243e-06
0.530754,6.27755e-07,0.1,4.25243e-06
0.530896,6.27755e-07,0.1,4.25243e-06
0.531037,6.27755e-07,0.1,4.25243e-06
0.531179,6.27755e-07,0.1,4.25243e-06
0.53132,6.27755e-07,0.1,4.25243e-06
0.531461,6.27755e-07,0.1,4.25243e-06
0.531603,6.27755e-07,0.1,4.25243e-06
0.531744,6.27755e-07,0.1,4.25243e-06
0.531886,6.27755e-07,0.1,4.25243e-06
0.532027,6.27755e-07,0.1,5.3055e-06
0.532169,8.38892e-07,0.1,5.3055e-06
0.53231,8.38892e-07,0.1,5.3055e-06
0.532451,8.38892e-07,0.1,5.3055e-06
0.532593,8.38892e-07,0.1,5.3055e-06
0.532734,8.38892e-07,0.1,5.3055e-06
0.532876,8.38892e-07,0.1,5.3055e-06
0.533017,8.38892e-07,0.1,5.3055e-06
0.533159,8.38892e-07,0.1,5.3055e-06
0.5333,8.38892e-07,0.1,5.3055e-06
0.533441,8.38892e-07,0.1,5.3055e-06
0.533583,8.38892e-07,0.1,5.3055e-06
0.533724,8.38892e-07,0.1,5.3055e-06
0.533866,8.38892e-07,0.1,5.3055e-06
0.534007,8.38892e-07,0.1,5.3055e-06
0.534149,8.38892e-07,0.1,5.3055e-06
0.53429,8.38892e-07,0.1,5.3055e-06
0.534431,8.38892e-07,0.1,5.3055e-06
0.534573,8.38892e-07,0.1,5.3055e-06
0.534714,8.38892e-07,0.1,5.3055e-06
0.534856,8.38892e-07,0.1,5.3055e-06
0.534997,8.38892e-07,0.1,5.3055e-06
0.535138,1.02378e-06,0.1,5.3055e-06
0.53528,1.02378e-06,0.1,5.3055e-06
0.535421,1.02378e-06,0.1,5.3055e-06
0.535563,1.02378e-06,0.1,5.3055e-06
0.535704,1.02378e-06,0.1,6.98102e-06
0.535846,1.02378e-06,0.1,6.98102e-06
0.535987,1.02378e-06,0.1,6.98102e-06
0.536128,1.02378e-06,0.1,6.98102e-06
0.53627,1.02378e-06,0.1,6.98102e-06
0.536411,1.02378e-06,0.1,6.98102e-06
0.536553,1.02378e-06,0.1,6.98102e-06
0.536694,1.02378e-06,0.1,6.98102e-06
0.536836,1.02378e-06,0.1,6.98102e-06
0.536977,1.02378e-06,0.1,6.98102e-06
0.537118,1.02378e-06,0.1,6.98102e-06
0.53726,1.02378e-06,0.1,6.98102e-06
0.537401,1.02378e-06,0.1,6.98102e-06
0.537543,1.02378e-06,0.1,6.98102e-06
0.537684,1.02378e-06,0.1,6.98102e-06
0.537825,1.02378e-06,0.1,6.98102e-06
0.537967,1.02378e-06,0.1,6.98102e-06
0.538108,1.02378e-06,0.1,6.98102e-06
0.53825,1.02378e-06,0.1,8.15229e-06
0.538391,1.02378e-06,0.1,8.15229e-06
0.538533,1.02378e-06,0.1,8.15229e-06
0.538674,1.02378e-06,0.1,8.15229e-06
0.538815,1.02378e-06,0.1,8.15229e-06
0.538957,1.35907e-06,0.1,8.15229e-06
0.539098,1.35907e-06,0.1,8.15229e-06
0.53924,1.35907e-06,0.1,8.15229e-06
0.539381,1.35907e-06,0.1,8.15229e-06
0.539522,1.35907e-06,0.1,8.15229e-06
0.539664,1.35907e-06,0.1,8.15229e-06
0.539805,1.35907e-06,0.1,8.15229e-06
0.539947,1.35907e-06,0.1,8.15229e-06
0.540088,1.35907e-06,0.1,8.15229e-06
0.54023,1.35907e-06,0.1,8.15229e-06
0.540371,1.35907e-06,0.1,8.15229e-06
0.540512,1.35907e-06,0.1,8.15229e-06
0.540654,1.35907e-06,0.1,8.15229e-06
0.540795,1.35907e-06,0.1,8.15229e-06
0.540937,1.35907e-06,0.1,8.15229e-06
0.541078,1.35907e-06,0.1,8.15229e-06
0.54122,1.35907e-06,0.1,8.15229e-06
0.541361,1.35907e-06,0.1,1.06396e-05
0.541502,1.35907e-06,0.1,1.06396e-05
0.541644,1.35907e-06,0.1,1.06396e-05
0.541785,1.35907e-06,0.1,1.06396e-05
0.541927,1.35907e-06,0.1,1.06396e-05
0.542068,1.35907e-06,0.1,1.06396e-05
0.54221,1.35907e-06,0.1,1.06396e-05
0.542351,1.35907e-06,0.1,1.06396e-05
0.542492,1.35907e-06,0.1,1.06396e-05
0.542634,1.77541e-06,0.1,1.06396e-05
0.542775,1.77541e-06,0.1,1.06396e-05
0.542917,1.77541e-06,0.1,1.06396e-05
0.543058,1.77541e-06,0.1,1.06396e-05
0.543199,1.77541e-06,0.1,1.06396e-05
0.543341,1.77541e-06,0.1,1.06396e-05
0.543482,1.77541e-06,0.1,1.06396e-05
0.543624,1.77541e-06,0.1,1.06396e-05
0.543765,1.77541e-06,0.1,1.06396e-05
0.543907,1.77541e-06,0.1,1.06396e-05
0.544048,1.77541e-06,0.1,1.06396e-05
0.544189,1.77541e-06,0.1,1.06396e-05
0.544331,1.77541e-06,0.1,1.06396e-05
0.544472,1.77541e-06,0.1,1.06396e-05
0.544614,1.77541e-06,0.1,1.06396e-05
0.544755,1.77541e-06,0.1,1.06396e-05
0.544897,1.77541e-06,0.1,1.06396e-05
0.545038,1.77541e-06,0.1,1.06396e-05
0.545179,1.77541e-06,0.1,1.06396e-05
0.545321,1.77541e-06,0.1,1.06396e-05
0.545462,1.77541e-06,0.1,1.06396e-05
0.545604,1.77541e-06,0.1,1.06396e-05
0.545745,2.34666e-06,0.1,1.31797e-05
0.545886,2.34666e-06,0.1,1.31797e-05
0.546028,2.34666e-06,0.1,1.31797e-05
0.546169,2.34666e-06,0.1,1.31797e-05
0.546311,2.34666e-06,0.1,1.31797e-05
0.546452,2.34666e-06,0.1,1.31797e-05
0.546594,2.34666e-06,0.1,1.31797e-05
0.546735,2.34666e-06,0.1,1.31797e-05
0.546876,2.34666e-06,0.1,1.68688e-05
0.547018,2.34666e-06,0.1,1.68688e-05
0.547159,2.34666e-06,0.1,1.68688e-05
0.547301,2.34666e-06,0.1,1.68688e-05
0.547442,2.34666e-06,0.1,1.68688e-05
0.547584,2.34666e-06,0.1,1.68688e-05
0.547725,2.34666e-06,0.1,1.95566e-05
0.547866,2.34666e-06,0.1,1.95566e-05
0.548008,2.34666e-06,0.1,1.95566e-05
0.548149,2.34666e-06,0.1,1.95566e-05
0.548291,2.34666e-06,0.1,1.95566e-05
0.548432,2.34666e-06,0.1,1.95566e-05
0.548573,2.34666e-06,0.1,1.95566e-05
0.548715,2.85766e-06,0.1,1.95566e-05
0.548856,2.85766e-06,0.1,1.95566e-05
0.548998,2.85766e-06,0.1,1.95566e-05
0.549139,2.85766e-06,0.1,1.95566e-05
0.549281,2.85766e-06,0.1,1.95566e-05
0.549422,2.85766e-06,0.1,1.95566e-05
0.549563,2.85766e-06,0.1,1.95566e-05
0.549705,2.85766e-06,0.1,1.95566e-05
0.549846,2.85766e-06,0.1,1.95566e-05
0.549988,2.85766e-06,0.1,1.95566e-05
0.550129,2.85766e-06,0.1,1.95566e-05
0.55027,2.85766e-06,0.1,1.95566e-05
0.550412,2.85766e-06,0.1,1.95566e-05
0.550553,2.85766e-06,0.1,1.95566e-05
0.550695,2.85766e-06,0.1,1.95566e-05
0.550836,2.85766e-06,0.1,1.95566e-05
0.550978,2.85766e-06,0.1,1.95566e-05
0.551119,2.85766e-06,0.1,1.95566e-05
0.55126,2.85766e-06,0.1,1.95566e-05
0.551402,2.85766e-06,0.1,1.95566e-05
0.551543,2.85766e-06,0.1,1.95566e-05
0.551685,2.85766e-06,0.1,1.95566e-05
0.551826,2.85766e-06,0.1,1.95566e-05
0.551968,2.85766e-06,0.1,1.95566e-05
0.552109,2.85766e-06,0.1,1.95566e-05
0.55225,2.85766e-06,0.1,2.4058e-05
0.552392,3.75863e-06,0.1,2.4058e-05
0.552533,3.75863e-06,0.1,2.4058e-05
0.552675,3.75863e-06,0.1,2.4058e-05
0.552816,3.75863e-06,0.1,2.4058e-05
0.552958,3.75863e-06,0.1,2.4058e-05
0.553099,3.75863e-06,0.1,2.4058e-05
0.55324,3.75863e-06,0.1,2.4058e-05
0.553382,3.75863e-06,0.1,2.4058e-05
0.553523,3.75863e-06,0.1,2.4058e-05
0.553665,3.75863e-06,0.1,2.4058e-05
0.553806,3.75863e-06,0.1,2.4058e-05
0.553948,3.75863e-06,0.1,2.4058e-05
0.554089,3.75863e-06,0.1,2.4058e-05
0.55423,3.75863e-06,0.1,2.4058e-05
0.554372,3.75863e-06,0.1,2.4058e-05
0.554513,3.75863e-06,0.1,2.4058e-05
0.554655,3.75863e-06,0.1,2.4058e-05
0.554796,3.75863e-06,0.1,2.4058e-05
0.554937,3.75863e-06,0.1,2.4058e-05
0.555079,3.75863e-06,0.1,2.4058e-05
0.55522,3.75863e-06,0.1,2.4058e-05
0.555362,3.75863e-06,0.1,2.4058e-05
0.555503,3.75863e-06,0.1,2.4058e-05
0.555645,3.75863e-06,0.1,2.4058e-05
0.555786,3.75863e-06,0.1,2.4058e-05
0.555927,3.75863e-06,0.1,2.4058e-05
0.556069,4.8592e-06,0.1,2.4058e-05
0.55621,4.8592e-06,0.1,2.4058e-05
0.556352,4.8592e-06,0.1,2.4058e-05
0.556493,4.8592e-06,0.1,2.4058e-05
0.556635,4.8592e-06,0.1,2.4058e-05
0.556776,4.8592e-06,0.1,2.77182e-05
0.556917,4.8592e-06,0.1,2.77182e-05
0.557059,4.8592e-06,0.1,2.77182e-05
0.5572,4.8592e-06,0.1,2.77182e-05
0.557342,4.8592e-06,0.1,2.77182e-05
0.557483,4.8592e-06,0.1,2.77182e-05
0.557624,4.8592e-06,0.1,2.77182e-05
0.557766,4.8592e-06,0.1,3.50982e-05
0.557907,4.8592e-06,0.1,3.50982e-05
0.558049,4.8592e-06,0.1,3.50982e-05
0.55819,4.8592e-06,0.1,3.50982e-05
0.558332,4.8592e-06,0.1,3.50982e-05
0.558473,4.8592e-06,0.1,3.50982e-05
0.558614,4.8592e-06,0.1,3.50982e-05
0.558756,4.8592e-06,0.1,3.50982e-05
0.558897,4.8592e-06,0.1,3.50982e-05
0.559039,4.8592e-06,0.1,3.50982e-05
0.55918,6.36395e-06,0.1,3.50982e-05
0.559321,6.36395e-06,0.1,3.50982e-05
0.559463,6.36395e-06,0.1,3.50982e-05
0.559604,6.36395e-06,0.1,3.50982e-05
0.559746,6.36395e-06,0.1,4.28315e-05
0.559887,6.36395e-06,0.1,4.28315e-05
0.560029,6.36395e-06,0.1,4.28315e-05
0.56017,6.36395e-06,0.1,4.28315e-05
0.560311,6.36395e-06,0.1,4.28315e-05
0.560453,6.36395e-06,0.1,4.28315e-05
0.560594,6.36395e-06,0.1,4.28315e-05
0.560736,6.36395e-06,0.1,4.28315e-05
0.560877,6.36395e-06,0.1,4.28315e-05
0.561019,6.36395e-06,0.1,4.28315e-05
0.56116,6.36395e-06,0.1,4.28315e-05
0.561301,6.36395e-06,0.1,4.28315e-05
0.561443,6.36395e-06,0.1,4.28315e-05
0.561584,6.36395e-06,0.1,4.28315e-05
0.561726,6.36395e-06,0.1,4.28315e-05
0.561867,6.36395e-06,0.1,4.28315e-05
0.562009,6.36395e-06,0.1,4.28315e-05
0.56215,6.36395e-06,0.1,4.28315e-05
0.562291,7.73327e-06,0.1,4.28315e-05
0.562433,7.73327e-06,0.1,4.28315e-05
0.562574,7.73327e-06,0.1,4.28315e-05
0.562716,7.73327e-06,0.1,4.28315e-05
0.562857,7.73327e-06,0.1,4.28315e-05
0.562998,7.73327e-06,0.1,4.28315e-05
0.56314,7.73327e-06,0.1,4.28315e-05
0.563281,7.73327e-06,0.1,4.28315e-05
0.563423,7.73327e-06,0.1,4.28315e-05
0.563564,7.73327e-06,0.1,4.28315e-05
0.563706,7.73327e-06,0.1,5.49088e-05
0.563847,7.73327e-06,0.1,5.49088e-05
0.563988,7.73327e-06,0.1,5.49088e-05
0.56413,7.73327e-06,0.1,5.49088e-05
0.564271,7.73327e-06,0.1,5.49088e-05
0.564413,7.73327e-06,0.1,5.49088e-05
0.564554,7.73327e-06,0.1,5.49088e-05
0.564696,7.73327e-06,0.1,5.49088e-05
0.564837,7.73327e-06,0.1,5.49088e-05
0.564978,7.73327e-06,0.1,5.49088e-05
0.56512,7.73327e-06,0.1,5.49088e-05
0.565261,7.73327e-06,0.1,5.49088e-05
0.565403,7.73327e-06,0.1,5.49088e-05
0.565544,7.73327e-06,0.1,5.49088e-05
0.565685,7.73327e-06,0.1,5.49088e-05
0.565827,7.73327e-06,0.1,5.49088e-05
0.565968,1.00718e-05,0.1,5.49088e-05
0.56611,1.00718e-05,0.1,6.29634e-05
0.566251,1.00718e-05,0.1,6.29634e-05
0.566393,1.00718e-05,0.1,6.29634e-05
0.566534,1.00718e-05,0.1,6.29634e-05
0.566675,1.00718e-05,0.1,6.29634e-05
0.566817,1.00718e-05,0.1,6.29634e-05
0.566958,1.00718e-05,0.1,6.29634e-05
0.5671,1.00718e-05,0.1,6.29634e-05
0.567241,1.00718e-05,0.1,6.29634e-05
0.567383,1.00718e-05,0.1,6.29634e-05
0.567524,1.00718e-05,0.1,6.29634e-05
0.567665,1.00718e-05,0.1,6.29634e-05
0.567807,1.00718e-05,0.1,6.29634e-05
0.567948,1.00718e-05,0.1,6.29634e-05
0.56809,1.00718e-05,0.1,6.29634e-05
0.568231,1.00718e-05,0.1,6.29634e-05
0.568372,1.00718e-05,0.1,6.29634e-05
0.568514,1.00718e-05,0.1,6.29634e-05
0.568655,1.00718e-05,0.1,6.29634e-05
0.568797,1.00718e-05,0.1,6.29634e-05
0.568938,1.00718e-05,0.1,6.29634e-05
0.56908,1.00718e-05,0.1,6.29634e-05
0.569221,1.00718e-05,0.1,8.02169e-05
0.569362,1.00718e-05,0.1,8.02169e-05
0.569504,1.00718e-05,0.1,8.02169e-05
0.569645,1.28959e-05,0.1,8.02169e-05
0.569787,1.28959e-05,0.1,8.02169e-05
0.569928,1.28959e-05,0.1,8.02169e-05
0.570069,1.28959e-05,0.1,8.02169e-05
0.570211,1.28959e-05,0.1,8.02169e-05
0.570352,1.28959e-05,0.1,8.02169e-05
0.570494,1.28959e-05,0.1,8.02169e-05
0.570635,1.28959e-05,0.1,8.02169e-05
0.570777,1.28959e-05,0.1,8.02169e-05
0.570918,1.28959e-05,0.1,8.02169e-05
0.571059,1.28959e-05,0.1,8.02169e-05
0.571201,1.28959e-05,0.1,8.02169e-05
0.571342,1.28959e-05,0.1,8.02169e-05
0.571484,1.28959e-05,0.1,8.02169e-05
0.571625,1.28959e-05,0.1,8.02169e-05
0.571767,1.28959e-05,0.1,8.02169e-05
0.571908,1.28959e-05,0.1,8.02169e-05
0.572049,1.28959e-05,0.1,8.02169e-05
0.572191,1.28959e-05,0.1,8.02169e-05
0.572332,1.28959e-05,0.1,8.02169e-05
0.572474,1.28959e-05,0.1,8.02169e-05
0.572615,1.28959e-05,0.1,8.02169e-05
0.572757,1.67296e-05,0.1,8.02169e-05
0.572898,1.67296e-05,0.1,8.02169e-05
0.573039,1.67296e-05,0.1,8.02169e-05
0.573181,1.67296e-05,0.1,8.02169e-05
0.573322,1.67296e-05,0.1,8.02169e-05
0.573464,1.67296e-05,0.1,8.02169e-05
0.573605,1.67296e-05,0.1,8.02169e-05
0.573747,1.67296e-05,0.1,8.02169e-05
0.573888,1.67296e-05,0.1,8.02169e-05
0.574029,1.67296e-05,0.1,8.02169e-05
0.574171,1.67296e-05,0.1,8.02169e-05
0.574312,1.67296e-05,0.1,9.33231e-05
0.574454,1.67296e-05,0.1,9.33231e-05
0.574595,1.67296e-05,0.1,9.33231e-05
0.574736,1.67296e-05,0.1,9.33231e-05
0.574878,1.67296e-05,0.1,9.33231e-05
0.575019,1.67296e-05,0.1,0.000117947
0.575161,1.67296e-05,0.1,0.000117947
0.575302,1.67296e-05,0.1,0.000117947
0.575444,1.67296e-05,0.1,0.000135314
0.575585,1.67296e-05,0.1,0.000135314
0.575726,1.67296e-05,0.1,0.000135314
0.575868,2.02828e-05,0.1,0.000135314
0.576009,2.02828e-05,0.1,0.000135314
0.576151,2.02828e-05,0.1,0.000135314
0.576292,2.02828e-05,0.1,0.000135314
0.576433,2.02828e-05,0.1,0.000135314
0.576575,2.02828e-05,0.1,0.000135314
0.576716,2.02828e-05,0.1,0.000135314
0.576858,2.02828e-05,0.1,0.000135314
0.576999,2.02828e-05,0.1,0.000135314
0.577141,2.02828e-05,0.1,0.000135314
0.577282,2.02828e-05,0.1,0.000135314
0.577423,2.02828e-05,0.1,0.000135314
0.577565,2.02828e-05,0.1,0.000135314
0.577706,2.02828e-05,0.1,0.000135314
0.577848,2.02828e-05,0.1,0.000135314
0.577989,2.02828e-05,0.1,0.000135314
0.57813,2.02828e-05,0.1,0.000135314
0.578272,2.02828e-05,0.1,0.000135314
0.578413,2.02828e-05,0.1,0.000135314
0.578555,2.02828e-05,0.1,0.000135314
0.578696,2.02828e-05,0.1,0.000135314
0.578838,2.02828e-05,0.1,0.000135314
0.578979,2.02828e-05,0.1,0.000135314
0.57912,2.02828e-05,0.1,0.000135314
0.579262,2.02828e-05,0.1,0.000135314
0.579403,2.02828e-05,0.1,0.000135314
0.579545,2.61655e-05,0.1,0.000135314
0.579686,2.61655e-05,0.1,0.000135314
0.579828,2.61655e-05,0.1,0.000135314
0.579969,2.61655e-05,0.1,0.000135314
0.58011,2.61655e-05,0.1,0.000135314
0.580252,2.61655e-05,0.1,0.000135314
0.580393,2.61655e-05,0.1,0.000135314
0.580535,2.61655e-05,0.1,0.000135314
0.580676,2.61655e-05,0.1,0.000135314
0.580818,2.61655e-05,0.1,0.000135314
0.580959,2.61655e-05,0.1,0.000135314
0.5811,2.61655e-05,0.1,0.000135314
0.581242,2.61655e-05,0.1,0.000135314
0.581383,2.61655e-05,0.1,0.000185882
0.581525,2.61655e-05,0.1,0.000185882
0.581666,2.61655e-05,0.1,0.000185882
0.581807,2.61655e-05,0.1,0.000185882
0.581949,2.61655e-05,0.1,0.000185882
0.58209,2.61655e-05,0.1,0.000185882
0.582232,2.61655e-05,0.1,0.000185882
0.582373,2.61655e-05,0.1,0.000185882
0.582515,2.61655e-05,0.1,0.000185882
0.582656,2.61655e-05,0.1,0.000185882
0.582797,2.61655e-05,0.1,0.000185882
0.582939,2.61655e-05,0.1,0.000185882
0.58308,3.31792e-05,0.1,0.000185882
0.583222,3.31792e-05,0.1,0.000185882
0.583363,3.31792e-05,0.1,0.000185882
0.583505,3.31792e-05,0.1,0.000185882
0.583646,3.31792e-05,0.1,0.000185882
0.583787,3.31792e-05,0.1,0.000185882
0.583929,3.31792e-05,0.1,0.000185882
0.58407,3.31792e-05,0.1,0.000185882
0.584212,3.31792e-05,0.1,0.000185882
0.584353,3.31792e-05,0.1,0.000185882
0.584495,3.31792e-05,0.1,0.000185882
0.584636,3.31792e-05,0.1,0.000185882
0.584777,3.31792e-05,0.1,0.000185882
0.584919,3.31792e-05,0.1,0.000185882
0.58506,3.31792e-05,0.1,0.000185882
0.585202,3.31792e-05,0.1,0.000215032
0.585343,3.31792e-05,0.1,0.000215032
0.585484,3.31792e-05,0.1,0.000215032
0.585626,3.31792e-05,0.1,0.000215032
0.585767,3.31792e-05,0.1,0.000215032
0.585909,3.31792e-05,0.1,0.000215032
0.58605,3.31792e-05,0.1,0.000215032
0.586192,4.26428e-05,0.1,0.000215032
0.586333,4.26428e-05,0.1,0.000215032
0.586474,4.26428e-05,0.1,0.000215032
0.586616,4.26428e-05,0.1,0.000215032
0.586757,4.26428e-05,0.1,0.000215032
0.586899,4.26428e-05,0.1,0.000215032
0.58704,4.26428e-05,0.1,0.000215032
0.587182,4.26428e-05,0.1,0.000261159
0.587323,4.26428e-05,0.1,0.000261159
0.587464,4.26428e-05,0.1,0.000261159
0.587606,4.26428e-05,0.1,0.000261159
0.587747,4.26428e-05,0.1,0.000261159
0.587889,4.26428e-05,0.1,0.000261159
0.58803,4.26428e-05,0.1,0.000261159
0.588171,4.26428e-05,0.1,0.000261159
0.588313,4.26428e-05,0.1,0.000261159
0.588454,4.26428e-05,0.1,0.000261159
0.588596,4.26428e-05,0.1,0.000261159
0.588737,4.26428e-05,0.1,0.000261159
0.588879,4.26428e-05,0.1,0.000261159
0.58902,4.26428e-05,0.1,0.000261159
0.589161,4.26428e-05,0.1,0.000261159
0.589303,4.26428e-05,0.1,0.000261159
0.589444,5.1572e-05,0.1,0.000261159
0.589586,5.1572e-05,0.1,0.00029873
0.589727,5.1572e-05,0.1,0.00029873
0.589868,5.1572e-05,0.1,0.00029873
0.59001,5.1572e-05,0.1,0.00029873
0.590151,5.1572e-05,0.1,0.00029873
0.590293,5.1572e-05,0.1,0.00029873
0.590434,5.1572e-05,0.1,0.00029873
0.590576,5.1572e-05,0.1,0.00029873
0.590717,5.1572e-05,0.1,0.00029873
0.590858,5.1572e-05,0.1,0.00029873
0.591,5.1572e-05,0.1,0.00029873
0.591141,5.1572e-05,0.1,0.00029873
0.591283,5.1572e-05,0.1,0.00029873
0.591424,5.1572e-05,0.1,0.00029873
0.591566,5.1572e-05,0.1,0.00029873
0.591707,5.1572e-05,0.1,0.00029873
0.591848,5.1572e-05,0.1,0.00029873
0.59199,5.1572e-05,0.1,0.000358953
0.592131,5.1572e-05,0.1,0.000358953
0.592273,5.1572e-05,0.1,0.000358953
0.592414,5.1572e-05,0.1,0.000358953
0.592556,5.1572e-05,0.1,0.000358953
0.592697,5.1572e-05,0.1,0.000358953
0.592838,5.1572e-05,0.1,0.000358953
0.59298,6.59044e-05,0.1,0.000358953
0.593121,6.59044e-05,0.1,0.000358953
0.593263,6.59044e-05,0.1,0.000358953
0.593404,6.59044e-05,0.1,0.000358953
0.593545,6.59044e-05,0.1,0.000358953
0.593687,6.59044e-05,0.1,0.000358953
0.593828,6.59044e-05,0.1,0.000358953
0.59397,6.59044e-05,0.1,0.000358953
0.594111,6.59044e-05,0.1,0.000358953
0.594253,6.59044e-05,0.1,0.000358953
0.594394,6.59044e-05,0.1,0.000418924
0.594535,6.59044e-05,0.1,0.000418924
0.594677,6.59044e-05,0.1,0.000418924
0.594818,6.59044e-05,0.1,0.000418924
0.59496,6.59044e-05,0.1,0.000418924
0.595101,6.59044e-05,0.1,0.000418924
0.595243,6.59044e-05,0.1,0.000418924
0.595384,6.59044e-05,0.1,0.000418924
0.595525,6.59044e-05,0.1,0.000418924
0.595667,6.59044e-05,0.1,0.000418924
0.595808,6.59044e-05,0.1,0.000418924
0.59595,6.59044e-05,0.1,0.000418924
0.596091,6.59044e-05,0.1,0.000418924
0.596232,6.59044e-05,0.1,0.000418924
0.596374,6.59044e-05,0.1,0.000418924
0.596515,6.59044e-05,0.1,0.000418924
0.596657,8.27679e-05,0.1,0.000418924
0.596798,8.27679e-05,0.1,0.000418924
0.59694,8.27679e-05,0.1,0.000418924
0.597081,8.27679e-05,0.1,0.000496657
0.597222,8.27679e-05,0.1,0.000496657
0.597364,8.27679e-05,0.1,0.000496657
0.597505,8.27679e-05,0.1,0.000496657
0.597647,8.27679e-05,0.1,0.000496657
0.597788,8.27679e-05,0.1,0.000496657
0.597929,8.27679e-05,0.1,0.000496657
0.598071,8.27679e-05,0.1,0.000496657
0.598212,8.27679e-05,0.1,0.000496657
0.598354,8.27679e-05,0.1,0.000496657
0.598495,8.27679e-05,0.1,0.000496657
0.598637,8.27679e-05,0.1,0.000496657
0.598778,8.27679e-05,0.1,0.000496657
0.598919,8.27679e-05,0.1,0.000496657
0.599061,8.27679e-05,0.1,0.000496657
0.599202,8.27679e-05,0.1,0.000496657
0.599344,8.27679e-05,0.1,0.000496657
0.599485,8.27679e-05,0.1,0.000496657
0.599627,8.27679e-05,0.1,0.000496657
0.599768,0.000105405,0.1,0.000496657
0.599909,0.000105405,0.1,0.000589478
0.600051,0.000105405,0.1,0.000589478
0.600192,0.000105405,0.1,0.000589478
0.600334,0.000105405,0.1,0.000589478
0.600475,0.000105405,0.1,0.000589478
0.600617,0.000105405,0.1,0.000589478
0.600758,0.000105405,0.1,0.000589478
0.600899,0.000105405,0.1,0.000589478
0.601041,0.000105405,0.1,0.000589478
0.601182,0.000105405,0.1,0.000589478
0.601324,0.000105405,0.1,0.000589478
0.601465,0.000105405,0.1,0.000589478
0.601606,0.000105405,0.1,0.000589478
0.601748,0.000105405,0.1,0.000696063
0.601889,0.000105405,0.1,0.000696063
0.602031,0.000105405,0.1,0.000696063
0.602172,0.000105405,0.1,0.000696063
0.602314,0.000105405,0.1,0.000696063
0.602455,0.000105405,0.1,0.000696063
0.602596,0.000105405,0.1,0.000696063
0.602738,0.000105405,0.1,0.000696063
0.602879,0.000127134,0.1,0.000696063
0.603021,0.000127134,0.1,0.000696063
0.603162,0.000127134,0.1,0.000696063
0.603304,0.000127134,0.1,0.000696063
0.603445,0.000127134,0.1,0.000696063
0.603586,0.000127134,0.1,0.000696063
0.603728,0.000127134,0.1,0.000696063
0.603869,0.000127134,0.1,0.000696063
0.604011,0.000127134,0.1,0.000798693
0.604152,0.000127134,0.1,0.000798693
0.604294,0.000127134,0.1,0.000798693
0.604435,0.000127134,0.1,0.000798693
0.604576,0.000127134,0.1,0.000798693
0.604718,0.000127134,0.1,0.000798693
0.604859,0.000127134,0.1,0.000798693
0.605001,0.000127134,0.1,0.000798693
0.605142,0.000127134,0.1,0.000798693
0.605283,0.000127134,0.1,0.000798693
0.605425,0.000127134,0.1,0.000798693
0.605566,0.000127134,0.1,0.000798693
0.605708,0.000127134,0.1,0.000798693
0.605849,0.000127134,0.1,0.000798693
0.605991,0.000127134,0.1,0.000798693
0.606132,0.000127134,0.1,0.000798693
0.606273,0.000127134,0.1,0.000798693
0.606415,0.000127134,0.1,0.000798693
0.606556,0.000161018,0.1,0.000798693
0.606698,0.000161018,0.1,0.000798693
0.606839,0.000161018,0.1,0.000932639
0.606981,0.000161018,0.1,0.000932639
0.607122,0.000161018,0.1,0.000932639
0.607263,0.000161018,0.1,0.000932639
0.607405,0.000161018,0.1,0.000932639
0.607546,0.000161018,0.1,0.000932639
0.607688,0.000161018,0.1,0.000932639
0.607829,0.000161018,0.1,0.000932639
0.60797,0.000161018,0.1,0.000932639
0.608112,0.000161018,0.1,0.000932639
0.608253,0.000161018,0.1,0.000932639
0.608395,0.000161018,0.1,0.000932639
0.608536,0.000161018,0.1,0.000932639
0.608678,0.000161018,0.1,0.000932639
0.608819,0.000161018,0.1,0.000932639
0.60896,0.000161018,0.1,0.000932639
0.609102,0.000161018,0.1,0.000932639
0.609243,0.000161018,0.1,0.001111
0.609385,0.000161018,0.1,0.001111
0.609526,0.000161018,0.1,0.001111
0.609667,0.000161018,0.1,0.001111
0.609809,0.000161018,0.1,0.001111
0.60995,0.000161018,0.1,0.001111
0.610092,0.000200196,0.1,0.001111
0.610233,0.000200196,0.1,0.001111
0.610375,0.000200196,0.1,0.001111
0.610516,0.000200196,0.1,0.001111
0.610657,0.000200196,0.1,0.001111
0.610799,0.000200196,0.1,0.001111
0.61094,0.000200196,0.1,0.001111
0.611082,0.000200196,0.1,0.001111
0.611223,0.000200196,0.1,0.001111
0.611365,0.000200196,0.1,0.001111
0.611506,0.000200196,0.1,0.001111
0.611647,0.000200196,0.1,0.001111
0.611789,0.000200196,0.1,0.00132256
0.61193,0.000200196,0.1,0.00132256
0.612072,0.000200196,0.1,0.00132256
0.612213,0.000200196,0.1,0.00132256
0.612355,0.000200196,0.1,0.00132256
0.612496,0.000200196,0.1,0.00132256
0.612637,0.000200196,0.1,0.00132256
0.612779,0.000200196,0.1,0.00132256
0.61292,0.000200196,0.1,0.00132256
0.613062,0.000200196,0.1,0.00132256
0.613203,0.000200196,0.1,0.00132256
0.613344,0.000252734,0.1,0.00132256
0.613486,0.000252734,0.1,0.00132256
0.613627,0.000252734,0.1,0.00132256
0.613769,0.000252734,0.1,0.00132256
0.61391,0.000252734,0.1,0.00132256
0.614052,0.000252734,0.1,0.00132256
0.614193,0.000252734,0.1,0.00148547
0.614334,0.000252734,0.1,0.00148547
0.614476,0.000252734,0.1,0.00148547
0.614617,0.000252734,0.1,0.00148547
0.614759,0.000252734,0.1,0.00148547
0.6149,0.000252734,0.1,0.00148547
0.615042,0.000252734,0.1,0.00148547
0.615183,0.000252734,0.1,0.00148547
0.615324,0.000252734,0.1,0.00148547
0.615466,0.000252734,0.1,0.00148547
0.615607,0.000252734,0.1,0.00148547
0.615749,0.000252734,0.1,0.00148547
0.61589,0.000252734,0.1,0.00148547
0.616031,0.000252734,0.1,0.00148547
0.616173,0.000252734,0.1,0.00148547
0.616314,0.000252734,0.1,0.00148547
0.616456,0.000303931,0.1,0.00148547
0.616597,0.000303931,0.1,0.00175709
0.616739,0.000303931,0.1,0.00175709
0.61688,0.000303931,0.1,0.00175709
0.617021,0.000303931,0.1,0.00175709
0.617163,0.000303931,0.1,0.00175709
0.617304,0.000303931,0.1,0.00175709
0.617446,0.000303931,0.1,0.00175709
0.617587,0.000303931,0.1,0.00175709
0.617728,0.000303931,0.1,0.00175709
0.61787,0.000303931,0.1,0.00175709
0.618011,0.000303931,0.1,0.00175709
0.618153,0.000303931,0.1,0.00175709
0.618294,0.000303931,0.1,0.00175709
0.618436,0.000303931,0.1,0.00175709
0.618577,0.000303931,0.1,0.00175709
0.618718,0.000303931,0.1,0.00175709
0.61886,0.000303931,0.1,0.00175709
0.619001,0.000303931,0.1,0.00175709
0.619143,0.000303931,0.1,0.00175709
0.619284,0.000303931,0.1,0.00198853
0.619426,0.000303931,0.1,0.00198853
0.619567,0.000303931,0.1,0.00198853
0.619708,0.000303931,0.1,0.00198853
0.61985,0.000303931,0.1,0.00198853
0.619991,0.000303931,0.1,0.00198853
0.620133,0.000381555,0.1,0.00198853
0.620274,0.000381555,0.1,0.00198853
0.620416,0.000381555,0.1,0.00198853
0.620557,0.000381555,0.1,0.00198853
0.620698,0.000381555,0.1,0.00198853
0.62084,0.000381555,0.1,0.00230201
0.620981,0.000381555,0.1,0.00230201
0.621123,0.000381555,0.1,0.00230201
0.621264,0.000381555,0.1,0.00230201
0.621405,0.000381555,0.1,0.00230201
0.621547,0.000381555,0.1,0.00230201
0.621688,0.000381555,0.1,0.00230201
0.62183,0.000381555,0.1,0.00230201
0.621971,0.000381555,0.1,0.00256221
0.622113,0.000381555,0.1,0.00256221
0.622254,0.000381555,0.1,0.00256221
0.622395,0.000381555,0.1,0.00256221
0.622537,0.000381555,0.1,0.00256221
0.622678,0.000381555,0.1,0.00256221
0.62282,0.000381555,0.1,0.00256221
0.622961,0.000381555,0.1,0.00256221
0.623103,0.000381555,0.1,0.00256221
0.623244,0.000381555,0.1,0.00256221
0.623385,0.000381555,0.1,0.00256221
0.623527,0.000381555,0.1,0.00256221
0.623668,0.000469473,0.1,0.00256221
0.62381,0.000469473,0.1,0.00256221
0.623951,0.000469473,0.1,0.00256221
0.624092,0.000469473,0.1,0.00256221
0.624234,0.000469473,0.1,0.00256221
0.624375,0.000469473,0.1,0.00256221
0.624517,0.000469473,0.1,0.00256221
0.624658,0.000469473,0.1,0.00256221
0.6248,0.000469473,0.1,0.00256221
0.624941,0.000469473,0.1,0.00288474
0.625082,0.000469473,0.1,0.00288474
0.625224,0.000469473,0.1,0.00288474
0.625365,0.000469473,0.1,0.00288474
0.625507,0.000469473,0.1,0.00288474
0.625648,0.000469473,0.1,0.00288474
0.62579,0.000469473,0.1,0.00288474
0.625931,0.000469473,0.1,0.00288474
0.626072,0.000469473,0.1,0.00288474
0.626214,0.000469473,0.1,0.00288474
0.626355,0.000469473,0.1,0.00288474
0.626497,0.000469473,0.1,0.00288474
0.626638,0.000469473,0.1,0.00288474
0.626779,0.00058766,0.1,0.00288474
0.626921,0.00058766,0.1,0.00288474
0.627062,0.00058766,0.1,0.00288474
0.627204,0.00058766,0.1,0.00288474
0.627345,0.00058766,0.1,0.00288474
0.627487,0.00058766,0.1,0.00288474
0.627628,0.00058766,0.1,0.00288474
0.627769,0.00058766,0.1,0.00288474
0.627911,0.00058766,0.1,0.00288474
0.628052,0.00058766,0.1,0.00288474
0.628194,0.00058766,0.1,0.00288474
0.628335,0.00058766,0.1,0.00288474
0.628477,0.00058766,0.1,0.00288474
0.628618,0.00058766,0.1,0.00317509
0.628759,0.00058766,0.1,0.00317509
0.628901,0.00058766,0.1,0.00364234
0.629042,0.00058766,0.1,0.00364234
0.629184,0.00058766,0.1,0.00364234
0.629325,0.00058766,0.1,0.00406566
0.629466,0.00058766,0.1,0.00406566
0.629608,0.00058766,0.1,0.00406566
0.629749,0.00058766,0.1,0.00406566
0.629891,0.00058766,0.1,0.00406566
0.630032,0.000704358,0.1,0.00406566
0.630174,0.000704358,0.1,0.00406566
0.630315,0.000704358,0.1,0.00406566
0.630456,0.000704358,0.1,0.00406566
0.630598,0.000704358,0.1,0.00406566
0.630739,0.000704358,0.1,0.00406566
0.630881,0.000704358,0.1,0.00406566
0.631022,0.000704358,0.1,0.00406566
0.631164,0.000704358,0.1,0.00406566
0.631305,0.000704358,0.1,0.00406566
0.631446,0.000704358,0.1,0.00406566
0.631588,0.000704358,0.1,0.00406566
0.631729,0.000704358,0.1,0.00406566
0.631871,0.000704358,0.1,0.00406566
0.632012,0.000704358,0.1,0.00406566
0.632154,0.000704358,0.1,0.00406566
0.632295,0.000704358,0.1,0.00406566
0.632436,0.000704358,0.1,0.00406566
0.632578,0.000704358,0.1,0.00466829
0.632719,0.000704358,0.1,0.00466829
0.632861,0.000704358,0.1,0.00466829
0.633002,0.000704358,0.1,0.00466829
0.633143,0.000704358,0.1,0.00466829
0.633285,0.000704358,0.1,0.00466829
0.633426,0.000704358,0.1,0.00466829
0.633568,0.000876663,0.1,0.00466829
0.633709,0.000876663,0.1,0.00466829
0.633851,0.000876663,0.1,0.00466829
0.633992,0.000876663,0.1,0.00466829
0.634133,0.000876663,0.1,0.00466829
0.634275,0.000876663,0.1,0.00466829
0.634416,0.000876663,0.1,0.00513653
0.634558,0.000876663,0.1,0.00513653
0.634699,0.000876663,0.1,0.00513653
0.634841,0.000876663,0.1,0.00513653
0.634982,0.000876663,0.1,0.00513653
0.635123,0.000876663,0.1,0.00513653
0.635265,0.000876663,0.1,0.00513653
0.635406,0.000876663,0.1,0.00513653
0.635548,0.000876663,0.1,0.00513653
0.635689,0.000876663,0.1,0.00513653
0.63583,0.000876663,0.1,0.00513653
0.635972,0.000876663,0.1,0.00513653
0.636113,0.000876663,0.1,0.00513653
0.636255,0.000876663,0.1,0.00513653
0.636396,0.000876663,0.1,0.00586285
0.636538,0.000876663,0.1,0.00586285
0.636679,0.000876663,0.1,0.00586285
0.63682,0.000876663,0.1,0.00586285
0.636962,0.000876663,0.1,0.00586285
0.637103,0.00106736,0.1,0.00586285
0.637245,0.00106736,0.1,0.00586285
0.637386,0.00106736,0.1,0.00586285
0.637527,0.00106736,0.1,0.00586285
0.637669,0.00106736,0.1,0.00586285
0.63781,0.00106736,0.1,0.00586285
0.637952,0.00106736,0.1,0.00586285
0.638093,0.00106736,0.1,0.00586285
0.638235,0.00106736,0.1,0.00586285
0.638376,0.00106736,0.1,0.00586285
0.638517,0.00106736,0.1,0.00586285
0.638659,0.00106736,0.1,0.00586285
0.6388,0.00106736,0.1,0.00586285
0.638942,0.00106736,0.1,0.00586285
0.639083,0.00106736,0.1,0.00586285
0.639225,0.00106736,0.1,0.00646555
0.639366,0.00106736,0.1,0.00646555
0.639507,0.00106736,0.1,0.00646555
0.639649,0.00106736,0.1,0.00646555
0.63979,0.00106736,0.1,0.00646555
0.639932,0.00106736,0.1,0.00646555
0.640073,0.00106736,0.1,0.00646555
0.640215,0.00106736,0.1,0.00646555
0.640356,0.00132502,0.1,0.00646555
0.640497,0.00132502,0.1,0.00738432
0.640639,0.00132502,0.1,0.00738432
0.64078,0.00132502,0.1,0.00738432
0.640922,0.00132502,0.1,0.00738432
0.641063,0.00132502,0.1,0.00738432
0.641204,0.00132502,0.1,0.00738432
0.641346,0.00132502,0.1,0.00810261
0.641487,0.00132502,0.1,0.00810261
0.641629,0.00132502,0.1,0.00810261
0.64177,0.00132502,0.1,0.00810261
0.641912,0.00132502,0.1,0.00810261
0.642053,0.00132502,0.1,0.00810261
0.642194,0.00132502,0.1,0.00810261
0.642336,0.00132502,0.1,0.00810261
0.642477,0.00132502,0.1,0.00810261
0.642619,0.00132502,0.1,0.00810261
0.64276,0.00132502,0.1,0.00810261
0.642902,0.00132502,0.1,0.00810261
0.643043,0.00132502,0.1,0.00810261
0.643184,0.00132502,0.1,0.00810261
0.643326,0.00132502,0.1,0.00810261
0.643467,0.00132502,0.1,0.00810261
0.643609,0.00158218,0.1,0.00810261
0.64375,0.00158218,0.1,0.00810261
0.643891,0.00158218,0.1,0.00810261
0.644033,0.00158218,0.1,0.00810261
0.644174,0.00158218,0.1,0.00810261
0.644316,0.00158218,0.1,0.00916643
0.644457,0.00158218,0.1,0.00916643
0.644599,0.00158218,0.1,0.00916643
0.64474,0.00158218,0.1,0.00916643
0.644881,0.00158218,0.1,0.00916643
0.645023,0.00158218,0.1,0.00916643
0.645164,0.00158218,0.1,0.00916643
0.645306,0.00158218,0.1,0.00916643
0.645447,0.00158218,0.1,0.00916643
0.645589,0.00158218,0.1,0.00916643
0.64573,0.00158218,0.1,0.00916643
0.645871,0.00158218,0.1,0.00916643
0.646013,0.00158218,0.1,0.00916643
0.646154,0.00158218,0.1,0.00916643
0.646296,0.00158218,0.1,0.00916643
0.646437,0.00158218,0.1,0.00916643
0.646578,0.00158218,0.1,0.00916643
0.64672,0.00158218,0.1,0.00916643
0.646861,0.00158218,0.1,0.00916643
0.647003,0.00158218,0.1,0.00916643
0.647144,0.00195246,0.1,0.00916643
0.647286,0.00195246,0.1,0.00916643
0.647427,0.00195246,0.1,0.00916643
0.647568,0.00195246,0.1,0.00916643
0.64771,0.00195246,0.1,0.00916643
0.647851,0.00195246,0.1,0.0100416
0.647993,0.00195246,0.1,0.0100416
0.648134,0.00195246,0.1,0.0100416
0.648275,0.00195246,0.1,0.011402
0.648417,0.00195246,0.1,0.011402
0.648558,0.00195246,0.1,0.011402
0.6487,0.00195246,0.1,0.011402
0.648841,0.00195246,0.1,0.0124407
0.648983,0.00195246,0.1,0.0124407
0.649124,0.00195246,0.1,0.0124407
0.649265,0.00195246,0.1,0.0124407
0.649407,0.00195246,0.1,0.0124407
0.649548,0.00195246,0.1,0.0124407
0.64969,0.00195246,0.1,0.0124407
0.649831,0.00195246,0.1,0.0124407
0.649973,0.00195246,0.1,0.0124407
0.650114,0.00195246,0.1,0.0124407
0.650255,0.00195246,0.1,0.0124407
0.650397,0.00195246,0.1,0.0124407
0.650538,0.00195246,0.1,0.0124407
0.65068,0.00235293,0.1,0.0124407
0.650821,0.00235293,0.1,0.0124407
0.650963,0.00235293,0.1,0.0124407
0.651104,0.00235293,0.1,0.0124407
0.651245,0.00235293,0.1,0.0124407
0.651387,0.00235293,0.1,0.0124407
0.651528,0.00235293,0.1,0.0124407
0.65167,0.00235293,0.1,0.0124407
0.651811,0.00235293,0.1,0.0124407
0.651953,0.00235293,0.1,0.0124407
0.652094,0.00235293,0.1,0.0139931
0.652235,0.00235293,0.1,0.0139931
0.652377,0.00235293,0.1,0.0139931
0.652518,0.00235293,0.1,0.0139931
0.65266,0.00235293,0.1,0.0139931
0.652801,0.00235293,0.1,0.0139931
0.652942,0.00235293,0.1,0.0139931
0.653084,0.00235293,0.1,0.0139931
0.653225,0.00235293,0.1,0.0139931
0.653367,0.00235293,0.1,0.0139931
0.653508,0.00235293,0.1,0.0139931
0.65365,0.00235293,0.1,0.0139931
0.653791,0.00235293,0.1,0.0139931
0.653932,0.00289682,0.1,0.0139931
0.654074,0.00289682,0.1,0.0139931
0.654215,0.00289682,0.1,0.0139931
0.654357,0.00289682,0.1,0.015286
0.654498,0.00289682,0.1,0.015286
0.65464,0.00289682,0.1,0.015286
0.654781,0.00289682,0.1,0.015286
0.654922,0.00289682,0.1,0.015286
0.655064,0.00289682,0.1,0.015286
0.655205,0.00289682,0.1,0.015286
0.655347,0.00289682,0.1,0.015286
0.655488,0.00289682,0.1,0.015286
0.655629,0.00289682,0.1,0.0172172
0.655771,0.00289682,0.1,0.0172172
0.655912,0.00289682,0.1,0.0172172
0.656054,0.00289682,0.1,0.0172172
0.656195,0.00289682,0.1,0.0172172
0.656336,0.00289682,0.1,0.0172172
0.656478,0.00289682,0.1,0.0172172
0.656619,0.00289682,0.1,0.0172172
0.656761,0.00289682,0.1,0.0172172
0.656902,0.00289682,0.1,0.0172172
0.657044,0.00344429,0.1,0.0172172
0.657185,0.00344429,0.1,0.0172172
0.657326,0.00344429,0.1,0.0185262
0.657468,0.00344429,0.1,0.0185262
0.657609,0.00344429,0.1,0.0185262
0.657751,0.00344429,0.1,0.0185262
0.657892,0.00344429,0.1,0.0185262
0.658034,0.00344429,0.1,0.0185262
0.658175,0.00344429,0.1,0.0185262
0.658316,0.00344429,0.1,0.0185262
0.658458,0.00344429,0.1,0.0185262
0.658599,0.00344429,0.1,0.0185262
0.658741,0.00344429,0.1,0.0185262
0.658882,0.00344429,0.1,0.0185262
0.659024,0.00344429,0.1,0.0185262
0.659165,0.00344429,0.1,0.0205677
0.659306,0.00344429,0.1,0.0205677
0.659448,0.00344429,0.1,0.0205677
0.659589,0.00344429,0.1,0.0205677
0.659731,0.00344429,0.1,0.0205677
0.659872,0.00344429,0.1,0.0205677
0.660013,0.00344429,0.1,0.0205677
0.660155,0.00344429,0.1,0.0205677
0.660296,0.00344429,0.1,0.0205677
0.660438,0.00344429,0.1,0.0205677
0.660579,0.00421552,0.1,0.0205677
0.660721,0.00421552,0.1,0.0223147
0.660862,0.00421552,0.1,0.0223147
0.661003,0.00421552,0.1,0.0223147
0.661145,0.00421552,0.1,0.0223147
0.661286,0.00421552,0.1,0.0223147
0.661428,0.00421552,0.1,0.0223147
0.661569,0.00421552,0.1,0.0223147
0.661711,0.00421552,0.1,0.0223147
0.661852,0.00421552,0.1,0.0223147
0.661993,0.00421552,0.1,0.0223147
0.662135,0.00421552,0.1,0.0223147
0.662276,0.00421552,0.1,0.0223147
0.662418,0.00421552,0.1,0.0223147
0.662559,0.00421552,0.1,0.0246248
0.662701,0.00421552,0.1,0.0246248
0.662842,0.00421552,0.1,0.0246248
0.662983,0.00421552,0.1,0.0246248
0.663125,0.00421552,0.1,0.0246248
0.663266,0.00421552,0.1,0.0246248
0.663408,0.00421552,0.1,0.0246248
0.663549,0.00421552,0.1,0.0246248
0.66369,0.00421552,0.1,0.0246248
0.663832,0.00421552,0.1,0.0246248
0.663973,0.00421552,0.1,0.0246248
0.664115,0.00502844,0.1,0.0246248
0.664256,0.00502844,0.1,0.0246248
0.664398,0.00502844,0.1,0.0246248
0.664539,0.00502844,0.1,0.0246248
0.66468,0.00502844,0.1,0.0246248
0.664822,0.00502844,0.1,0.0246248
0.664963,0.00502844,0.1,0.0263582
0.665105,0.00502844,0.1,0.0263582
0.665246,0.00502844,0.1,0.0263582
0.665388,0.00502844,0.1,0.0263582
0.665529,0.00502844,0.1,0.0263582
0.66567,0.00502844,0.1,0.0263582
0.665812,0.00502844,0.1,0.0263582
0.665953,0.00502844,0.1,0.0290878
0.666095,0.00502844,0.1,0.0290878
0.666236,0.00502844,0.1,0.0290878
0.666377,0.00502844,0.1,0.0290878
0.666519,0.00502844,0.1,0.0290878
0.66666,0.00502844,0.1,0.0290878
0.666802,0.00502844,0.1,0.0314835
0.666943,0.00502844,0.1,0.0314835
0.667085,0.00502844,0.1,0.0314835
0.667226,0.00502844,0.1,0.0314835
0.667367,0.00614282,0.1,0.0314835
0.667509,0.00614282,0.1,0.0314835
0.66765,0.00614282,0.1,0.0314835
0.667792,0.00614282,0.1,0.0314835
0.667933,0.00614282,0.1,0.0314835
0.668074,0.00614282,0.1,0.0314835
0.668216,0.00614282,0.1,0.0314835
0.668357,0.00614282,0.1,0.0314835
0.668499,0.00614282,0.1,0.0314835
0.66864,0.00614282,0.1,0.0314835
0.668782,0.00614282,0.1,0.0314835
0.668923,0.00614282,0.1,0.0314835
0.669064,0.00614282,0.1,0.0314835
0.669206,0.00614282,0.1,0.0314835
0.669347,0.00614282,0.1,0.0314835
0.669489,0.00614282,0.1,0.034766
0.66963,0.00614282,0.1,0.034766
0.669772,0.00614282,0.1,0.034766
0.669913,0.00614282,0.1,0.034766
0.670054,0.00614282,0.1,0.034766
0.670196,0.00614282,0.1,0.034766
0.670337,0.00614282,0.1,0.034766
0.670479,0.00614282,0.1,0.034766
0.67062,0.00726686,0.1,0.034766
0.670762,0.00726686,0.1,0.034766
0.670903,0.00726686,0.1,0.034766
0.671044,0.00726686,0.1,0.034766
0.671186,0.00726686,0.1,0.034766
0.671327,0.00726686,0.1,0.034766
0.671469,0.00726686,0.1,0.034766
0.67161,0.00726686,0.1,0.034766
0.671751,0.00726686,0.1,0.034766
0.671893,0.00726686,0.1,0.034766
0.672034,0.00726686,0.1,0.034766
0.672176,0.00726686,0.1,0.034766
0.672317,0.00726686,0.1,0.034766
0.672459,0.00726686,0.1,0.034766
0.6726,0.00726686,0.1,0.034766
0.672741,0.00726686,0.1,0.034766
0.672883,0.00726686,0.1,0.0444097
0.673024,0.00726686,0.1,0.0444097
0.673166,0.00726686,0.1,0.0444097
0.673307,0.00726686,0.1,0.0444097
0.673449,0.00726686,0.1,0.0444097
0.67359,0.00726686,0.1,0.0444097
0.673731,0.00726686,0.1,0.0444097
0.673873,0.00726686,0.1,0.0444097
0.674014,0.00726686,0.1,0.0444097
0.674156,0.00881971,0.1,0.0444097
0.674297,0.00881971,0.1,0.0444097
0.674438,0.00881971,0.1,0.0444097
0.67458,0.00881971,0.1,0.0444097
0.674721,0.00881971,0.1,0.0444097
0.674863,0.00881971,0.1,0.0444097
0.675004,0.00881971,0.1,0.0444097
0.675146,0.00881971,0.1,0.0444097
0.675287,0.00881971,0.1,0.0444097
0.675428,0.00881971,0.1,0.0444097
0.67557,0.00881971,0.1,0.0444097
0.675711,0.00881971,0.1,0.0444097
0.675853,0.00881971,0.1,0.0444097
0.675994,0.00881971,0.1,0.0444097
0.676135,0.00881971,0.1,0.0444097
0.676277,0.00881971,0.1,0.0487165
0.676418,0.00881971,0.1,0.0487165
0.67656,0.00881971,0.1,0.0487165
0.676701,0.00881971,0.1,0.0487165
0.676843,0.00881971,0.1,0.0487165
0.676984,0.00881971,0.1,0.0487165
0.677126,0.00881971,0.1,0.0487165
0.677267,0.00881971,0.1,0.0487165
0.677408,0.00881971,0.1,0.0487165
0.67755,0.00881971,0.1,0.0487165
0.677691,0.0104059,0.1,0.0487165
0.677833,0.0104059,0.1,0.0487165
0.677974,0.0104059,0.1,0.0487165
0.678115,0.0104059,0.1,0.0487165
0.678257,0.0104059,0.1,0.0487165
0.678398,0.0104059,0.1,0.0487165
0.67854,0.0104059,0.1,0.0487165
0.678681,0.0104059,0.1,0.0487165
0.678823,0.0104059,0.1,0.0524081
0.678964,0.0104059,0.1,0.0524081
0.679105,0.0104059,0.1,0.0524081
0.679247,0.0104059,0.1,0.0524081
0.679388,0.0104059,0.1,0.0524081
0.67953,0.0104059,0.1,0.0572362
0.679671,0.0104059,0.1,0.0572362
0.679812,0.0104059,0.1,0.0572362
0.679954,0.0104059,0.1,0.0572362
0.680095,0.0104059,0.1,0.0572362
0.680237,0.0104059,0.1,0.0627308
0.680378,0.0104059,0.1,0.0627308
0.68052,0.0104059,0.1,0.0627308
0.680661,0.0104059,0.1,0.0627308
0.680802,0.0104059,0.1,0.0627308
0.680944,0.0126119,0.1,0.0627308
0.681085,0.0126119,0.1,0.0627308
0.681227,0.0126119,0.1,0.0627308
0.681368,0.0126119,0.1,0.0627308
0.68151,0.0126119,0.1,0.0627308
0.681651,0.0126119,0.1,0.0627308
0.681792,0.0126119,0.1,0.0627308
0.681934,0.0126119,0.1,0.0627308
0.682075,0.0126119,0.1,0.0627308
0.682217,0.0126119,0.1,0.0627308
0.682358,0.0126119,0.1,0.0627308
0.6825,0.0126119,0.1,0.0627308
0.682641,0.0126119,0.1,0.0683179
0.682782,0.0126119,0.1,0.0683179
0.682924,0.0126119,0.1,0.0683179
0.683065,0.0126119,0.1,0.0683179
0.683207,0.0126119,0.1,0.0683179
0.683348,0.0126119,0.1,0.0683179
0.683489,0.0126119,0.1,0.0683179
0.683631,0.0126119,0.1,0.0683179
0.683772,0.0126119,0.1,0.0683179
0.683914,0.0126119,0.1,0.0683179
0.684055,0.0126119,0.1,0.0683179
0.684197,0.0148307,0.1,0.0683179
0.684338,0.0148307,0.1,0.0683179
0.684479,0.0148307,0.1,0.0683179
0.684621,0.0148307,0.1,0.0683179
0.684762,0.0148307,0.1,0.0683179
0.684904,0.0148307,0.1,0.0733994
0.685045,0.0148307,0.1,0.0733994
0.685187,0.0148307,0.1,0.0733994
0.685328,0.0148307,0.1,0.0733994
0.685469,0.0148307,0.1,0.0733994
0.685611,0.0148307,0.1,0.0733994
0.685752,0.0148307,0.1,0.0733994
0.685894,0.0148307,0.1,0.0788594
0.686035,0.0148307,0.1,0.0788594
0.686176,0.0148307,0.1,0.0788594
0.686318,0.0148307,0.1,0.0788594
0.686459,0.0148307,0.1,0.0843087
0.686601,0.0148307,0.1,0.0843087
0.686742,0.0148307,0.1,0.0843087
0.686884,0.0148307,0.1,0.0843087
0.687025,0.0148307,0.1,0.0843087
0.687166,0.0148307,0.1,0.0843087
0.687308,0.0148307,0.1,0.0843087
0.687449,0.0148307,0.1,0.0843087
0.687591,0.0148307,0.1,0.0843087
0.687732,0.0178472,0.1,0.0843087
0.687873,0.0178472,0.1,0.0843087
0.688015,0.0178472,0.1,0.0843087
0.688156,0.0178472,0.1,0.0843087
0.688298,0.0178472,0.1,0.0843087
0.688439,0.0178472,0.1,0.0843087
0.688581,0.0178472,0.1,0.0843087
0.688722,0.0178472,0.1,0.0896348
0.688863,0.0178472,0.1,0.0896348
0.689005,0.0178472,0.1,0.0896348
0.689146,0.0178472,0.1,0.0896348
0.689288,0.0178472,0.1,0.0896348
0.689429,0.0178472,0.1,0.0896348
0.689571,0.0178472,0.1,0.0896348
0.689712,0.0178472,0.1,0.0896348
0.689853,0.0178472,0.1,0.0896348
0.689995,0.0178472,0.1,0.0958238
0.690136,0.0178472,0.1,0.0958238
0.690278,0.0178472,0.1,0.0958238
0.690419,0.0178472,0.1,0.0958238
0.690561,0.0178472,0.1,0.0958238
0.690702,0.0178472,0.1,0.0958238
0.690843,0.0178472,0.1,0.0958238
0.690985,0.0178472,0.1,0.0958238
0.691126,0.0207674,0.1,0.101038
0.691268,0.0207674,0.1,0.101038
0.691409,0.0207674,0.1,0.101038
0.69155,0.0207674,0.1,0.101038
0.691692,0.0207674,0.1,0.101038
0.691833,0.0207674,0.1,0.101038
0.691975,0.0207674,0.1,0.101038
0.692116,0.0207674,0.1,0.101038
0.692258,0.0207674,0.1,0.101038
0.692399,0.0207674,0.1,0.101038
0.69254,0.0207674,0.1,0.107411
0.692682,0.0207674,0.1,0.107411
0.692823,0.0207674,0.1,0.107411
0.692965,0.0207674,0.1,0.107411
0.693106,0.0207674,0.1,0.107411
0.693248,0.0207674,0.1,0.107411
0.693389,0.0207674,0.1,0.107411
0.69353,0.0207674,0.1,0.107411
0.693672,0.0207674,0.1,0.107411
0.693813,0.0207674,0.1,0.107411
0.693955,0.0207674,0.1,0.115999
0.694096,0.0207674,0.1,0.115999
0.694237,0.0207674,0.1,0.115999
0.694379,0.0207674,0.1,0.115999
0.69452,0.0249557,0.1,0.115999
0.694662,0.0249557,0.1,0.115999
0.694803,0.0249557,0.1,0.115999
0.694945,0.0249557,0.1,0.115999
0.695086,0.0249557,0.1,0.115999
0.695227,0.0249557,0.1,0.115999
0.695369,0.0249557,0.1,0.115999
0.69551,0.0249557,0.1,0.115999
0.695652,0.0249557,0.1,0.122673
0.695793,0.0249557,0.1,0.122673
0.695934,0.0249557,0.1,0.122673
0.696076,0.0249557,0.1,0.122673
0.696217,0.0249557,0.1,0.122673
0.696359,0.0249557,0.1,0.122673
0.6965,0.0249557,0.1,0.122673
0.696642,0.0249557,0.1,0.122673
0.696783,0.0249557,0.1,0.122673
0.696925,0.0249557,0.1,0.132004
0.697066,0.0249557,0.1,0.132004
0.697207,0.0249557,0.1,0.132004
0.697349,0.0249557,0.1,0.132004
0.69749,0.0249557,0.1,0.132004
0.697632,0.0249557,0.1,0.132004
0.697773,0.0291336,0.1,0.132004
0.697914,0.0291336,0.1,0.132004
0.698056,0.0291336,0.1,0.132004
0.698197,0.0291336,0.1,0.139837
0.698339,0.0291336,0.1,0.139837
0.69848,0.0291336,0.1,0.139837
0.698622,0.0291336,0.1,0.139837
0.698763,0.0291336,0.1,0.139837
0.698904,0.0291336,0.1,0.139837
0.699046,0.0291336,0.1,0.139837
0.699187,0.0291336,0.1,0.139837
0.699329,0.0291336,0.1,0.139837
0.69947,0.0291336,0.1,0.139837
0.699611,0.0291336,0.1,0.139837
0.699753,0.0291336,0.1,0.139837
0.699894,0.0291336,0.1,0.150772
0.700036,0.0291336,0.1,0.150772
0.700177,0.0291336,0.1,0.150772
0.700319,0.0291336,0.1,0.150772
0.70046,0.0291336,0.1,0.150772
0.700601,0.0291336,0.1,0.150772
0.700743,0.0291336,0.1,0.150772
0.700884,0.0291336,0.1,0.150772
0.701026,0.0291336,0.1,0.150772
0.701167,0.0347388,0.1,0.150772
0.701309,0.0347388,0.1,0.150772
0.70145,0.0347388,0.1,0.150772
0.701591,0.0347388,0.1,0.159066
0.701733,0.0347388,0.1,0.159066
0.701874,0.0347388,0.1,0.159066
0.702016,0.0347388,0.1,0.159066
0.702157,0.0347388,0.1,0.159066
0.702299,0.0347388,0.1,0.159066
0.70244,0.0347388,0.1,0.159066
0.702581,0.0347388,0.1,0.169077
0.702723,0.0347388,0.1,0.169077
0.702864,0.0347388,0.1,0.169077
0.703006,0.0347388,0.1,0.169077
0.703147,0.0347388,0.1,0.169077
0.703288,0.0347388,0.1,0.169077
0.70343,0.0347388,0.1,0.169077
0.703571,0.0347388,0.1,0.178538
0.703713,0.0347388,0.1,0.178538
0.703854,0.0347388,0.1,0.178538
0.703996,0.0347388,0.1,0.178538
0.704137,0.0347388,0.1,0.178538
0.704278,0.0347388,0.1,0.178538
0.70442,0.0347388,0.1,0.178538
0.704561,0.0347388,0.1,0.178538
0.704703,0.0347388,0.1,0.178538
0.704844,0.0399565,0.1,0.178538
0.704985,0.0399565,0.1,0.178538
0.705127,0.0399565,0.1,0.178538
0.705268,0.0399565,0.1,0.188482
0.70541,0.0399565,0.1,0.188482
0.705551,0.0399565,0.1,0.188482
0.705693,0.0399565,0.1,0.188482
0.705834,0.0399565,0.1,0.188482
0.705975,0.0399565,0.1,0.188482
0.706117,0.0399565,0.1,0.188482
0.706258,0.0399565,0.1,0.188482
0.7064,0.0399565,0.1,0.188482
0.706541,0.0399565,0.1,0.199441
0.706683,0.0399565,0.1,0.199441
0.706824,0.0399565,0.1,0.199441
0.706965,0.0399565,0.1,0.199441
0.707107,0.0399565,0.1,0.199441
0.707248,0.0399565,0.1,0.199441
0.70739,0.0399565,0.1,0.199441
0.707531,0.0399565,0.1,0.199441
0.707672,0.0399565,0.1,0.209322
0.707814,0.0399565,0.1,0.209322
0.707955,0.0399565,0.1,0.209322
0.708097,0.0477789,0.1,0.209322
0.708238,0.0477789,0.1,0.209322
0.70838,0.0477789,0.1,0.209322
0.708521,0.0477789,0.1,0.209322
0.708662,0.0477789,0.1,0.209322
0.708804,0.0477789,0.1,0.209322
0.708945,0.0477789,0.1,0.209322
0.709087,0.0477789,0.1,0.209322
0.709228,0.0477789,0.1,0.209322
0.70937,0.0477789,0.1,0.209322
0.709511,0.0477789,0.1,0.218216
0.709652,0.0477789,0.1,0.218216
0.709794,0.0477789,0.1,0.218216
0.709935,0.0477789,0.1,0.229057
0.710077,0.0477789,0.1,0.229057
0.710218,0.0477789,0.1,0.239192
0.71036,0.0477789,0.1,0.239192
0.710501,0.0477789,0.1,0.239192
0.710642,0.0477789,0.1,0.239192
0.710784,0.0477789,0.1,0.239192
0.710925,0.0477789,0.1,0.239192
0.711067,0.0477789,0.1,0.239192
0.711208,0.0477789,0.1,0.239192
0.711349,0.0552967,0.1,0.239192
0.711491,0.0552967,0.1,0.239192
0.711632,0.0552967,0.1,0.239192
0.711774,0.0552967,0.1,0.239192
0.711915,0.0552967,0.1,0.239192
0.712057,0.0552967,0.1,0.250235
0.712198,0.0552967,0.1,0.250235
0.712339,0.0552967,0.1,0.250235
0.712481,0.0552967,0.1,0.250235
0.712622,0.0552967,0.1,0.250235
0.712764,0.0552967,0.1,0.250235
0.712905,0.0552967,0.1,0.250235
0.713047,0.0552967,0.1,0.250235
0.713188,0.0552967,0.1,0.250235
0.713329,0.0552967,0.1,0.250235
0.713471,0.0552967,0.1,0.250235
0.713612,0.0552967,0.1,0.250235
0.713754,0.0552967,0.1,0.250235
0.713895,0.0552967,0.1,0.250235
0.714036,0.0552967,0.1,0.250235
0.714178,0.0552967,0.1,0.262277
0.714319,0.0552967,0.1,0.275522
0.714461,0.0552967,0.1,0.275522
0.714602,0.0552967,0.1,0.288732
0.714744,0.0552967,0.1,0.288732
0.714885,0.0552967,0.1,0.288732
0.715026,0.0655138,0.1,0.288732
0.715168,0.0655138,0.1,0.288732
0.715309,0.0655138,0.1,0.288732
0.715451,0.0655138,0.1,0.288732
0.715592,0.0655138,0.1,0.288732
0.715734,0.0655138,0.1,0.288732
0.715875,0.0655138,0.1,0.288732
0.716016,0.0655138,0.1,0.288732
0.716158,0.0655138,0.1,0.288732
0.716299,0.0655138,0.1,0.288732
0.716441,0.0655138,0.1,0.288732
0.716582,0.0655138,0.1,0.288732
0.716723,0.0655138,0.1,0.301409
0.716865,0.0655138,0.1,0.301409
0.717006,0.0655138,0.1,0.301409
0.717148,0.0655138,0.1,0.301409
0.717289,0.0655138,0.1,0.301409
0.717431,0.0655138,0.1,0.301409
0.717572,0.0655138,0.1,0.301409
0.717713,0.0655138,0.1,0.301409
0.717855,0.0655138,0.1,0.301409
0.717996,0.0655138,0.1,0.301409
0.718138,0.0655138,0.1,0.301409
0.718279,0.0655138,0.1,0.315521
0.718421,0.0655138,0.1,0.315521
0.718562,0.0655138,0.1,0.315521
0.718703,0.0655138,0.1,0.315521
0.718845,0.0743049,0.1,0.328443
0.718986,0.0743049,0.1,0.328443
0.719128,0.0743049,0.1,0.328443
0.719269,0.0743049,0.1,0.328443
0.71941,0.0743049,0.1,0.328443
0.719552,0.0743049,0.1,0.328443
0.719693,0.0743049,0.1,0.328443
0.719835,0.0743049,0.1,0.342236
0.719976,0.0743049,0.1,0.342236
0.720118,0.0743049,0.1,0.342236
0.720259,0.0743049,0.1,0.342236
0.7204,0.0743049,0.1,0.342236
0.720542,0.0743049,0.1,0.342236
0.720683,0.0743049,0.1,0.342236
0.720825,0.0743049,0.1,0.342236
0.720966,0.0743049,0.1,0.342236
0.721108,0.0743049,0.1,0.35613
0.721249,0.0743049,0.1,0.35613
0.72139,0.0743049,0.1,0.35613
0.721532,0.0743049,0.1,0.35613
0.721673,0.0743049,0.1,0.35613
0.721815,0.0874689,0.1,0.35613
0.721956,0.0874689,0.1,0.371464
0.722097,0.0874689,0.1,0.371464
0.722239,0.0874689,0.1,0.371464
0.72238,0.0874689,0.1,0.371464
0.722522,0.0874689,0.1,0.371464
0.722663,0.0874689,0.1,0.371464
0.722805,0.0874689,0.1,0.371464
0.722946,0.0874689,0.1,0.371464
0.723087,0.0874689,0.1,0.371464
0.723229,0.0874689,0.1,0.385603
0.72337,0.0874689,0.1,0.385603
0.723512,0.0874689,0.1,0.385603
0.723653,0.0874689,0.1,0.385603
0.723795,0.0874689,0.1,0.385603
0.723936,0.0874689,0.1,0.385603
0.724077,0.0874689,0.1,0.385603
0.724219,0.0874689,0.1,0.385603
0.72436,0.0874689,0.1,0.385603
0.724502,0.0874689,0.1,0.385603
0.724643,0.0874689,0.1,0.385603
0.724784,0.0874689,0.1,0.385603
0.724926,0.0997757,0.1,0.399496
0.725067,0.0997757,0.1,0.399496
0.725209,0.0997757,0.1,0.41313
0.72535,0.0997757,0.1,0.41313
0.725492,0.0997757,0.1,0.424715
0.725633,0.0997757,0.1,0.424715
0.725774,0.0997757,0.1,0.424715
0.725916,0.0997757,0.1,0.424715
0.726057,0.0997757,0.1,0.424715
0.726199,0.0997757,0.1,0.424715
0.72634,0.0997757,0.1,0.424715
0.726481,0.0997757,0.1,0.424715
0.726623,0.0997757,0.1,0.424715
0.726764,0.0997757,0.1,0.424715
0.726906,0.0997757,0.1,0.424715
0.727047,0.0997757,0.1,0.437484
0.727189,0.0997757,0.1,0.437484
0.72733,0.0997757,0.1,0.437484
0.727471,0.0997757,0.1,0.437484
0.727613,0.0997757,0.1,0.437484
0.727754,0.0997757,0.1,0.437484
0.727896,0.0997757,0.1,0.437484
0.728037,0.0997757,0.1,0.437484
0.728179,0.0997757,0.1,0.437484
0.72832,0.0997757,0.1,0.437484
0.728461,0.0997757,0.1,0.437484
0.728603,0.115909,0.1,0.464563
0.728744,0.115909,0.1,0.474686
0.728886,0.115909,0.1,0.474686
0.729027,0.115909,0.1,0.474686
0.729169,0.115909,0.1,0.474686
0.72931,0.115909,0.1,0.474686
0.729451,0.115909,0.1,0.474686
0.729593,0.115909,0.1,0.474686
0.729734,0.115909,0.1,0.474686
0.729876,0.115909,0.1,0.474686
0.730017,0.115909,0.1,0.474686
0.730159,0.115909,0.1,0.486765
0.7303,0.115909,0.1,0.486765
0.730441,0.115909,0.1,0.486765
0.730583,0.115909,0.1,0.486765
0.730724,0.115909,0.1,0.486765
0.730866,0.115909,0.1,0.486765
0.731007,0.115909,0.1,0.486765
0.731148,0.115909,0.1,0.486765
0.73129,0.115909,0.1,0.486765
0.731431,0.115909,0.1,0.486765
0.731573,0.115909,0.1,0.486765
0.731714,0.115909,0.1,0.502107
0.731856,0.115909,0.1,0.516628
0.731997,0.115909,0.1,0.516628
0.732138,0.115909,0.1,0.530883
0.73228,0.127206,0.1,0.530883
0.732421,0.127206,0.1,0.530883
0.732563,0.127206,0.1,0.530883
0.732704,0.127206,0.1,0.530883
0.732846,0.127206,0.1,0.530883
0.732987,0.127206,0.1,0.530883
0.733128,0.127206,0.1,0.530883
0.73327,0.127206,0.1,0.530883
0.733411,0.127206,0.1,0.530883
0.733553,0.127206,0.1,0.530883
0.733694,0.127206,0.1,0.545494
0.733835,0.127206,0.1,0.545494
0.733977,0.127206,0.1,0.545494
0.734118,0.127206,0.1,0.545494
0.73426,0.127206,0.1,0.545494
0.734401,0.127206,0.1,0.545494
0.734543,0.127206,0.1,0.545494
0.734684,0.127206,0.1,0.545494
0.734825,0.127206,0.1,0.545494
0.734967,0.127206,0.1,0.561414
0.735108,0.127206,0.1,0.561414
0.73525,0.127206,0.1,0.561414
0.735391,0.14755,0.1,0.575499
0.735533,0.14755,0.1,0.575499
0.735674,0.14755,0.1,0.575499
0.735815,0.14755,0.1,0.575499
0.735957,0.14755,0.1,0.589215
0.736098,0.14755,0.1,0.589215
0.73624,0.14755,0.1,0.589215
0.736381,0.14755,0.1,0.589215
0.736522,0.14755,0.1,0.589215
0.736664,0.14755,0.1,0.589215
0.736805,0.14755,0.1,0.589215
0.736947,0.14755,0.1,0.589215
0.737088,0.14755,0.1,0.602627
0.73723,0.14755,0.1,0.602627
0.737371,0.14755,0.1,0.602627
0.737512,0.14755,0.1,0.602627
0.737654,0.14755,0.1,0.602627
0.737795,0.14755,0.1,0.602627
0.737937,0.164474,0.1,0.602627
0.738078,0.164474,0.1,0.618833
0.738219,0.164474,0.1,0.618833
0.738361,0.164474,0.1,0.618833
0.738502,0.164474,0.1,0.618833
0.738644,0.164474,0.1,0.618833
0.738785,0.164474,0.1,0.632022
0.738927,0.164474,0.1,0.632022
0.739068,0.164474,0.1,0.632022
0.739209,0.164474,0.1,0.632022
0.739351,0.164474,0.1,0.632022
0.739492,0.164474,0.1,0.645239
0.739634,0.164474,0.1,0.645239
0.739775,0.164474,0.1,0.645239
0.739917,0.164474,0.1,0.645239
0.740058,0.164474,0.1,0.645239
0.740199,0.164474,0.1,0.645239
0.740341,0.164474,0.1,0.658059
0.740482,0.164474,0.1,0.658059
0.740624,0.164474,0.1,0.658059
0.740765,0.164474,0.1,0.658059
0.740907,0.164474,0.1,0.658059
0.741048,0.164474,0.1,0.673074
0.741189,0.164474,0.1,0.673074
0.741331,0.164474,0.1,0.673074
0.741472,0.164474,0.1,0.673074
0.741614,0.164474,0.1,0.673074
0.741755,0.187157,0.1,0.673074
0.741896,0.187157,0.1,0.685244
0.742038,0.187157,0.1,0.685244
0.742179,0.187157,0.1,0.685244
0.742321,0.187157,0.1,0.685244
0.742462,0.187157,0.1,0.685244
0.742604,0.187157,0.1,0.685244
0.742745,0.187157,0.1,0.685244
0.742886,0.187157,0.1,0.685244
0.743028,0.187157,0.1,0.685244
0.743169,0.187157,0.1,0.697141
0.743311,0.187157,0.1,0.697141
0.743452,0.187157,0.1,0.708502
0.743594,0.187157,0.1,0.708502
0.743735,0.187157,0.1,0.723652
0.743876,0.187157,0.1,0.723652
0.744018,0.187157,0.1,0.723652
0.744159,0.187157,0.1,0.723652
0.744301,0.187157,0.1,0.723652
0.744442,0.187157,0.1,0.723652
0.744583,0.187157,0.1,0.723652
0.744725,0.187157,0.1,0.723652
0.744866,0.187157,0.1,0.723652
0.745008,0.187157,0.1,0.723652
0.745149,0.187157,0.1,0.734268
0.745291,0.187157,0.1,0.734268
0.745432,0.187157,0.1,0.734268
0.745573,0.194074,0.1,0.734268
0.745715,0.194074,0.1,0.734268
0.745856,0.194074,0.1,0.734268
0.745998,0.194074,0.1,0.734268
0.746139,0.194074,0.1,0.734268
0.74628,0.194074,0.1,0.748109
0.746422,0.194074,0.1,0.748109
0.746563,0.194074,0.1,0.748109
0.746705,0.194074,0.1,0.756939
0.746846,0.194074,0.1,0.756939
0.746988,0.194074,0.1,0.756939
0.747129,0.214325,0.1,0.765463
0.74727,0.214325,0.1,0.765463
0.747412,0.214325,0.1,0.765463
0.747553,0.214325,0.1,0.765463
0.747695,0.214325,0.1,0.765463
0.747836,0.214325,0.1,0.765463
0.747978,0.214325,0.1,0.773314
0.748119,0.231519,0.1,0.773314
0.74826,0.231519,0.1,0.773314
0.748402,0.231519,0.1,0.773314
0.748543,0.231519,0.1,0.781112
0.748685,0.231519,0.1,0.781112
0.748826,0.231519,0.1,0.781112
0.748968,0.231519,0.1,0.781112
0.749109,0.231519,0.1,0.787696
0.74925,0.231519,0.1,0.787696
0.749392,0.231519,0.1,0.787696
0.749533,0.231519,0.1,0.792421
0.749675,0.231519,0.1,0.792421
0.749816,0.231519,0.1,0.792421
0.749958,0.231519,0.1,0.796886
0.750099,0.231519,0.1,0.796886
0.75024,0.231519,0.1,0.796886
0.750382,0.231519,0.1,0.799912
0.750523,0.231519,0.1,0.799912
0.750665,0.231519,0.1,0.799912
0.750806,0.231519,0.1,0.803987
0.750947,0.231519,0.1,0.803987
0.751089,0.231519,0.1,0.809057
0.75123,0.231519,0.1,0.809057
0.751372,0.231519,0.1,0.812297
0.751513,0.231519,0.1,0.812297
0.751655,0.231519,0.1,0.812297
0.751796,0.231519,0.1,0.813074
0.751937,0.231519,0.1,0.813074
0.752079,0.224227,0.1,0.807552
0.75222,0.224227,0.1,0.807552
0.752362,0.224227,0.1,0.807552
0.752503,0.224227,0.1,0.807552
0.752645,0.224227,0.1,0.807552
0.752786,0.224227,0.1,0.807552
0.752927,0.224227,0.1,0.800315
0.753069,0.224227,0.1,0.800315
0.75321,0.224227,0.1,0.793505
0.753352,0.224227,0.1,0.793505
0.753493,0.224227,0.1,0.793505
0.753634,0.224227,0.1,0.793505
0.753776,0.224227,0.1,0.785972
0.753917,0.224227,0.1,0.785972
0.754059,0.224227,0.1,0.785972
0.7542,0.224227,0.1,0.785972
0.754342,0.224227,0.1,0.778145
0.754483,0.224227,0.1,0.778145
0.754624,0.224227,0.1,0.770329
0.754766,0.224227,0.1,0.770329
0.754907,0.224227,0.1,0.770329
0.755049,0.224227,0.1,0.770329
0.75519,0.224227,0.1,0.762449
0.755332,0.224227,0.1,0.762449
0.755473,0.224227,0.1,0.762449
0.755614,0.224227,0.1,0.762449
0.755756,0.224227,0.1,0.749182
0.755897,0.224227,0.1,0.749182
0.756039,0.210804,0.1,0.749182
0.75618,0.210804,0.1,0.737458
0.756321,0.210804,0.1,0.737458
0.756463,0.210804,0.1,0.737458
0.756604,0.210804,0.1,0.725041
0.756746,0.210804,0.1,0.725041
0.756887,0.210804,0.1,0.725041
0.757029,0.210804,0.1,0.725041
0.75717,0.210804,0.1,0.725041
0.757311,0.173559,0.1,0.725041
0.757453,0.173559,0.1,0.709575
0.757594,0.173559,0.1,0.709575
0.757736,0.173559,0.1,0.709575
0.757877,0.173559,0.1,0.709575
0.758018,0.173559,0.1,0.687231
0.75816,0.173559,0.1,0.687231
0.758301,0.173559,0.1,0.687231
0.758443,0.173559,0.1,0.687231
0.758584,0.173559,0.1,0.687231
0.758726,0.173559,0.1,0.672824
0.758867,0.173559,0.1,0.672824
0.759008,0.173559,0.1,0.672824
0.75915,0.173559,0.1,0.672824
0.759291,0.173559,0.1,0.672824
0.759433,0.173559,0.1,0.672824
0.759574,0.15732,0.1,0.662743
0.759716,0.15732,0.1,0.662743
0.759857,0.15732,0.1,0.642225
0.759998,0.15732,0.1,0.642225
0.76014,0.15732,0.1,0.642225
0.760281,0.15732,0.1,0.619382
0.760423,0.15732,0.1,0.619382
0.760564,0.15732,0.1,0.619382
0.760706,0.15732,0.1,0.619382
0.760847,0.15732,0.1,0.619382
0.760988,0.15732,0.1,0.619382
0.76113,0.15732,0.1,0.590669
0.761271,0.15732,0.1,0.590669
0.761413,0.15732,0.1,0.590669
0.761554,0.15732,0.1,0.590669
0.761695,0.15732,0.1,0.590669
0.761837,0.15732,0.1,0.590669
0.761978,0.15732,0.1,0.574913
0.76212,0.15732,0.1,0.574913
0.762261,0.15732,0.1,0.574913
0.762403,0.15732,0.1,0.574913
0.762544,0.0867218,0.1,0.574913
0.762685,0.0867218,0.1,0.541077
0.762827,0.0867218,0.1,0.541077
0.762968,0.0867218,0.1,0.541077
0.76311,0.0867218,0.1,0.541077
0.763251,0.0867218,0.1,0.541077
0.763393,0.0867218,0.1,0.50687
0.763534,0.0867218,0.1,0.50687
0.763675,0.0867218,0.1,0.50687
0.763817,0.0867218,0.1,0.50687
0.763958,0.0867218,0.1,0.50687
0.7641,0.0867218,0.1,0.50687
0.764241,0.0867218,0.1,0.50687
0.764382,0.0867218,0.1,0.50687
0.764524,0.0867218,0.1,0.477447
0.764665,0.0867218,0.1,0.477447
0.764807,0.0867218,0.1,0.477447
0.764948,0.0867218,0.1,0.477447
0.76509,0.0867218,0.1,0.477447
0.765231,0.0867218,0.1,0.477447
0.765372,0.0867218,0.1,0.477447
0.765514,0.0944994,0.1,0.477447
0.765655,0.0944994,0.1,0.477447
0.765797,0.0944994,0.1,0.433491
0.765938,0.0944994,0.1,0.433491
0.766079,0.0944994,0.1,0.433491
0.766221,0.0944994,0.1,0.401644
0.766362,0.0944994,0.1,0.401644
0.766504,0.0944994,0.1,0.401644
0.766645,0.0944994,0.1,0.401644
0.766787,0.0944994,0.1,0.401644
0.766928,0.0944994,0.1,0.401644
0.767069,0.0944994,0.1,0.401644
0.767211,0.0944994,0.1,0.401644
0.767352,0.0944994,0.1,0.401644
0.767494,0.0944994,0.1,0.401644
0.767635,0.0944994,0.1,0.401644
0.767777,0.0944994,0.1,0.401644
0.767918,0.0944994,0.1,0.401644
0.768059,0.0944994,0.1,0.36157
0.768201,0.0944994,0.1,0.36157
0.768342,0.0944994,0.1,0.36157
0.768484,0.0944994,0.1,0.36157
0.768625,0.0944994,0.1,0.323396
0.768767,0.0944994,0.1,0.323396
0.768908,0.0944994,0.1,0.323396
0.769049,0.0944994,0.1,0.323396
0.769191,0.0507523,0.1,0.323396
0.769332,0.0507523,0.1,0.323396
0.769474,0.0507523,0.1,0.323396
0.769615,0.0507523,0.1,0.323396
0.769756,0.0507523,0.1,0.323396
0.769898,0.0507523,0.1,0.323396
0.770039,0.0507523,0.1,0.307437
0.770181,0.0507523,0.1,0.307437
0.770322,0.0507523,0.1,0.307437
0.770464,0.0507523,0.1,0.307437
0.770605,0.0507523,0.1,0.307437
0.770746,0.0507523,0.1,0.307437
0.770888,0.0507523,0.1,0.307437
0.771029,0.0507523,0.1,0.307437
0.771171,0.0507523,0.1,0.262585
0.771312,0.0507523,0.1,0.262585
0.771454,0.0507523,0.1,0.262585
0.771595,0.0507523,0.1,0.262585
0.771736,0.0507523,0.1,0.262585
0.771878,0.0507523,0.1,0.239592
0.772019,0.0507523,0.1,0.239592
0.772161,0.0507523,0.1,0.239592
0.772302,0.0507523,0.1,0.239592
0.772443,0.0507523,0.1,0.239592
0.772585,0.0507523,0.1,0.239592
0.772726,0.0507523,0.1,0.239592
0.772868,0.0433974,0.1,0.239592
0.773009,0.0433974,0.1,0.239592
0.773151,0.0433974,0.1,0.239592
0.773292,0.0433974,0.1,0.201585
0.773433,0.0433974,0.1,0.201585
0.773575,0.0433974,0.1,0.201585
0.773716,0.0433974,0.1,0.201585
0.773858,0.0433974,0.1,0.201585
0.773999,0.0433974,0.1,0.201585
0.774141,0.0433974,0.1,0.201585
0.774282,0.0433974,0.1,0.201585
0.774423,0.0433974,0.1,0.189328
0.774565,0.0433974,0.1,0.189328
0.774706,0.0433974,0.1,0.189328
0.774848,0.0433974,0.1,0.189328
0.774989,0.0433974,0.1,0.189328
0.775131,0.0433974,0.1,0.189328
0.775272,0.0433974,0.1,0.189328
0.775413,0.0433974,0.1,0.189328
0.775555,0.0433974,0.1,0.189328
0.775696,0.0433974,0.1,0.15255
0.775838,0.0433974,0.1,0.15255
0.775979,0.0177003,0.1,0.15255
0.77612,0.0177003,0.1,0.15255
0.776262,0.0177003,0.1,0.15255
0.776403,0.0177003,0.1,0.15255
0.776545,0.0177003,0.1,0.15255
0.776686,0.0177003,0.1,0.15255
0.776828,0.0177003,0.1,0.15255
0.776969,0.0177003,0.1,0.141004
0.77711,0.0177003,0.1,0.141004
0.777252,0.0177003,0.1,0.141004
0.777393,0.0177003,0.1,0.141004
0.777535,0.0177003,0.1,0.141004
0.777676,0.0177003,0.1,0.141004
0.777817,0.0177003,0.1,0.141004
0.777959,0.0177003,0.1,0.110579
0.7781,0.0177003,0.1,0.110579
0.778242,0.0177003,0.1,0.110579
0.778383,0.0177003,0.1,0.110579
0.778525,0.0177003,0.1,0.101827
0.778666,0.0177003,0.1,0.101827
0.778807,0.0177003,0.1,0.101827
0.778949,0.0198066,0.1,0.101827
0.77909,0.0198066,0.1,0.101827
0.779232,0.0198066,0.1,0.101827
0.779373,0.0198066,0.1,0.101827
0.779515,0.0198066,0.1,0.101827
0.779656,0.0198066,0.1,0.101827
0.779797,0.0198066,0.1,0.101827
0.779939,0.0198066,0.1,0.101827
0.78008,0.0198066,0.1,0.101827
0.780222,0.0198066,0.1,0.0685886
0.780363,0.0198066,0.1,0.0685886
0.780505,0.0198066,0.1,0.0685886
0.780646,0.0198066,0.1,0.0685886
0.780787,0.0198066,0.1,0.0685886
0.780929,0.0198066,0.1,0.0685886
0.78107,0.0198066,0.1,0.0685886
0.781212,0.0198066,0.1,0.0685886
0.781353,0.0198066,0.1,0.0685886
0.781494,0.0198066,0.1,0.0685886
0.781636,0.0198066,0.1,0.0685886
0.781777,0.0198066,0.1,0.0685886
0.781919,0.0198066,0.1,0.0685886
0.78206,0.0198066,0.1,0.0685886
0.782202,0.0198066,0.1,0.0685886
0.782343,0.0198066,0.1,0.0685886
0.782484,0.0198066,0.1,0.0685886
0.782626,0.00718288,0.1,0.0685886
0.782767,0.00718288,0.1,0.0685886
0.782909,0.00718288,0.1,0.0652688
0.78305,0.00718288,0.1,0.0652688
0.783192,0.00718288,0.1,0.042361
0.783333,0.00718288,0.1,0.0380978
0.783474,0.00718288,0.1,0.0380978
0.783616,0.00718288,0.1,0.0380978
0.783757,0.00718288,0.1,0.0380978
0.783899,0.00718288,0.1,0.0380978
0.78404,0.00718288,0.1,0.0380978
0.784181,0.00718288,0.1,0.0380978
0.784323,0.00718288,0.1,0.0380978
0.784464,0.00718288,0.1,0.0380978
0.784606,0.00718288,0.1,0.0380978
0.784747,0.00718288,0.1,0.0380978
0.784889,0.00718288,0.1,0.0380978
0.78503,0.00718288,0.1,0.0380978
0.785171,0.00718288,0.1,0.0380978
0.785313,0.00718288,0.1,0.0380978
0.785454,0.00718288,0.1,0.0380978
0.785596,0.00718288,0.1,0.0380978
0.785737,0.00718288,0.1,0.0380978
0.785878,0.00718288,0.1,0.0380978
0.78602,0.00573518,0.1,0.0380978
0.786161,0.00573518,0.1,0.0380978
0.786303,0.00573518,0.1,0.0226416
0.786444,0.00573518,0.1,0.0226416
0.786586,0.00573518,0.1,0.0226416
0.786727,0.00573518,0.1,0.0226416
0.786868,0.00573518,0.1,0.0226416
0.78701,0.00573518,0.1,0.0226416
0.787151,0.00573518,0.1,0.0226416
0.787293,0.00573518,0.1,0.0226416
0.787434,0.00573518,0.1,0.0226416
0.787576,0.00573518,0.1,0.0226416
0.787717,0.00573518,0.1,0.0226416
0.787858,0.00573518,0.1,0.0226416
0.788,0.00573518,0.1,0.0226416
0.788141,0.00573518,0.1,0.0226416
0.788283,0.00573518,0.1,0.0226416
0.788424,0.00573518,0.1,0.0226416
0.788566,0.00573518,0.1,0.0226416
0.788707,0.00573518,0.1,0.0226416
0.788848,0.00573518,0.1,0.0226416
0.78899,0.00573518,0.1,0.0200901
0.789131,0.00573518,0.1,0.0200901
0.789273,0.00147523,0.1,0.0200901
0.789414,0.00147523,0.1,0.0200901
0.789555,0.00147523,0.1,0.0098314
0.789697,0.00147523,0.1,0.0098314
0.789838,0.00147523,0.1,0.0098314
0.78998,0.00147523,0.1,0.0098314
0.790121,0.00147523,0.1,0.0098314
0.790263,0.00147523,0.1,0.00934856
0.790404,0.00147523,0.1,0.00934856
0.790545,0.00147523,0.1,0.00934856
0.790687,0.00147523,0.1,0.00934856
0.790828,0.00147523,0.1,0.00934856
0.79097,0.00147523,0.1,0.00934856
0.791111,0.00147523,0.1,0.00934856
0.791253,0.00147523,0.1,0.00934856
0.791394,0.00147523,0.1,0.00934856
0.791535,0.00147523,0.1,0.00934856
0.791677,0.00147523,0.1,0.00934856
0.791818,0.00147523,0.1,0.00934856
0.79196,0.00147523,0.1,0.00934856
0.792101,0.00147523,0.1,0.00934856
0.792242,0.00147523,0.1,0.00934856
0.792384,0.00147523,0.1,0.00934856
0.792525,0.001862,0.1,0.00934856
0.792667,0.001862,0.1,0.00934856
0.792808,0.001862,0.1,0.00934856
0.79295,0.001862,0.1,0.00934856
0.793091,0.001862,0.1,0.00432398
0.793232,0.001862,0.1,0.00432398
0.793374,0.001862,0.1,0.00432398
0.793515,0.001862,0.1,0.00432398
0.793657,0.001862,0.1,0.00432398
0.793798,0.001862,0.1,0.00432398
0.79394,0.001862,0.1,0.00432398
0.794081,0.001862,0.1,0.00432398
0.794222,0.001862,0.1,0.00432398
0.794364,0.001862,0.1,0.00432398
0.794505,0.001862,0.1,0.00432398
0.794647,0.001862,0.1,0.00432398
0.794788,0.001862,0.1,0.00432398
0.794929,0.001862,0.1,0.00432398
0.795071,0.001862,0.1,0.00373831
0.795212,0.001862,0.1,0.00373831
0.795354,0.001862,0.1,0.00373831
0.795495,0.001862,0.1,0.00373831
0.795637,0.001862,0.1,0.00373831
0.795778,0.001862,0.1,0.00373831
0.795919,0.000371544,0.1,0.00373831
0.796061,0.000371544,0.1,0.00373831
0.796202,0.000371544,0.1,0.00373831
0.796344,0.000371544,0.1,0.00373831
0.796485,0.000371544,0.1,0.00137649
0.796627,0.000371544,0.1,0.00137649
0.796768,0.000371544,0.1,0.00137649
0.796909,0.000371544,0.1,0.00137649
0.797051,0.000371544,0.1,0.00137649
0.797192,0.000371544,0.1,0.00137649
0.797334,0.000371544,0.1,0.00137649
0.797475,0.000371544,0.1,0.00137649
0.797616,0.000371544,0.1,0.00137649
0.797758,0.000371544,0.1,0.00137649
0.797899,0.000371544,0.1,0.00137649
0.798041,0.000371544,0.1,0.00137649
0.798182,0.000371544,0.1,0.00137649
0.798324,0.000371544,0.1,0.00137649
0.798465,0.000371544,0.1,0.00137649
0.798606,0.000371544,0.1,0.00137649
0.798748,0.000371544,0.1,0.00151571
0.798889,0.000371544,0.1,0.00151571
0.799031,0.000371544,0.1,0.00151571
0.799172,0.000371544,0.1,0.00151571
0.799314,0.000262994,0.1,0.00151571
0.799455,0.000262994,0.1,0.00151571
0.799596,0.000262994,0.1,0.00151571
0.799738,0.000262994,0.1,0.00151571
0.799879,0.000262994,0.1,0.000522964
0.800021,0.000262994,0.1,0.000522964
0.800162,0.000262994,0.1,0.000522964
0.800304,0.000262994,0.1,0.000522964
0.800445,0.000262994,0.1,0.000522964
0.800586,0.000262994,0.1,0.000522964
0.800728,0.000262994,0.1,0.000373413
0.800869,0.000262994,0.1,0.000373413
0.801011,0.000262994,0.1,0.000373413
0.801152,0.000262994,0.1,0.000373413
0.801293,0.000262994,0.1,0.000373413
0.801435,0.000262994,0.1,0.000373413
0.801576,0.000262994,0.1,0.000373413
0.801718,0.000262994,0.1,0.000373413
0.801859,0.000262994,0.1,0.000373413
0.802001,0.000262994,0.1,0.000373413
0.802142,0.000262994,0.1,0.000373413
0.802283,0.000262994,0.1,0.000373413
0.802425,0.000262994,0.1,0.000373413
0.802566,3.79228e-05,0.1,0.000373413
0.802708,3.79228e-05,0.1,0.000373413
0.802849,3.79228e-05,0.1,0.000373413
0.80299,3.79228e-05,0.1,0.000373413
0.803132,3.79228e-05,0.1,0.000373413
0.803273,3.79228e-05,0.1,0.000373413
0.803415,3.79228e-05,0.1,0.000373413
0.803556,3.79228e-05,0.1,0.000373413
0.803698,3.79228e-05,0.1,0.000373413
0.803839,3.79228e-05,0.1,9.76455e-05
0.80398,3.79228e-05,0.1,9.76455e-05
0.804122,3.79228e-05,0.1,9.76455e-05
0.804263,3.79228e-05,0.1,9.76455e-05
0.804405,3.79228e-05,0.1,9.76455e-05
0.804546,3.79228e-05,0.1,9.76455e-05
0.804688,3.79228e-05,0.1,9.76455e-05
0.804829,3.79228e-05,0.1,9.76455e-05
0.80497,3.79228e-05,0.1,9.76455e-05
0.805112,3.79228e-05,0.1,9.76455e-05
0.805253,3.79228e-05,0.1,9.76455e-05
0.805395,3.79228e-05,0.1,9.76455e-05
0.805536,3.79228e-05,0.1,9.76455e-05
0.805677,3.79228e-05,0.1,9.76455e-05
0.805819,3.79228e-05,0.1,9.76455e-05
0.80596,3.79228e-05,0.1,9.76455e-05
0.806102,4.92051e-05,0.1,9.76455e-05
0.806243,4.92051e-05,0.1,9.76455e-05
0.806385,4.92051e-05,0.1,9.76455e-05
0.806526,4.92051e-05,0.1,9.76455e-05
0.806667,4.92051e-05,0.1,6.10503e-05
0.806809,4.92051e-05,0.1,6.10503e-05
0.80695,4.92051e-05,0.1,6.10503e-05
0.807092,4.92051e-05,0.1,6.10503e-05
0.807233,4.92051e-05,0.1,6.10503e-05
0.807375,4.92051e-05,0.1,6.10503e-05
0.807516,4.92051e-05,0.1,6.10503e-05
0.807657,4.92051e-05,0.1,6.10503e-05
0.807799,4.92051e-05,0.1,6.10503e-05
0.80794,4.92051e-05,0.1,6.10503e-05
0.808082,4.92051e-05,0.1,6.10503e-05
0.808223,4.92051e-05,0.1,2.38657e-05
0.808365,4.92051e-05,0.1,2.38657e-05
0.808506,4.92051e-05,0.1,2.38657e-05
0.808647,4.92051e-05,0.1,2.38657e-05
0.808789,4.92051e-05,0.1,2.38657e-05
0.80893,4.92051e-05,0.1,2.38657e-05
0.809072,4.92051e-05,0.1,2.38657e-05
0.809213,4.92051e-05,0.1,2.38657e-05
0.809354,5.04116e-06,0.1,2.38657e-05
0.809496,5.04116e-06,0.1,2.38657e-05
0.809637,5.04116e-06,0.1,2.38657e-05
0.809779,5.04116e-06,0.1,2.38657e-05
0.80992,5.04116e-06,0.1,2.38657e-05
0.810062,5.04116e-06,0.1,2.38657e-05
0.810203,5.04116e-06,0.1,2.38657e-05
0.810344,5.04116e-06,0.1,2.38657e-05
0.810486,5.04116e-06,0.1,2.38657e-05
0.810627,5.04116e-06,0.1,2.38657e-05
0.810769,5.04116e-06,0.1,2.38657e-05
0.81091,5.04116e-06,0.1,2.38657e-05
0.811052,5.04116e-06,0.1,2.38657e-05
0.811193,5.04116e-06,0.1,2.38657e-05
0.811334,5.04116e-06,0.1,2.38657e-05
0.811476,5.04116e-06,0.1,2.38657e-05
0.811617,5.04116e-06,0.1,2.38657e-05
0.811759,5.04116e-06,0.1,2.38657e-05
0.8119,5.04116e-06,0.1,2.38657e-05
0.812041,5.04116e-06,0.1,1.24426e-05
0.812183,5.04116e-06,0.1,1.24426e-05
0.812324,5.04116e-06,0.1,1.24426e-05
0.812466,5.04116e-06,0.1,1.24426e-05
0.812607,5.04116e-06,0.1,1.24426e-05
0.812749,3.12164e-06,0.1,1.24426e-05
0.81289,3.12164e-06,0.1,1.24426e-05
0.813031,3.12164e-06,0.1,3.88123e-06
0.813173,3.12164e-06,0.1,3.88123e-06
0.813314,3.12164e-06,0.1,3.88123e-06
0.813456,3.12164e-06,0.1,3.88123e-06
0.813597,3.12164e-06,0.1,3.88123e-06
0.813739,3.12164e-06,0.1,3.88123e-06
0.81388,3.12164e-06,0.1,3.88123e-06
0.814021,3.12164e-06,0.1,3.88123e-06
0.814163,3.12164e-06,0.1,3.88123e-06
0.814304,3.12164e-06,0.1,3.88123e-06
0.814446,3.12164e-06,0.1,3.88123e-06
0.814587,3.12164e-06,0.1,3.88123e-06
0.814728,3.12164e-06,0.1,3.88123e-06
0.81487,3.12164e-06,0.1,3.88123e-06
0.815011,3.12164e-06,0.1,3.88123e-06
0.815153,3.12164e-06,0.1,3.88123e-06
0.815294,3.12164e-06,0.1,3.88123e-06
0.815436,3.12164e-06,0.1,3.88123e-06
0.815577,3.12164e-06,0.1,3.88123e-06
0.815718,3.12164e-06,0.1,3.88123e-06
0.81586,3.12164e-06,0.1,3.88123e-06
0.816001,3.12164e-06,0.1,3.88123e-06
0.816143,2.14133e-07,0.1,3.88123e-06
0.816284,2.14133e-07,0.1,3.88123e-06
0.816426,2.14133e-07,0.1,3.88123e-06
0.816567,2.14133e-07,0.1,3.88123e-06
0.816708,2.14133e-07,0.1,3.88123e-06
0.81685,2.14133e-07,0.1,3.88123e-06
0.816991,2.14133e-07,0.1,3.88123e-06
0.817133,2.14133e-07,0.1,3.88123e-06
0.817274,2.14133e-07,0.1,1.86861e-06
0.817415,2.14133e-07,0.1,1.86861e-06
0.817557,2.14133e-07,0.1,1.86861e-06
0.817698,2.14133e-07,0.1,3.66594e-07
0.81784,2.14133e-07,0.1,3.66594e-07
0.817981,2.14133e-07,0.1,3.66594e-07
0.818123,2.14133e-07,0.1,3.66594e-07
0.818264,2.14133e-07,0.1,3.66594e-07
0.818405,2.14133e-07,0.1,3.66594e-07
0.818547,2.14133e-07,0.1,3.66594e-07
0.818688,2.14133e-07,0.1,3.66594e-07
0.81883,2.14133e-07,0.1,3.66594e-07
0.818971,2.14133e-07,0.1,3.66594e-07
0.819113,2.14133e-07,0.1,3.66594e-07
0.819254,2.14133e-07,0.1,3.66594e-07
0.819395,2.14133e-07,0.1,3.66594e-07
0.819537,2.14133e-07,0.1,3.66594e-07
0.819678,2.85184e-07,0.1,3.66594e-07
0.81982,2.85184e-07,0.1,3.66594e-07
0.819961,2.85184e-07,0.1,3.66594e-07
0.820102,2.85184e-07,0.1,3.66594e-07
0.820244,2.85184e-07,0.1,3.66594e-07
0.820385,2.85184e-07,0.1,3.66594e-07
0.820527,2.85184e-07,0.1,3.66594e-07
0.820668,2.85184e-07,0.1,3.66594e-07
0.82081,2.85184e-07,0.1,3.66594e-07
0.820951,2.85184e-07,0.1,3.66594e-07
0.821092,2.85184e-07,0.1,3.66594e-07
0.821234,2.85184e-07,0.1,3.66594e-07
0.821375,2.85184e-07,0.1,4.69325e-07
0.821517,2.85184e-07,0.1,4.69325e-07
0.821658,2.85184e-07,0.1,4.69325e-07
0.8218,2.85184e-07,0.1,4.69325e-07
0.821941,2.85184e-07,0.1,4.69325e-07
0.822082,2.85184e-07,0.1,4.69325e-07
0.822224,2.85184e-07,0.1,4.69325e-07
0.822365,2.85184e-07,0.1,4.69325e-07
0.822507,2.85184e-07,0.1,4.69325e-07
0.822648,2.85184e-07,0.1,1.31418e-07
0.822789,2.85184e-07,0.1,4.17336e-08
0.822931,1.22826e-08,0.1,4.17336e-08
0.823072,1.22826e-08,0.1,4.17336e-08
0.823214,1.22826e-08,0.1,4.17336e-08
0.823355,1.22826e-08,0.1,4.17336e-08
0.823497,1.22826e-08,0.1,4.17336e-08
0.823638,1.22826e-08,0.1,4.17336e-08
0.823779,1.22826e-08,0.1,4.17336e-08
0.823921,1.22826e-08,0.1,4.17336e-08
0.824062,1.22826e-08,0.1,4.17336e-08
0.824204,1.22826e-08,0.1,4.17336e-08
0.824345,1.22826e-08,0.1,4.17336e-08
0.824486,1.22826e-08,0.1,4.17336e-08
0.824628,1.22826e-08,0.1,4.17336e-08
0.824769,1.22826e-08,0.1,4.17336e-08
0.824911,1.22826e-08,0.1,4.17336e-08
0.825052,1.22826e-08,0.1,4.17336e-08
0.825194,1.22826e-08,0.1,4.17336e-08
0.825335,1.22826e-08,0.1,4.17336e-08
0.825476,1.22826e-08,0.1,4.17336e-08
0.825618,1.22826e-08,0.1,4.17336e-08
0.825759,1.22826e-08,0.1,4.17336e-08
0.825901,1.22826e-08,0.1,4.17336e-08
0.826042,1.22826e-08,0.1,4.17336e-08
0.826184,6.53424e-09,0.1,4.17336e-08
0.826325,6.53424e-09,0.1,4.17336e-08
0.826466,6.53424e-09,0.1,4.17336e-08
0.826608,6.53424e-09,0.1,4.17336e-08
0.826749,6.53424e-09,0.1,4.17336e-08
0.826891,6.53424e-09,0.1,4.17336e-08
0.827032,6.53424e-09,0.1,4.17336e-08
0.827174,6.53424e-09,0.1,4.17336e-08
0.827315,6.53424e-09,0.1,4.17336e-08
0.827456,6.53424e-09,0.1,4.17336e-08
0.827598,6.53424e-09,0.1,4.17336e-08
0.827739,6.53424e-09,0.1,4.17336e-08
0.827881,6.53424e-09,0.1,4.17336e-08
0.828022,6.53424e-09,0.1,7.92774e-09
0.828164,6.53424e-09,0.1,2.00469e-09
0.828305,6.53424e-09,0.1,2.00469e-09
0.828446,6.53424e-09,0.1,2.00469e-09
0.828588,6.53424e-09,0.1,2.00469e-09
0.828729,6.53424e-09,0.1,2.00469e-09
0.828871,6.53424e-09,0.1,2.00469e-09
0.829012,6.53424e-09,0.1,2.00469e-09
0.829153,6.53424e-09,0.1,2.00469e-09
0.829295,6.53424e-09,0.1,2.00469e-09
0.829436,6.53424e-09,0.1,2.00469e-09
0.829578,1.69856e-10,0.1,2.00469e-09
0.829719,1.69856e-10,0.1,2.00469e-09
0.829861,1.69856e-10,0.1,2.00469e-09
0.830002,1.69856e-10,0.1,2.00469e-09
0.830143,1.69856e-10,0.1,2.00469e-09
0.830285,1.69856e-10,0.1,2.00469e-09
0.830426,1.69856e-10,0.1,2.00469e-09
0.830568,1.69856e-10,0.1,2.00469e-09
0.830709,1.69856e-10,0.1,2.00469e-09
0.830851,1.69856e-10,0.1,2.00469e-09
0.830992,1.69856e-10,0.1,2.00469e-09
0.831133,1.69856e-10,0.1,2.00469e-09
0.831275,1.69856e-10,0.1,2.00469e-09
0.831416,1.69856e-10,0.1,2.00469e-09
0.831558,1.69856e-10,0.1,1.52713e-09
0.831699,1.69856e-10,0.1,1.52713e-09
0.83184,1.69856e-10,0.1,1.52713e-09
0.831982,1.69856e-10,0.1,1.52713e-09
0.832123,1.69856e-10,0.1,1.52713e-09
0.832265,1.69856e-10,0.1,1.52713e-09
0.832406,1.69856e-10,0.1,1.52713e-09
0.832548,1.69856e-10,0.1,1.52713e-09
0.832689,1.69856e-10,0.1,1.52713e-09
0.83283,1.69856e-10,0.1,1.52713e-09
0.832972,2.3164e-10,0.1,1.52713e-09
0.833113,2.3164e-10,0.1,1.52713e-09
0.833255,2.3164e-10,0.1,1.52713e-09
0.833396,2.3164e-10,0.1,1.52713e-09
0.833538,2.3164e-10,0.1,1.52713e-09
0.833679,2.3164e-10,0.1,3.56593e-11
0.83382,2.3164e-10,0.1,3.56593e-11
0.833962,2.3164e-10,0.1,3.56593e-11
0.834103,2.3164e-10,0.1,3.56593e-11
0.834245,2.3164e-10,0.1,3.56593e-11
0.834386,2.3164e-10,0.1,3.56593e-11
0.834527,2.3164e-10,0.1,3.56593e-11
0.834669,2.3164e-10,0.1,3.56593e-11
0.83481,2.3164e-10,0.1,3.56593e-11
0.834952,2.3164e-10,0.1,3.56593e-11
0.835093,2.3164e-10,0.1,3.56593e-11
0.835235,2.3164e-10,0.1,3.56593e-11
0.835376,2.3164e-10,0.1,3.56593e-11
0.835517,2.3164e-10,0.1,3.56593e-11
0.835659,2.3164e-10,0.1,3.56593e-11
0.8358,2.3164e-10,0.1,3.56593e-11
0.835942,2.3164e-10,0.1,3.56593e-11
0.836083,2.3164e-10,0.1,3.56593e-11
0.836224,4.42874e-12,0.1,3.56593e-11
0.836366,4.42874e-12,0.1,3.56593e-11
0.836507,4.42874e-12,0.1,3.56593e-11
0.836649,4.42874e-12,0.1,3.56593e-11
0.83679,4.42874e-12,0.1,3.56593e-11
0.836932,4.42874e-12,0.1,3.56593e-11
0.837073,4.42874e-12,0.1,3.56593e-11
0.837214,4.42874e-12,0.1,3.56593e-11
0.837356,4.42874e-12,0.1,3.56593e-11
0.837497,4.42874e-12,0.1,3.56593e-11
0.837639,4.42874e-12,0.1,3.56593e-11
0.83778,4.42874e-12,0.1,3.56593e-11
0.837922,4.42874e-12,0.1,3.56593e-11
0.838063,4.42874e-12,0.1,3.56593e-11
0.838204,4.42874e-12,0.1,3.56593e-11
0.838346,4.42874e-12,0.1,3.56593e-11
0.838487,4.42874e-12,0.1,3.56593e-11
0.838629,4.42874e-12,0.1,3.56593e-11
0.83877,4.42874e-12,0.1,3.56593e-11
0.838912,4.42874e-12,0.1,3.56593e-11
0.839053,4.42874e-12,0.1,3.56593e-11
0.839194,4.42874e-12,0.1,5.2733e-12
0.839336,4.42874e-12,0.1,5.2733e-12
0.839477,4.42874e-12,0.1,5.2733e-12
0.839619,1.93464e-12,0.1,5.2733e-12
0.83976,1.93464e-12,0.1,3.23069e-14
0.839901,1.93464e-12,0.1,3.23069e-14
0.840043,1.93464e-12,0.1,3.23069e-14
0.840184,1.93464e-12,0.1,3.23069e-14
0.840326,1.93464e-12,0.1,3.23069e-14
0.840467,1.93464e-12,0.1,3.23069e-14
0.840609,1.93464e-12,0.1,3.23069e-14
0.84075,1.93464e-12,0.1,3.23069e-14
0.840891,1.93464e-12,0.1,3.23069e-14
0.841033,1.93464e-12,0.1,3.23069e-14
0.841174,1.93464e-12,0.1,3.23069e-14
0.841316,1.93464e-12,0.1,3.23069e-14
0.841457,1.93464e-12,0.1,3.23069e-14
0.841599,1.93464e-12,0.1,3.23069e-14
0.84174,1.93464e-12,0.1,3.23069e-14
0.841881,1.93464e-12,0.1,3.23069e-14
0.842023,1.93464e-12,0.1,3.23069e-14
0.842164,1.93464e-12,0.1,3.23069e-14
0.842306,1.93464e-12,0.1,3.23069e-14
0.842447,1.93464e-12,0.1,3.23069e-14
0.842588,1.93464e-12,0.1,3.23069e-14
0.84273,1.93464e-12,0.1,3.23069e-14
0.842871,1.40633e-14,0.1,3.23069e-14
0.843013,1.40633e-14,0.1,3.23069e-14
0.843154,1.40633e-14,0.1,3.23069e-14
0.843296,1.40633e-14,0.1,3.23069e-14
0.843437,1.40633e-14,0.1,3.23069e-14
0.843578,1.40633e-14,0.1,3.23069e-14
0.84372,1.40633e-14,0.1,3.23069e-14
0.843861,1.40633e-14,0.1,3.23069e-14
0.844003,1.40633e-14,0.1,3.23069e-14
0.844144,1.40633e-14,0.1,3.23069e-14
0.844285,1.40633e-14,0.1,3.23069e-14
0.844427,1.40633e-14,0.1,3.23069e-14
0.844568,1.40633e-14,0.1,3.23069e-14
0.84471,1.40633e-14,0.1,3.23069e-14
0.844851,1.40633e-14,0.1,3.21825e-15
0.844993,1.40633e-14,0.1,3.21825e-15
0.845134,1.40633e-14,0.1,3.21825e-15
0.845275,1.40633e-14,0.1,3.21825e-15
0.845417,1.40633e-14,0.1,3.21825e-15
0.845558,1.40633e-14,0.1,3.21825e-15
0.8457,1.40633e-14,0.1,3.21825e-15
0.845841,1.40633e-14,0.1,3.21825e-15
0.845983,1.40633e-14,0.1,3.01092e-16
0.846124,1.40633e-14,0.1,3.01092e-16
0.846265,2.00536e-14,0.1,3.01092e-16
0.846407,2.00536e-14,0.1,3.01092e-16
0.846548,2.00536e-14,0.1,3.01092e-16
0.84669,2.00536e-14,0.1,3.01092e-16
0.846831,2.00536e-14,0.1,3.01092e-16
0.846973,2.00536e-14,0.1,3.01092e-16
0.847114,2.00536e-14,0.1,3.01092e-16
0.847255,2.00536e-14,0.1,3.01092e-16
0.847397,2.00536e-14,0.1,3.01092e-16
0.847538,2.00536e-14,0.1,3.01092e-16
0.84768,2.00536e-14,0.1,3.01092e-16
0.847821,2.00536e-14,0.1,3.01092e-16
0.847962,2.00536e-14,0.1,3.01092e-16
0.848104,2.00536e-14,0.1,3.01092e-16
0.848245,2.00536e-14,0.1,3.01092e-16
0.848387,2.00536e-14,0.1,3.01092e-16
0.848528,2.00536e-14,0.1,3.01092e-16
0.84867,2.00536e-14,0.1,3.01092e-16
0.848811,2.00536e-14,0.1,3.01092e-16
0.848952,2.00536e-14,0.1,3.01092e-16
0.849094,2.00536e-14,0.1,3.01092e-16
0.849235,2.00536e-14,0.1,3.01092e-16
0.849377,2.00536e-14,0.1,3.01092e-16
0.849518,9.33448e-17,0.1,3.01092e-16
0.84966,9.33448e-17,0.1,3.01092e-16
0.849801,9.33448e-17,0.1,3.01092e-16
0.849942,9.33448e-17,0.1,3.01092e-16
0.850084,9.33448e-17,0.1,3.01092e-16
0.850225,9.33448e-17,0.1,3.01092e-16
0.850367,9.33448e-17,0.1,3.01092e-16
0.850508,9.33448e-17,0.1,3.01092e-16
0.850649,9.33448e-17,0.1,3.01092e-16
0.850791,9.33448e-17,0.1,1.26817e-17
0.850932,9.33448e-17,0.1,1.26817e-17
0.851074,9.33448e-17,0.1,1.26817e-17
0.851215,9.33448e-17,0.1,1.26817e-17
0.851357,9.33448e-17,0.1,1.26817e-17
0.851498,9.33448e-17,0.1,1.26817e-17
0.851639,9.33448e-17,0.1,1.26817e-17
0.851781,9.33448e-17,0.1,1.26817e-17
0.851922,9.33448e-17,0.1,1.26817e-17
0.852064,9.33448e-17,0.1,1.26817e-17
0.852205,9.33448e-17,0.1,1.26817e-17
0.852347,9.33448e-17,0.1,1.26817e-17
0.852488,9.33448e-17,0.1,1.26817e-17
0.852629,3.50107e-17,0.1,3.6221e-19
0.852771,3.50107e-17,0.1,3.6221e-19
0.852912,3.50107e-17,0.1,3.6221e-19
0.853054,3.50107e-17,0.1,3.6221e-19
0.853195,3.50107e-17,0.1,3.6221e-19
0.853337,3.50107e-17,0.1,3.6221e-19
0.853478,3.50107e-17,0.1,3.6221e-19
0.853619,3.50107e-17,0.1,3.6221e-19
0.853761,3.50107e-17,0.1,3.6221e-19
0.853902,3.50107e-17,0.1,3.6221e-19
0.854044,3.50107e-17,0.1,3.6221e-19
0.854185,3.50107e-17,0.1,3.6221e-19
0.854326,3.50107e-17,0.1,3.6221e-19
0.854468,3.50107e-17,0.1,3.6221e-19
0.854609,3.50107e-17,0.1,3.6221e-19
0.854751,3.50107e-17,0.1,3.6221e-19
0.854892,3.50107e-17,0.1,3.6221e-19
0.855034,3.50107e-17,0.1,3.6221e-19
0.855175,3.50107e-17,0.1,3.6221e-19
0.855316,3.50107e-17,0.1,3.6221e-19
0.855458,3.50107e-17,0.1,3.6221e-19
0.855599,3.50107e-17,0.1,3.6221e-19
0.855741,3.50107e-17,0.1,3.6221e-19
0.855882,3.50107e-17,0.1,3.6221e-19
0.856023,3.50107e-17,0.1,3.6221e-19
0.856165,3.71784e-20,0.1,3.6221e-19
0.856306,3.71784e-20,0.1,3.6221e-19
0.856448,3.71784e-20,0.1,3.6221e-19
0.856589,3.71784e-20,0.1,3.6221e-19
0.856731,3.71784e-20,0.1,3.6221e-19
0.856872,3.71784e-20,0.1,3.6221e-19
0.857013,3.71784e-20,0.1,2.59538e-21
0.857155,3.71784e-20,0.1,2.59538e-21
0.857296,3.71784e-20,0.1,2.59538e-21
0.857438,3.71784e-20,0.1,2.59538e-21
0.857579,3.71784e-20,0.1,2.59538e-21
0.857721,3.71784e-20,0.1,2.59538e-21
0.857862,3.71784e-20,0.1,2.59538e-21
0.858003,3.71784e-20,0.1,2.59538e-21
0.858145,3.71784e-20,0.1,2.59538e-21
0.858286,3.71784e-20,0.1,2.59538e-21
0.858428,3.71784e-20,0.1,2.59538e-21
0.858569,3.71784e-20,0.1,2.59538e-21
0.858711,3.71784e-20,0.1,2.59538e-21
0.858852,3.71784e-20,0.1,2.59538e-21
0.858993,3.71784e-20,0.1,2.59538e-21
0.859135,3.71784e-20,0.1,2.59538e-21
0.859276,3.71784e-20,0.1,2.59538e-21
0.859418,3.71784e-20,0.1,2.59538e-21
0.859559,3.71784e-20,0.1,2.59538e-21
0.8597,3.71784e-20,0.1,2.94485e-24
0.859842,3.71784e-20,0.1,2.94485e-24
0.859983,3.71784e-20,0.1,2.94485e-24
0.860125,5.72608e-20,0.1,2.94485e-24
0.860266,5.72608e-20,0.1,2.94485e-24
0.860408,5.72608e-20,0.1,2.94485e-24
0.860549,5.72608e-20,0.1,2.94485e-24
0.86069,5.72608e-20,0.1,2.94485e-24
0.860832,5.72608e-20,0.1,2.94485e-24
0.860973,5.72608e-20,0.1,2.94485e-24
0.861115,5.72608e-20,0.1,2.94485e-24
0.861256,5.72608e-20,0.1,2.94485e-24
0.861398,5.72608e-20,0.1,2.94485e-24
0.861539,5.72608e-20,0.1,2.94485e-24
0.86168,5.72608e-20,0.1,2.94485e-24
0.861822,5.72608e-20,0.1,2.94485e-24
0.861963,5.72608e-20,0.1,2.94485e-24
0.862105,5.72608e-20,0.1,2.94485e-24
0.862246,5.72608e-20,0.1,2.94485e-24
0.862387,5.72608e-20,0.1,2.94485e-24
0.862529,5.72608e-20,0.1,2.94485e-24
0.86267,5.72608e-20,0.1,2.94485e-24
0.862812,1.98451e-23,0.1,2.94485e-24
0.862953,1.98451e-23,0.1,2.94485e-24
0.863095,1.98451e-23,0.1,2.94485e-24
0.863236,1.98451e-23,0.1,1.22479e-28
0.863377,1.98451e-23,0.1,1.22479e-28
0.863519,1.98451e-23,0.1,1.22479e-28
0.86366,1.98451e-23,0.1,1.22479e-28
0.863802,1.98451e-23,0.1,1.22479e-28
0.863943,1.98451e-23,0.1,1.22479e-28
0.864084,1.98451e-23,0.1,1.22479e-28
0.864226,1.98451e-23,0.1,1.22479e-28
0.864367,1.98451e-23,0.1,1.22479e-28
0.864509,1.98451e-23,0.1,1.22479e-28
0.86465,1.98451e-23,0.1,1.22479e-28
0.864792,1.98451e-23,0.1,1.22479e-28
0.864933,1.98451e-23,0.1,1.22479e-28
0.865074,1.98451e-23,0.1,1.22479e-28
0.865216,1.98451e-23,0.1,1.22479e-28
0.865357,1.98451e-23,0.1,1.22479e-28
0.865499,5.54772e-24,0.1,1.22479e-28
0.86564,5.54772e-24,0.1,1.22479e-28
0.865782,5.54772e-24,0.1,1.22479e-28
0.865923,5.54772e-24,0.1,1.22479e-28
0.866064,5.54772e-24,0.1,1.22479e-28
0.866206,5.54772e-24,0.1,1.22479e-28
0.866347,5.54772e-24,0.1,1.22479e-28
0.866489,5.54772e-24,0.1,1.22479e-28
0.86663,5.54772e-24,0.1,2.28033e-28
0.866772,5.54772e-24,0.1,2.28033e-28
0.866913,5.54772e-24,0.1,2.28033e-28
0.867054,5.54772e-24,0.1,2.28033e-28
0.867196,5.54772e-24,0.1,2.28033e-28
0.867337,5.54772e-24,0.1,2.28033e-28
0.867479,5.54772e-24,0.1,2.28033e-28
0.86762,5.54772e-24,0.1,2.28033e-28
0.867761,5.54772e-24,0.1,2.28033e-28
0.867903,5.54772e-24,0.1,2.28033e-28
0.868044,5.54772e-24,0.1,2.28033e-28
0.868186,5.54772e-24,0.1,2.28033e-28
0.868327,5.54772e-24,0.1,2.28033e-28
0.868469,5.54772e-24,0.1,2.28033e-28
0.86861,5.54772e-24,0.1,2.28033e-28
0.868751,5.54772e-24,0.1,2.28033e-28
0.868893,5.54772e-24,0.1,2.28033e-28
0.869034,5.54772e-24,0.1,2.28033e-28
0.869176,5.54772e-24,0.1,2.28033e-28
0.869317,5.54772e-24,0.1,0
0.869459,5.54772e-24,0.1,0
0.8696,3.28748e-28,0.1,0
0.869741,3.28748e-28,0.1,0
0.869883,3.28748e-28,0.1,0
0.870024,3.28748e-28,0.1,0
0.870166,3.28748e-28,0.1,0
0.870307,3.28748e-28,0.1,0
0.870448,3.28748e-28,0.1,0
0.87059,3.28748e-28,0.1,0
0.870731,3.28748e-28,0.1,0
0.870873,3.28748e-28,0.1,0
0.871014,3.28748e-28,0.1,0
0.871156,3.28748e-28,0.1,0
0.871297,3.28748e-28,0.1,0
0.871438,3.28748e-28,0.1,0
0.87158,3.28748e-28,0.1,0
0.871721,3.28748e-28,0.1,0
0.871863,3.28748e-28,0.1,0
0.872004,3.28748e-28,0.1,0
0.872146,3.28748e-28,0.1,0
0.872287,3.28748e-28,0.1,0
0.872428,3.28748e-28,0.1,0
0.87257,3.28748e-28,0.1,0
0.872711,3.28748e-28,0.1,0
0.872853,3.28748e-28,0.1,0
0.872994,3.28748e-28,0.1,0
0.873136,3.28748e-28,0.1,0
0.873277,3.28748e-28,0.1,0
0.873418,3.28748e-28,0.1,0
0.87356,3.28748e-28,0.1,0
0.873701,3.28748e-28,0.1,0
0.873843,3.28748e-28,0.1,0
0.873984,5.97527e-28,0.1,0
0.874125,5.97527e-28,0.1,0
0.874267,5.97527e-28,0.1,0
0.874408,5.97527e-28,0.1,0
0.87455,5.97527e-28,0.1,0
0.874691,5.97527e-28,0.1,0
0.874833,5.97527e-28,0.1,0
0.874974,5.97527e-28,0.1,0
0.875115,5.97527e-28,0.1,0
0.875257,5.97527e-28,0.1,0
0.875398,5.97527e-28,0.1,0
0.87554,5.97527e-28,0.1,0
0.875681,5.97527e-28,0.1,0
0.875822,5.97527e-28,0.1,0
0.875964,5.97527e-28,0.1,0
0.876105,5.97527e-28,0.1,0
0.876247,0,0.1,0
0.876388,0,0.1,0
0.87653,0,0.1,0
0.876671,0,0.1,0
0.876812,0,0.1,0
0.876954,0,0.1,0
0.877095,0,0.1,0
0.877237,0,0.1,0
0.877378,0,0.1,0
0.87752,0,0.1,0
0.877661,0,0.1,0
0.877802,0,0.1,0
0.877944,0,0.1,0
0.878085,0,0.1,0
0.878227,0,0.1,0
0.878368,0,0.1,0
0.87851,0,0.1,0
0.878651,0,0.1,0
0.878792,0,0.1,0
0.878934,0,0.1,0
0.879075,0,0.1,0
0.879217,0,0.1,0
0.879358,0,0.1,0
0.879499,0,0.1,0
0.879641,0,0.1,0
0.879782,0,0.1,0
0.879924,0,0.1,0
0.880065,0,0.1,0
0.880207,0,0.1,0
0.880348,0,0.1,0
0.880489,0,0.1,0
0.880631,0,0.1,0
0.880772,0,0.1,0
0.880914,0,0.1,0
0.881055,0,0.1,0
0.881197,0,0.1,0
0.881338,0,0.1,0
0.881479,0,0.1,0
0.881621,0,0.1,0
0.881762,0,0.1,0
0.881904,0,0.1,0
0.882045,0,0.1,0
0.882186,0,0.1,0
0.882328,0,0.1,0
0.882469,0,0.1,0
0.882611,0,0.1,0
0.882752,0,0.1,0
0.882894,0,0.1,0
0.883035,0,0.1,0
0.883176,0,0.1,0
0.883318,0,0.1,0
0.883459,0,0.1,0
0.883601,0,0.1,0
0.883742,0,0.1,0
0.883883,0,0.1,0
0.884025,0,0.1,0
0.884166,0,0.1,0
0.884308,0,0.1,0
0.884449,0,0.1,0
0.884591,0,0.1,0
0.884732,0,0.1,0
0.884873,0,0.1,0
0.885015,0,0.1,0
0.885156,0,0.1,0
0.885298,0,0.1,0
0.885439,0,0.1,0
0.885581,0,0.1,0
0.885722,0,0.1,0
0.885863,0,0.1,0
0.886005,0,0.1,0
0.886146,0,0.1,0
0.886288,0,0.1,0
0.886429,0,0.1,0
0.886571,0,0.1,0
0.886712,0,0.1,0
0.886853,0,0.1,0
0.886995,0,0.1,0
0.887136,0,0.1,0
0.887278,0,0.1,0
0.887419,0,0.1,0
0.88756,0,0.1,0
0.887702,0,0.1,0
0.887843,0,0.1,0
0.887985,0,0.1,0
0.888126,0,0.1,0
0.888268,0,0.1,0
0.888409,0,0.1,0
0.88855,0,0.1,0
0.888692,0,0.1,0
0.888833,0,0.1,0
0.888975,0,0.1,0
0.889116,0,0.1,0
0.889258,0,0.1,0
0.889399,0,0.1,0
0.88954,0,0.1,0
0.889682,0,0.1,0
0.889823,0,0.1,0
0.889965,0,0.1,0
0.890106,0,0.1,0
0.890247,0,0.1,0
0.890389,0,0.1,0
0.89053,0,0.1,0
0.890672,0,0.1,0
0.890813,0,0.1,0
0.890955,0,0.1,0
0.891096,0,0.1,0
0.891237,0,0.1,0
0.891379,0,0.1,0
0.89152,0,0.1,0
0.891662,0,0.1,0
0.891803,0,0.1,0
0.891945,0,0.1,0
0.892086,0,0.1,0
0.892227,0,0.1,0
0.892369,0,0.1,0
0.89251,0,0.1,0
0.892652,0,0.1,0
0.892793,0,0.1,0
0.892935,0,0.1,0
0.893076,0,0.1,0
0.893217,0,0.1,0
0.893359,0,0.1,0
0.8935,0,0.1,0
0.893642,0,0.1,0
0.893783,0,0.1,0
0.893924,0,0.1,0
0.894066,0,0.1,0
0.894207,0,0.1,0
0.894349,0,0.1,0
0.89449,0,0.1,0
0.894632,0,0.1,0
0.894773,0,0.1,0
0.894914,0,0.1,0
0.895056,0,0.1,0
0.895197,0,0.1,0
0.895339,0,0.1,0
0.89548,0,0.1,0
0.895621,0,0.1,0
0.895763,0,0.1,0
0.895904,0,0.1,0
0.896046,0,0.1,0
0.896187,0,0.1,0
0.896329,0,0.1,0
0.89647,0,0.1,0
0.896611,0,0.1,0
0.896753,0,0.1,0
0.896894,nan,nan,nan
0.897036,nan,nan,nan
0.897177,nan,nan,nan
0.897318,nan,nan,nan
0.89746,nan,nan,nan
0.897601,nan,nan,nan
0.897743,nan,nan,nan
0.897884,nan,nan,nan
0.898026,nan,nan,nan
0.898167,nan,nan,nan
0.898308,nan,nan,nan
0.89845,nan,nan,nan
0.898591,nan,nan,nan
0.898733,nan,nan,nan
0.898874,nan,nan,nan
0.899016,nan,nan,nan
0.899157,nan,nan,nan
0.899298,nan,nan,nan
0.89944,nan,nan,nan
0.899581,nan,nan,nan
0.899723,nan,nan,nan
0.899864,nan,nan,nan
0.900006,nan,nan,nan
0.900147,nan,nan,nan
0.900288,nan,nan,nan
0.90043,nan,nan,nan
0.900571,nan,nan,nan
0.900713,nan,nan,nan
0.900854,nan,nan,nan
0.900995,nan,nan,nan
0.901137,nan,nan,nan
0.901278,nan,nan,nan
0.90142,nan,nan,nan
0.901561,nan,nan,nan
0.901703,nan,nan,nan
0.901844,nan,nan,nan
0.901985,nan,nan,nan
0.902127,nan,nan,nan
0.902268,nan,nan,nan
0.90241,nan,nan,nan
0.902551,nan,nan,nan
0.902692,nan,nan,nan
0.902834,nan,nan,nan
0.902975,nan,nan,nan
0.903117,nan,nan,nan
0.903258,nan,nan,nan
0.9034,nan,nan,nan
0.903541,nan,nan,nan
0.903683,nan,nan,nan
0.903824,nan,nan,nan
0.903965,nan,nan,nan
0.904107,nan,nan,nan
0.904248,nan,nan,nan
0.90439,nan,nan,nan
0.904531,nan,nan,nan
0.904672,nan,nan,nan
0.904814,nan,nan,nan
0.904955,nan,nan,nan
0.905097,nan,nan,nan
0.905238,nan,nan,nan
0.90538,nan,nan,nan
0.905521,nan,nan,nan
0.905662,nan,nan,nan
0.905804,nan,nan,nan
0.905945,nan,nan,nan
0.906087,nan,nan,nan
0.906228,nan,nan,nan
0.90637,nan,nan,nan
0.906511,nan,nan,nan
0.906652,nan,nan,nan
0.906794,nan,nan,nan
0.906935,nan,nan,nan
0.907077,nan,nan,nan
0.907218,nan,nan,nan
0.907359,nan,nan,nan
0.907501,nan,nan,nan
0.907642,nan,nan,nan
0.907784,nan,nan,nan
0.907925,nan,nan,nan
0.908067,nan,nan,nan
0.908208,nan,nan,nan
0.908349,nan,nan,nan
0.908491,nan,nan,nan
0.908632,nan,nan,nan
0.908774,nan,nan,nan
0.908915,nan,nan,nan
0.909057,nan,nan,nan
0.909198,nan,nan,nan
0.909339,nan,nan,nan
0.909481,nan,nan,nan
0.909622,nan,nan,nan
0.909764,nan,nan,nan
0.909905,nan,nan,nan
0.910046,nan,nan,nan
0.910188,nan,nan,nan
0.910329,nan,nan,nan
0.910471,nan,nan,nan
0.910612,nan,nan,nan
0.910754,nan,nan,nan
0.910895,nan,nan,nan
0.911036,nan,nan,nan
0.911178,nan,nan,nan
0.911319,nan,nan,nan
0.911461,nan,nan,nan
0.911602,nan,nan,nan
0.911744,nan,nan,nan
0.911885,nan,nan,nan
0.912026,nan,nan,nan
0.912168,nan,nan,nan
0.912309,nan,nan,nan
0.912451,nan,nan,nan
0.912592,nan,nan,nan
0.912733,nan,nan,nan
0.912875,nan,nan,nan
0.913016,nan,nan,nan
0.913158,nan,nan,nan
0.913299,nan,nan,nan
0.913441,nan,nan,nan
0.913582,nan,nan,nan
0.913723,nan,nan,nan
0.913865,nan,nan,nan
0.914006,nan,nan,nan
0.914148,nan,nan,nan
0.914289,nan,nan,nan
0.914431,nan,nan,nan
0.914572,nan,nan,nan
0.914713,nan,nan,nan
0.914855,nan,nan,nan
0.914996,nan,nan,nan
0.915138,nan,nan,nan
0.915279,nan,nan,nan
0.91542,nan,nan,nan
0.915562,nan,nan,nan
0.915703,nan,nan,nan
0.915845,nan,nan,nan
0.915986,nan,nan,nan
0.916128,nan,nan,nan
0.916269,nan,nan,nan
0.91641,nan,nan,nan
0.916552,nan,nan,nan
0.916693,nan,nan,nan
0.916835,nan,nan,nan
0.916976,nan,nan,nan
0.917118,nan,nan,nan
0.917259,nan,nan,nan
0.9174,nan,nan,nan
0.917542,nan,nan,nan
0.917683,nan,nan,nan
0.917825,nan,nan,nan
0.917966,nan,nan,nan
0.918107,nan,nan,nan
0.918249,nan,nan,nan
0.91839,nan,nan,nan
0.918532,nan,nan,nan
0.918673,nan,nan,nan
0.918815,nan,nan,nan
0.918956,nan,nan,nan
0.919097,nan,nan,nan
0.919239,nan,nan,nan
0.91938,nan,nan,nan
0.919522,nan,nan,nan
0.919663,nan,nan,nan
0.919805,nan,nan,nan
0.919946,nan,nan,nan
0.920087,nan,nan,nan
0.920229,nan,nan,nan
0.92037,nan,nan,nan
0.920512,nan,nan,nan
0.920653,nan,nan,nan
0.920794,nan,nan,nan
0.920936,nan,nan,nan
0.921077,nan,nan,nan
0.921219,nan,nan,nan
0.92136,nan,nan,nan
0.921502,nan,nan,nan
0.921643,nan,nan,nan
0.921784,nan,nan,nan
0.921926,nan,nan,nan
0.922067,nan,nan,nan
0.922209,nan,nan,nan
0.92235,nan,nan,nan
0.922492,nan,nan,nan
0.922633,nan,nan,nan
0.922774,nan,nan,nan
0.922916,nan,nan,nan
0.923057,nan,nan,nan
0.923199,nan,nan,nan
0.92334,nan,nan,nan
0.923482,nan,nan,nan
0.923623,nan,nan,nan
0.923764,nan,nan,nan
0.923906,nan,nan,nan
0.924047,nan,nan,nan
0.924189,nan,nan,nan
0.92433,nan,nan,nan
0.924471,nan,nan,nan
0.924613,nan,nan,nan
0.924754,nan,nan,nan
0.924896,nan,nan,nan
0.925037,nan,nan,nan
0.925179,nan,nan,nan
0.92532,nan,nan,nan
0.925461,nan,nan,nan
0.925603,nan,nan,nan
0.925744,nan,nan,nan
0.925886,nan,nan,nan
0.926027,nan,nan,nan
0.926169,nan,nan,nan
0.92631,nan,nan,nan
0.926451,nan,nan,nan
0.926593,nan,nan,nan
0.926734,nan,nan,nan
0.926876,nan,nan,nan
0.927017,nan,nan,nan
0.927158,nan,nan,nan
0.9273,nan,nan,nan
0.927441,nan,nan,nan
0.927583,nan,nan,nan
0.927724,nan,nan,nan
0.927866,nan,nan,nan
0.928007,nan,nan,nan
0.928148,nan,nan,nan
0.92829,nan,nan,nan
0.928431,nan,nan,nan
0.928573,nan,nan,nan
0.928714,nan,nan,nan
0.928855,nan,nan,nan
0.928997,nan,nan,nan
0.929138,nan,nan,nan
0.92928,nan,nan,nan
0.929421,nan,nan,nan
0.929563,nan,nan,nan
0.929704,nan,nan,nan
0.929845,nan,nan,nan
0.929987,nan,nan,nan
0.930128,nan,nan,nan
0.93027,nan,nan,nan
0.930411,nan,nan,nan
0.930553,nan,nan,nan
0.930694,nan,nan,nan
0.930835,nan,nan,nan
0.930977,nan,nan,nan
0.931118,nan,nan,nan
0.93126,nan,nan,nan
0.931401,nan,nan,nan
0.931543,nan,nan,nan
0.931684,nan,nan,nan
0.931825,nan,nan,nan
0.931967,nan,nan,nan
0.932108,nan,nan,nan
0.93225,nan,nan,nan
0.932391,nan,nan,nan
0.932532,nan,nan,nan
0.932674,nan,nan,nan
0.932815,nan,nan,nan
0.932957,nan,nan,nan
0.933098,nan,nan,nan
0.93324,nan,nan,nan
0.933381,nan,nan,nan
0.933522,nan,nan,nan
0.933664,nan,nan,nan
0.933805,nan,nan,nan
0.933947,nan,nan,nan
0.934088,nan,nan,nan
0.934229,nan,nan,nan
0.934371,nan,nan,nan
0.934512,nan,nan,nan
0.934654,nan,nan,nan
0.934795,nan,nan,nan
0.934937,nan,nan,nan
0.935078,nan,nan,nan
0.935219,nan,nan,nan
0.935361,nan,nan,nan
0.935502,nan,nan,nan
0.935644,nan,nan,nan
0.935785,nan,nan,nan
0.935927,nan,nan,nan
0.936068,nan,nan,nan
0.936209,nan,nan,nan
0.936351,nan,nan,nan
0.936492,nan,nan,nan
0.936634,nan,nan,nan
0.936775,nan,nan,nan
0.936916,nan,nan,nan
0.937058,nan,nan,nan
0.937199,nan,nan,nan
0.937341,nan,nan,nan
0.937482,nan,nan,nan
0.937624,nan,nan,nan
0.937765,nan,nan,nan
0.937907,nan,nan,nan
0.938048,nan,nan,nan
0.938189,nan,nan,nan
0.938331,nan,nan,nan
0.938472,nan,nan,nan
0.938614,nan,nan,nan
0.938755,nan,nan,nan
0.938896,nan,nan,nan
0.939038,nan,nan,nan
0.939179,nan,nan,nan
0.939321,nan,nan,nan
0.939462,nan,nan,nan
0.939604,nan,nan,nan
0.939745,nan,nan,nan
0.939886,nan,nan,nan
0.940028,nan,nan,nan
0.940169,nan,nan,nan
0.940311,nan,nan,nan
0.940452,nan,nan,nan
0.940593,nan,nan,nan
0.940735,nan,nan,nan
0.940876,nan,nan,nan
0.941018,nan,nan,nan
0.941159,nan,nan,nan
0.941301,nan,nan,nan
0.941442,nan,nan,nan
0.941583,nan,nan,nan
0.941725,nan,nan,nan
0.941866,nan,nan,nan
0.942008,nan,nan,nan
0.942149,nan,nan,nan
0.942291,nan,nan,nan
0.942432,nan,nan,nan
0.942573,nan,nan,nan
0.942715,nan,nan,nan
0.942856,nan,nan,nan
0.942998,nan,nan,nan
0.943139,nan,nan,nan
0.94328,nan,nan,nan
0.943422,nan,nan,nan
0.943563,nan,nan,nan
0.943705,nan,nan,nan
0.943846,nan,nan,nan
0.943988,nan,nan,nan
0.944129,nan,nan,nan
0.94427,nan,nan,nan
0.944412,nan,nan,nan
0.944553,nan,nan,nan
0.944695,nan,nan,nan
0.944836,nan,nan,nan
0.944978,nan,nan,nan
0.945119,nan,nan,nan
0.94526,nan,nan,nan
0.945402,nan,nan,nan
0.945543,nan,nan,nan
0.945685,nan,nan,nan
0.945826,nan,nan,nan
0.945967,nan,nan,nan
0.946109,nan,nan,nan
0.94625,nan,nan,nan
0.946392,nan,nan,nan
0.946533,nan,nan,nan
0.946675,nan,nan,nan
0.946816,nan,nan,nan
0.946957,nan,nan,nan
0.947099,nan,nan,nan
0.94724,nan,nan,nan
0.947382,nan,nan,nan
0.947523,nan,nan,nan
0.947665,nan,nan,nan
0.947806,nan,nan,nan
0.947947,nan,nan,nan
0.948089,nan,nan,nan
0.94823,nan,nan,nan
0.948372,nan,nan,nan
0.948513,nan,nan,nan
0.948654,nan,nan,nan
0.948796,nan,nan,nan
0.948937,nan,nan,nan
0.949079,nan,nan,nan
0.94922,nan,nan,nan
0.949362,nan,nan,nan
0.949503,nan,nan,nan
0.949644,nan,nan,nan
0.949786,nan,nan,nan
0.949927,nan,nan,nan
0.950069,nan,nan,nan
0.95021,nan,nan,nan
0.950352,nan,nan,nan
0.950493,nan,nan,nan
0.950634,nan,nan,nan
0.950776,nan,nan,nan
0.950917,nan,nan,nan
0.951059,nan,nan,nan
0.9512,nan,nan,nan
0.951342,nan,nan,nan
0.951483,nan,nan,nan
0.951624,nan,nan,nan
0.951766,nan,nan,nan
0.951907,nan,nan,nan
0.952049,nan,nan,nan
0.95219,nan,nan,nan
0.952331,nan,nan,nan
0.952473,nan,nan,nan
0.952614,nan,nan,nan
0.952756,nan,nan,nan
0.952897,nan,nan,nan
0.953039,nan,nan,nan
0.95318,nan,nan,nan
0.953321,nan,nan,nan
0.953463,nan,nan,nan
0.953604,nan,nan,nan
0.953746,nan,nan,nan
0.953887,nan,nan,nan
0.954029,nan,nan,nan
0.95417,nan,nan,nan
0.954311,nan,nan,nan
0.954453,nan,nan,nan
0.954594,nan,nan,nan
0.954736,nan,nan,nan
0.954877,nan,nan,nan
0.955018,nan,nan,nan
0.95516,nan,nan,nan
0.955301,nan,nan,nan
0.955443,nan,nan,nan
0.955584,nan,nan,nan
0.955726,nan,nan,nan
0.955867,nan,nan,nan
0.956008,nan,nan,nan
0.95615,nan,nan,nan
0.956291,nan,nan,nan
0.956433,nan,nan,nan
0.956574,nan,nan,nan
0.956716,nan,nan,nan
0.956857,nan,nan,nan
0.956998,nan,nan,nan
0.95714,nan,nan,nan
0.957281,nan,nan,nan
0.957423,nan,nan,nan
0.957564,nan,nan,nan
0.957705,nan,nan,nan
0.957847,nan,nan,nan
0.957988,nan,nan,nan
0.95813,nan,nan,nan
0.958271,nan,nan,nan
0.958413,nan,nan,nan
0.958554,nan,nan,nan
0.958695,nan,nan,nan
0.958837,nan,nan,nan
0.958978,nan,nan,nan
0.95912,nan,nan,nan
0.959261,nan,nan,nan
0.959403,nan,nan,nan
0.959544,nan,nan,nan
0.959685,nan,nan,nan
0.959827,nan,nan,nan
0.959968,nan,nan,nan
0.96011,nan,nan,nan
0.960251,nan,nan,nan
0.960392,nan,nan,nan
0.960534,nan,nan,nan
0.960675,nan,nan,nan
0.960817,nan,nan,nan
0.960958,nan,nan,nan
0.9611,nan,nan,nan
0.961241,nan,nan,nan
0.961382,nan,nan,nan
0.961524,nan,nan,nan
0.961665,nan,nan,nan
0.961807,nan,nan,nan
0.961948,nan,nan,nan
0.96209,nan,nan,nan
0.962231,nan,nan,nan
0.962372,nan,nan,nan
0.962514,nan,nan,nan
0.962655,nan,nan,nan
0.962797,nan,nan,nan
0.962938,nan,nan,nan
0.96308,nan,nan,nan
0.963221,nan,nan,nan
0.963362,nan,nan,nan
0.963504,nan,nan,nan
0.963645,nan,nan,nan
0.963787,nan,nan,nan
0.963928,nan,nan,nan
0.964069,nan,nan,nan
0.964211,nan,nan,nan
0.964352,nan,nan,nan
0.964494,nan,nan,nan
0.964635,nan,nan,nan
0.964777,nan,nan,nan
0.964918,nan,nan,nan
0.965059,nan,nan,nan
0.965201,nan,nan,nan
0.965342,nan,nan,nan
0.965484,nan,nan,nan
0.965625,nan,nan,nan
0.965766,nan,nan,nan
0.965908,nan,nan,nan
0.966049,nan,nan,nan
0.966191,nan,nan,nan
0.966332,nan,nan,nan
0.966474,nan,nan,nan
0.966615,nan,nan,nan
0.966756,nan,nan,nan
0.966898,nan,nan,nan
0.967039,nan,nan,nan
0.967181,nan,nan,nan
0.967322,nan,nan,nan
0.967463,nan,nan,nan
0.967605,nan,nan,nan
0.967746,nan,nan,nan
0.967888,nan,nan,nan
0.968029,nan,nan,nan
0.968171,nan,nan,nan
0.968312,nan,nan,nan
0.968453,nan,nan,nan
0.968595,nan,nan,nan
0.968736,nan,nan,nan
0.968878,nan,nan,nan
0.969019,nan,nan,nan
0.969161,nan,nan,nan
0.969302,nan,nan,nan
0.969443,nan,nan,nan
0.969585,nan,nan,nan
0.969726,nan,nan,nan
0.969868,nan,nan,nan
0.970009,nan,nan,nan
0.970151,nan,nan,nan
0.970292,nan,nan,nan
0.970433,nan,nan,nan
0.970575,nan,nan,nan
0.970716,nan,nan,nan
0.970858,nan,nan,nan
0.970999,nan,nan,nan
0.971141,nan,nan,nan
0.971282,nan,nan,nan
0.971423,nan,nan,nan
0.971565,nan,nan,nan
0.971706,nan,nan,nan
0.971848,nan,nan,nan
0.971989,nan,nan,nan
0.97213,nan,nan,nan
0.972272,nan,nan,nan
0.972413,nan,nan,nan
0.972555,nan,nan,nan
0.972696,nan,nan,nan
0.972838,nan,nan,nan
0.972979,nan,nan,nan
0.97312,nan,nan,nan
0.973262,nan,nan,nan
0.973403,nan,nan,nan
0.973545,nan,nan,nan
0.973686,nan,nan,nan
0.973827,nan,nan,nan
0.973969,nan,nan,nan
0.97411,nan,nan,nan
0.974252,nan,nan,nan
0.974393,nan,nan,nan
0.974535,nan,nan,nan
0.974676,nan,nan,nan
0.974817,nan,nan,nan
0.974959,nan,nan,nan
0.9751,nan,nan,nan
0.975242,nan,nan,nan
0.975383,nan,nan,nan
0.975524,nan,nan,nan
0.975666,nan,nan,nan
0.975807,nan,nan,nan
0.975949,nan,nan,nan
0.97609,nan,nan,nan
0.976232,nan,nan,nan
0.976373,nan,nan,nan
0.976515,nan,nan,nan
0.976656,nan,nan,nan
0.976797,nan,nan,nan
0.976939,nan,nan,nan
0.97708,nan,nan,nan
0.977222,nan,nan,nan
0.977363,nan,nan,nan
0.977504,nan,nan,nan
0.977646,nan,nan,nan
0.977787,nan,nan,nan
0.977929,nan,nan,nan
0.97807,nan,nan,nan
0.978212,nan,nan,nan
0.978353,nan,nan,nan
0.978494,nan,nan,nan
0.978636,nan,nan,nan
0.978777,nan,nan,nan
0.978919,nan,nan,nan
0.97906,nan,nan,nan
0.979202,nan,nan,nan
0.979343,nan,nan,nan
0.979484,nan,nan,nan
0.979626,nan,nan,nan
0.979767,nan,nan,nan
0.979909,nan,nan,nan
0.98005,nan,nan,nan
0.980191,nan,nan,nan
0.980333,nan,nan,nan
0.980474,nan,nan,nan
0.980616,nan,nan,nan
0.980757,nan,nan,nan
0.980899,nan,nan,nan
0.98104,nan,nan,nan
0.981181,nan,nan,nan
0.981323,nan,nan,nan
0.981464,nan,nan,nan
0.981606,nan,nan,nan
0.981747,nan,nan,nan
0.981889,nan,nan,nan
0.98203,nan,nan,nan
0.982171,nan,nan,nan
0.982313,nan,nan,nan
0.982454,nan,nan,nan
0.982596,nan,nan,nan
0.982737,nan,nan,nan
0.982878,nan,nan,nan
0.98302,nan,nan,nan
0.983161,nan,nan,nan
0.983303,nan,nan,nan
0.983444,nan,nan,nan
0.983586,nan,nan,nan
0.983727,nan,nan,nan
0.983868,nan,nan,nan
0.98401,nan,nan,nan
0.984151,nan,nan,nan
0.984293,nan,nan,nan
0.984434,nan,nan,nan
0.984576,nan,nan,nan
0.984717,nan,nan,nan
0.984858,nan,nan,nan
0.985,nan,nan,nan
0.985141,nan,nan,nan
0.985283,nan,nan,nan
0.985424,nan,nan,nan
0.985565,nan,nan,nan
0.985707,nan,nan,nan
0.985848,nan,nan,nan
0.98599,nan,nan,nan
0.986131,nan,nan,nan
0.986273,nan,nan,nan
0.986414,nan,nan,nan
0.986555,nan,nan,nan
0.986697,nan,nan,nan
0.986838,nan,nan,nan
0.98698,nan,nan,nan
0.987121,nan,nan,nan
0.987263,nan,nan,nan
0.987404,nan,nan,nan
0.987545,nan,nan,nan
0.987687,nan,nan,nan
0.987828,nan,nan,nan
0.98797,nan,nan,nan
0.988111,nan,nan,nan
0.988252,nan,nan,nan
0.988394,nan,nan,nan
0.988535,nan,nan,nan
0.988677,nan,nan,nan
0.988818,nan,nan,nan
0.98896,nan,nan,nan
0.989101,nan,nan,nan
0.989242,nan,nan,nan
0.989384,nan,nan,nan
0.989525,nan,nan,nan
0.989667,nan,nan,nan
0.989808,nan,nan,nan
0.98995,nan,nan,nan
0.990091,nan,nan,nan
0.990232,nan,nan,nan
0.990374,nan,nan,nan
0.990515,nan,nan,nan
0.990657,nan,nan,nan
0.990798,nan,nan,nan
0.990939,nan,nan,nan
0.991081,nan,nan,nan
0.991222,nan,nan,nan
0.991364,nan,nan,nan
0.991505,nan,nan,nan
0.991647,nan,nan,nan
0.991788,nan,nan,nan
0.991929,nan,nan,nan
0.992071,nan,nan,nan
0.992212,nan,nan,nan
0.992354,nan,nan,nan
0.992495,nan,nan,nan
0.992637,nan,nan,nan
0.992778,nan,nan,nan
0.992919,nan,nan,nan
0.993061,nan,nan,nan
0.993202,nan,nan,nan
0.993344,nan,nan,nan
0.993485,nan,nan,nan
0.993626,nan,nan,nan
0.993768,nan,nan,nan
0.993909,nan,nan,nan
0.994051,nan,nan,nan
0.994192,nan,nan,nan
0.994334,nan,nan,nan
0.994475,nan,nan,nan
0.994617,nan,nan,nan
0.994758,nan,nan,nan
0.994899,nan,nan,nan
0.995041,nan,nan,nan
0.995182,nan,nan,nan
0.995324,nan,nan,nan
0.995465,nan,nan,nan
0.995606,nan,nan,nan
0.995748,nan,nan,nan
0.995889,nan,nan,nan
0.996031,nan,nan,nan
0.996172,nan,nan,nan
0.996314,nan,nan,nan
0.996455,nan,nan,nan
0.996596,nan,nan,nan
0.996738,nan,nan,nan
0.996879,nan,nan,nan
0.997021,nan,nan,nan
0.997162,nan,nan,nan
0.997303,nan,nan,nan
0.997445,nan,nan,nan
0.997586,nan,nan,nan
0.997728,nan,nan,nan
0.997869,nan,nan,nan
0.998011,nan,nan,nan
0.998152,nan,nan,nan
0.998293,nan,nan,nan
0.998435,nan,nan,nan
0.998576,nan,nan,nan
0.998718,nan,nan,nan
0.998859,nan,nan,nan
0.999,nan,nan,nan
0.999142,nan,nan,nan
0.999283,nan,nan,nan
0.999425,nan,nan,nan
0.999566,nan,nan,nan
0.999708,nan,nan,nan
0.999849,nan,nan,nan
0.99999,nan,nan,nan
1.00013,nan,nan,nan
1.00027,nan,nan,nan
1.00041,nan,nan,nan
1.00056,nan,nan,nan
1.0007,nan,nan,nan
1.00084,nan,nan,nan
1.00098,nan,nan,nan
1.00112,nan,nan,nan
1.00126,nan,nan,nan
1.0014,nan,nan,nan
1.00155,nan,nan,nan
1.00169,nan,nan,nan
1.00183,nan,nan,nan
1.00197,nan,nan,nan
1.00211,nan,nan,nan
1.00225,nan,nan,nan
1.00239,nan,nan,nan
1.00254,nan,nan,nan
1.00268,nan,nan,nan
1.00282,nan,nan,nan
1.00296,nan,nan,nan
1.0031,nan,nan,nan
1.00324,nan,nan,nan
1.00338,nan,nan,nan
1.00353,nan,nan,nan
1.00367,nan,nan,nan
1.00381,nan,nan,nan
1.00395,nan,nan,nan
1.00409,nan,nan,nan
1.00423,nan,nan,nan
1.00437,nan,nan,nan
1.00452,nan,nan,nan
1.00466,nan,nan,nan
1.0048,nan,nan,nan
1.00494,nan,nan,nan
1.00508,nan,nan,nan
1.00522,nan,nan,nan
1.00536,nan,nan,nan
1.00551,nan,nan,nan
1.00565,nan,nan,nan
1.00579,nan,nan,nan
1.00593,nan,nan,nan
1.00607,nan,nan,nan
1.00621,nan,nan,nan
1.00635,nan,nan,nan
1.0065,nan,nan,nan
1.00664,nan,nan,nan
1.00678,nan,nan,nan
1.00692,nan,nan,nan
1.00706,nan,nan,nan
1.0072,nan,nan,nan
1.00734,nan,nan,nan
1.00749,nan,nan,nan
1.00763,nan,nan,nan
1.00777,nan,nan,nan
1.00791,nan,nan,nan
1.00805,nan,nan,nan
1.00819,nan,nan,nan
1.00833,nan,nan,nan
1.00848,nan,nan,nan
1.00862,nan,nan,nan
1.00876,nan,nan,nan
1.0089,nan,nan,nan
1.00904,nan,nan,nan
1.00918,nan,nan,nan
1.00932,nan,nan,nan
1.00947,nan,nan,nan
1.00961,nan,nan,nan
1.00975,nan,nan,nan
1.00989,nan,nan,nan
1.01003,nan,nan,nan
1.01017,nan,nan,nan
1.01031,nan,nan,nan
1.01046,nan,nan,nan
1.0106,nan,nan,nan
1.01074,nan,nan,nan
1.01088,nan,nan,nan
1.01102,nan,nan,nan
1.01116,nan,nan,nan
1.0113,nan,nan,nan
1.01145,nan,nan,nan
1.01159,nan,nan,nan
1.01173,nan,nan,nan
1.01187,nan,nan,nan
1.01201,nan,nan,nan
1.01215,nan,nan,nan
1.01229,nan,nan,nan
1.01244,nan,nan,nan
1.01258,nan,nan,nan
1.01272,nan,nan,nan
1.01286,nan,nan,nan
1.013,nan,nan,nan
1.01314,nan,nan,nan
1.01328,nan,nan,nan
1.01343,nan,nan,nan
1.01357,nan,nan,nan
1.01371,nan,nan,nan
1.01385,nan,nan,nan
1.01399,nan,nan,nan
1.01413,nan,nan,nan
1.01427,nan,nan,nan
1.01442,nan,nan,nan
1.01456,nan,nan,nan
1.0147,nan,nan,nan
1.01484,nan,nan,nan
1.01498,nan,nan,nan
1.01512,nan,nan,nan
1.01526,nan,nan,nan
1.01541,nan,nan,nan
1.01555,nan,nan,nan
1.01569,nan,nan,nan
1.01583,nan,nan,nan
1.01597,nan,nan,nan
1.01611,nan,nan,nan
1.01625,nan,nan,nan
1.0164,nan,nan,nan
1.01654,nan,nan,nan
1.01668,nan,nan,nan
1.01682,nan,nan,nan
1.01696,nan,nan,nan
1.0171,nan,nan,nan
1.01724,nan,nan,nan
1.01739,nan,nan,nan
1.01753,nan,nan,nan
1.01767,nan,nan,nan
1.01781,nan,nan,nan
1.01795,nan,nan,nan
1.01809,nan,nan,nan
1.01823,nan,nan,nan
1.01838,nan,nan,nan
1.01852,nan,nan,nan
1.01866,nan,nan,nan
1.0188,nan,nan,nan
1.01894,nan,nan,nan
1.01908,nan,nan,nan
1.01922,nan,nan,nan
1.01937,nan,nan,nan
1.01951,nan,nan,nan
1.01965,nan,nan,nan
1.01979,nan,nan,nan
1.01993,nan,nan,nan
1.02007,nan,nan,nan
1.02021,nan,nan,nan
1.02036,nan,nan,nan
1.0205,nan,nan,nan
1.02064,nan,nan,nan
1.02078,nan,nan,nan
1.02092,nan,nan,nan
1.02106,nan,nan,nan
1.0212,nan,nan,nan
1.02135,nan,nan,nan
1.02149,nan,nan,nan
1.02163,nan,nan,nan
1.02177,nan,nan,nan
1.02191,nan,nan,nan
1.02205,nan,nan,nan
1.02219,nan,nan,nan
1.02233,nan,nan,nan
1.02248,nan,nan,nan
1.02262,nan,nan,nan
1.02276,nan,nan,nan
1.0229,nan,nan,nan
1.02304,nan,nan,nan
1.02318,nan,nan,nan
1.02332,nan,nan,nan
1.02347,nan,nan,nan
1.02361,nan,nan,nan
1.02375,nan,nan,nan
1.02389,nan,nan,nan
1.02403,nan,nan,nan
1.02417,nan,nan,nan
1.02431,nan,nan,nan
1.02446,nan,nan,nan
1.0246,nan,nan,nan
1.02474,nan,nan,nan
1.02488,nan,nan,nan
1.02502,nan,nan,nan
1.02516,nan,nan,nan
1.0253,nan,nan,nan
1.02545,nan,nan,nan
1.02559,nan,nan,nan
1.02573,nan,nan,nan
1.02587,nan,nan,nan
1.02601,nan,nan,nan
1.02615,nan,nan,nan
1.02629,nan,nan,nan
1.02644,nan,nan,nan
1.02658,nan,nan,nan
1.02672,nan,nan,nan
1.02686,nan,nan,nan
1.027,nan,nan,nan
1.02714,nan,nan,nan
1.02728,nan,nan,nan
1.02743,nan,nan,nan
1.02757,nan,nan,nan
1.02771,nan,nan,nan
1.02785,nan,nan,nan
1.02799,nan,nan,nan
1.02813,nan,nan,nan
1.02827,nan,nan,nan
1.02842,nan,nan,nan
1.02856,nan,nan,nan
1.0287,nan,nan,nan
1.02884,nan,nan,nan
1.02898,nan,nan,nan
1.02912,nan,nan,nan
1.02926,nan,nan,nan
1.02941,nan,nan,nan
1.02955,nan,nan,nan
1.02969,nan,nan,nan
1.02983,nan,nan,nan
1.02997,nan,nan,nan
1.03011,nan,nan,nan
1.03025,nan,nan,nan
1.0304,nan,nan,nan
1.03054,nan,nan,nan
1.03068,nan,nan,nan
1.03082,nan,nan,nan
1.03096,nan,nan,nan
1.0311,nan,nan,nan
1.03124,nan,nan,nan
1.03139,nan,nan,nan
1.03153,nan,nan,nan
1.03167,nan,nan,nan
1.03181,nan,nan,nan
1.03195,nan,nan,nan
1.03209,nan,nan,nan
1.03223,nan,nan,nan
1.03238,nan,nan,nan
1.03252,nan,nan,nan
1.03266,nan,nan,nan
1.0328,nan,nan,nan
1.03294,nan,nan,nan
1.03308,nan,nan,nan
1.03322,nan,nan,nan
1.03337,nan,nan,nan
1.03351,nan,nan,nan
1.03365,nan,nan,nan
1.03379,nan,nan,nan
1.03393,nan,nan,nan
1.03407,nan,nan,nan
1.03421,nan,nan,nan
1.03436,nan,nan,nan
1.0345,nan,nan,nan
1.03464,nan,nan,nan
1.03478,nan,nan,nan
1.03492,nan,nan,nan
1.03506,nan,nan,nan
1.0352,nan,nan,nan
1.03535,nan,nan,nan
1.03549,nan,nan,nan
1.03563,nan,nan,nan
1.03577,nan,nan,nan
1.03591,nan,nan,nan
1.03605,nan,nan,nan
1.03619,nan,nan,nan
1.03634,nan,nan,nan
1.03648,nan,nan,nan
1.03662,nan,nan,nan
1.03676,nan,nan,nan
1.0369,nan,nan,nan
1.03704,nan,nan,nan
1.03718,nan,nan,nan
1.03733,nan,nan,nan
1.03747,nan,nan,nan
1.03761,nan,nan,nan
1.03775,nan,nan,nan
1.03789,nan,nan,nan
1.03803,nan,nan,nan
1.03817,nan,nan,nan
1.03832,nan,nan,nan
1.03846,nan,nan,nan
1.0386,nan,nan,nan
1.03874,nan,nan,nan
1.03888,nan,nan,nan
1.03902,nan,nan,nan
1.03916,nan,nan,nan
1.03931,nan,nan,nan
1.03945,nan,nan,nan
1.03959,nan,nan,nan
1.03973,nan,nan,nan
1.03987,nan,nan,nan
1.04001,nan,nan,nan
1.04015,nan,nan,nan
1.0403,nan,nan,nan
1.04044,nan,nan,nan
1.04058,nan,nan,nan
1.04072,nan,nan,nan
1.04086,nan,nan,nan
1.041,nan,nan,nan
1.04114,nan,nan,nan
1.04129,nan,nan,nan
1.04143,nan,nan,nan
1.04157,nan,nan,nan
1.04171,nan,nan,nan
1.04185,nan,nan,nan
1.04199,nan,nan,nan
1.04213,nan,nan,nan
1.04228,nan,nan,nan
1.04242,nan,nan,nan
1.04256,nan,nan,nan
1.0427,nan,nan,nan
1.04284,nan,nan,nan
1.04298,nan,nan,nan
1.04312,nan,nan,nan
1.04327,nan,nan,nan
1.04341,nan,nan,nan
1.04355,nan,nan,nan
1.04369,nan,nan,nan
1.04383,nan,nan,nan
1.04397,nan,nan,nan
1.04411,nan,nan,nan
1.04426,nan,nan,nan
1.0444,nan,nan,nan
1.04454,nan,nan,nan
1.04468,nan,nan,nan
1.04482,nan,nan,nan
1.04496,nan,nan,nan
1.0451,nan,nan,nan
1.04525,nan,nan,nan
1.04539,nan,nan,nan
1.04553,nan,nan,nan
1.04567,nan,nan,nan
1.04581,nan,nan,nan
1.04595,nan,nan,nan
1.04609,nan,nan,nan
1.04624,nan,nan,nan
1.04638,nan,nan,nan
1.04652,nan,nan,nan
1.04666,nan,nan,nan
1.0468,nan,nan,nan
1.04694,nan,nan,nan
1.04708,nan,nan,nan
1.04723,nan,nan,nan
1.04737,nan,nan,nan
1.04751,nan,nan,nan
1.04765,nan,nan,nan
1.04779,nan,nan,nan
1.04793,nan,nan,nan
1.04807,nan,nan,nan
1.04822,nan,nan,nan
1.04836,nan,nan,nan
1.0485,nan,nan,nan
1.04864,nan,nan,nan
1.04878,nan,nan,nan
1.04892,nan,nan,nan
1.04906,nan,nan,nan
1.04921,nan,nan,nan
1.04935,nan,nan,nan
1.04949,nan,nan,nan
1.04963,nan,nan,nan
1.04977,nan,nan,nan
1.04991,nan,nan,nan
1.05005,nan,nan,nan
1.05019,nan,nan,nan
1.05034,nan,nan,nan
1.05048,nan,nan,nan
1.05062,nan,nan,nan
1.05076,nan,nan,nan
1.0509,nan,nan,nan
1.05104,nan,nan,nan
1.05119,nan,nan,nan
1.05133,nan,nan,nan
1.05147,nan,nan,nan
1.05161,nan,nan,nan
1.05175,nan,nan,nan
1.05189,nan,nan,nan
1.05203,nan,nan,nan
1.05217,nan,nan,nan
1.05232,nan,nan,nan
1.05246,nan,nan,nan
1.0526,nan,nan,nan
1.05274,nan,nan,nan
1.05288,nan,nan,nan
1.05302,nan,nan,nan
1.05316,nan,nan,nan
1.05331,nan,nan,nan
1.05345,nan,nan,nan
1.05359,nan,nan,nan
1.05373,nan,nan,nan
1.05387,nan,nan,nan
1.05401,nan,nan,nan
1.05415,nan,nan,nan
1.0543,nan,nan,nan
1.05444,nan,nan,nan
1.05458,nan,nan,nan
1.05472,nan,nan,nan
1.05486,nan,nan,nan
1.055,nan,nan,nan
1.05514,nan,nan,nan
1.05529,nan,nan,nan
1.05543,nan,nan,nan
1.05557,nan,nan,nan
1.05571,nan,nan,nan
1.05585,nan,nan,nan
1.05599,nan,nan,nan
1.05613,nan,nan,nan
1.05628,nan,nan,nan
1.05642,nan,nan,nan
1.05656,nan,nan,nan
1.0567,nan,nan,nan
1.05684,nan,nan,nan
1.05698,nan,nan,nan
1.05712,nan,nan,nan
1.05727,nan,nan,nan
1.05741,nan,nan,nan
1.05755,nan,nan,nan
1.05769,nan,nan,nan
1.05783,nan,nan,nan
1.05797,nan,nan,nan
1.05811,nan,nan,nan
1.05826,nan,nan,nan
1.0584,nan,nan,nan
1.05854,nan,nan,nan
1.05868,nan,nan,nan
1.05882,nan,nan,nan
1.05896,nan,nan,nan
1.0591,nan,nan,nan
1.05925,nan,nan,nan
1.05939,nan,nan,nan
1.05953,nan,nan,nan
1.05967,nan,nan,nan
1.05981,nan,nan,nan
1.05995,nan,nan,nan
1.06009,nan,nan,nan
1.06024,nan,nan,nan
1.06038,nan,nan,nan
1.06052,nan,nan,nan
1.06066,nan,nan,nan
1.0608,nan,nan,nan
1.06094,nan,nan,nan
1.06108,nan,nan,nan
1.06123,nan,nan,nan
1.06137,nan,nan,nan
1.06151,nan,nan,nan
1.06165,nan,nan,nan
1.06179,nan,nan,nan
1.06193,nan,nan,nan
1.06207,nan,nan,nan
1.06222,nan,nan,nan
1.06236,nan,nan,nan
1.0625,nan,nan,nan
1.06264,nan,nan,nan
1.06278,nan,nan,nan
1.06292,nan,nan,nan
1.06306,nan,nan,nan
1.06321,nan,nan,nan
1.06335,nan,nan,nan
1.06349,nan,nan,nan
1.06363,nan,nan,nan
1.06377,nan,nan,nan
1.06391,nan,nan,nan
1.06405,nan,nan,nan
1.0642,nan,nan,nan
1.06434,nan,nan,nan
1.06448,nan,nan,nan
1.06462,nan,nan,nan
1.06476,nan,nan,nan
1.0649,nan,nan,nan
1.06504,nan,nan,nan
1.06519,nan,nan,nan
1.06533,nan,nan,nan
1.06547,nan,nan,nan
1.06561,nan,nan,nan
1.06575,nan,nan,nan
1.06589,nan,nan,nan
1.06603,nan,nan,nan
1.06618,nan,nan,nan
1.06632,nan,nan,nan
1.06646,nan,nan,nan
1.0666,nan,nan,nan
1.06674,nan,nan,nan
1.06688,nan,nan,nan
1.06702,nan,nan,nan
1.06717,nan,nan,nan
1.06731,nan,nan,nan
1.06745,nan,nan,nan
1.06759,nan,nan,nan
1.06773,nan,nan,nan
1.06787,nan,nan,nan
1.06801,nan,nan,nan
1.06816,nan,nan,nan
1.0683,nan,nan,nan
1.06844,nan,nan,nan
1.06858,nan,nan,nan
1.06872,nan,nan,nan
1.06886,nan,nan,nan
1.069,nan,nan,nan
1.06915,nan,nan,nan
1.06929,nan,nan,nan
1.06943,nan,nan,nan
1.06957,nan,nan,nan
1.06971,nan,nan,nan
1.06985,nan,nan,nan
1.06999,nan,nan,nan
1.07014,nan,nan,nan
1.07028,nan,nan,nan
1.07042,nan,nan,nan
1.07056,nan,nan,nan
1.0707,nan,nan,nan
1.07084,nan,nan,nan
1.07098,nan,nan,nan
1.07113,nan,nan,nan
1.07127,nan,nan,nan
1.07141,nan,nan,nan
1.07155,nan,nan,nan
1.07169,nan,nan,nan
1.07183,nan,nan,nan
1.07197,nan,nan,nan
1.07212,nan,nan,nan
1.07226,nan,nan,nan
1.0724,nan,nan,nan
1.07254,nan,nan,nan
1.07268,nan,nan,nan
1.07282,nan,nan,nan
1.07296,nan,nan,nan
1.07311,nan,nan,nan
1.07325,nan,nan,nan
1.07339,nan,nan,nan
1.07353,nan,nan,nan
1.07367,nan,nan,nan
1.07381,nan,nan,nan
1.07395,nan,nan,nan
1.0741,nan,nan,nan
1.07424,nan,nan,nan
1.07438,nan,nan,nan
1.07452,nan,nan,nan
1.07466,nan,nan,nan
1.0748,nan,nan,nan
1.07494,nan,nan,nan
1.07509,nan,nan,nan
1.07523,nan,nan,nan
1.07537,nan,nan,nan
1.07551,nan,nan,nan
1.07565,nan,nan,nan
1.07579,nan,nan,nan
1.07593,nan,nan,nan
1.07608,nan,nan,nan
1.07622,nan,nan,nan
1.07636,nan,nan,nan
1.0765,nan,nan,nan
1.07664,nan,nan,nan
1.07678,nan,nan,nan
1.07692,nan,nan,nan
1.07707,nan,nan,nan
1.07721,nan,nan,nan
1.07735,nan,nan,nan
1.07749,nan,nan,nan
1.07763,nan,nan,nan
1.07777,nan,nan,nan
1.07791,nan,nan,nan
1.07806,nan,nan,nan
1.0782,nan,nan,nan
1.07834,nan,nan,nan
1.07848,nan,nan,nan
1.07862,nan,nan,nan
1.07876,nan,nan,nan
1.0789,nan,nan,nan
1.07905,nan,nan,nan
1.07919,nan,nan,nan
1.07933,nan,nan,nan
1.07947,nan,nan,nan
1.07961,nan,nan,nan
1.07975,nan,nan,nan
1.07989,nan,nan,nan
1.08003,nan,nan,nan
1.08018,nan,nan,nan
1.08032,nan,nan,nan
1.08046,nan,nan,nan
1.0806,nan,nan,nan
1.08074,nan,nan,nan
1.08088,nan,nan,nan
1.08102,nan,nan,nan
1.08117,nan,nan,nan
1.08131,nan,nan,nan
1.08145,nan,nan,nan
1.08159,nan,nan,nan
1.08173,nan,nan,nan
1.08187,nan,nan,nan
1.08201,nan,nan,nan
1.08216,nan,nan,nan
1.0823,nan,nan,nan
1.08244,nan,nan,nan
1.08258,nan,nan,nan
1.08272,nan,nan,nan
1.08286,nan,nan,nan
1.083,nan,nan,nan
1.08315,nan,nan,nan
1.08329,nan,nan,nan
1.08343,nan,nan,nan
1.08357,nan,nan,nan
1.08371,nan,nan,nan
1.08385,nan,nan,nan
1.08399,nan,nan,nan
1.08414,nan,nan,nan
1.08428,nan,nan,nan
1.08442,nan,nan,nan
1.08456,nan,nan,nan
1.0847,nan,nan,nan
1.08484,nan,nan,nan
1.08498,nan,nan,nan
1.08513,nan,nan,nan
1.08527,nan,nan,nan
1.08541,nan,nan,nan
1.08555,nan,nan,nan
1.08569,nan,nan,nan
1.08583,nan,nan,nan
1.08597,nan,nan,nan
1.08612,nan,nan,nan
1.08626,nan,nan,nan
1.0864,nan,nan,nan
1.08654,nan,nan,nan
1.08668,nan,nan,nan
1.08682,nan,nan,nan
1.08696,nan,nan,nan
1.08711,nan,nan,nan
1.08725,nan,nan,nan
1.08739,nan,nan,nan
1.08753,nan,nan,nan
1.08767,nan,nan,nan
1.08781,nan,nan,nan
1.08795,nan,nan,nan
1.0881,nan,nan,nan
1.08824,nan,nan,nan
1.08838,nan,nan,nan
1.08852,nan,nan,nan
1.08866,nan,nan,nan
1.0888,nan,nan,nan
1.08894,nan,nan,nan
1.08909,nan,nan,nan
1.08923,nan,nan,nan
1.08937,nan,nan,nan
1.08951,nan,nan,nan
1.08965,nan,nan,nan
1.08979,nan,nan,nan
1.08993,nan,nan,nan
1.09008,nan,nan,nan
1.09022,nan,nan,nan
1.09036,nan,nan,nan
1.0905,nan,nan,nan
1.09064,nan,nan,nan
1.09078,nan,nan,nan
1.09092,nan,nan,nan
1.09107,nan,nan,nan
1.09121,nan,nan,nan
1.09135,nan,nan,nan
1.09149,nan,nan,nan
1.09163,nan,nan,nan
1.09177,nan,nan,nan
1.09191,nan,nan,nan
1.09206,nan,nan,nan
1.0922,nan,nan,nan
1.09234,nan,nan,nan
1.09248,nan,nan,nan
1.09262,nan,nan,nan
1.09276,nan,nan,nan
1.0929,nan,nan,nan
1.09305,nan,nan,nan
1.09319,nan,nan,nan
1.09333,nan,nan,nan
1.09347,nan,nan,nan
1.09361,nan,nan,nan
1.09375,nan,nan,nan
1.09389,nan,nan,nan
1.09404,nan,nan,nan
1.09418,nan,nan,nan
1.09432,nan,nan,nan
1.09446,nan,nan,nan
1.0946,nan,nan,nan
1.09474,nan,nan,nan
1.09488,nan,nan,nan
1.09503,nan,nan,nan
1.09517,nan,nan,nan
1.09531,nan,nan,nan
1.09545,nan,nan,nan
1.09559,nan,nan,nan
1.09573,nan,nan,nan
1.09587,nan,nan,nan
1.09602,nan,nan,nan
1.09616,nan,nan,nan
1.0963,nan,nan,nan
1.09644,nan,nan,nan
1.09658,nan,nan,nan
1.09672,nan,nan,nan
1.09686,nan,nan,nan
1.09701,nan,nan,nan
1.09715,nan,nan,nan
1.09729,nan,nan,nan
1.09743,nan,nan,nan
1.09757,nan,nan,nan
1.09771,nan,nan,nan
1.09785,nan,nan,nan
1.098,nan,nan,nan
1.09814,nan,nan,nan
1.09828,nan,nan,nan
1.09842,nan,nan,nan
1.09856,nan,nan,nan
1.0987,nan,nan,nan
1.09884,nan,nan,nan
1.09899,nan,nan,nan
1.09913,nan,nan,nan
1.09927,nan,nan,nan
1.09941,nan,nan,nan
1.09955,nan,nan,nan
1.09969,nan,nan,nan
1.09983,nan,nan,nan
1.09998,nan,nan,nan
1.10012,nan,nan,nan
1.10026,nan,nan,nan
1.1004,nan,nan,nan
1.10054,nan,nan,nan
1.10068,nan,nan,nan
1.10082,nan,nan,nan
1.10097,nan,nan,nan
1.10111,nan,nan,nan
1.10125,nan,nan,nan
1.10139,nan,nan,nan
1.10153,nan,nan,nan
1.10167,nan,nan,nan
1.10181,nan,nan,nan
1.10196,nan,nan,nan
1.1021,nan,nan,nan
1.10224,nan,nan,nan
1.10238,nan,nan,nan
1.10252,nan,nan,nan
1.10266,nan,nan,nan
1.1028,nan,nan,nan
1.10295,nan,nan,nan
1.10309,nan,nan,nan
1.10323,nan,nan,nan
1.10337,nan,nan,nan
1.10351,nan,nan,nan
1.10365,nan,nan,nan
1.10379,nan,nan,nan
1.10394,nan,nan,nan
1.10408,nan,nan,nan
1.10422,nan,nan,nan
1.10436,nan,nan,nan
1.1045,nan,nan,nan
1.10464,nan,nan,nan
1.10478,nan,nan,nan
1.10493,nan,nan,nan
1.10507,nan,nan,nan
1.10521,nan,nan,nan
1.10535,nan,nan,nan
1.10549,nan,nan,nan
1.10563,nan,nan,nan
1.10577,nan,nan,nan
1.10592,nan,nan,nan
1.10606,nan,nan,nan
1.1062,nan,nan,nan
1.10634,nan,nan,nan
1.10648,nan,nan,nan
1.10662,nan,nan,nan
1.10676,nan,nan,nan
1.1069,nan,nan,nan
1.10705,nan,nan,nan
1.10719,nan,nan,nan
1.10733,nan,nan,nan
1.10747,nan,nan,nan
1.10761,nan,nan,nan
1.10775,nan,nan,nan
1.10789,nan,nan,nan
1.10804,nan,nan,nan
1.10818,nan,nan,nan
1.10832,nan,nan,nan
1.10846,nan,nan,nan
1.1086,nan,nan,nan
1.10874,nan,nan,nan
1.10888,nan,nan,nan
1.10903,nan,nan,nan
1.10917,nan,nan,nan
1.10931,nan,nan,nan
1.10945,nan,nan,nan
1.10959,nan,nan,nan
1.10973,nan,nan,nan
1.10987,nan,nan,nan
1.11002,nan,nan,nan
1.11016,nan,nan,nan
1.1103,nan,nan,nan
1.11044,nan,nan,nan
1.11058,nan,nan,nan
1.11072,nan,nan,nan
1.11086,nan,nan,nan
1.11101,nan,nan,nan
1.11115,nan,nan,nan
1.11129,nan,nan,nan
1.11143,nan,nan,nan
1.11157,nan,nan,nan
1.11171,nan,nan,nan
1.11185,nan,nan,nan
1.112,nan,nan,nan
1.11214,nan,nan,nan
1.11228,nan,nan,nan
1.11242,nan,nan,nan
1.11256,nan,nan,nan
1.1127,nan,nan,nan
1.11284,nan,nan,nan
1.11299,nan,nan,nan
1.11313,nan,nan,nan
1.11327,nan,nan,nan
1.11341,nan,nan,nan
1.11355,nan,nan,nan
1.11369,nan,nan,nan
1.11383,nan,nan,nan
1.11398,nan,nan,nan
1.11412,nan,nan,nan
1.11426,nan,nan,nan
1.1144,nan,nan,nan
1.11454,nan,nan,nan
1.11468,nan,nan,nan
1.11482,nan,nan,nan
1.11497,nan,nan,nan
1.11511,nan,nan,nan
1.11525,nan,nan,nan
1.11539,nan,nan,nan
1.11553,nan,nan,nan
1.11567,nan,nan,nan
1.11581,nan,nan,nan
1.11596,nan,nan,nan
1.1161,nan,nan,nan
1.11624,nan,nan,nan
1.11638,nan,nan,nan
1.11652,nan,nan,nan
1.11666,nan,nan,nan
1.1168,nan,nan,nan
1.11695,nan,nan,nan
1.11709,nan,nan,nan
1.11723,nan,nan,nan
1.11737,nan,nan,nan
1.11751,nan,nan,nan
1.11765,nan,nan,nan
1.11779,nan,nan,nan
1.11794,nan,nan,nan
1.11808,nan,nan,nan
1.11822,nan,nan,nan
1.11836,nan,nan,nan
1.1185,nan,nan,nan
1.11864,nan,nan,nan
1.11878,nan,nan,nan
1.11893,nan,nan,nan
1.11907,nan,nan,nan
1.11921,nan,nan,nan
1.11935,nan,nan,nan
1.11949,nan,nan,nan
1.11963,nan,nan,nan
1.11977,nan,nan,nan
1.11992,nan,nan,nan
1.12006,nan,nan,nan
1.1202,nan,nan,nan
1.12034,nan,nan,nan
1.12048,nan,nan,nan
1.12062,nan,nan,nan
1.12076,nan,nan,nan
1.12091,nan,nan,nan
1.12105,nan,nan,nan
1.12119,nan,nan,nan
1.12133,nan,nan,nan
1.12147,nan,nan,nan
1.12161,nan,nan,nan
1.12175,nan,nan,nan
1.1219,nan,nan,nan
1.12204,nan,nan,nan
1.12218,nan,nan,nan
1.12232,nan,nan,nan
1.12246,nan,nan,nan
1.1226,nan,nan,nan
1.12274,nan,nan,nan
1.12289,nan,nan,nan
1.12303,nan,nan,nan
1.12317,nan,nan,nan
1.12331,nan,nan,nan
1.12345,nan,nan,nan
1.12359,nan,nan,nan
1.12373,nan,nan,nan
1.12388,nan,nan,nan
1.12402,nan,nan,nan
1.12416,nan,nan,nan
1.1243,nan,nan,nan
1.12444,nan,nan,nan
1.12458,nan,nan,nan
1.12472,nan,nan,nan
1.12487,nan,nan,nan
1.12501,nan,nan,nan
1.12515,nan,nan,nan
1.12529,nan,nan,nan
1.12543,nan,nan,nan
1.12557,nan,nan,nan
1.12571,nan,nan,nan
1.12586,nan,nan,nan
1.126,nan,nan,nan
1.12614,nan,nan,nan
1.12628,nan,nan,nan
1.12642,nan,nan,nan
1.12656,nan,nan,nan
1.1267,nan,nan,nan
1.12685,nan,nan,nan
1.12699,nan,nan,nan
1.12713,nan,nan,nan
1.12727,nan,nan,nan
1.12741,nan,nan,nan
1.12755,nan,nan,nan
1.12769,nan,nan,nan
1.12784,nan,nan,nan
1.12798,nan,nan,nan
1.12812,nan,nan,nan
1.12826,nan,nan,nan
1.1284,nan,nan,nan
1.12854,nan,nan,nan
1.12868,nan,nan,nan
1.12883,nan,nan,nan
1.12897,nan,nan,nan
1.12911,nan,nan,nan
1.12925,nan,nan,nan
1.12939,nan,nan,nan
1.12953,nan,nan,nan
1.12967,nan,nan,nan
1.12982,nan,nan,nan
1.12996,nan,nan,nan
1.1301,nan,nan,nan
1.13024,nan,nan,nan
1.13038,nan,nan,nan
1.13052,nan,nan,nan
1.13066,nan,nan,nan
1.13081,nan,nan,nan
1.13095,nan,nan,nan
1.13109,nan,nan,nan
1.13123,nan,nan,nan
1.13137,nan,nan,nan
1.13151,nan,nan,nan
1.13165,nan,nan,nan
1.1318,nan,nan,nan
1.13194,nan,nan,nan
1.13208,nan,nan,nan
1.13222,nan,nan,nan
1.13236,nan,nan,nan
1.1325,nan,nan,nan
1.13264,nan,nan,nan
1.13279,nan,nan,nan
1.13293,nan,nan,nan
1.13307,nan,nan,nan
1.13321,nan,nan,nan
1.13335,nan,nan,nan
1.13349,nan,nan,nan
1.13363,nan,nan,nan
1.13378,nan,nan,nan
1.13392,nan,nan,nan
1.13406,nan,nan,nan
1.1342,nan,nan,nan
1.13434,nan,nan,nan
1.13448,nan,nan,nan
1.13462,nan,nan,nan
1.13477,nan,nan,nan
1.13491,nan,nan,nan
1.13505,nan,nan,nan
1.13519,nan,nan,nan
1.13533,nan,nan,nan
1.13547,nan,nan,nan
1.13561,nan,nan,nan
1.13575,nan,nan,nan
1.1359,nan,nan,nan
1.13604,nan,nan,nan
1.13618,nan,nan,nan
1.13632,nan,nan,nan
1.13646,nan,nan,nan
1.1366,nan,nan,nan
1.13674,nan,nan,nan
1.13689,nan,nan,nan
1.13703,nan,nan,nan
1.13717,nan,nan,nan
1.13731,nan,nan,nan
1.13745,nan,nan,nan
1.13759,nan,nan,nan
1.13773,nan,nan,nan
1.13788,nan,nan,nan
1.13802,nan,nan,nan
1.13816,nan,nan,nan
1.1383,nan,nan,nan
1.13844,nan,nan,nan
1.13858,nan,nan,nan
1.13872,nan,nan,nan
1.13887,nan,nan,nan
1.13901,nan,nan,nan
1.13915,nan,nan,nan
1.13929,nan,nan,nan
1.13943,nan,nan,nan
1.13957,nan,nan,nan
1.13971,nan,nan,nan
1.13986,nan,nan,nan
1.14,nan,nan,nan
1.14014,nan,nan,nan
1.14028,nan,nan,nan
1.14042,nan,nan,nan
1.14056,nan,nan,nan
1.1407,nan,nan,nan
1.14085,nan,nan,nan
1.14099,nan,nan,nan
1.14113,nan,nan,nan
1.14127,nan,nan,nan
1.14141,nan,nan,nan
1.14155,nan,nan,nan
1.14169,nan,nan,nan
1.14184,nan,nan,nan
1.14198,nan,nan,nan
1.14212,nan,nan,nan
1.14226,nan,nan,nan
1.1424,nan,nan,nan
1.14254,nan,nan,nan
1.14268,nan,nan,nan
1.14283,nan,nan,nan
1.14297,nan,nan,nan
1.14311,nan,nan,nan
1.14325,nan,nan,nan
1.14339,nan,nan,nan
1.14353,nan,nan,nan
1.14367,nan,nan,nan
1.14382,nan,nan,nan
1.14396,nan,nan,nan
1.1441,nan,nan,nan
1.14424,nan,nan,nan
1.14438,nan,nan,nan
1.14452,nan,nan,nan
1.14466,nan,nan,nan
1.14481,nan,nan,nan
1.14495,nan,nan,nan
1.14509,nan,nan,nan
1.14523,nan,nan,nan
1.14537,nan,nan,nan
1.14551,nan,nan,nan
1.14565,nan,nan,nan
1.1458,nan,nan,nan
1.14594,nan,nan,nan
1.14608,nan,nan,nan
1.14622,nan,nan,nan
1.14636,nan,nan,nan
1.1465,nan,nan,nan
1.14664,nan,nan,nan
1.14679,nan,nan,nan
1.14693,nan,nan,nan
1.14707,nan,nan,nan
1.14721,nan,nan,nan
1.14735,nan,nan,nan
1.14749,nan,nan,nan
1.14763,nan,nan,nan
1.14778,nan,nan,nan
1.14792,nan,nan,nan
1.14806,nan,nan,nan
1.1482,nan,nan,nan
1.14834,nan,nan,nan
1.14848,nan,nan,nan
1.14862,nan,nan,nan
1.14877,nan,nan,nan
1.14891,nan,nan,nan
1.14905,nan,nan,nan
1.14919,nan,nan,nan
1.14933,nan,nan,nan
1.14947,nan,nan,nan
1.14961,nan,nan,nan
1.14976,nan,nan,nan
1.1499,nan,nan,nan
1.15004,nan,nan,nan
1.15018,nan,nan,nan
1.15032,nan,nan,nan
1.15046,nan,nan,nan
1.1506,nan,nan,nan
1.15075,nan,nan,nan
1.15089,nan,nan,nan
1.15103,nan,nan,nan
1.15117,nan,nan,nan
1.15131,nan,nan,nan
1.15145,nan,nan,nan
1.15159,nan,nan,nan
1.15174,nan,nan,nan
1.15188,nan,nan,nan
1.15202,nan,nan,nan
1.15216,nan,nan,nan
1.1523,nan,nan,nan
1.15244,nan,nan,nan
1.15258,nan,nan,nan
1.15273,nan,nan,nan
1.15287,nan,nan,nan
1.15301,nan,nan,nan
1.15315,nan,nan,nan
1.15329,nan,nan,nan
1.15343,nan,nan,nan
1.15357,nan,nan,nan
1.15372,nan,nan,nan
1.15386,nan,nan,nan
1.154,nan,nan,nan
1.15414,nan,nan,nan
1.15428,nan,nan,nan
1.15442,nan,nan,nan
1.15456,nan,nan,nan
1.15471,nan,nan,nan
1.15485,nan,nan,nan
1.15499,nan,nan,nan
1.15513,nan,nan,nan
1.15527,nan,nan,nan
1.15541,nan,nan,nan
1.15555,nan,nan,nan
1.1557,nan,nan,nan
1.15584,nan,nan,nan
1.15598,nan,nan,nan
1.15612,nan,nan,nan
1.15626,nan,nan,nan
1.1564,nan,nan,nan
1.15654,nan,nan,nan
1.15669,nan,nan,nan
1.15683,nan,nan,nan
1.15697,nan,nan,nan
1.15711,nan,nan,nan
1.15725,nan,nan,nan
1.15739,nan,nan,nan
1.15753,nan,nan,nan
1.15768,nan,nan,nan
1.15782,nan,nan,nan
1.15796,nan,nan,nan
1.1581,nan,nan,nan
1.15824,nan,nan,nan
1.15838,nan,nan,nan
1.15852,nan,nan,nan
1.15867,nan,nan,nan
1.15881,nan,nan,nan
1.15895,nan,nan,nan
1.15909,nan,nan,nan
1.15923,nan,nan,nan
1.15937,nan,nan,nan
1.15951,nan,nan,nan
1.15966,nan,nan,nan
1.1598,nan,nan,nan
1.15994,nan,nan,nan
1.16008,nan,nan,nan
1.16022,nan,nan,nan
1.16036,nan,nan,nan
1.1605,nan,nan,nan
1.16065,nan,nan,nan
1.16079,nan,nan,nan
1.16093,nan,nan,nan
1.16107,nan,nan,nan
1.16121,nan,nan,nan
1.16135,nan,nan,nan
1.16149,nan,nan,nan
1.16164,nan,nan,nan
1.16178,nan,nan,nan
1.16192,nan,nan,nan
1.16206,nan,nan,nan
1.1622,nan,nan,nan
1.16234,nan,nan,nan
1.16248,nan,nan,nan
1.16262,nan,nan,nan
1.16277,nan,nan,nan
1.16291,nan,nan,nan
1.16305,nan,nan,nan
1.16319,nan,nan,nan
1.16333,nan,nan,nan
1.16347,nan,nan,nan
1.16361,nan,nan,nan
1.16376,nan,nan,nan
1.1639,nan,nan,nan
1.16404,nan,nan,nan
1.16418,nan,nan,nan
1.16432,nan,nan,nan
1.16446,nan,nan,nan
1.1646,nan,nan,nan
1.16475,nan,nan,nan
1.16489,nan,nan,nan
1.16503,nan,nan,nan
1.16517,nan,nan,nan
1.16531,nan,nan,nan
1.16545,nan,nan,nan
1.16559,nan,nan,nan
1.16574,nan,nan,nan
1.16588,nan,nan,nan
1.16602,nan,nan,nan
1.16616,nan,nan,nan
1.1663,nan,nan,nan
1.16644,nan,nan,nan
1.16658,nan,nan,nan
1.16673,nan,nan,nan
1.16687,nan,nan,nan
1.16701,nan,nan,nan
1.16715,nan,nan,nan
1.16729,nan,nan,nan
1.16743,nan,nan,nan
1.16757,nan,nan,nan
1.16772,nan,nan,nan
1.16786,nan,nan,nan
1.168,nan,nan,nan
1.16814,nan,nan,nan
1.16828,nan,nan,nan
1.16842,nan,nan,nan
1.16856,nan,nan,nan
1.16871,nan,nan,nan
1.16885,nan,nan,nan
1.16899,nan,nan,nan
1.16913,nan,nan,nan
1.16927,nan,nan,nan
1.16941,nan,nan,nan
1.16955,nan,nan,nan
1.1697,nan,nan,nan
1.16984,nan,nan,nan
1.16998,nan,nan,nan
1.17012,nan,nan,nan
1.17026,nan,nan,nan
1.1704,nan,nan,nan
1.17054,nan,nan,nan
1.17069,nan,nan,nan
1.17083,nan,nan,nan
1.17097,nan,nan,nan
1.17111,nan,nan,nan
1.17125,nan,nan,nan
1.17139,nan,nan,nan
1.17153,nan,nan,nan
1.17168,nan,nan,nan
1.17182,nan,nan,nan
1.17196,nan,nan,nan
1.1721,nan,nan,nan
1.17224,nan,nan,nan
1.17238,nan,nan,nan
1.17252,nan,nan,nan
1.17267,nan,nan,nan
1.17281,nan,nan,nan
1.17295,nan,nan,nan
1.17309,nan,nan,nan
1.17323,nan,nan,nan
1.17337,nan,nan,nan
1.17351,nan,nan,nan
1.17366,nan,nan,nan
1.1738,nan,nan,nan
1.17394,nan,nan,nan
1.17408,nan,nan,nan
1.17422,nan,nan,nan
1.17436,nan,nan,nan
1.1745,nan,nan,nan
1.17465,nan,nan,nan
1.17479,nan,nan,nan
1.17493,nan,nan,nan
1.17507,nan,nan,nan
1.17521,nan,nan,nan
1.17535,nan,nan,nan
1.17549,nan,nan,nan
1.17564,nan,nan,nan
1.17578,nan,nan,nan
1.17592,nan,nan,nan
1.17606,nan,nan,nan
1.1762,nan,nan,nan
1.17634,nan,nan,nan
1.17648,nan,nan,nan
1.17663,nan,nan,nan
1.17677,nan,nan,nan
1.17691,nan,nan,nan
1.17705,nan,nan,nan
1.17719,nan,nan,nan
1.17733,nan,nan,nan
1.17747,nan,nan,nan
1.17762,nan,nan,nan
1.17776,nan,nan,nan
1.1779,nan,nan,nan
1.17804,nan,nan,nan
1.17818,nan,nan,nan
1.17832,nan,nan,nan
1.17846,nan,nan,nan
1.17861,nan,nan,nan
1.17875,nan,nan,nan
1.17889,nan,nan,nan
1.17903,nan,nan,nan
1.17917,nan,nan,nan
1.17931,nan,nan,nan
1.17945,nan,nan,nan
1.1796,nan,nan,nan
1.17974,nan,nan,nan
1.17988,nan,nan,nan
1.18002,nan,nan,nan
1.18016,nan,nan,nan
1.1803,nan,nan,nan
1.18044,nan,nan,nan
1.18059,nan,nan,nan
1.18073,nan,nan,nan
1.18087,nan,nan,nan
1.18101,nan,nan,nan
1.18115,nan,nan,nan
1.18129,nan,nan,nan
1.18143,nan,nan,nan
1.18158,nan,nan,nan
1.18172,nan,nan,nan
1.18186,nan,nan,nan
1.182,nan,nan,nan
1.18214,nan,nan,nan
1.18228,nan,nan,nan
1.18242,nan,nan,nan
1.18257,nan,nan,nan
1.18271,nan,nan,nan
1.18285,nan,nan,nan
1.18299,nan,nan,nan
1.18313,nan,nan,nan
1.18327,nan,nan,nan
1.18341,nan,nan,nan
1.18356,nan,nan,nan
1.1837,nan,nan,nan
1.18384,nan,nan,nan
1.18398,nan,nan,nan
1.18412,nan,nan,nan
1.18426,nan,nan,nan
1.1844,nan,nan,nan
1.18455,nan,nan,nan
1.18469,nan,nan,nan
1.18483,nan,nan,nan
1.18497,nan,nan,nan
1.18511,nan,nan,nan
1.18525,nan,nan,nan
1.18539,nan,nan,nan
1.18554,nan,nan,nan
1.18568,nan,nan,nan
1.18582,nan,nan,nan
1.18596,nan,nan,nan
1.1861,nan,nan,nan
1.18624,nan,nan,nan
1.18638,nan,nan,nan
1.18653,nan,nan,nan
1.18667,nan,nan,nan
1.18681,nan,nan,nan
1.18695,nan,nan,nan
1.18709,nan,nan,nan
1.18723,nan,nan,nan
1.18737,nan,nan,nan
1.18752,nan,nan,nan
1.18766,nan,nan,nan
1.1878,nan,nan,nan
1.18794,nan,nan,nan
1.18808,nan,nan,nan
1.18822,nan,nan,nan
1.18836,nan,nan,nan
1.18851,nan,nan,nan
1.18865,nan,nan,nan
1.18879,nan,nan,nan
1.18893,nan,nan,nan
1.18907,nan,nan,nan
1.18921,nan,nan,nan
1.18935,nan,nan,nan
1.1895,nan,nan,nan
1.18964,nan,nan,nan
1.18978,nan,nan,nan
1.18992,nan,nan,nan
1.19006,nan,nan,nan
1.1902,nan,nan,nan
1.19034,nan,nan,nan
1.19049,nan,nan,nan
1.19063,nan,nan,nan
1.19077,nan,nan,nan
1.19091,nan,nan,nan
1.19105,nan,nan,nan
1.19119,nan,nan,nan
1.19133,nan,nan,nan
1.19148,nan,nan,nan
1.19162,nan,nan,nan
1.19176,nan,nan,nan
1.1919,nan,nan,nan
1.19204,nan,nan,nan
1.19218,nan,nan,nan
1.19232,nan,nan,nan
1.19246,nan,nan,nan
1.19261,nan,nan,nan
1.19275,nan,nan,nan
1.19289,nan,nan,nan
1.19303,nan,nan,nan
1.19317,nan,nan,nan
1.19331,nan,nan,nan
1.19345,nan,nan,nan
1.1936,nan,nan,nan
1.19374,nan,nan,nan
1.19388,nan,nan,nan
1.19402,nan,nan,nan
1.19416,nan,nan,nan
1.1943,nan,nan,nan
1.19444,nan,nan,nan
1.19459,nan,nan,nan
1.19473,nan,nan,nan
1.19487,nan,nan,nan
1.19501,nan,nan,nan
1.19515,nan,nan,nan
1.19529,nan,nan,nan
1.19543,nan,nan,nan
1.19558,nan,nan,nan
1.19572,nan,nan,nan
1.19586,nan,nan,nan
1.196,nan,nan,nan
1.19614,nan,nan,nan
1.19628,nan,nan,nan
1.19642,nan,nan,nan
1.19657,nan,nan,nan
1.19671,nan,nan,nan
1.19685,nan,nan,nan
1.19699,nan,nan,nan
1.19713,nan,nan,nan
1.19727,nan,nan,nan
1.19741,nan,nan,nan
1.19756,nan,nan,nan
1.1977,nan,nan,nan
1.19784,nan,nan,nan
1.19798,nan,nan,nan
1.19812,nan,nan,nan
1.19826,nan,nan,nan
1.1984,nan,nan,nan
1.19855,nan,nan,nan
1.19869,nan,nan,nan
1.19883,nan,nan,nan
1.19897,nan,nan,nan
1.19911,nan,nan,nan
1.19925,nan,nan,nan
1.19939,nan,nan,nan
1.19954,nan,nan,nan
1.19968,nan,nan,nan
1.19982,nan,nan,nan
1.19996,nan,nan,nan
1.2001,nan,nan,nan
1.20024,nan,nan,nan
1.20038,nan,nan,nan
1.20053,nan,nan,nan
1.20067,nan,nan,nan
1.20081,nan,nan,nan
1.20095,nan,nan,nan
1.20109,nan,nan,nan
1.20123,nan,nan,nan
1.20137,nan,nan,nan
1.20152,nan,nan,nan
1.20166,nan,nan,nan
1.2018,nan,nan,nan
1.20194,nan,nan,nan
1.20208,nan,nan,nan
1.20222,nan,nan,nan
1.20236,nan,nan,nan
1.20251,nan,nan,nan
1.20265,nan,nan,nan
1.20279,nan,nan,nan
1.20293,nan,nan,nan
1.20307,nan,nan,nan
1.20321,nan,nan,nan
1.20335,nan,nan,nan
1.2035,nan,nan,nan
1.20364,nan,nan,nan
1.20378,nan,nan,nan
1.20392,nan,nan,nan
1.20406,nan,nan,nan
1.2042,nan,nan,nan
1.20434,nan,nan,nan
1.20449,nan,nan,nan
1.20463,nan,nan,nan
1.20477,nan,nan,nan
1.20491,nan,nan,nan
1.20505,nan,nan,nan
1.20519,nan,nan,nan
1.20533,nan,nan,nan
1.20548,nan,nan,nan
1.20562,nan,nan,nan
1.20576,nan,nan,nan
1.2059,nan,nan,nan
1.20604,nan,nan,nan
1.20618,nan,nan,nan
1.20632,nan,nan,nan
1.20647,nan,nan,nan
1.20661,nan,nan,nan
1.20675,nan,nan,nan
1.20689,nan,nan,nan
1.20703,nan,nan,nan
1.20717,nan,nan,nan
1.20731,nan,nan,nan
1.20746,nan,nan,nan
1.2076,nan,nan,nan
1.20774,nan,nan,nan
1.20788,nan,nan,nan
1.20802,nan,nan,nan
1.20816,nan,nan,nan
1.2083,nan,nan,nan
1.20845,nan,nan,nan
1.20859,nan,nan,nan
1.20873,nan,nan,nan
1.20887,nan,nan,nan
1.20901,nan,nan,nan
1.20915,nan,nan,nan
1.20929,nan,nan,nan
1.20944,nan,nan,nan
1.20958,nan,nan,nan
1.20972,nan,nan,nan
1.20986,nan,nan,nan
1.21,nan,nan,nan
1.21014,nan,nan,nan
1.21028,nan,nan,nan
1.21043,nan,nan,nan
1.21057,nan,nan,nan
1.21071,nan,nan,nan
1.21085,nan,nan,nan
1.21099,nan,nan,nan
1.21113,nan,nan,nan
1.21127,nan,nan,nan
1.21142,nan,nan,nan
1.21156,nan,nan,nan
1.2117,nan,nan,nan
1.21184,nan,nan,nan
1.21198,nan,nan,nan
1.21212,nan,nan,nan
1.21226,nan,nan,nan
1.21241,nan,nan,nan
1.21255,nan,nan,nan
1.21269,nan,nan,nan
1.21283,nan,nan,nan
1.21297,nan,nan,nan
1.21311,nan,nan,nan
1.21325,nan,nan,nan
1.2134,nan,nan,nan
1.21354,nan,nan,nan
1.21368,nan,nan,nan
1.21382,nan,nan,nan
1.21396,nan,nan,nan
1.2141,nan,nan,nan
1.21424,nan,nan,nan
1.21439,nan,nan,nan
1.21453,nan,nan,nan
1.21467,nan,nan,nan
1.21481,nan,nan,nan
1.21495,nan,nan,nan
1.21509,nan,nan,nan
1.21523,nan,nan,nan
1.21538,nan,nan,nan
1.21552,nan,nan,nan
1.21566,nan,nan,nan
1.2158,nan,nan,nan
1.21594,nan,nan,nan
1.21608,nan,nan,nan
1.21622,nan,nan,nan
1.21637,nan,nan,nan
1.21651,nan,nan,nan
1.21665,nan,nan,nan
1.21679,nan,nan,nan
1.21693,nan,nan,nan
1.21707,nan,nan,nan
1.21721,nan,nan,nan
1.21736,nan,nan,nan
1.2175,nan,nan,nan
1.21764,nan,nan,nan
1.21778,nan,nan,nan
1.21792,nan,nan,nan
1.21806,nan,nan,nan
1.2182,nan,nan,nan
1.21835,nan,nan,nan
1.21849,nan,nan,nan
1.21863,nan,nan,nan
1.21877,nan,nan,nan
1.21891,nan,nan,nan
1.21905,nan,nan,nan
1.21919,nan,nan,nan
1.21933,nan,nan,nan
1.21948,nan,nan,nan
1.21962,nan,nan,nan
1.21976,nan,nan,nan
1.2199,nan,nan,nan
1.22004,nan,nan,nan
1.22018,nan,nan,nan
1.22032,nan,nan,nan
1.22047,nan,nan,nan
1.22061,nan,nan,nan
1.22075,nan,nan,nan
1.22089,nan,nan,nan
1.22103,nan,nan,nan
1.22117,nan,nan,nan
1.22131,nan,nan,nan
1.22146,nan,nan,nan
1.2216,nan,nan,nan
1.22174,nan,nan,nan
1.22188,nan,nan,nan
1.22202,nan,nan,nan
1.22216,nan,nan,nan
1.2223,nan,nan,nan
1.22245,nan,nan,nan
1.22259,nan,nan,nan
1.22273,nan,nan,nan
1.22287,nan,nan,nan
1.22301,nan,nan,nan
1.22315,nan,nan,nan
1.22329,nan,nan,nan
1.22344,nan,nan,nan
1.22358,nan,nan,nan
1.22372,nan,nan,nan
1.22386,nan,nan,nan
1.224,nan,nan,nan
1.22414,nan,nan,nan
1.22428,nan,nan,nan
1.22443,nan,nan,nan
1.22457,nan,nan,nan
1.22471,nan,nan,nan
1.22485,nan,nan,nan
1.22499,nan,nan,nan
1.22513,nan,nan,nan
1.22527,nan,nan,nan
1.22542,nan,nan,nan
1.22556,nan,nan,nan
1.2257,nan,nan,nan
1.22584,nan,nan,nan
1.22598,nan,nan,nan
1.22612,nan,nan,nan
1.22626,nan,nan,nan
1.22641,nan,nan,nan
1.22655,nan,nan,nan
1.22669,nan,nan,nan
1.22683,nan,nan,nan
1.22697,nan,nan,nan
1.22711,nan,nan,nan
1.22725,nan,nan,nan
1.2274,nan,nan,nan
1.22754,nan,nan,nan
1.22768,nan,nan,nan
1.22782,nan,nan,nan
1.22796,nan,nan,nan
1.2281,nan,nan,nan
1.22824,nan,nan,nan
1.22839,nan,nan,nan
1.22853,nan,nan,nan
1.22867,nan,nan,nan
1.22881,nan,nan,nan
1.22895,nan,nan,nan
1.22909,nan,nan,nan
1.22923,nan,nan,nan
1.22938,nan,nan,nan
1.22952,nan,nan,nan
1.22966,nan,nan,nan
1.2298,nan,nan,nan
1.22994,nan,nan,nan
1.23008,nan,nan,nan
1.23022,nan,nan,nan
1.23037,nan,nan,nan
1.23051,nan,nan,nan
1.23065,nan,nan,nan
1.23079,nan,nan,nan
1.23093,nan,nan,nan
1.23107,nan,nan,nan
1.23121,nan,nan,nan
1.23136,nan,nan,nan
1.2315,nan,nan,nan
1.23164,nan,nan,nan
1.23178,nan,nan,nan
1.23192,nan,nan,nan
1.23206,nan,nan,nan
1.2322,nan,nan,nan
1.23235,nan,nan,nan
1.23249,nan,nan,nan
1.23263,nan,nan,nan
1.23277,nan,nan,nan
1.23291,nan,nan,nan
1.23305,nan,nan,nan
1.23319,nan,nan,nan
1.23334,nan,nan,nan
1.23348,nan,nan,nan
1.23362,nan,nan,nan
1.23376,nan,nan,nan
1.2339,nan,nan,nan
1.23404,nan,nan,nan
1.23418,nan,nan,nan
1.23433,nan,nan,nan
1.23447,nan,nan,nan
1.23461,nan,nan,nan
1.23475,nan,nan,nan
1.23489,nan,nan,nan
1.23503,nan,nan,nan
1.23517,nan,nan,nan
1.23532,nan,nan,nan
1.23546,nan,nan,nan
1.2356,nan,nan,nan
1.23574,nan,nan,nan
1.23588,nan,nan,nan
1.23602,nan,nan,nan
1.23616,nan,nan,nan
1.23631,nan,nan,nan
1.23645,nan,nan,nan
1.23659,nan,nan,nan
1.23673,nan,nan,nan
1.23687,nan,nan,nan
1.23701,nan,nan,nan
1.23715,nan,nan,nan
1.2373,nan,nan,nan
1.23744,nan,nan,nan
1.23758,nan,nan,nan
1.23772,nan,nan,nan
1.23786,nan,nan,nan
1.238,nan,nan,nan
1.23814,nan,nan,nan
1.23829,nan,nan,nan
1.23843,nan,nan,nan
1.23857,nan,nan,nan
1.23871,nan,nan,nan
1.23885,nan,nan,nan
1.23899,nan,nan,nan
1.23913,nan,nan,nan
1.23928,nan,nan,nan
1.23942,nan,nan,nan
1.23956,nan,nan,nan
1.2397,nan,nan,nan
1.23984,nan,nan,nan
1.23998,nan,nan,nan
1.24012,nan,nan,nan
1.24027,nan,nan,nan
1.24041,nan,nan,nan
1.24055,nan,nan,nan
1.24069,nan,nan,nan
1.24083,nan,nan,nan
1.24097,nan,nan,nan
1.24111,nan,nan,nan
1.24126,nan,nan,nan
1.2414,nan,nan,nan
1.24154,nan,nan,nan
1.24168,nan,nan,nan
1.24182,nan,nan,nan
1.24196,nan,nan,nan
1.2421,nan,nan,nan
1.24225,nan,nan,nan
1.24239,nan,nan,nan
1.24253,nan,nan,nan
1.24267,nan,nan,nan
1.24281,nan,nan,nan
1.24295,nan,nan,nan
1.24309,nan,nan,nan
1.24324,nan,nan,nan
1.24338,nan,nan,nan
1.24352,nan,nan,nan
1.24366,nan,nan,nan
1.2438,nan,nan,nan
1.24394,nan,nan,nan
1.24408,nan,nan,nan
1.24423,nan,nan,nan
1.24437,nan,nan,nan
1.24451,nan,nan,nan
1.24465,nan,nan,nan
1.24479,nan,nan,nan
1.24493,nan,nan,nan
1.24507,nan,nan,nan
1.24522,nan,nan,nan
1.24536,nan,nan,nan
1.2455,nan,nan,nan
1.24564,nan,nan,nan
1.24578,nan,nan,nan
1.24592,nan,nan,nan
1.24606,nan,nan,nan
1.2462,nan,nan,nan
1.24635,nan,nan,nan
1.24649,nan,nan,nan
1.24663,nan,nan,nan
1.24677,nan,nan,nan
1.24691,nan,nan,nan
1.24705,nan,nan,nan
1.2472,nan,nan,nan
1.24734,nan,nan,nan
1.24748,nan,nan,nan
1.24762,nan,nan,nan
1.24776,nan,nan,nan
1.2479,nan,nan,nan
1.24804,nan,nan,nan
1.24818,nan,nan,nan
1.24833,nan,nan,nan
1.24847,nan,nan,nan
1.24861,nan,nan,nan
1.24875,nan,nan,nan
1.24889,nan,nan,nan
1.24903,nan,nan,nan
1.24917,nan,nan,nan
1.24932,nan,nan,nan
1.24946,nan,nan,nan
1.2496,nan,nan,nan
1.24974,nan,nan,nan
1.24988,nan,nan,nan
1.25002,nan,nan,nan
1.25016,nan,nan,nan
1.25031,nan,nan,nan
1.25045,nan,nan,nan
1.25059,nan,nan,nan
1.25073,nan,nan,nan
1.25087,nan,nan,nan
1.25101,nan,nan,nan
1.25115,nan,nan,nan
1.2513,nan,nan,nan
1.25144,nan,nan,nan
1.25158,nan,nan,nan
1.25172,nan,nan,nan
1.25186,nan,nan,nan
1.252,nan,nan,nan
1.25214,nan,nan,nan
1.25229,nan,nan,nan
1.25243,nan,nan,nan
1.25257,nan,nan,nan
1.25271,nan,nan,nan
1.25285,nan,nan,nan
1.25299,nan,nan,nan
1.25313,nan,nan,nan
1.25328,nan,nan,nan
1.25342,nan,nan,nan
1.25356,nan,nan,nan
1.2537,nan,nan,nan
1.25384,nan,nan,nan
1.25398,nan,nan,nan
1.25412,nan,nan,nan
1.25427,nan,nan,nan
1.25441,nan,nan,nan
1.25455,nan,nan,nan
1.25469,nan,nan,nan
1.25483,nan,nan,nan
1.25497,nan,nan,nan
1.25511,nan,nan,nan
1.25526,nan,nan,nan
1.2554,nan,nan,nan
1.25554,nan,nan,nan
1.25568,nan,nan,nan
1.25582,nan,nan,nan
1.25596,nan,nan,nan
1.2561,nan,nan,nan
1.25625,nan,nan,nan
1.25639,nan,nan,nan
1.25653,nan,nan,nan
1.25667,nan,nan,nan
1.25681,nan,nan,nan
1.25695,nan,nan,nan
1.25709,nan,nan,nan
1.25724,nan,nan,nan
1.25738,nan,nan,nan
1.25752,nan,nan,nan
1.25766,nan,nan,nan
1.2578,nan,nan,nan
1.25794,nan,nan,nan
1.25808,nan,nan,nan
1.25823,nan,nan,nan
1.25837,nan,nan,nan
1.25851,nan,nan,nan
1.25865,nan,nan,nan
1.25879,nan,nan,nan
1.25893,nan,nan,nan
1.25907,nan,nan,nan
1.25922,nan,nan,nan
1.25936,nan,nan,nan
1.2595,nan,nan,nan
1.25964,nan,nan,nan
1.25978,nan,nan,nan
1.25992,nan,nan,nan
1.26006,nan,nan,nan
1.26021,nan,nan,nan
1.26035,nan,nan,nan
1.26049,nan,nan,nan
1.26063,nan,nan,nan
1.26077,nan,nan,nan
1.26091,nan,nan,nan
1.26105,nan,nan,nan
1.2612,nan,nan,nan
1.26134,nan,nan,nan
1.26148,nan,nan,nan
1.26162,nan,nan,nan
1.26176,nan,nan,nan
1.2619,nan,nan,nan
1.26204,nan,nan,nan
1.26219,nan,nan,nan
1.26233,nan,nan,nan
1.26247,nan,nan,nan
1.26261,nan,nan,nan
1.26275,nan,nan,nan
1.26289,nan,nan,nan
1.26303,nan,nan,nan
1.26318,nan,nan,nan
1.26332,nan,nan,nan
1.26346,nan,nan,nan
1.2636,nan,nan,nan
1.26374,nan,nan,nan
1.26388,nan,nan,nan
1.26402,nan,nan,nan
1.26417,nan,nan,nan
1.26431,nan,nan,nan
1.26445,nan,nan,nan
1.26459,nan,nan,nan
1.26473,nan,nan,nan
1.26487,nan,nan,nan
1.26501,nan,nan,nan
1.26516,nan,nan,nan
1.2653,nan,nan,nan
1.26544,nan,nan,nan
1.26558,nan,nan,nan
1.26572,nan,nan,nan
1.26586,nan,nan,nan
1.266,nan,nan,nan
1.26615,nan,nan,nan
1.26629,nan,nan,nan
1.26643,nan,nan,nan
1.26657,nan,nan,nan
1.26671,nan,nan,nan
1.26685,nan,nan,nan
1.26699,nan,nan,nan
1.26714,nan,nan,nan
1.26728,nan,nan,nan
1.26742,nan,nan,nan
1.26756,nan,nan,nan
1.2677,nan,nan,nan
1.26784,nan,nan,nan
1.26798,nan,nan,nan
1.26813,nan,nan,nan
1.26827,nan,nan,nan
1.26841,nan,nan,nan
1.26855,nan,nan,nan
1.26869,nan,nan,nan
1.26883,nan,nan,nan
1.26897,nan,nan,nan
1.26912,nan,nan,nan
1.26926,nan,nan,nan
1.2694,nan,nan,nan
1.26954,nan,nan,nan
1.26968,nan,nan,nan
1.26982,nan,nan,nan
1.26996,nan,nan,nan
1.27011,nan,nan,nan
1.27025,nan,nan,nan
1.27039,nan,nan,nan
1.27053,nan,nan,nan
1.27067,nan,nan,nan
1.27081,nan,nan,nan
1.27095,nan,nan,nan
1.2711,nan,nan,nan
1.27124,nan,nan,nan
1.27138,nan,nan,nan
1.27152,nan,nan,nan
1.27166,nan,nan,nan
1.2718,nan,nan,nan
1.27194,nan,nan,nan
1.27209,nan,nan,nan
1.27223,nan,nan,nan
1.27237,nan,nan,nan
1.27251,nan,nan,nan
1.27265,nan,nan,nan
1.27279,nan,nan,nan
1.27293,nan,nan,nan
1.27308,nan,nan,nan
1.27322,nan,nan,nan
1.27336,nan,nan,nan
1.2735,nan,nan,nan
1.27364,nan,nan,nan
1.27378,nan,nan,nan
1.27392,nan,nan,nan
1.27407,nan,nan,nan
1.27421,nan,nan,nan
1.27435,nan,nan,nan
1.27449,nan,nan,nan
1.27463,nan,nan,nan
1.27477,nan,nan,nan
1.27491,nan,nan,nan
1.27506,nan,nan,nan
1.2752,nan,nan,nan
1.27534,nan,nan,nan
1.27548,nan,nan,nan
1.27562,nan,nan,nan
1.27576,nan,nan,nan
1.2759,nan,nan,nan
1.27604,nan,nan,nan
1.27619,nan,nan,nan
1.27633,nan,nan,nan
1.27647,nan,nan,nan
1.27661,nan,nan,nan
1.27675,nan,nan,nan
1.27689,nan,nan,nan
1.27703,nan,nan,nan
1.27718,nan,nan,nan
1.27732,nan,nan,nan
1.27746,nan,nan,nan
1.2776,nan,nan,nan
1.27774,nan,nan,nan
1.27788,nan,nan,nan
1.27802,nan,nan,nan
1.27817,nan,nan,nan
1.27831,nan,nan,nan
1.27845,nan,nan,nan
1.27859,nan,nan,nan
1.27873,nan,nan,nan
1.27887,nan,nan,nan
1.27901,nan,nan,nan
1.27916,nan,nan,nan
1.2793,nan,nan,nan
1.27944,nan,nan,nan
1.27958,nan,nan,nan
1.27972,nan,nan,nan
1.27986,nan,nan,nan
1.28,nan,nan,nan
1.28015,nan,nan,nan
1.28029,nan,nan,nan
1.28043,nan,nan,nan
1.28057,nan,nan,nan
1.28071,nan,nan,nan
1.28085,nan,nan,nan
1.28099,nan,nan,nan
1.28114,nan,nan,nan
1.28128,nan,nan,nan
1.28142,nan,nan,nan
1.28156,nan,nan,nan
1.2817,nan,nan,nan
1.28184,nan,nan,nan
1.28198,nan,nan,nan
1.28213,nan,nan,nan
1.28227,nan,nan,nan
1.28241,nan,nan,nan
1.28255,nan,nan,nan
1.28269,nan,nan,nan
1.28283,nan,nan,nan
1.28297,nan,nan,nan
1.28312,nan,nan,nan
1.28326,nan,nan,nan
1.2834,nan,nan,nan
1.28354,nan,nan,nan
1.28368,nan,nan,nan
1.28382,nan,nan,nan
1.28396,nan,nan,nan
1.28411,nan,nan,nan
1.28425,nan,nan,nan
1.28439,nan,nan,nan
1.28453,nan,nan,nan
1.28467,nan,nan,nan
1.28481,nan,nan,nan
1.28495,nan,nan,nan
1.2851,nan,nan,nan
1.28524,nan,nan,nan
1.28538,nan,nan,nan
1.28552,nan,nan,nan
1.28566,nan,nan,nan
1.2858,nan,nan,nan
1.28594,nan,nan,nan
1.28609,nan,nan,nan
1.28623,nan,nan,nan
1.28637,nan,nan,nan
1.28651,nan,nan,nan
1.28665,nan,nan,nan
1.28679,nan,nan,nan
1.28693,nan,nan,nan
1.28708,nan,nan,nan
1.28722,nan,nan,nan
1.28736,nan,nan,nan
1.2875,nan,nan,nan
1.28764,nan,nan,nan
1.28778,nan,nan,nan
1.28792,nan,nan,nan
1.28807,nan,nan,nan
1.28821,nan,nan,nan
1.28835,nan,nan,nan
1.28849,nan,nan,nan
1.28863,nan,nan,nan
1.28877,nan,nan,nan
1.28891,nan,nan,nan
1.28906,nan,nan,nan
1.2892,nan,nan,nan
1.28934,nan,nan,nan
1.28948,nan,nan,nan
1.28962,nan,nan,nan
1.28976,nan,nan,nan
1.2899,nan,nan,nan
1.29005,nan,nan,nan
1.29019,nan,nan,nan
1.29033,nan,nan,nan
1.29047,nan,nan,nan
1.29061,nan,nan,nan
1.29075,nan,nan,nan
1.29089,nan,nan,nan
1.29104,nan,nan,nan
1.29118,nan,nan,nan
1.29132,nan,nan,nan
1.29146,nan,nan,nan
1.2916,nan,nan,nan
1.29174,nan,nan,nan
1.29188,nan,nan,nan
1.29203,nan,nan,nan
1.29217,nan,nan,nan
1.29231,nan,nan,nan
1.29245,nan,nan,nan
1.29259,nan,nan,nan
1.29273,nan,nan,nan
1.29287,nan,nan,nan
1.29302,nan,nan,nan
1.29316,nan,nan,nan
1.2933,nan,nan,nan
1.29344,nan,nan,nan
1.29358,nan,nan,nan
1.29372,nan,nan,nan
1.29386,nan,nan,nan
1.29401,nan,nan,nan
1.29415,nan,nan,nan
1.29429,nan,nan,nan
1.29443,nan,nan,nan
1.29457,nan,nan,nan
1.29471,nan,nan,nan
1.29485,nan,nan,nan
1.295,nan,nan,nan
1.29514,nan,nan,nan
1.29528,nan,nan,nan
1.29542,nan,nan,nan
1.29556,nan,nan,nan
1.2957,nan,nan,nan
1.29584,nan,nan,nan
1.29599,nan,nan,nan
1.29613,nan,nan,nan
1.29627,nan,nan,nan
1.29641,nan,nan,nan
1.29655,nan,nan,nan
1.29669,nan,nan,nan
1.29683,nan,nan,nan
1.29698,nan,nan,nan
1.29712,nan,nan,nan
1.29726,nan,nan,nan
1.2974,nan,nan,nan
1.29754,nan,nan,nan
1.29768,nan,nan,nan
1.29782,nan,nan,nan
1.29797,nan,nan,nan
1.29811,nan,nan,nan
1.29825,nan,nan,nan
1.29839,nan,nan,nan
1.29853,nan,nan,nan
1.29867,nan,nan,nan
1.29881,nan,nan,nan
1.29896,nan,nan,nan
1.2991,nan,nan,nan
1.29924,nan,nan,nan
1.29938,nan,nan,nan
1.29952,nan,nan,nan
1.29966,nan,nan,nan
1.2998,nan,nan,nan
1.29995,nan,nan,nan
1.30009,nan,nan,nan
1.30023,nan,nan,nan
1.30037,nan,nan,nan
1.30051,nan,nan,nan
1.30065,nan,nan,nan
1.30079,nan,nan,nan
1.30094,nan,nan,nan
1.30108,nan,nan,nan
1.30122,nan,nan,nan
1.30136,nan,nan,nan
1.3015,nan,nan,nan
1.30164,nan,nan,nan
1.30178,nan,nan,nan
1.30193,nan,nan,nan
1.30207,nan,nan,nan
1.30221,nan,nan,nan
1.30235,nan,nan,nan
1.30249,nan,nan,nan
1.30263,nan,nan,nan
1.30277,nan,nan,nan
1.30291,nan,nan,nan
1.30306,nan,nan,nan
1.3032,nan,nan,nan
1.30334,nan,nan,nan
1.30348,nan,nan,nan
1.30362,nan,nan,nan
1.30376,nan,nan,nan
1.3039,nan,nan,nan
1.30405,nan,nan,nan
1.30419,nan,nan,nan
1.30433,nan,nan,nan
1.30447,nan,nan,nan
1.30461,nan,nan,nan
1.30475,nan,nan,nan
1.30489,nan,nan,nan
1.30504,nan,nan,nan
1.30518,nan,nan,nan
1.30532,nan,nan,nan
1.30546,nan,nan,nan
1.3056,nan,nan,nan
1.30574,nan,nan,nan
1.30588,nan,nan,nan
1.30603,nan,nan,nan
1.30617,nan,nan,nan
1.30631,nan,nan,nan
1.30645,nan,nan,nan
1.30659,nan,nan,nan
1.30673,nan,nan,nan
1.30687,nan,nan,nan
1.30702,nan,nan,nan
1.30716,nan,nan,nan
1.3073,nan,nan,nan
1.30744,nan,nan,nan
1.30758,nan,nan,nan
1.30772,nan,nan,nan
1.30786,nan,nan,nan
1.30801,nan,nan,nan
1.30815,nan,nan,nan
1.30829,nan,nan,nan
1.30843,nan,nan,nan
1.30857,nan,nan,nan
1.30871,nan,nan,nan
1.30885,nan,nan,nan
1.309,nan,nan,nan
1.30914,nan,nan,nan
1.30928,nan,nan,nan
1.30942,nan,nan,nan
1.30956,nan,nan,nan
1.3097,nan,nan,nan
1.30984,nan,nan,nan
1.30999,nan,nan,nan
1.31013,nan,nan,nan
1.31027,nan,nan,nan
1.31041,nan,nan,nan
1.31055,nan,nan,nan
1.31069,nan,nan,nan
1.31083,nan,nan,nan
1.31098,nan,nan,nan
1.31112,nan,nan,nan
1.31126,nan,nan,nan
1.3114,nan,nan,nan
1.31154,nan,nan,nan
1.31168,nan,nan,nan
1.31182,nan,nan,nan
1.31197,nan,nan,nan
1.31211,nan,nan,nan
1.31225,nan,nan,nan
1.31239,nan,nan,nan
1.31253,nan,nan,nan
1.31267,nan,nan,nan
1.31281,nan,nan,nan
1.31296,nan,nan,nan
1.3131,nan,nan,nan
1.31324,nan,nan,nan
1.31338,nan,nan,nan
1.31352,nan,nan,nan
1.31366,nan,nan,nan
1.3138,nan,nan,nan
1.31395,nan,nan,nan
1.31409,nan,nan,nan
1.31423,nan,nan,nan
1.31437,nan,nan,nan
1.31451,nan,nan,nan
1.31465,nan,nan,nan
1.31479,nan,nan,nan
1.31494,nan,nan,nan
1.31508,nan,nan,nan
1.31522,nan,nan,nan
1.31536,nan,nan,nan
1.3155,nan,nan,nan
1.31564,nan,nan,nan
1.31578,nan,nan,nan
1.31593,nan,nan,nan
1.31607,nan,nan,nan
1.31621,nan,nan,nan
1.31635,nan,nan,nan
1.31649,nan,nan,nan
1.31663,nan,nan,nan
1.31677,nan,nan,nan
1.31692,nan,nan,nan
1.31706,nan,nan,nan
1.3172,nan,nan,nan
1.31734,nan,nan,nan
1.31748,nan,nan,nan
1.31762,nan,nan,nan
1.31776,nan,nan,nan
1.31791,nan,nan,nan
1.31805,nan,nan,nan
1.31819,nan,nan,nan
1.31833,nan,nan,nan
1.31847,nan,nan,nan
1.31861,nan,nan,nan
1.31875,nan,nan,nan
1.3189,nan,nan,nan
1.31904,nan,nan,nan
1.31918,nan,nan,nan
1.31932,nan,nan,nan
1.31946,nan,nan,nan
1.3196,nan,nan,nan
1.31974,nan,nan,nan
1.31989,nan,nan,nan
1.32003,nan,nan,nan
1.32017,nan,nan,nan
1.32031,nan,nan,nan
1.32045,nan,nan,nan
1.32059,nan,nan,nan
1.32073,nan,nan,nan
1.32088,nan,nan,nan
1.32102,nan,nan,nan
1.32116,nan,nan,nan
1.3213,nan,nan,nan
1.32144,nan,nan,nan
1.32158,nan,nan,nan
1.32172,nan,nan,nan
1.32187,nan,nan,nan
1.32201,nan,nan,nan
1.32215,nan,nan,nan
1.32229,nan,nan,nan
1.32243,nan,nan,nan
1.32257,nan,nan,nan
1.32271,nan,nan,nan
1.32286,nan,nan,nan
1.323,nan,nan,nan
1.32314,nan,nan,nan
1.32328,nan,nan,nan
1.32342,nan,nan,nan
1.32356,nan,nan,nan
1.3237,nan,nan,nan
1.32385,nan,nan,nan
1.32399,nan,nan,nan
1.32413,nan,nan,nan
1.32427,nan,nan,nan
1.32441,nan,nan,nan
1.32455,nan,nan,nan
1.32469,nan,nan,nan
1.32484,nan,nan,nan
1.32498,nan,nan,nan
1.32512,nan,nan,nan
1.32526,nan,nan,nan
1.3254,nan,nan,nan
1.32554,nan,nan,nan
1.32568,nan,nan,nan
1.32583,nan,nan,nan
1.32597,nan,nan,nan
1.32611,nan,nan,nan
1.32625,nan,nan,nan
1.32639,nan,nan,nan
1.32653,nan,nan,nan
1.32667,nan,nan,nan
1.32682,nan,nan,nan
1.32696,nan,nan,nan
1.3271,nan,nan,nan
1.32724,nan,nan,nan
1.32738,nan,nan,nan
1.32752,nan,nan,nan
1.32766,nan,nan,nan
1.32781,nan,nan,nan
1.32795,nan,nan,nan
1.32809,nan,nan,nan
1.32823,nan,nan,nan
1.32837,nan,nan,nan
1.32851,nan,nan,nan
1.32865,nan,nan,nan
1.3288,nan,nan,nan
1.32894,nan,nan,nan
1.32908,nan,nan,nan
1.32922,nan,nan,nan
1.32936,nan,nan,nan
1.3295,nan,nan,nan
1.32964,nan,nan,nan
1.32979,nan,nan,nan
1.32993,nan,nan,nan
1.33007,nan,nan,nan
1.33021,nan,nan,nan
1.33035,nan,nan,nan
1.33049,nan,nan,nan
1.33063,nan,nan,nan
1.33078,nan,nan,nan
1.33092,nan,nan,nan
1.33106,nan,nan,nan
1.3312,nan,nan,nan
1.33134,nan,nan,nan
1.33148,nan,nan,nan
1.33162,nan,nan,nan
1.33176,nan,nan,nan
1.33191,nan,nan,nan
1.33205,nan,nan,nan
1.33219,nan,nan,nan
1.33233,nan,nan,nan
1.33247,nan,nan,nan
1.33261,nan,nan,nan
1.33275,nan,nan,nan
1.3329,nan,nan,nan
1.33304,nan,nan,nan
1.33318,nan,nan,nan
1.33332,nan,nan,nan
1.33346,nan,nan,nan
1.3336,nan,nan,nan
1.33374,nan,nan,nan
1.33389,nan,nan,nan
1.33403,nan,nan,nan
1.33417,nan,nan,nan
1.33431,nan,nan,nan
1.33445,nan,nan,nan
1.33459,nan,nan,nan
1.33473,nan,nan,nan
1.33488,nan,nan,nan
1.33502,nan,nan,nan
1.33516,nan,nan,nan
1.3353,nan,nan,nan
1.33544,nan,nan,nan
1.33558,nan,nan,nan
1.33572,nan,nan,nan
1.33587,nan,nan,nan
1.33601,nan,nan,nan
1.33615,nan,nan,nan
1.33629,nan,nan,nan
1.33643,nan,nan,nan
1.33657,nan,nan,nan
1.33671,nan,nan,nan
1.33686,nan,nan,nan
1.337,nan,nan,nan
1.33714,nan,nan,nan
1.33728,nan,nan,nan
1.33742,nan,nan,nan
1.33756,nan,nan,nan
1.3377,nan,nan,nan
1.33785,nan,nan,nan
1.33799,nan,nan,nan
1.33813,nan,nan,nan
1.33827,nan,nan,nan
1.33841,nan,nan,nan
1.33855,nan,nan,nan
1.33869,nan,nan,nan
1.33884,nan,nan,nan
1.33898,nan,nan,nan
1.33912,nan,nan,nan
1.33926,nan,nan,nan
1.3394,nan,nan,nan
1.33954,nan,nan,nan
1.33968,nan,nan,nan
1.33983,nan,nan,nan
1.33997,nan,nan,nan
1.34011,nan,nan,nan
1.34025,nan,nan,nan
1.34039,nan,nan,nan
1.34053,nan,nan,nan
1.34067,nan,nan,nan
1.34082,nan,nan,nan
1.34096,nan,nan,nan
1.3411,nan,nan,nan
1.34124,nan,nan,nan
1.34138,nan,nan,nan
1.34152,nan,nan,nan
1.34166,nan,nan,nan
1.34181,nan,nan,nan
1.34195,nan,nan,nan
1.34209,nan,nan,nan
1.34223,nan,nan,nan
1.34237,nan,nan,nan
1.34251,nan,nan,nan
1.34265,nan,nan,nan
1.3428,nan,nan,nan
1.34294,nan,nan,nan
1.34308,nan,nan,nan
1.34322,nan,nan,nan
1.34336,nan,nan,nan
1.3435,nan,nan,nan
1.34364,nan,nan,nan
1.34379,nan,nan,nan
1.34393,nan,nan,nan
1.34407,nan,nan,nan
1.34421,nan,nan,nan
1.34435,nan,nan,nan
1.34449,nan,nan,nan
1.34463,nan,nan,nan
1.34478,nan,nan,nan
1.34492,nan,nan,nan
1.34506,nan,nan,nan
1.3452,nan,nan,nan
1.34534,nan,nan,nan
1.34548,nan,nan,nan
1.34562,nan,nan,nan
1.34577,nan,nan,nan
1.34591,nan,nan,nan
1.34605,nan,nan,nan
1.34619,nan,nan,nan
1.34633,nan,nan,nan
1.34647,nan,nan,nan
1.34661,nan,nan,nan
1.34676,nan,nan,nan
1.3469,nan,nan,nan
1.34704,nan,nan,nan
1.34718,nan,nan,nan
1.34732,nan,nan,nan
1.34746,nan,nan,nan
1.3476,nan,nan,nan
1.34775,nan,nan,nan
1.34789,nan,nan,nan
1.34803,nan,nan,nan
1.34817,nan,nan,nan
1.34831,nan,nan,nan
1.34845,nan,nan,nan
1.34859,nan,nan,nan
1.34874,nan,nan,nan
1.34888,nan,nan,nan
1.34902,nan,nan,nan
1.34916,nan,nan,nan
1.3493,nan,nan,nan
1.34944,nan,nan,nan
1.34958,nan,nan,nan
1.34973,nan,nan,nan
1.34987,nan,nan,nan
1.35001,nan,nan,nan
1.35015,nan,nan,nan
1.35029,nan,nan,nan
1.35043,nan,nan,nan
1.35057,nan,nan,nan
1.35072,nan,nan,nan
1.35086,nan,nan,nan
1.351,nan,nan,nan
1.35114,nan,nan,nan
1.35128,nan,nan,nan
1.35142,nan,nan,nan
1.35156,nan,nan,nan
1.35171,nan,nan,nan
1.35185,nan,nan,nan
1.35199,nan,nan,nan
1.35213,nan,nan,nan
1.35227,nan,nan,nan
1.35241,nan,nan,nan
1.35255,nan,nan,nan
1.3527,nan,nan,nan
1.35284,nan,nan,nan
1.35298,nan,nan,nan
1.35312,nan,nan,nan
1.35326,nan,nan,nan
1.3534,nan,nan,nan
1.35354,nan,nan,nan
1.35369,nan,nan,nan
1.35383,nan,nan,nan
1.35397,nan,nan,nan
1.35411,nan,nan,nan
1.35425,nan,nan,nan
1.35439,nan,nan,nan
1.35453,nan,nan,nan
1.35468,nan,nan,nan
1.35482,nan,nan,nan
1.35496,nan,nan,nan
1.3551,nan,nan,nan
1.35524,nan,nan,nan
1.35538,nan,nan,nan
1.35552,nan,nan,nan
1.35567,nan,nan,nan
1.35581,nan,nan,nan
1.35595,nan,nan,nan
1.35609,nan,nan,nan
1.35623,nan,nan,nan
1.35637,nan,nan,nan
1.35651,nan,nan,nan
1.35666,nan,nan,nan
1.3568,nan,nan,nan
1.35694,nan,nan,nan
1.35708,nan,nan,nan
1.35722,nan,nan,nan
1.35736,nan,nan,nan
1.3575,nan,nan,nan
1.35765,nan,nan,nan
1.35779,nan,nan,nan
1.35793,nan,nan,nan
1.35807,nan,nan,nan
1.35821,nan,nan,nan
1.35835,nan,nan,nan
1.35849,nan,nan,nan
1.35863,nan,nan,nan
1.35878,nan,nan,nan
1.35892,nan,nan,nan
1.35906,nan,nan,nan
1.3592,nan,nan,nan
1.35934,nan,nan,nan
1.35948,nan,nan,nan
1.35962,nan,nan,nan
1.35977,nan,nan,nan
1.35991,nan,nan,nan
1.36005,nan,nan,nan
1.36019,nan,nan,nan
1.36033,nan,nan,nan
1.36047,nan,nan,nan
1.36061,nan,nan,nan
1.36076,nan,nan,nan
1.3609,nan,nan,nan
1.36104,nan,nan,nan
1.36118,nan,nan,nan
1.36132,nan,nan,nan
1.36146,nan,nan,nan
1.3616,nan,nan,nan
1.36175,nan,nan,nan
1.36189,nan,nan,nan
1.36203,nan,nan,nan
1.36217,nan,nan,nan
1.36231,nan,nan,nan
1.36245,nan,nan,nan
1.36259,nan,nan,nan
1.36274,nan,nan,nan
1.36288,nan,nan,nan
1.36302,nan,nan,nan
1.36316,nan,nan,nan
1.3633,nan,nan,nan
1.36344,nan,nan,nan
1.36358,nan,nan,nan
1.36373,nan,nan,nan
1.36387,nan,nan,nan
1.36401,nan,nan,nan
1.36415,nan,nan,nan
1.36429,nan,nan,nan
1.36443,nan,nan,nan
1.36457,nan,nan,nan
1.36472,nan,nan,nan
1.36486,nan,nan,nan
1.365,nan,nan,nan
1.36514,nan,nan,nan
1.36528,nan,nan,nan
1.36542,nan,nan,nan
1.36556,nan,nan,nan
1.36571,nan,nan,nan
1.36585,nan,nan,nan
1.36599,nan,nan,nan
1.36613,nan,nan,nan
1.36627,nan,nan,nan
1.36641,nan,nan,nan
1.36655,nan,nan,nan
1.3667,nan,nan,nan
1.36684,nan,nan,nan
1.36698,nan,nan,nan
1.36712,nan,nan,nan
1.36726,nan,nan,nan
1.3674,nan,nan,nan
1.36754,nan,nan,nan
1.36769,nan,nan,nan
1.36783,nan,nan,nan
1.36797,nan,nan,nan
1.36811,nan,nan,nan
1.36825,nan,nan,nan
1.36839,nan,nan,nan
1.36853,nan,nan,nan
1.36868,nan,nan,nan
1.36882,nan,nan,nan
1.36896,nan,nan,nan
1.3691,nan,nan,nan
1.36924,nan,nan,nan
1.36938,nan,nan,nan
1.36952,nan,nan,nan
1.36967,nan,nan,nan
1.36981,nan,nan,nan
1.36995,nan,nan,nan
1.37009,nan,nan,nan
1.37023,nan,nan,nan
1.37037,nan,nan,nan
1.37051,nan,nan,nan
1.37066,nan,nan,nan
1.3708,nan,nan,nan
1.37094,nan,nan,nan
1.37108,nan,nan,nan
1.37122,nan,nan,nan
1.37136,nan,nan,nan
1.3715,nan,nan,nan
1.37165,nan,nan,nan
1.37179,nan,nan,nan
1.37193,nan,nan,nan
1.37207,nan,nan,nan
1.37221,nan,nan,nan
1.37235,nan,nan,nan
1.37249,nan,nan,nan
1.37264,nan,nan,nan
1.37278,nan,nan,nan
1.37292,nan,nan,nan
1.37306,nan,nan,nan
1.3732,nan,nan,nan
1.37334,nan,nan,nan
1.37348,nan,nan,nan
1.37363,nan,nan,nan
1.37377,nan,nan,nan
1.37391,nan,nan,nan
1.37405,nan,nan,nan
1.37419,nan,nan,nan
1.37433,nan,nan,nan
1.37447,nan,nan,nan
1.37462,nan,nan,nan
1.37476,nan,nan,nan
1.3749,nan,nan,nan
1.37504,nan,nan,nan
1.37518,nan,nan,nan
1.37532,nan,nan,nan
1.37546,nan,nan,nan
1.37561,nan,nan,nan
1.37575,nan,nan,nan
1.37589,nan,nan,nan
1.37603,nan,nan,nan
1.37617,nan,nan,nan
1.37631,nan,nan,nan
1.37645,nan,nan,nan
1.3766,nan,nan,nan
1.37674,nan,nan,nan
1.37688,nan,nan,nan
1.37702,nan,nan,nan
1.37716,nan,nan,nan
1.3773,nan,nan,nan
1.37744,nan,nan,nan
1.37759,nan,nan,nan
1.37773,nan,nan,nan
1.37787,nan,nan,nan
1.37801,nan,nan,nan
1.37815,nan,nan,nan
1.37829,nan,nan,nan
1.37843,nan,nan,nan
1.37858,nan,nan,nan
1.37872,nan,nan,nan
1.37886,nan,nan,nan
1.379,nan,nan,nan
1.37914,nan,nan,nan
1.37928,nan,nan,nan
1.37942,nan,nan,nan
1.37957,nan,nan,nan
1.37971,nan,nan,nan
1.37985,nan,nan,nan
1.37999,nan,nan,nan
1.38013,nan,nan,nan
1.38027,nan,nan,nan
1.38041,nan,nan,nan
1.38056,nan,nan,nan
1.3807,nan,nan,nan
1.38084,nan,nan,nan
1.38098,nan,nan,nan
1.38112,nan,nan,nan
1.38126,nan,nan,nan
1.3814,nan,nan,nan
1.38155,nan,nan,nan
1.38169,nan,nan,nan
1.38183,nan,nan,nan
1.38197,nan,nan,nan
1.38211,nan,nan,nan
1.38225,nan,nan,nan
1.38239,nan,nan,nan
1.38254,nan,nan,nan
1.38268,nan,nan,nan
1.38282,nan,nan,nan
1.38296,nan,nan,nan
1.3831,nan,nan,nan
1.38324,nan,nan,nan
1.38338,nan,nan,nan
1.38353,nan,nan,nan
1.38367,nan,nan,nan
1.38381,nan,nan,nan
1.38395,nan,nan,nan
1.38409,nan,nan,nan
1.38423,nan,nan,nan
1.38437,nan,nan,nan
1.38452,nan,nan,nan
1.38466,nan,nan,nan
1.3848,nan,nan,nan
1.38494,nan,nan,nan
1.38508,nan,nan,nan
1.38522,nan,nan,nan
1.38536,nan,nan,nan
1.38551,nan,nan,nan
1.38565,nan,nan,nan
1.38579,nan,nan,nan
1.38593,nan,nan,nan
1.38607,nan,nan,nan
1.38621,nan,nan,nan
1.38635,nan,nan,nan
1.38649,nan,nan,nan
1.38664,nan,nan,nan
1.38678,nan,nan,nan
1.38692,nan,nan,nan
1.38706,nan,nan,nan
1.3872,nan,nan,nan
1.38734,nan,nan,nan
1.38749,nan,nan,nan
1.38763,nan,nan,nan
1.38777,nan,nan,nan
1.38791,nan,nan,nan
1.38805,nan,nan,nan
1.38819,nan,nan,nan
1.38833,nan,nan,nan
1.38847,nan,nan,nan
1.38862,nan,nan,nan
1.38876,nan,nan,nan
1.3889,nan,nan,nan
1.38904,nan,nan,nan
1.38918,nan,nan,nan
1.38932,nan,nan,nan
1.38946,nan,nan,nan
1.38961,nan,nan,nan
1.38975,nan,nan,nan
1.38989,nan,nan,nan
1.39003,nan,nan,nan
1.39017,nan,nan,nan
1.39031,nan,nan,nan
1.39045,nan,nan,nan
1.3906,nan,nan,nan
1.39074,nan,nan,nan
1.39088,nan,nan,nan
1.39102,nan,nan,nan
1.39116,nan,nan,nan
1.3913,nan,nan,nan
1.39144,nan,nan,nan
1.39159,nan,nan,nan
1.39173,nan,nan,nan
1.39187,nan,nan,nan
1.39201,nan,nan,nan
1.39215,nan,nan,nan
1.39229,nan,nan,nan
1.39243,nan,nan,nan
1.39258,nan,nan,nan
1.39272,nan,nan,nan
1.39286,nan,nan,nan
1.393,nan,nan,nan
1.39314,nan,nan,nan
1.39328,nan,nan,nan
1.39342,nan,nan,nan
1.39357,nan,nan,nan
1.39371,nan,nan,nan
1.39385,nan,nan,nan
1.39399,nan,nan,nan
1.39413,nan,nan,nan
1.39427,nan,nan,nan
1.39441,nan,nan,nan
1.39456,nan,nan,nan
1.3947,nan,nan,nan
1.39484,nan,nan,nan
1.39498,nan,nan,nan
1.39512,nan,nan,nan
1.39526,nan,nan,nan
1.3954,nan,nan,nan
1.39555,nan,nan,nan
1.39569,nan,nan,nan
1.39583,nan,nan,nan
1.39597,nan,nan,nan
1.39611,nan,nan,nan
1.39625,nan,nan,nan
1.39639,nan,nan,nan
1.39654,nan,nan,nan
1.39668,nan,nan,nan
1.39682,nan,nan,nan
1.39696,nan,nan,nan
1.3971,nan,nan,nan
1.39724,nan,nan,nan
1.39738,nan,nan,nan
1.39753,nan,nan,nan
1.39767,nan,nan,nan
1.39781,nan,nan,nan
1.39795,nan,nan,nan
1.39809,nan,nan,nan
1.39823,nan,nan,nan
1.39837,nan,nan,nan
1.39852,nan,nan,nan
1.39866,nan,nan,nan
1.3988,nan,nan,nan
1.39894,nan,nan,nan
1.39908,nan,nan,nan
1.39922,nan,nan,nan
1.39936,nan,nan,nan
1.39951,nan,nan,nan
1.39965,nan,nan,nan
1.39979,nan,nan,nan
1.39993,nan,nan,nan
1.40007,nan,nan,nan
1.40021,nan,nan,nan
1.40035,nan,nan,nan
1.4005,nan,nan,nan
1.40064,nan,nan,nan
1.40078,nan,nan,nan
1.40092,nan,nan,nan
1.40106,nan,nan,nan
1.4012,nan,nan,nan
1.40134,nan,nan,nan
1.40149,nan,nan,nan
1.40163,nan,nan,nan
1.40177,nan,nan,nan
1.40191,nan,nan,nan
1.40205,nan,nan,nan
1.40219,nan,nan,nan
1.40233,nan,nan,nan
1.40248,nan,nan,nan
1.40262,nan,nan,nan
1.40276,nan,nan,nan
1.4029,nan,nan,nan
1.40304,nan,nan,nan
1.40318,nan,nan,nan
1.40332,nan,nan,nan
1.40347,nan,nan,nan
1.40361,nan,nan,nan
1.40375,nan,nan,nan
1.40389,nan,nan,nan
1.40403,nan,nan,nan
1.40417,nan,nan,nan
1.40431,nan,nan,nan
1.40446,nan,nan,nan
1.4046,nan,nan,nan
1.40474,nan,nan,nan
1.40488,nan,nan,nan
1.40502,nan,nan,nan
1.40516,nan,nan,nan
1.4053,nan,nan,nan
1.40545,nan,nan,nan
1.40559,nan,nan,nan
1.40573,nan,nan,nan
1.40587,nan,nan,nan
1.40601,nan,nan,nan
1.40615,nan,nan,nan
1.40629,nan,nan,nan
1.40644,nan,nan,nan
1.40658,nan,nan,nan
1.40672,nan,nan,nan
1.40686,nan,nan,nan
1.407,nan,nan,nan
1.40714,nan,nan,nan
1.40728,nan,nan,nan
1.40743,nan,nan,nan
1.40757,nan,nan,nan
1.40771,nan,nan,nan
1.40785,nan,nan,nan
1.40799,nan,nan,nan
1.40813,nan,nan,nan
1.40827,nan,nan,nan
1.40842,nan,nan,nan
1.40856,nan,nan,nan
1.4087,nan,nan,nan
1.40884,nan,nan,nan
1.40898,nan,nan,nan
1.40912,nan,nan,nan
1.40926,nan,nan,nan
1.40941,nan,nan,nan
1.40955,nan,nan,nan
1.40969,nan,nan,nan
1.40983,nan,nan,nan
1.40997,nan,nan,nan
1.41011,nan,nan,nan
1.41025,nan,nan,nan
1.4104,nan,nan,nan
1.41054,nan,nan,nan
1.41068,nan,nan,nan
1.41082,nan,nan,nan
1.41096,nan,nan,nan
1.4111,nan,nan,nan
1.41124,nan,nan,nan
1.41139,nan,nan,nan
1.41153,nan,nan,nan
1.41167,nan,nan,nan
1.41181,nan,nan,nan
1.41195,nan,nan,nan
1.41209,nan,nan,nan
1.41223,nan,nan,nan
1.41238,nan,nan,nan
1.41252,nan,nan,nan
1.41266,nan,nan,nan
1.4128,nan,nan,nan
1.41294,nan,nan,nan
1.41308,nan,nan,nan
1.41322,nan,nan,nan
1.41337,nan,nan,nan
1.41351,nan,nan,nan
1.41365,nan,nan,nan
1.41379,nan,nan,nan
1.41393,nan,nan,nan
1.41407,nan,nan,nan
1.41421,nan,nan,nan


==> fig/examples/ex2/plot.csv <==
"arc_length","solute","Cutoff","solute"
0,0,0.1,0
0.000141433,0,0.1,0
0.000282824,0,0.1,0
0.000424257,0,0.1,0
0.00056569,0,0.1,0
0.000707123,0,0.1,0
0.000848514,0,0.1,0
0.000989947,0,0.1,0
0.00113138,0,0.1,0
0.00127277,0,0.1,0
0.0014142,0,0.1,0
0.00155564,0,0.1,0
0.00169707,0,0.1,0
0.00183846,0,0.1,0
0.00197989,0,0.1,0
0.00212133,0,0.1,0
0.00226276,0,0.1,0
0.00240415,0,0.1,0
0.00254558,0,0.1,0
0.00268702,0,0.1,0
0.00282841,0,0.1,0
0.00296984,0,0.1,0
0.00311128,0,0.1,0
0.00325271,0,0.1,0
0.0033941,0,0.1,0
0.00353553,0,0.1,0
0.00367697,0,0.1,0
0.00381836,0,0.1,0
0.00395979,0,0.1,0
0.00410122,0,0.1,0
0.00424266,0,0.1,0
0.00438405,0,0.1,0
0.00452548,0,0.1,0
0.00466691,0,0.1,0
0.00480835,0,0.1,0
0.00494974,0,0.1,0
0.00509117,0,0.1,0
0.0052326,0,0.1,0
0.00537399,0,0.1,0
0.00551543,0,0.1,0
0.00565686,0,0.1,0
0.00579829,0,0.1,0
0.00593968,0,0.1,0
0.00608112,0,0.1,0
0.00622255,0,0.1,0
0.00636394,0,0.1,0
0.00650537,0,0.1,0
0.00664681,0,0.1,0
0.00678824,0,0.1,0
0.00692963,0,0.1,0
0.00707106,0,0.1,0
0.0072125,0,0.1,0
0.00735393,0,0.1,0
0.00749532,0,0.1,0
0.00763675,0,0.1,0
0.00777819,0,0.1,0
0.00791958,0,0.1,0
0.00806101,0,0.1,0
0.00820244,0,0.1,0
0.00834388,0,0.1,0
0.00848527,0,0.1,0
0.0086267,0,0.1,0
0.00876814,0,0.1,0
0.00890953,0,0.1,0
0.00905096,0,0.1,0
0.00919239,0,0.1,0
0.00933383,0,0.1,0
0.00947522,0,0.1,0
0.00961665,0,0.1,0
0.00975808,0,0.1,0
0.00989952,0,0.1,0
0.0100409,0,0.1,0
0.0101823,0,0.1,0
0.0103238,0,0.1,0
0.0104652,0,0.1,0
0.0106066,0,0.1,0
0.010748,0,0.1,0
0.0108895,0,0.1,0
0.0110309,0,0.1,0
0.0111723,0,0.1,0
0.0113137,0,0.1,0
0.0114551,0,0.1,0
0.0115965,0,0.1,0
0.011738,0,0.1,0
0.0118794,0,0.1,0
0.0120208,0,0.1,0
0.0121622,0,0.1,0
0.0123037,0,0.1,0
0.0124451,0,0.1,0
0.0125865,0,0.1,0
0.0127279,0,0.1,0
0.0128694,0,0.1,0
0.0130107,0,0.1,0
0.0131522,0,0.1,0
0.0132936,0,0.1,0
0.013435,0,0.1,0
0.0135764,0,0.1,0
0.0137179,0,0.1,0
0.0138593,0,0.1,0
0.0140007,0,0.1,0
0.0141421,0,0.1,0
0.0142836,0,0.1,0
0.014425,0,0.1,0
0.0145664,0,0.1,0
0.0147078,0,0.1,0
0.0148493,0,0.1,0
0.0149906,0,0.1,0
0.0151321,0,0.1,0
0.0152735,0,0.1,0
0.0154149,0,0.1,0
0.0155563,0,0.1,0
0.0156978,0,0.1,0
0.0158392,0,0.1,0
0.0159806,0,0.1,0
0.016122,0,0.1,0
0.0162635,0,0.1,0
0.0164049,0,0.1,0
0.0165463,0,0.1,0
0.0166877,0,0.1,0
0.0168291,0,0.1,0
0.0169706,0,0.1,0
0.017112,0,0.1,0
0.0172534,0,0.1,0
0.0173948,0,0.1,0
0.0175362,0,0.1,0
0.0176777,0,0.1,0
0.0178191,0,0.1,0
0.0179605,0,0.1,0
0.0181019,0,0.1,0
0.0182434,0,0.1,0
0.0183848,0,0.1,0
0.0185262,0,0.1,0
0.0186676,0,0.1,0
0.018809,0,0.1,0
0.0189505,0,0.1,0
0.0190919,0,0.1,0
0.0192333,0,0.1,0
0.0193747,0,0.1,0
0.0195162,0,0.1,0
0.0196576,0,0.1,0
0.019799,0,0.1,0
0.0199404,0,0.1,0
0.0200818,0,0.1,0
0.0202232,0,0.1,0
0.0203647,0,0.1,0
0.0205061,0,0.1,0
0.0206475,0,0.1,0
0.0207889,0,0.1,0
0.0209304,0,0.1,0
0.0210718,0,0.1,0
0.0212132,0,0.1,0
0.0213546,0,0.1,0
0.0214961,0,0.1,0
0.0216375,0,0.1,0
0.0217789,0,0.1,0
0.0219203,0,0.1,0
0.0220618,0,0.1,0
0.0222031,0,0.1,0
0.0223446,0,0.1,0
0.022486,0,0.1,0
0.0226274,0,0.1,0
0.0227688,0,0.1,0
0.0229103,0,0.1,0
0.0230517,0,0.1,0
0.0231931,0,0.1,0
0.0233345,0,0.1,0
0.023476,0,0.1,0
0.0236174,0,0.1,0
0.0237588,0,0.1,0
0.0239002,0,0.1,0
0.0240416,0,0.1,0
0.024183,0,0.1,0
0.0243245,0,0.1,0
0.0244659,0,0.1,0
0.0246073,0,0.1,0
0.0247487,0,0.1,0
0.0248902,0,0.1,0
0.0250316,0,0.1,0
0.025173,0,0.1,0
0.0253144,0,0.1,0
0.0254558,0,0.1,0
0.0255973,0,0.1,0
0.0257387,0,0.1,0
0.0258801,0,0.1,0
0.0260215,0,0.1,0
0.0261629,0,0.1,0
0.0263044,0,0.1,0
0.0264458,0,0.1,0
0.0265872,0,0.1,0
0.0267286,0,0.1,0
0.0268701,0,0.1,0
0.0270115,0,0.1,0
0.0271529,0,0.1,0
0.0272943,0,0.1,0
0.0274357,0,0.1,0
0.0275772,0,0.1,0
0.0277186,0,0.1,0
0.02786,0,0.1,0
0.0280014,0,0.1,0
0.0281429,0,0.1,0
0.0282843,0,0.1,0
0.0284257,0,0.1,0
0.0285671,0,0.1,0
0.0287085,0,0.1,0
0.0288499,0,0.1,0
0.0289914,0,0.1,0
0.0291328,0,0.1,0
0.0292742,0,0.1,0
0.0294156,0,0.1,0
0.0295571,0,0.1,0
0.0296985,0,0.1,0
0.0298399,0,0.1,0
0.0299813,0,0.1,0
0.0301228,0,0.1,0
0.0302642,0,0.1,0
0.0304056,0,0.1,0
0.030547,0,0.1,0
0.0306885,0,0.1,0
0.0308298,0,0.1,0
0.0309713,0,0.1,0
0.0311127,0,0.1,0
0.0312541,0,0.1,0
0.0313955,0,0.1,0
0.031537,0,0.1,0
0.0316784,0,0.1,0
0.0318198,0,0.1,0
0.0319612,0,0.1,0
0.0321027,0,0.1,0
0.0322441,0,0.1,0
0.0323855,0,0.1,0
0.0325269,0,0.1,0
0.0326683,0,0.1,0
0.0328097,0,0.1,0
0.0329512,0,0.1,0
0.0330926,0,0.1,0
0.033234,0,0.1,0
0.0333754,0,0.1,0
0.0335169,0,0.1,0
0.0336583,0,0.1,0
0.0337997,0,0.1,0
0.0339411,0,0.1,0
0.0340826,0,0.1,0
0.034224,0,0.1,0
0.0343654,0,0.1,0
0.0345068,0,0.1,0
0.0346482,0,0.1,0
0.0347897,0,0.1,0
0.0349311,0,0.1,0
0.0350725,0,0.1,0
0.0352139,0,0.1,0
0.0353553,0,0.1,0
0.0354968,0,0.1,0
0.0356382,0,0.1,0
0.0357796,0,0.1,0
0.035921,0,0.1,0
0.0360624,0,0.1,0
0.0362039,0,0.1,0
0.0363453,0,0.1,0
0.0364867,0,0.1,0
0.0366281,0,0.1,0
0.0367696,0,0.1,0
0.036911,0,0.1,0
0.0370524,0,0.1,0
0.0371938,0,0.1,0
0.0373353,0,0.1,0
0.0374767,0,0.1,0
0.0376181,0,0.1,0
0.0377595,0,0.1,0
0.0379009,0,0.1,0
0.0380423,0,0.1,0
0.0381838,0,0.1,0
0.0383252,0,0.1,0
0.0384666,0,0.1,0
0.038608,0,0.1,0
0.0387495,0,0.1,0
0.0388909,0,0.1,0
0.0390323,0,0.1,0
0.0391737,0,0.1,0
0.0393152,0,0.1,0
0.0394565,0,0.1,0
0.039598,0,0.1,0
0.0397394,0,0.1,0
0.0398808,0,0.1,0
0.0400222,0,0.1,0
0.0401637,0,0.1,0
0.0403051,0,0.1,0
0.0404465,0,0.1,0
0.0405879,0,0.1,0
0.0407294,0,0.1,0
0.0408708,0,0.1,0
0.0410122,0,0.1,0
0.0411536,0,0.1,0
0.041295,0,0.1,0
0.0414364,0,0.1,0
0.0415779,0,0.1,0
0.0417193,0,0.1,0
0.0418607,0,0.1,0
0.0420021,0,0.1,0
0.0421436,0,0.1,0
0.042285,0,0.1,0
0.0424264,0,0.1,0
0.0425678,0,0.1,0
0.0427093,0,0.1,0
0.0428507,0,0.1,0
0.0429921,0,0.1,0
0.0431335,0,0.1,0
0.0432749,0,0.1,0
0.0434164,0,0.1,0
0.0435578,0,0.1,0
0.0436992,0,0.1,0
0.0438406,0,0.1,0
0.043982,0,0.1,0
0.0441235,0,0.1,0
0.0442649,0,0.1,0
0.0444063,0,0.1,0
0.0445477,0,0.1,0
0.0446891,0,0.1,0
0.0448306,0,0.1,0
0.044972,0,0.1,0
0.0451134,0,0.1,0
0.0452548,0,0.1,0
0.0453963,0,0.1,0
0.0455377,0,0.1,0
0.0456791,0,0.1,0
0.0458205,0,0.1,0
0.045962,0,0.1,0
0.0461034,0,0.1,0
0.0462448,0,0.1,0
0.0463862,0,0.1,0
0.0465276,0,0.1,0
0.046669,0,0.1,0
0.0468105,0,0.1,0
0.0469519,0,0.1,0
0.0470933,0,0.1,0
0.0472347,0,0.1,0
0.0473762,0,0.1,0
0.0475176,0,0.1,0
0.047659,0,0.1,0
0.0478004,0,0.1,0
0.0479419,0,0.1,0
0.0480832,0,0.1,0
0.0482247,0,0.1,0
0.0483661,0,0.1,0
0.0485075,0,0.1,0
0.0486489,0,0.1,0
0.0487904,0,0.1,0
0.0489318,0,0.1,0
0.0490732,0,0.1,0
0.0492146,0,0.1,0
0.0493561,0,0.1,0
0.0494975,0,0.1,0
0.0496389,0,0.1,0
0.0497803,0,0.1,0
0.0499218,0,0.1,0
0.0500631,0,0.1,0
0.0502046,0,0.1,0
0.050346,0,0.1,0
0.0504874,0,0.1,0
0.0506288,0,0.1,0
0.0507703,0,0.1,0
0.0509117,0,0.1,0
0.0510531,0,0.1,0
0.0511945,0,0.1,0
0.051336,0,0.1,0
0.0514774,0,0.1,0
0.0516188,0,0.1,0
0.0517602,0,0.1,0
0.0519016,0,0.1,0
0.0520431,0,0.1,0
0.0521845,0,0.1,0
0.0523259,0,0.1,0
0.0524673,0,0.1,0
0.0526087,0,0.1,0
0.0527502,0,0.1,0
0.0528916,0,0.1,0
0.053033,0,0.1,0
0.0531744,0,0.1,0
0.0533159,0,0.1,0
0.0534573,0,0.1,0
0.0535987,0,0.1,0
0.0537401,0,0.1,0
0.0538815,0,0.1,0
0.054023,0,0.1,0
0.0541644,0,0.1,0
0.0543058,0,0.1,0
0.0544472,0,0.1,0
0.0545887,0,0.1,0
0.0547301,0,0.1,0
0.0548715,0,0.1,0
0.0550129,0,0.1,0
0.0551543,0,0.1,0
0.0552957,0,0.1,0
0.0554372,0,0.1,0
0.0555786,0,0.1,0
0.05572,0,0.1,0
0.0558614,0,0.1,0
0.0560029,0,0.1,0
0.0561443,0,0.1,0
0.0562857,0,0.1,0
0.0564271,0,0.1,0
0.0565686,0,0.1,0
0.0567099,0,0.1,0
0.0568514,0,0.1,0
0.0569928,0,0.1,0
0.0571342,0,0.1,0
0.0572756,0,0.1,0
0.0574171,0,0.1,0
0.0575585,0,0.1,0
0.0576999,0,0.1,0
0.0578413,0,0.1,0
0.0579828,0,0.1,0
0.0581242,0,0.1,0
0.0582656,0,0.1,0
0.058407,0,0.1,0
0.0585485,0,0.1,0
0.0586898,0,0.1,0
0.0588313,0,0.1,0
0.0589727,0,0.1,0
0.0591141,0,0.1,0
0.0592555,0,0.1,0
0.059397,0,0.1,0
0.0595384,0,0.1,0
0.0596798,0,0.1,0
0.0598212,0,0.1,0
0.0599627,0,0.1,0
0.0601041,0,0.1,0
0.0602455,0,0.1,0
0.0603869,0,0.1,0
0.0605283,0,0.1,0
0.0606698,0,0.1,0
0.0608112,0,0.1,0
0.0609526,0,0.1,0
0.061094,0,0.1,0
0.0612354,0,0.1,0
0.0613769,0,0.1,0
0.0615183,0,0.1,0
0.0616597,0,0.1,0
0.0618011,0,0.1,0
0.0619426,0,0.1,0
0.062084,0,0.1,0
0.0622254,0,0.1,0
0.0623668,0,0.1,0
0.0625082,0,0.1,0
0.0626497,0,0.1,0
0.0627911,0,0.1,0
0.0629325,0,0.1,0
0.0630739,0,0.1,0
0.0632154,0,0.1,0
0.0633568,0,0.1,0
0.0634982,0,0.1,0
0.0636396,0,0.1,0
0.063781,0,0.1,0
0.0639224,0,0.1,0
0.0640639,0,0.1,0
0.0642053,0,0.1,0
0.0643467,0,0.1,0
0.0644881,0,0.1,0
0.0646296,0,0.1,0
0.064771,0,0.1,0
0.0649124,0,0.1,0
0.0650538,0,0.1,0
0.0651953,0,0.1,0
0.0653367,0,0.1,0
0.0654781,0,0.1,0
0.0656195,0,0.1,0
0.0657609,0,0.1,0
0.0659023,0,0.1,0
0.0660438,0,0.1,0
0.0661852,0,0.1,0
0.0663266,0,0.1,0
0.066468,0,0.1,0
0.0666095,0,0.1,0
0.0667509,0,0.1,0
0.0668923,0,0.1,0
0.0670337,0,0.1,0
0.0671752,0,0.1,0
0.0673165,0,0.1,0
0.067458,0,0.1,0
0.0675994,0,0.1,0
0.0677408,0,0.1,0
0.0678822,0,0.1,0
0.0680237,0,0.1,0
0.0681651,0,0.1,0
0.0683065,0,0.1,0
0.0684479,0,0.1,0
0.0685894,0,0.1,0
0.0687308,0,0.1,0
0.0688722,0,0.1,0
0.0690136,0,0.1,0
0.0691551,0,0.1,0
0.0692965,0,0.1,0
0.0694379,0,0.1,0
0.0695793,0,0.1,0
0.0697207,0,0.1,0
0.0698621,0,0.1,0
0.0700036,0,0.1,0
0.070145,0,0.1,0
0.0702864,0,0.1,0
0.0704278,0,0.1,0
0.0705693,0,0.1,0
0.0707107,0,0.1,0
0.0708521,0,0.1,0
0.0709935,0,0.1,0
0.0711349,0,0.1,0
0.0712764,0,0.1,0
0.0714178,0,0.1,0
0.0715592,0,0.1,0
0.0717006,0,0.1,0
0.0718421,0,0.1,0
0.0719835,0,0.1,0
0.0721249,0,0.1,0
0.0722663,0,0.1,0
0.0724077,0,0.1,0
0.0725491,0,0.1,0
0.0726906,0,0.1,0
0.072832,0,0.1,0
0.0729734,0,0.1,0
0.0731148,0,0.1,0
0.0732563,0,0.1,0
0.0733977,0,0.1,0
0.0735391,0,0.1,0
0.0736805,0,0.1,0
0.073822,0,0.1,0
0.0739634,0,0.1,0
0.0741048,0,0.1,0
0.0742462,0,0.1,0
0.0743877,0,0.1,0
0.074529,0,0.1,0
0.0746705,0,0.1,0
0.0748119,0,0.1,0
0.0749533,0,0.1,0
0.0750947,0,0.1,0
0.0752362,0,0.1,0
0.0753776,0,0.1,0
0.075519,0,0.1,0
0.0756604,0,0.1,0
0.0758019,0,0.1,0
0.0759432,0,0.1,0
0.0760847,0,0.1,0
0.0762261,0,0.1,0
0.0763675,0,0.1,0
0.0765089,0,0.1,0
0.0766504,0,0.1,0
0.0767918,0,0.1,0
0.0769332,0,0.1,0
0.0770746,0,0.1,0
0.0772161,0,0.1,0
0.0773575,0,0.1,0
0.0774989,0,0.1,0
0.0776403,0,0.1,0
0.0777818,0,0.1,0
0.0779232,0,0.1,0
0.0780646,0,0.1,0
0.078206,0,0.1,0
0.0783474,0,0.1,0
0.0784888,0,0.1,0
0.0786303,0,0.1,0
0.0787717,0,0.1,0
0.0789131,0,0.1,0
0.0790545,0,0.1,0
0.079196,0,0.1,0
0.0793374,0,0.1,0
0.0794788,0,0.1,0
0.0796202,0,0.1,0
0.0797616,0,0.1,0
0.0799031,0,0.1,0
0.0800445,0,0.1,0
0.0801859,0,0.1,0
0.0803273,0,0.1,0
0.0804688,0,0.1,0
0.0806102,0,0.1,0
0.0807516,0,0.1,0
0.080893,0,0.1,0
0.0810344,0,0.1,0
0.0811758,0,0.1,0
0.0813173,0,0.1,0
0.0814587,0,0.1,0
0.0816001,0,0.1,0
0.0817415,0,0.1,0
0.081883,0,0.1,0
0.0820244,0,0.1,0
0.0821658,0,0.1,0
0.0823072,0,0.1,0
0.0824487,0,0.1,0
0.0825901,0,0.1,0
0.0827315,0,0.1,0
0.0828729,0,0.1,0
0.0830144,0,0.1,0
0.0831557,0,0.1,0
0.0832972,0,0.1,0
0.0834386,0,0.1,0
0.08358,0,0.1,0
0.0837214,0,0.1,0
0.0838629,0,0.1,0
0.0840043,0,0.1,0
0.0841457,0,0.1,0
0.0842871,0,0.1,0
0.0844286,0,0.1,0
0.08457,0,0.1,0
0.0847114,0,0.1,0
0.0848528,0,0.1,0
0.0849942,0,0.1,0
0.0851356,0,0.1,0
0.0852771,0,0.1,0
0.0854185,0,0.1,0
0.0855599,0,0.1,0
0.0857013,0,0.1,0
0.0858428,0,0.1,0
0.0859842,0,0.1,0
0.0861256,0,0.1,0
0.086267,0,0.1,0
0.0864085,0,0.1,0
0.0865499,0,0.1,0
0.0866913,0,0.1,0
0.0868327,0,0.1,0
0.0869741,0,0.1,0
0.0871156,0,0.1,0
0.087257,0,0.1,0
0.0873984,0,0.1,0
0.0875398,0,0.1,0
0.0876812,0,0.1,0
0.0878227,0,0.1,0
0.0879641,0,0.1,0
0.0881055,0,0.1,0
0.0882469,0,0.1,0
0.0883883,0,0.1,0
0.0885298,0,0.1,0
0.0886712,0,0.1,0
0.0888126,0,0.1,0
0.088954,0,0.1,0
0.0890955,0,0.1,0
0.0892369,0,0.1,0
0.0893783,0,0.1,0
0.0895197,0,0.1,0
0.0896611,0,0.1,0
0.0898026,0,0.1,0
0.089944,0,0.1,0
0.0900854,0,0.1,0
0.0902268,0,0.1,0
0.0903682,0,0.1,0
0.0905097,0,0.1,0
0.0906511,0,0.1,0
0.0907925,0,0.1,0
0.0909339,0,0.1,0
0.0910754,0,0.1,0
0.0912168,0,0.1,0
0.0913582,0,0.1,0
0.0914996,0,0.1,0
0.0916411,0,0.1,0
0.0917825,0,0.1,0
0.0919239,0,0.1,0
0.0920653,0,0.1,0
0.0922067,0,0.1,0
0.0923481,0,0.1,0
0.0924896,0,0.1,0
0.092631,0,0.1,0
0.0927724,0,0.1,0
0.0929138,0,0.1,0
0.0930553,0,0.1,0
0.0931967,0,0.1,0
0.0933381,0,0.1,0
0.0934795,0,0.1,0
0.093621,0,0.1,0
0.0937623,0,0.1,0
0.0939038,0,0.1,0
0.0940452,0,0.1,0
0.0941866,0,0.1,0
0.094328,0,0.1,0
0.0944695,0,0.1,0
0.0946109,0,0.1,0
0.0947523,0,0.1,0
0.0948937,0,0.1,0
0.0950352,0,0.1,0
0.0951766,0,0.1,0
0.095318,0,0.1,0
0.0954594,0,0.1,0
0.0956008,0,0.1,0
0.0957423,0,0.1,0
0.0958837,0,0.1,0
0.0960251,0,0.1,0
0.0961665,0,0.1,0
0.0963079,0,0.1,0
0.0964494,0,0.1,0
0.0965908,0,0.1,0
0.0967322,0,0.1,0
0.0968736,0,0.1,0
0.0970151,0,0.1,0
0.0971565,0,0.1,0
0.0972979,0,0.1,0
0.0974393,0,0.1,0
0.0975807,0,0.1,0
0.0977222,0,0.1,0
0.0978636,0,0.1,0
0.098005,0,0.1,0
0.0981464,0,0.1,0
0.0982879,0,0.1,0
0.0984293,0,0.1,0
0.0985707,0,0.1,0
0.0987121,0,0.1,0
0.0988535,0,0.1,0
0.0989949,0,0.1,0
0.0991364,0,0.1,0
0.0992778,0,0.1,0
0.0994192,0,0.1,0
0.0995606,0,0.1,0
0.0997021,0,0.1,0
0.0998435,0,0.1,0
0.0999849,0,0.1,0
0.100126,0,0.1,0
0.100268,0,0.1,0
0.100409,0,0.1,0
0.100551,0,0.1,0
0.100692,0,0.1,0
0.100833,0,0.1,0
0.100975,0,0.1,0
0.101116,0,0.1,0
0.101258,0,0.1,0
0.101399,0,0.1,0
0.101541,0,0.1,0
0.101682,0,0.1,0
0.101823,0,0.1,0
0.101965,0,0.1,0
0.102106,0,0.1,0
0.102248,0,0.1,0
0.102389,0,0.1,0
0.10253,0,0.1,0
0.102672,0,0.1,0
0.102813,0,0.1,0
0.102955,0,0.1,0
0.103096,0,0.1,0
0.103238,0,0.1,0
0.103379,0,0.1,0
0.10352,0,0.1,0
0.103662,0,0.1,0
0.103803,0,0.1,0
0.103945,0,0.1,0
0.104086,0,0.1,0
0.104228,0,0.1,0
0.104369,0,0.1,0
0.10451,0,0.1,0
0.104652,0,0.1,0
0.104793,0,0.1,0
0.104935,0,0.1,0
0.105076,0,0.1,0
0.105217,0,0.1,0
0.105359,0,0.1,0
0.1055,0,0.1,0
0.105642,0,0.1,0
0.105783,0,0.1,0
0.105925,0,0.1,0
0.106066,0,0.1,0
0.106207,0,0.1,0
0.106349,0,0.1,0
0.10649,0,0.1,0
0.106632,0,0.1,0
0.106773,0,0.1,0
0.106915,0,0.1,0
0.107056,0,0.1,0
0.107197,0,0.1,0
0.107339,0,0.1,0
0.10748,0,0.1,0
0.107622,0,0.1,0
0.107763,0,0.1,0
0.107905,0,0.1,0
0.108046,0,0.1,0
0.108187,0,0.1,0
0.108329,0,0.1,0
0.10847,0,0.1,0
0.108612,0,0.1,0
0.108753,0,0.1,0
0.108894,0,0.1,0
0.109036,0,0.1,0
0.109177,0,0.1,0
0.109319,0,0.1,0
0.10946,0,0.1,0
0.109602,0,0.1,0
0.109743,0,0.1,0
0.109884,0,0.1,0
0.110026,0,0.1,0
0.110167,0,0.1,0
0.110309,0,0.1,0
0.11045,0,0.1,0
0.110591,0,0.1,0
0.110733,0,0.1,0
0.110874,0,0.1,0
0.111016,0,0.1,0
0.111157,0,0.1,0
0.111299,0,0.1,0
0.11144,0,0.1,0
0.111581,0,0.1,0
0.111723,0,0.1,0
0.111864,0,0.1,0
0.112006,0,0.1,0
0.112147,0,0.1,0
0.112289,0,0.1,0
0.11243,0,0.1,0
0.112571,0,0.1,0
0.112713,0,0.1,0
0.112854,0,0.1,0
0.112996,0,0.1,0
0.113137,0,0.1,0
0.113279,0,0.1,0
0.11342,0,0.1,0
0.113561,0,0.1,0
0.113703,0,0.1,0
0.113844,0,0.1,0
0.113986,0,0.1,0
0.114127,0,0.1,0
0.114268,0,0.1,0
0.11441,0,0.1,0
0.114551,0,0.1,0
0.114693,0,0.1,0
0.114834,0,0.1,0
0.114976,0,0.1,0
0.115117,0,0.1,0
0.115258,0,0.1,0
0.1154,0,0.1,0
0.115541,0,0.1,0
0.115683,0,0.1,0
0.115824,0,0.1,0
0.115966,0,0.1,0
0.116107,0,0.1,0
0.116248,0,0.1,0
0.11639,0,0.1,0
0.116531,0,0.1,0
0.116673,0,0.1,0
0.116814,0,0.1,0
0.116955,0,0.1,0
0.117097,0,0.1,0
0.117238,0,0.1,0
0.11738,0,0.1,0
0.117521,0,0.1,0
0.117663,0,0.1,0
0.117804,0,0.1,0
0.117945,0,0.1,0
0.118087,0,0.1,0
0.118228,0,0.1,0
0.11837,0,0.1,0
0.118511,0,0.1,0
0.118653,0,0.1,0
0.118794,0,0.1,0
0.118935,0,0.1,0
0.119077,0,0.1,0
0.119218,0,0.1,0
0.11936,0,0.1,0
0.119501,0,0.1,0
0.119642,0,0.1,0
0.119784,0,0.1,0
0.119925,0,0.1,0
0.120067,0,0.1,0
0.120208,0,0.1,0
0.12035,0,0.1,0
0.120491,0,0.1,0
0.120632,0,0.1,0
0.120774,0,0.1,0
0.120915,0,0.1,0
0.121057,0,0.1,0
0.121198,0,0.1,0
0.12134,0,0.1,0
0.121481,0,0.1,0
0.121622,0,0.1,0
0.121764,0,0.1,0
0.121905,0,0.1,0
0.122047,0,0.1,0
0.122188,0,0.1,0
0.122329,0,0.1,0
0.122471,0,0.1,0
0.122612,0,0.1,0
0.122754,0,0.1,0
0.122895,0,0.1,0
0.123037,0,0.1,0
0.123178,0,0.1,0
0.123319,0,0.1,0
0.123461,0,0.1,0
0.123602,0,0.1,0
0.123744,0,0.1,0
0.123885,0,0.1,0
0.124027,0,0.1,0
0.124168,0,0.1,0
0.124309,0,0.1,0
0.124451,0,0.1,0
0.124592,0,0.1,0
0.124734,0,0.1,0
0.124875,0,0.1,0
0.125016,0,0.1,0
0.125158,0,0.1,0
0.125299,0,0.1,0
0.125441,0,0.1,0
0.125582,0,0.1,0
0.125724,0,0.1,0
0.125865,0,0.1,0
0.126006,0,0.1,0
0.126148,0,0.1,0
0.126289,0,0.1,0
0.126431,0,0.1,0
0.126572,0,0.1,0
0.126714,0,0.1,0
0.126855,0,0.1,0
0.126996,0,0.1,0
0.127138,0,0.1,0
0.127279,0,0.1,0
0.127421,0,0.1,0
0.127562,0,0.1,0
0.127704,0,0.1,0
0.127845,0,0.1,0
0.127986,0,0.1,0
0.128128,0,0.1,0
0.128269,0,0.1,0
0.128411,0,0.1,0
0.128552,0,0.1,0
0.128693,0,0.1,0
0.128835,0,0.1,0
0.128976,0,0.1,0
0.129118,0,0.1,0
0.129259,0,0.1,0
0.129401,0,0.1,0
0.129542,0,0.1,0
0.129683,0,0.1,0
0.129825,0,0.1,0
0.129966,0,0.1,0
0.130108,0,0.1,0
0.130249,0,0.1,0
0.13039,0,0.1,0
0.130532,0,0.1,0
0.130673,0,0.1,0
0.130815,0,0.1,0
0.130956,0,0.1,0
0.131098,0,0.1,0
0.131239,0,0.1,0
0.13138,0,0.1,0
0.131522,0,0.1,0
0.131663,0,0.1,0
0.131805,0,0.1,0
0.131946,0,0.1,0
0.132088,0,0.1,0
0.132229,0,0.1,0
0.13237,0,0.1,0
0.132512,0,0.1,0
0.132653,0,0.1,0
0.132795,0,0.1,0
0.132936,0,0.1,0
0.133078,0,0.1,0
0.133219,0,0.1,0
0.13336,0,0.1,0
0.133502,0,0.1,0
0.133643,0,0.1,0
0.133785,0,0.1,0
0.133926,0,0.1,0
0.134067,0,0.1,0
0.134209,0,0.1,0
0.13435,0,0.1,0
0.134492,0,0.1,0
0.134633,0,0.1,0
0.134775,0,0.1,0
0.134916,0,0.1,0
0.135057,0,0.1,0
0.135199,0,0.1,0
0.13534,0,0.1,0
0.135482,0,0.1,0
0.135623,0,0.1,0
0.135765,0,0.1,0
0.135906,0,0.1,0
0.136047,0,0.1,0
0.136189,0,0.1,0
0.13633,0,0.1,0
0.136472,0,0.1,0
0.136613,0,0.1,0
0.136754,0,0.1,0
0.136896,0,0.1,0
0.137037,0,0.1,0
0.137179,0,0.1,0
0.13732,0,0.1,0
0.137462,0,0.1,0
0.137603,0,0.1,0
0.137744,0,0.1,0
0.137886,0,0.1,0
0.138027,0,0.1,0
0.138169,0,0.1,0
0.13831,0,0.1,0
0.138451,0,0.1,0
0.138593,0,0.1,0
0.138734,0,0.1,0
0.138876,0,0.1,0
0.139017,0,0.1,0
0.139159,0,0.1,0
0.1393,0,0.1,0
0.139441,0,0.1,0
0.139583,0,0.1,0
0.139724,0,0.1,0
0.139866,0,0.1,0
0.140007,0,0.1,0
0.140149,0,0.1,0
0.14029,0,0.1,0
0.140431,0,0.1,0
0.140573,0,0.1,0
0.140714,0,0.1,0
0.140856,0,0.1,0
0.140997,0,0.1,0
0.141139,0,0.1,0
0.14128,0,0.1,0
0.141421,0,0.1,0
0.141563,0,0.1,0
0.141704,0,0.1,0
0.141846,0,0.1,0
0.141987,0,0.1,0
0.142128,0,0.1,0
0.14227,0,0.1,0
0.142411,0,0.1,0
0.142553,0,0.1,0
0.142694,0,0.1,0
0.142836,0,0.1,0
0.142977,0,0.1,0
0.143118,0,0.1,0
0.14326,0,0.1,0
0.143401,0,0.1,0
0.143543,0,0.1,0
0.143684,0,0.1,0
0.143826,0,0.1,0
0.143967,0,0.1,0
0.144108,0,0.1,0
0.14425,0,0.1,0
0.144391,0,0.1,0
0.144533,0,0.1,0
0.144674,0,0.1,0
0.144815,0,0.1,0
0.144957,0,0.1,0
0.145098,0,0.1,0
0.14524,0,0.1,0
0.145381,0,0.1,0
0.145523,0,0.1,0
0.145664,0,0.1,0
0.145805,0,0.1,0
0.145947,0,0.1,0
0.146088,0,0.1,0
0.14623,0,0.1,0
0.146371,0,0.1,0
0.146513,0,0.1,0
0.146654,0,0.1,0
0.146795,0,0.1,0
0.146937,0,0.1,0
0.147078,0,0.1,0
0.14722,0,0.1,0
0.147361,0,0.1,0
0.147502,0,0.1,0
0.147644,0,0.1,0
0.147785,0,0.1,0
0.147927,0,0.1,0
0.148068,0,0.1,0
0.14821,0,0.1,0
0.148351,0,0.1,0
0.148492,0,0.1,0
0.148634,0,0.1,0
0.148775,0,0.1,0
0.148917,0,0.1,0
0.149058,0,0.1,0
0.1492,0,0.1,0
0.149341,0,0.1,0
0.149482,0,0.1,0
0.149624,0,0.1,0
0.149765,0,0.1,0
0.149907,0,0.1,0
0.150048,0,0.1,0
0.150189,0,0.1,0
0.150331,0,0.1,0
0.150472,0,0.1,0
0.150614,0,0.1,0
0.150755,0,0.1,0
0.150897,0,0.1,0
0.151038,0,0.1,0
0.151179,0,0.1,0
0.151321,0,0.1,0
0.151462,0,0.1,0
0.151604,0,0.1,0
0.151745,0,0.1,0
0.151887,0,0.1,0
0.152028,0,0.1,0
0.152169,0,0.1,0
0.152311,0,0.1,0
0.152452,0,0.1,0
0.152594,0,0.1,0
0.152735,0,0.1,0
0.152876,0,0.1,0
0.153018,0,0.1,0
0.153159,0,0.1,0
0.153301,0,0.1,0
0.153442,0,0.1,0
0.153584,0,0.1,0
0.153725,0,0.1,0
0.153866,0,0.1,0
0.154008,0,0.1,0
0.154149,0,0.1,0
0.154291,0,0.1,0
0.154432,0,0.1,0
0.154574,0,0.1,0
0.154715,0,0.1,0
0.154856,0,0.1,0
0.154998,0,0.1,0
0.155139,0,0.1,0
0.155281,0,0.1,0
0.155422,0,0.1,0
0.155564,0,0.1,0
0.155705,0,0.1,0
0.155846,0,0.1,0
0.155988,0,0.1,0
0.156129,0,0.1,0
0.156271,0,0.1,0
0.156412,0,0.1,0
0.156553,0,0.1,0
0.156695,0,0.1,0
0.156836,0,0.1,0
0.156978,0,0.1,0
0.157119,0,0.1,0
0.157261,0,0.1,0
0.157402,0,0.1,0
0.157543,0,0.1,0
0.157685,0,0.1,0
0.157826,0,0.1,0
0.157968,0,0.1,0
0.158109,0,0.1,0
0.15825,0,0.1,0
0.158392,0,0.1,0
0.158533,0,0.1,0
0.158675,0,0.1,0
0.158816,0,0.1,0
0.158958,0,0.1,0
0.159099,0,0.1,0
0.15924,0,0.1,0
0.159382,0,0.1,0
0.159523,0,0.1,0
0.159665,0,0.1,0
0.159806,0,0.1,0
0.159948,0,0.1,0
0.160089,0,0.1,0
0.16023,0,0.1,0
0.160372,0,0.1,0
0.160513,0,0.1,0
0.160655,0,0.1,0
0.160796,0,0.1,0
0.160937,0,0.1,0
0.161079,0,0.1,0
0.16122,0,0.1,0
0.161362,0,0.1,0
0.161503,0,0.1,0
0.161645,0,0.1,0
0.161786,0,0.1,0
0.161927,0,0.1,0
0.162069,0,0.1,0
0.16221,0,0.1,0
0.162352,0,0.1,0
0.162493,0,0.1,0
0.162635,0,0.1,0
0.162776,0,0.1,0
0.162917,0,0.1,0
0.163059,0,0.1,0
0.1632,0,0.1,0
0.163342,0,0.1,0
0.163483,0,0.1,0
0.163625,0,0.1,0
0.163766,0,0.1,0
0.163907,0,0.1,0
0.164049,0,0.1,0
0.16419,0,0.1,0
0.164332,0,0.1,0
0.164473,0,0.1,0
0.164614,0,0.1,0
0.164756,0,0.1,0
0.164897,0,0.1,0
0.165039,0,0.1,0
0.16518,0,0.1,0
0.165322,0,0.1,0
0.165463,0,0.1,0
0.165604,0,0.1,0
0.165746,0,0.1,0
0.165887,0,0.1,0
0.166029,0,0.1,0
0.16617,0,0.1,0
0.166312,0,0.1,0
0.166453,0,0.1,0
0.166594,0,0.1,0
0.166736,0,0.1,0
0.166877,0,0.1,0
0.167019,0,0.1,0
0.16716,0,0.1,0
0.167301,0,0.1,0
0.167443,0,0.1,0
0.167584,0,0.1,0
0.167726,0,0.1,0
0.167867,0,0.1,0
0.168009,0,0.1,0
0.16815,0,0.1,0
0.168291,0,0.1,0
0.168433,0,0.1,0
0.168574,0,0.1,0
0.168716,0,0.1,0
0.168857,0,0.1,0
0.168999,0,0.1,0
0.16914,0,0.1,0
0.169281,0,0.1,0
0.169423,0,0.1,0
0.169564,0,0.1,0
0.169706,0,0.1,0
0.169847,0,0.1,0
0.169988,0,0.1,0
0.17013,0,0.1,0
0.170271,0,0.1,0
0.170413,0,0.1,0
0.170554,0,0.1,0
0.170696,0,0.1,0
0.170837,0,0.1,0
0.170978,0,0.1,0
0.17112,0,0.1,0
0.171261,0,0.1,0
0.171403,0,0.1,0
0.171544,0,0.1,0
0.171686,0,0.1,0
0.171827,0,0.1,0
0.171968,0,0.1,0
0.17211,0,0.1,0
0.172251,0,0.1,0
0.172393,0,0.1,0
0.172534,0,0.1,0
0.172675,0,0.1,0
0.172817,0,0.1,0
0.172958,0,0.1,0
0.1731,0,0.1,0
0.173241,0,0.1,0
0.173383,0,0.1,0
0.173524,0,0.1,0
0.173665,0,0.1,0
0.173807,0,0.1,0
0.173948,0,0.1,0
0.17409,0,0.1,0
0.174231,0,0.1,0
0.174373,0,0.1,0
0.174514,0,0.1,0
0.174655,0,0.1,0
0.174797,0,0.1,0
0.174938,0,0.1,0
0.17508,0,0.1,0
0.175221,0,0.1,0
0.175362,0,0.1,0
0.175504,0,0.1,0
0.175645,0,0.1,0
0.175787,0,0.1,0
0.175928,0,0.1,0
0.17607,0,0.1,0
0.176211,0,0.1,0
0.176352,0,0.1,0
0.176494,0,0.1,0
0.176635,0,0.1,0
0.176777,0,0.1,0
0.176918,0,0.1,0
0.17706,0,0.1,0
0.177201,0,0.1,0
0.177342,0,0.1,0
0.177484,0,0.1,0
0.177625,0,0.1,0
0.177767,0,0.1,0
0.177908,0,0.1,0
0.178049,0,0.1,0
0.178191,0,0.1,0
0.178332,0,0.1,0
0.178474,0,0.1,0
0.178615,0,0.1,0
0.178757,0,0.1,0
0.178898,0,0.1,0
0.179039,0,0.1,0
0.179181,0,0.1,0
0.179322,0,0.1,0
0.179464,0,0.1,0
0.179605,0,0.1,0
0.179747,0,0.1,0
0.179888,0,0.1,0
0.180029,0,0.1,0
0.180171,0,0.1,0
0.180312,0,0.1,0
0.180454,0,0.1,0
0.180595,0,0.1,0
0.180736,0,0.1,0
0.180878,0,0.1,0
0.181019,0,0.1,0
0.181161,0,0.1,0
0.181302,0,0.1,0
0.181444,0,0.1,0
0.181585,0,0.1,0
0.181726,0,0.1,0
0.181868,0,0.1,0
0.182009,0,0.1,0
0.182151,0,0.1,0
0.182292,0,0.1,0
0.182434,0,0.1,0
0.182575,0,0.1,0
0.182716,0,0.1,0
0.182858,0,0.1,0
0.182999,0,0.1,0
0.183141,0,0.1,0
0.183282,0,0.1,0
0.183424,0,0.1,0
0.183565,0,0.1,0
0.183706,0,0.1,0
0.183848,0,0.1,0
0.183989,0,0.1,0
0.184131,0,0.1,0
0.184272,0,0.1,0
0.184413,0,0.1,0
0.184555,0,0.1,0
0.184696,0,0.1,0
0.184838,0,0.1,0
0.184979,0,0.1,0
0.185121,0,0.1,0
0.185262,0,0.1,0
0.185403,0,0.1,0
0.185545,0,0.1,0
0.185686,0,0.1,0
0.185828,0,0.1,0
0.185969,0,0.1,0
0.186111,0,0.1,0
0.186252,0,0.1,0
0.186393,0,0.1,0
0.186535,0,0.1,0
0.186676,0,0.1,0
0.186818,0,0.1,0
0.186959,0,0.1,0
0.1871,0,0.1,0
0.187242,0,0.1,0
0.187383,0,0.1,0
0.187525,0,0.1,0
0.187666,0,0.1,0
0.187808,0,0.1,0
0.187949,0,0.1,0
0.18809,0,0.1,0
0.188232,0,0.1,0
0.188373,0,0.1,0
0.188515,0,0.1,0
0.188656,0,0.1,0
0.188797,0,0.1,0
0.188939,0,0.1,0
0.18908,0,0.1,0
0.189222,0,0.1,0
0.189363,0,0.1,0
0.189505,0,0.1,0
0.189646,0,0.1,0
0.189787,0,0.1,0
0.189929,0,0.1,0
0.19007,0,0.1,0
0.190212,0,0.1,0
0.190353,0,0.1,0
0.190495,0,0.1,0
0.190636,0,0.1,0
0.190777,0,0.1,0
0.190919,0,0.1,0
0.19106,0,0.1,0
0.191202,0,0.1,0
0.191343,0,0.1,0
0.191485,0,0.1,0
0.191626,0,0.1,0
0.191767,0,0.1,0
0.191909,0,0.1,0
0.19205,0,0.1,0
0.192192,0,0.1,0
0.192333,0,0.1,0
0.192474,0,0.1,0
0.192616,0,0.1,0
0.192757,0,0.1,0
0.192899,0,0.1,0
0.19304,0,0.1,0
0.193182,0,0.1,0
0.193323,0,0.1,0
0.193464,0,0.1,0
0.193606,0,0.1,0
0.193747,0,0.1,0
0.193889,0,0.1,0
0.19403,0,0.1,0
0.194172,0,0.1,0
0.194313,0,0.1,0
0.194454,0,0.1,0
0.194596,0,0.1,0
0.194737,0,0.1,0
0.194879,0,0.1,0
0.19502,0,0.1,0
0.195161,0,0.1,0
0.195303,0,0.1,0
0.195444,0,0.1,0
0.195586,0,0.1,0
0.195727,0,0.1,0
0.195869,0,0.1,0
0.19601,0,0.1,0
0.196151,0,0.1,0
0.196293,0,0.1,0
0.196434,0,0.1,0
0.196576,0,0.1,0
0.196717,0,0.1,0
0.196859,0,0.1,0
0.197,0,0.1,0
0.197141,0,0.1,0
0.197283,0,0.1,0
0.197424,0,0.1,0
0.197566,0,0.1,0
0.197707,0,0.1,0
0.197848,0,0.1,0
0.19799,0,0.1,0
0.198131,0,0.1,0
0.198273,0,0.1,0
0.198414,0,0.1,0
0.198556,0,0.1,0
0.198697,0,0.1,0
0.198838,0,0.1,0
0.19898,0,0.1,0
0.199121,0,0.1,0
0.199263,0,0.1,0
0.199404,0,0.1,0
0.199546,0,0.1,0
0.199687,0,0.1,0
0.199828,0,0.1,0
0.19997,0,0.1,0
0.200111,0,0.1,0
0.200253,0,0.1,0
0.200394,0,0.1,0
0.200535,0,0.1,0
0.200677,0,0.1,0
0.200818,0,0.1,0
0.20096,0,0.1,0
0.201101,0,0.1,0
0.201243,0,0.1,0
0.201384,0,0.1,0
0.201525,0,0.1,0
0.201667,0,0.1,0
0.201808,0,0.1,0
0.20195,0,0.1,0
0.202091,0,0.1,0
0.202233,0,0.1,0
0.202374,0,0.1,0
0.202515,0,0.1,0
0.202657,0,0.1,0
0.202798,0,0.1,0
0.20294,0,0.1,0
0.203081,0,0.1,0
0.203222,0,0.1,0
0.203364,0,0.1,0
0.203505,0,0.1,0
0.203647,0,0.1,0
0.203788,0,0.1,0
0.20393,0,0.1,0
0.204071,0,0.1,0
0.204212,0,0.1,0
0.204354,0,0.1,0
0.204495,0,0.1,0
0.204637,0,0.1,0
0.204778,0,0.1,0
0.20492,0,0.1,0
0.205061,0,0.1,0
0.205202,0,0.1,0
0.205344,0,0.1,0
0.205485,0,0.1,0
0.205627,0,0.1,0
0.205768,0,0.1,0
0.20591,0,0.1,0
0.206051,0,0.1,0
0.206192,0,0.1,0
0.206334,0,0.1,0
0.206475,0,0.1,0
0.206617,0,0.1,0
0.206758,0,0.1,0
0.206899,0,0.1,0
0.207041,0,0.1,0
0.207182,0,0.1,0
0.207324,0,0.1,0
0.207465,0,0.1,0
0.207607,0,0.1,0
0.207748,0,0.1,0
0.207889,0,0.1,0
0.208031,0,0.1,0
0.208172,0,0.1,0
0.208314,0,0.1,0
0.208455,0,0.1,0
0.208596,0,0.1,0
0.208738,0,0.1,0
0.208879,0,0.1,0
0.209021,0,0.1,0
0.209162,0,0.1,0
0.209304,0,0.1,0
0.209445,0,0.1,0
0.209586,0,0.1,0
0.209728,0,0.1,0
0.209869,0,0.1,0
0.210011,0,0.1,0
0.210152,0,0.1,0
0.210294,0,0.1,0
0.210435,0,0.1,0
0.210576,0,0.1,0
0.210718,0,0.1,0
0.210859,0,0.1,0
0.211001,0,0.1,0
0.211142,0,0.1,0
0.211284,0,0.1,0
0.211425,0,0.1,0
0.211566,0,0.1,0
0.211708,0,0.1,0
0.211849,0,0.1,0
0.211991,0,0.1,0
0.212132,0,0.1,0
0.212273,0,0.1,0
0.212415,0,0.1,0
0.212556,0,0.1,0
0.212698,0,0.1,0
0.212839,0,0.1,0
0.212981,0,0.1,0
0.213122,0,0.1,0
0.213263,0,0.1,0
0.213405,0,0.1,0
0.213546,0,0.1,0
0.213688,0,0.1,0
0.213829,0,0.1,0
0.213971,0,0.1,0
0.214112,0,0.1,0
0.214253,0,0.1,0
0.214395,0,0.1,0
0.214536,0,0.1,0
0.214678,0,0.1,0
0.214819,0,0.1,0
0.21496,0,0.1,0
0.215102,0,0.1,0
0.215243,0,0.1,0
0.215385,0,0.1,0
0.215526,0,0.1,0
0.215668,0,0.1,0
0.215809,0,0.1,0
0.21595,0,0.1,0
0.216092,0,0.1,0
0.216233,0,0.1,0
0.216375,0,0.1,0
0.216516,0,0.1,0
0.216658,0,0.1,0
0.216799,0,0.1,0
0.21694,0,0.1,0
0.217082,0,0.1,0
0.217223,0,0.1,0
0.217365,0,0.1,0
0.217506,0,0.1,0
0.217647,0,0.1,0
0.217789,0,0.1,0
0.21793,0,0.1,0
0.218072,0,0.1,0
0.218213,0,0.1,0
0.218355,0,0.1,0
0.218496,0,0.1,0
0.218637,0,0.1,0
0.218779,0,0.1,0
0.21892,0,0.1,0
0.219062,0,0.1,0
0.219203,0,0.1,0
0.219345,0,0.1,0
0.219486,0,0.1,0
0.219627,0,0.1,0
0.219769,0,0.1,0
0.21991,0,0.1,0
0.220052,0,0.1,0
0.220193,0,0.1,0
0.220334,0,0.1,0
0.220476,0,0.1,0
0.220617,0,0.1,0
0.220759,0,0.1,0
0.2209,0,0.1,0
0.221042,0,0.1,0
0.221183,0,0.1,0
0.221324,0,0.1,0
0.221466,0,0.1,0
0.221607,0,0.1,0
0.221749,0,0.1,0
0.22189,0,0.1,0
0.222032,0,0.1,0
0.222173,0,0.1,0
0.222314,0,0.1,0
0.222456,0,0.1,0
0.222597,0,0.1,0
0.222739,0,0.1,0
0.22288,0,0.1,0
0.223021,0,0.1,0
0.223163,0,0.1,0
0.223304,0,0.1,0
0.223446,0,0.1,0
0.223587,0,0.1,0
0.223729,0,0.1,0
0.22387,0,0.1,0
0.224011,0,0.1,0
0.224153,0,0.1,0
0.224294,0,0.1,0
0.224436,0,0.1,0
0.224577,0,0.1,0
0.224719,0,0.1,0
0.22486,0,0.1,0
0.225001,0,0.1,0
0.225143,0,0.1,0
0.225284,0,0.1,0
0.225426,0,0.1,0
0.225567,0,0.1,0
0.225708,0,0.1,0
0.22585,0,0.1,0
0.225991,0,0.1,0
0.226133,0,0.1,0
0.226274,0,0.1,0
0.226416,0,0.1,0
0.226557,0,0.1,0
0.226698,0,0.1,0
0.22684,0,0.1,0
0.226981,0,0.1,0
0.227123,0,0.1,0
0.227264,0,0.1,0
0.227406,0,0.1,0
0.227547,0,0.1,0
0.227688,0,0.1,0
0.22783,0,0.1,0
0.227971,0,0.1,0
0.228113,0,0.1,0
0.228254,0,0.1,0
0.228395,0,0.1,0
0.228537,0,0.1,0
0.228678,0,0.1,0
0.22882,0,0.1,0
0.228961,0,0.1,0
0.229103,0,0.1,0
0.229244,0,0.1,0
0.229385,0,0.1,0
0.229527,0,0.1,0
0.229668,0,0.1,0
0.22981,0,0.1,0
0.229951,0,0.1,0
0.230093,0,0.1,0
0.230234,0,0.1,0
0.230375,0,0.1,0
0.230517,0,0.1,0
0.230658,0,0.1,0
0.2308,0,0.1,0
0.230941,0,0.1,0
0.231082,0,0.1,0
0.231224,0,0.1,0
0.231365,0,0.1,0
0.231507,0,0.1,0
0.231648,0,0.1,0
0.23179,0,0.1,0
0.231931,0,0.1,0
0.232072,0,0.1,0
0.232214,0,0.1,0
0.232355,0,0.1,0
0.232497,0,0.1,0
0.232638,0,0.1,0
0.23278,0,0.1,0
0.232921,0,0.1,0
0.233062,0,0.1,0
0.233204,0,0.1,0
0.233345,0,0.1,0
0.233487,0,0.1,0
0.233628,0,0.1,0
0.23377,0,0.1,0
0.233911,0,0.1,0
0.234052,0,0.1,0
0.234194,0,0.1,0
0.234335,0,0.1,0
0.234477,0,0.1,0
0.234618,0,0.1,0
0.234759,0,0.1,0
0.234901,0,0.1,0
0.235042,0,0.1,0
0.235184,0,0.1,0
0.235325,0,0.1,0
0.235467,0,0.1,0
0.235608,0,0.1,0
0.235749,0,0.1,0
0.235891,0,0.1,0
0.236032,0,0.1,0
0.236174,0,0.1,0
0.236315,0,0.1,0
0.236457,0,0.1,0
0.236598,0,0.1,0
0.236739,0,0.1,0
0.236881,0,0.1,0
0.237022,0,0.1,0
0.237164,0,0.1,0
0.237305,0,0.1,0
0.237446,0,0.1,0
0.237588,0,0.1,0
0.237729,0,0.1,0
0.237871,0,0.1,0
0.238012,0,0.1,0
0.238154,0,0.1,0
0.238295,0,0.1,0
0.238436,0,0.1,0
0.238578,0,0.1,0
0.238719,0,0.1,0
0.238861,0,0.1,0
0.239002,0,0.1,0
0.239144,0,0.1,0
0.239285,0,0.1,0
0.239426,0,0.1,0
0.239568,0,0.1,0
0.239709,0,0.1,0
0.239851,0,0.1,0
0.239992,0,0.1,0
0.240133,0,0.1,0
0.240275,0,0.1,0
0.240416,0,0.1,0
0.240558,0,0.1,0
0.240699,0,0.1,0
0.240841,0,0.1,0
0.240982,0,0.1,0
0.241123,0,0.1,0
0.241265,0,0.1,0
0.241406,0,0.1,0
0.241548,0,0.1,0
0.241689,0,0.1,0
0.241831,0,0.1,0
0.241972,0,0.1,0
0.242113,0,0.1,0
0.242255,0,0.1,0
0.242396,0,0.1,0
0.242538,0,0.1,0
0.242679,0,0.1,0
0.24282,0,0.1,0
0.242962,0,0.1,0
0.243103,0,0.1,0
0.243245,0,0.1,0
0.243386,0,0.1,0
0.243528,0,0.1,0
0.243669,0,0.1,0
0.24381,0,0.1,0
0.243952,0,0.1,0
0.244093,0,0.1,0
0.244235,0,0.1,0
0.244376,0,0.1,0
0.244518,0,0.1,0
0.244659,0,0.1,0
0.2448,0,0.1,0
0.244942,0,0.1,0
0.245083,0,0.1,0
0.245225,0,0.1,0
0.245366,0,0.1,0
0.245507,0,0.1,0
0.245649,0,0.1,0
0.24579,0,0.1,0
0.245932,0,0.1,0
0.246073,0,0.1,0
0.246215,0,0.1,0
0.246356,0,0.1,0
0.246497,0,0.1,0
0.246639,0,0.1,0
0.24678,0,0.1,0
0.246922,0,0.1,0
0.247063,0,0.1,0
0.247205,0,0.1,0
0.247346,0,0.1,0
0.247487,0,0.1,0
0.247629,0,0.1,0
0.24777,0,0.1,0
0.247912,0,0.1,0
0.248053,0,0.1,0
0.248194,0,0.1,0
0.248336,0,0.1,0
0.248477,0,0.1,0
0.248619,0,0.1,0
0.24876,0,0.1,0
0.248902,0,0.1,0
0.249043,0,0.1,0
0.249184,0,0.1,0
0.249326,0,0.1,0
0.249467,0,0.1,0
0.249609,0,0.1,0
0.24975,0,0.1,0
0.249892,0,0.1,0
0.250033,0,0.1,0
0.250174,0,0.1,0
0.250316,0,0.1,0
0.250457,0,0.1,0
0.250599,0,0.1,0
0.25074,0,0.1,0
0.250881,0,0.1,0
0.251023,0,0.1,0
0.251164,0,0.1,0
0.251306,0,0.1,0
0.251447,0,0.1,0
0.251589,0,0.1,0
0.25173,0,0.1,0
0.251871,0,0.1,0
0.252013,0,0.1,0
0.252154,0,0.1,0
0.252296,0,0.1,0
0.252437,0,0.1,0
0.252579,0,0.1,0
0.25272,0,0.1,0
0.252861,0,0.1,0
0.253003,0,0.1,0
0.253144,0,0.1,0
0.253286,0,0.1,0
0.253427,0,0.1,0
0.253569,0,0.1,0
0.25371,0,0.1,0
0.253851,0,0.1,0
0.253993,0,0.1,0
0.254134,0,0.1,0
0.254276,0,0.1,0
0.254417,0,0.1,0
0.254558,0,0.1,0
0.2547,0,0.1,0
0.254841,0,0.1,0
0.254983,0,0.1,0
0.255124,0,0.1,0
0.255266,0,0.1,0
0.255407,0,0.1,0
0.255548,0,0.1,0
0.25569,0,0.1,0
0.255831,0,0.1,0
0.255973,0,0.1,0
0.256114,0,0.1,0
0.256256,0,0.1,0
0.256397,0,0.1,0
0.256538,0,0.1,0
0.25668,0,0.1,0
0.256821,0,0.1,0
0.256963,0,0.1,0
0.257104,0,0.1,0
0.257245,0,0.1,0
0.257387,0,0.1,0
0.257528,0,0.1,0
0.25767,0,0.1,0
0.257811,0,0.1,0
0.257953,0,0.1,0
0.258094,0,0.1,0
0.258235,0,0.1,0
0.258377,0,0.1,0
0.258518,0,0.1,0
0.25866,0,0.1,0
0.258801,0,0.1,0
0.258942,0,0.1,0
0.259084,0,0.1,0
0.259225,0,0.1,0
0.259367,0,0.1,0
0.259508,0,0.1,0
0.25965,0,0.1,0
0.259791,0,0.1,0
0.259932,0,0.1,0
0.260074,0,0.1,0
0.260215,0,0.1,0
0.260357,0,0.1,0
0.260498,0,0.1,0
0.26064,0,0.1,0
0.260781,0,0.1,0
0.260922,0,0.1,0
0.261064,0,0.1,0
0.261205,0,0.1,0
0.261347,0,0.1,0
0.261488,0,0.1,0
0.26163,0,0.1,0
0.261771,0,0.1,0
0.261912,0,0.1,0
0.262054,0,0.1,0
0.262195,0,0.1,0
0.262337,0,0.1,0
0.262478,0,0.1,0
0.262619,0,0.1,0
0.262761,0,0.1,0
0.262902,0,0.1,0
0.263044,0,0.1,0
0.263185,0,0.1,0
0.263327,0,0.1,0
0.263468,0,0.1,0
0.263609,0,0.1,0
0.263751,0,0.1,0
0.263892,0,0.1,0
0.264034,0,0.1,0
0.264175,0,0.1,0
0.264317,0,0.1,0
0.264458,0,0.1,0
0.264599,0,0.1,0
0.264741,0,0.1,0
0.264882,0,0.1,0
0.265024,0,0.1,0
0.265165,0,0.1,0
0.265306,0,0.1,0
0.265448,0,0.1,0
0.265589,0,0.1,0
0.265731,0,0.1,0
0.265872,0,0.1,0
0.266014,0,0.1,0
0.266155,0,0.1,0
0.266296,0,0.1,0
0.266438,0,0.1,0
0.266579,0,0.1,0
0.266721,0,0.1,0
0.266862,0,0.1,0
0.267004,0,0.1,0
0.267145,0,0.1,0
0.267286,0,0.1,0
0.267428,0,0.1,0
0.267569,0,0.1,0
0.267711,0,0.1,0
0.267852,0,0.1,0
0.267993,0,0.1,0
0.268135,0,0.1,0
0.268276,0,0.1,0
0.268418,0,0.1,0
0.268559,0,0.1,0
0.268701,0,0.1,0
0.268842,0,0.1,0
0.268983,0,0.1,0
0.269125,0,0.1,0
0.269266,0,0.1,0
0.269408,0,0.1,0
0.269549,0,0.1,0
0.269691,0,0.1,0
0.269832,0,0.1,0
0.269973,0,0.1,0
0.270115,0,0.1,0
0.270256,0,0.1,0
0.270398,0,0.1,0
0.270539,0,0.1,0
0.27068,0,0.1,0
0.270822,0,0.1,0
0.270963,0,0.1,0
0.271105,0,0.1,0
0.271246,0,0.1,0
0.271388,0,0.1,0
0.271529,0,0.1,0
0.27167,0,0.1,0
0.271812,0,0.1,0
0.271953,0,0.1,0
0.272095,0,0.1,0
0.272236,0,0.1,0
0.272378,0,0.1,0
0.272519,0,0.1,0
0.27266,0,0.1,0
0.272802,0,0.1,0
0.272943,0,0.1,0
0.273085,0,0.1,0
0.273226,0,0.1,0
0.273367,0,0.1,0
0.273509,0,0.1,0
0.27365,0,0.1,0
0.273792,0,0.1,0
0.273933,0,0.1,0
0.274075,0,0.1,0
0.274216,0,0.1,0
0.274357,0,0.1,0
0.274499,0,0.1,0
0.27464,0,0.1,0
0.274782,0,0.1,0
0.274923,0,0.1,0
0.275065,0,0.1,0
0.275206,0,0.1,0
0.275347,0,0.1,0
0.275489,0,0.1,0
0.27563,0,0.1,0
0.275772,0,0.1,0
0.275913,0,0.1,0
0.276055,0,0.1,0
0.276196,0,0.1,0
0.276337,0,0.1,0
0.276479,0,0.1,0
0.27662,0,0.1,0
0.276762,0,0.1,0
0.276903,0,0.1,0
0.277044,0,0.1,0
0.277186,0,0.1,0
0.277327,0,0.1,0
0.277469,0,0.1,0
0.27761,0,0.1,0
0.277752,0,0.1,0
0.277893,0,0.1,0
0.278034,0,0.1,0
0.278176,0,0.1,0
0.278317,0,0.1,0
0.278459,0,0.1,0
0.2786,0,0.1,0
0.278741,0,0.1,0
0.278883,0,0.1,0
0.279024,0,0.1,0
0.279166,0,0.1,0
0.279307,0,0.1,0
0.279449,0,0.1,0
0.27959,0,0.1,0
0.279731,0,0.1,0
0.279873,0,0.1,0
0.280014,0,0.1,0
0.280156,0,0.1,0
0.280297,0,0.1,0
0.280439,0,0.1,0
0.28058,0,0.1,0
0.280721,0,0.1,0
0.280863,0,0.1,0
0.281004,0,0.1,0
0.281146,0,0.1,0
0.281287,0,0.1,0
0.281429,0,0.1,0
0.28157,0,0.1,0
0.281711,0,0.1,0
0.281853,0,0.1,0
0.281994,0,0.1,0
0.282136,0,0.1,0
0.282277,0,0.1,0
0.282418,0,0.1,0
0.28256,0,0.1,0
0.282701,0,0.1,0
0.282843,0,0.1,0
0.282984,0,0.1,0
0.283126,0,0.1,0
0.283267,0,0.1,0
0.283408,0,0.1,0
0.28355,0,0.1,0
0.283691,0,0.1,0
0.283833,0,0.1,0
0.283974,0,0.1,0
0.284116,0,0.1,0
0.284257,0,0.1,0
0.284398,0,0.1,0
0.28454,0,0.1,0
0.284681,0,0.1,0
0.284823,0,0.1,0
0.284964,0,0.1,0
0.285105,0,0.1,0
0.285247,0,0.1,0
0.285388,0,0.1,0
0.28553,0,0.1,0
0.285671,0,0.1,0
0.285813,0,0.1,0
0.285954,0,0.1,0
0.286095,0,0.1,0
0.286237,0,0.1,0
0.286378,0,0.1,0
0.28652,0,0.1,0
0.286661,0,0.1,0
0.286803,0,0.1,0
0.286944,0,0.1,0
0.287085,0,0.1,0
0.287227,0,0.1,0
0.287368,0,0.1,0
0.28751,0,0.1,0
0.287651,0,0.1,0
0.287792,0,0.1,0
0.287934,0,0.1,0
0.288075,0,0.1,0
0.288217,0,0.1,0
0.288358,0,0.1,0
0.2885,0,0.1,0
0.288641,0,0.1,0
0.288782,0,0.1,0
0.288924,0,0.1,0
0.289065,0,0.1,0
0.289207,0,0.1,0
0.289348,0,0.1,0
0.28949,0,0.1,0
0.289631,0,0.1,0
0.289772,0,0.1,0
0.289914,0,0.1,0
0.290055,0,0.1,0
0.290197,0,0.1,0
0.290338,0,0.1,0
0.290479,0,0.1,0
0.290621,0,0.1,0
0.290762,0,0.1,0
0.290904,0,0.1,0
0.291045,0,0.1,0
0.291187,0,0.1,0
0.291328,0,0.1,0
0.291469,0,0.1,0
0.291611,0,0.1,0
0.291752,0,0.1,0
0.291894,0,0.1,0
0.292035,0,0.1,0
0.292177,0,0.1,0
0.292318,0,0.1,0
0.292459,0,0.1,0
0.292601,0,0.1,0
0.292742,0,0.1,0
0.292884,0,0.1,0
0.293025,0,0.1,0
0.293166,0,0.1,0
0.293308,0,0.1,0
0.293449,0,0.1,0
0.293591,0,0.1,0
0.293732,0,0.1,0
0.293874,0,0.1,0
0.294015,0,0.1,0
0.294156,0,0.1,0
0.294298,0,0.1,0
0.294439,0,0.1,0
0.294581,0,0.1,0
0.294722,0,0.1,0
0.294864,0,0.1,0
0.295005,0,0.1,0
0.295146,0,0.1,0
0.295288,0,0.1,0
0.295429,0,0.1,0
0.295571,0,0.1,0
0.295712,0,0.1,0
0.295853,0,0.1,0
0.295995,0,0.1,0
0.296136,0,0.1,0
0.296278,0,0.1,0
0.296419,0,0.1,0
0.296561,0,0.1,0
0.296702,0,0.1,0
0.296843,0,0.1,0
0.296985,0,0.1,0
0.297126,0,0.1,0
0.297268,0,0.1,0
0.297409,0,0.1,0
0.297551,0,0.1,0
0.297692,0,0.1,0
0.297833,0,0.1,0
0.297975,0,0.1,0
0.298116,0,0.1,0
0.298258,0,0.1,0
0.298399,0,0.1,0
0.29854,0,0.1,0
0.298682,0,0.1,0
0.298823,0,0.1,0
0.298965,0,0.1,0
0.299106,0,0.1,0
0.299248,0,0.1,0
0.299389,0,0.1,0
0.29953,0,0.1,0
0.299672,0,0.1,0
0.299813,0,0.1,0
0.299955,0,0.1,0
0.300096,0,0.1,0
0.300238,0,0.1,0
0.300379,0,0.1,0
0.30052,0,0.1,0
0.300662,0,0.1,0
0.300803,0,0.1,0
0.300945,0,0.1,0
0.301086,0,0.1,0
0.301227,0,0.1,0
0.301369,0,0.1,0
0.30151,0,0.1,0
0.301652,0,0.1,0
0.301793,0,0.1,0
0.301935,0,0.1,0
0.302076,0,0.1,0
0.302217,0,0.1,0
0.302359,0,0.1,0
0.3025,0,0.1,0
0.302642,0,0.1,0
0.302783,0,0.1,0
0.302925,0,0.1,0
0.303066,0,0.1,0
0.303207,0,0.1,0
0.303349,0,0.1,0
0.30349,0,0.1,0
0.303632,0,0.1,0
0.303773,0,0.1,0
0.303915,0,0.1,0
0.304056,0,0.1,0
0.304197,0,0.1,0
0.304339,0,0.1,0
0.30448,0,0.1,0
0.304622,0,0.1,0
0.304763,0,0.1,0
0.304904,0,0.1,0
0.305046,0,0.1,0
0.305187,0,0.1,0
0.305329,0,0.1,0
0.30547,0,0.1,0
0.305612,0,0.1,0
0.305753,0,0.1,0
0.305894,0,0.1,0
0.306036,0,0.1,0
0.306177,0,0.1,0
0.306319,0,0.1,0
0.30646,0,0.1,0
0.306601,0,0.1,0
0.306743,0,0.1,0
0.306884,0,0.1,0
0.307026,0,0.1,0
0.307167,0,0.1,0
0.307309,0,0.1,0
0.30745,0,0.1,0
0.307591,0,0.1,0
0.307733,0,0.1,0
0.307874,0,0.1,0
0.308016,0,0.1,0
0.308157,0,0.1,0
0.308299,0,0.1,0
0.30844,0,0.1,0
0.308581,0,0.1,0
0.308723,0,0.1,0
0.308864,0,0.1,0
0.309006,0,0.1,0
0.309147,0,0.1,0
0.309289,0,0.1,0
0.30943,0,0.1,0
0.309571,0,0.1,0
0.309713,0,0.1,0
0.309854,0,0.1,0
0.309996,0,0.1,0
0.310137,0,0.1,0
0.310278,0,0.1,0
0.31042,0,0.1,0
0.310561,0,0.1,0
0.310703,0,0.1,0
0.310844,0,0.1,0
0.310986,0,0.1,0
0.311127,0,0.1,0
0.311268,0,0.1,0
0.31141,0,0.1,0
0.311551,0,0.1,0
0.311693,0,0.1,0
0.311834,0,0.1,0
0.311976,0,0.1,0
0.312117,0,0.1,0
0.312258,0,0.1,0
0.3124,0,0.1,0
0.312541,0,0.1,0
0.312683,0,0.1,0
0.312824,0,0.1,0
0.312965,0,0.1,0
0.313107,0,0.1,0
0.313248,0,0.1,0
0.31339,0,0.1,0
0.313531,0,0.1,0
0.313673,0,0.1,0
0.313814,0,0.1,0
0.313955,0,0.1,0
0.314097,0,0.1,0
0.314238,0,0.1,0
0.31438,0,0.1,0
0.314521,0,0.1,0
0.314663,0,0.1,0
0.314804,0,0.1,0
0.314945,0,0.1,0
0.315087,0,0.1,0
0.315228,0,0.1,0
0.31537,0,0.1,0
0.315511,0,0.1,0
0.315652,0,0.1,0
0.315794,0,0.1,0
0.315935,0,0.1,0
0.316077,0,0.1,0
0.316218,0,0.1,0
0.31636,0,0.1,0
0.316501,0,0.1,0
0.316642,0,0.1,0
0.316784,0,0.1,0
0.316925,0,0.1,0
0.317067,0,0.1,0
0.317208,0,0.1,0
0.31735,0,0.1,0
0.317491,0,0.1,0
0.317632,0,0.1,0
0.317774,0,0.1,0
0.317915,0,0.1,0
0.318057,0,0.1,0
0.318198,0,0.1,0
0.318339,0,0.1,0
0.318481,0,0.1,0
0.318622,0,0.1,0
0.318764,0,0.1,0
0.318905,0,0.1,0
0.319047,0,0.1,0
0.319188,0,0.1,0
0.319329,0,0.1,0
0.319471,0,0.1,0
0.319612,0,0.1,0
0.319754,0,0.1,0
0.319895,0,0.1,0
0.320037,0,0.1,0
0.320178,0,0.1,0
0.320319,0,0.1,0
0.320461,0,0.1,0
0.320602,0,0.1,0
0.320744,0,0.1,0
0.320885,0,0.1,0
0.321026,0,0.1,0
0.321168,0,0.1,0
0.321309,0,0.1,0
0.321451,0,0.1,0
0.321592,0,0.1,0
0.321734,0,0.1,0
0.321875,0,0.1,0
0.322016,0,0.1,0
0.322158,0,0.1,0
0.322299,0,0.1,0
0.322441,0,0.1,0
0.322582,0,0.1,0
0.322724,0,0.1,0
0.322865,0,0.1,0
0.323006,0,0.1,0
0.323148,0,0.1,0
0.323289,0,0.1,0
0.323431,0,0.1,0
0.323572,0,0.1,0
0.323714,0,0.1,0
0.323855,0,0.1,0
0.323996,0,0.1,0
0.324138,0,0.1,0
0.324279,0,0.1,0
0.324421,0,0.1,0
0.324562,0,0.1,0
0.324703,0,0.1,0
0.324845,0,0.1,0
0.324986,0,0.1,0
0.325128,0,0.1,0
0.325269,0,0.1,0
0.325411,0,0.1,0
0.325552,0,0.1,0
0.325693,0,0.1,0
0.325835,0,0.1,0
0.325976,0,0.1,0
0.326118,0,0.1,0
0.326259,0,0.1,0
0.3264,0,0.1,0
0.326542,0,0.1,0
0.326683,0,0.1,0
0.326825,0,0.1,0
0.326966,0,0.1,0
0.327108,0,0.1,0
0.327249,0,0.1,0
0.32739,0,0.1,0
0.327532,0,0.1,0
0.327673,0,0.1,0
0.327815,0,0.1,0
0.327956,0,0.1,0
0.328098,0,0.1,0
0.328239,0,0.1,0
0.32838,0,0.1,0
0.328522,0,0.1,0
0.328663,0,0.1,0
0.328805,0,0.1,0
0.328946,0,0.1,0
0.329087,0,0.1,0
0.329229,0,0.1,0
0.32937,0,0.1,0
0.329512,0,0.1,0
0.329653,0,0.1,0
0.329795,0,0.1,0
0.329936,0,0.1,0
0.330077,0,0.1,0
0.330219,0,0.1,0
0.33036,0,0.1,0
0.330502,0,0.1,0
0.330643,0,0.1,0
0.330785,0,0.1,0
0.330926,0,0.1,0
0.331067,0,0.1,0
0.331209,0,0.1,0
0.33135,0,0.1,0
0.331492,0,0.1,0
0.331633,0,0.1,0
0.331775,0,0.1,0
0.331916,0,0.1,0
0.332057,0,0.1,0
0.332199,0,0.1,0
0.33234,0,0.1,0
0.332482,0,0.1,0
0.332623,0,0.1,0
0.332764,0,0.1,0
0.332906,0,0.1,0
0.333047,0,0.1,0
0.333189,0,0.1,0
0.33333,0,0.1,0
0.333472,0,0.1,0
0.333613,0,0.1,0
0.333754,0,0.1,0
0.333896,0,0.1,0
0.334037,0,0.1,0
0.334179,0,0.1,0
0.33432,0,0.1,0
0.334462,0,0.1,0
0.334603,0,0.1,0
0.334744,0,0.1,0
0.334886,0,0.1,0
0.335027,0,0.1,0
0.335169,0,0.1,0
0.33531,0,0.1,0
0.335451,0,0.1,0
0.335593,0,0.1,0
0.335734,0,0.1,0
0.335876,0,0.1,0
0.336017,0,0.1,0
0.336159,0,0.1,0
0.3363,0,0.1,0
0.336441,0,0.1,0
0.336583,0,0.1,0
0.336724,0,0.1,0
0.336866,0,0.1,0
0.337007,0,0.1,0
0.337148,0,0.1,0
0.33729,0,0.1,0
0.337431,0,0.1,0
0.337573,0,0.1,0
0.337714,0,0.1,0
0.337856,0,0.1,0
0.337997,0,0.1,0
0.338138,0,0.1,0
0.33828,0,0.1,0
0.338421,0,0.1,0
0.338563,0,0.1,0
0.338704,0,0.1,0
0.338846,0,0.1,0
0.338987,0,0.1,0
0.339128,0,0.1,0
0.33927,0,0.1,0
0.339411,0,0.1,0
0.339553,0,0.1,0
0.339694,0,0.1,0
0.339836,0,0.1,0
0.339977,0,0.1,0
0.340118,0,0.1,0
0.34026,0,0.1,0
0.340401,0,0.1,0
0.340543,0,0.1,0
0.340684,0,0.1,0
0.340825,0,0.1,0
0.340967,0,0.1,0
0.341108,0,0.1,0
0.34125,0,0.1,0
0.341391,0,0.1,0
0.341533,0,0.1,0
0.341674,0,0.1,0
0.341815,0,0.1,0
0.341957,0,0.1,0
0.342098,0,0.1,0
0.34224,0,0.1,0
0.342381,0,0.1,0
0.342523,0,0.1,0
0.342664,0,0.1,0
0.342805,0,0.1,0
0.342947,0,0.1,0
0.343088,0,0.1,0
0.34323,0,0.1,0
0.343371,0,0.1,0
0.343512,0,0.1,0
0.343654,0,0.1,0
0.343795,0,0.1,0
0.343937,0,0.1,0
0.344078,0,0.1,0
0.34422,0,0.1,0
0.344361,0,0.1,0
0.344502,0,0.1,0
0.344644,0,0.1,0
0.344785,0,0.1,0
0.344927,0,0.1,0
0.345068,0,0.1,0
0.34521,0,0.1,0
0.345351,0,0.1,0
0.345492,0,0.1,0
0.345634,0,0.1,0
0.345775,0,0.1,0
0.345917,0,0.1,0
0.346058,0,0.1,0
0.346199,0,0.1,0
0.346341,0,0.1,0
0.346482,0,0.1,0
0.346624,0,0.1,0
0.346765,0,0.1,0
0.346907,0,0.1,0
0.347048,0,0.1,0
0.347189,0,0.1,0
0.347331,0,0.1,0
0.347472,0,0.1,0
0.347614,0,0.1,0
0.347755,0,0.1,0
0.347897,0,0.1,0
0.348038,0,0.1,0
0.348179,0,0.1,0
0.348321,0,0.1,0
0.348462,0,0.1,0
0.348604,0,0.1,0
0.348745,0,0.1,0
0.348886,0,0.1,0
0.349028,0,0.1,0
0.349169,0,0.1,0
0.349311,0,0.1,0
0.349452,0,0.1,0
0.349594,0,0.1,0
0.349735,0,0.1,0
0.349876,0,0.1,0
0.350018,0,0.1,0
0.350159,0,0.1,0
0.350301,0,0.1,0
0.350442,0,0.1,0
0.350584,0,0.1,0
0.350725,0,0.1,0
0.350866,0,0.1,0
0.351008,0,0.1,0
0.351149,0,0.1,0
0.351291,0,0.1,0
0.351432,0,0.1,0
0.351573,0,0.1,0
0.351715,0,0.1,0
0.351856,0,0.1,0
0.351998,0,0.1,0
0.352139,0,0.1,0
0.352281,0,0.1,0
0.352422,0,0.1,0
0.352563,0,0.1,0
0.352705,0,0.1,0
0.352846,0,0.1,0
0.352988,0,0.1,0
0.353129,0,0.1,0
0.353271,0,0.1,0
0.353412,0,0.1,0
0.353553,0,0.1,0
0.353695,0,0.1,0
0.353836,0,0.1,0
0.353978,0,0.1,0
0.354119,0,0.1,0
0.354261,0,0.1,0
0.354402,0,0.1,0
0.354543,0,0.1,0
0.354685,0,0.1,0
0.354826,0,0.1,0
0.354968,0,0.1,0
0.355109,0,0.1,0
0.35525,0,0.1,0
0.355392,0,0.1,0
0.355533,0,0.1,0
0.355675,0,0.1,0
0.355816,0,0.1,0
0.355958,0,0.1,0
0.356099,0,0.1,0
0.35624,0,0.1,0
0.356382,0,0.1,0
0.356523,0,0.1,0
0.356665,0,0.1,0
0.356806,0,0.1,0
0.356948,0,0.1,0
0.357089,0,0.1,0
0.35723,0,0.1,0
0.357372,0,0.1,0
0.357513,0,0.1,0
0.357655,0,0.1,0
0.357796,0,0.1,0
0.357937,0,0.1,0
0.358079,0,0.1,0
0.35822,0,0.1,0
0.358362,0,0.1,0
0.358503,0,0.1,0
0.358645,0,0.1,0
0.358786,0,0.1,0
0.358927,0,0.1,0
0.359069,0,0.1,0
0.35921,0,0.1,0
0.359352,0,0.1,0
0.359493,0,0.1,0
0.359635,0,0.1,0
0.359776,0,0.1,0
0.359917,0,0.1,0
0.360059,0,0.1,0
0.3602,0,0.1,0
0.360342,0,0.1,0
0.360483,0,0.1,0
0.360624,0,0.1,0
0.360766,0,0.1,0
0.360907,0,0.1,0
0.361049,0,0.1,0
0.36119,0,0.1,0
0.361332,0,0.1,0
0.361473,0,0.1,0
0.361614,0,0.1,0
0.361756,0,0.1,0
0.361897,0,0.1,0
0.362039,0,0.1,0
0.36218,0,0.1,0
0.362322,0,0.1,0
0.362463,0,0.1,0
0.362604,0,0.1,0
0.362746,0,0.1,0
0.362887,0,0.1,0
0.363029,0,0.1,0
0.36317,0,0.1,0
0.363311,0,0.1,0
0.363453,0,0.1,0
0.363594,0,0.1,0
0.363736,0,0.1,0
0.363877,0,0.1,0
0.364019,0,0.1,0
0.36416,0,0.1,0
0.364301,0,0.1,0
0.364443,0,0.1,0
0.364584,0,0.1,0
0.364726,0,0.1,0
0.364867,0,0.1,0
0.365009,0,0.1,0
0.36515,0,0.1,0
0.365291,0,0.1,0
0.365433,0,0.1,0
0.365574,0,0.1,0
0.365716,0,0.1,0
0.365857,0,0.1,0
0.365999,0,0.1,0
0.36614,0,0.1,0
0.366281,0,0.1,0
0.366423,0,0.1,0
0.366564,0,0.1,0
0.366706,0,0.1,0
0.366847,0,0.1,0
0.366988,0,0.1,0
0.36713,0,0.1,0
0.367271,0,0.1,0
0.367413,0,0.1,0
0.367554,0,0.1,0
0.367696,0,0.1,0
0.367837,0,0.1,0
0.367978,0,0.1,0
0.36812,0,0.1,0
0.368261,0,0.1,0
0.368403,0,0.1,0
0.368544,0,0.1,0
0.368685,0,0.1,0
0.368827,0,0.1,0
0.368968,0,0.1,0
0.36911,0,0.1,0
0.369251,0,0.1,0
0.369393,0,0.1,0
0.369534,0,0.1,0
0.369675,0,0.1,0
0.369817,0,0.1,0
0.369958,0,0.1,0
0.3701,0,0.1,0
0.370241,0,0.1,0
0.370383,0,0.1,0
0.370524,0,0.1,0
0.370665,0,0.1,0
0.370807,0,0.1,0
0.370948,0,0.1,0
0.37109,0,0.1,0
0.371231,0,0.1,0
0.371372,0,0.1,0
0.371514,0,0.1,0
0.371655,0,0.1,0
0.371797,0,0.1,0
0.371938,0,0.1,0
0.37208,0,0.1,0
0.372221,0,0.1,0
0.372362,0,0.1,0
0.372504,0,0.1,0
0.372645,0,0.1,0
0.372787,0,0.1,0
0.372928,0,0.1,0
0.37307,0,0.1,0
0.373211,0,0.1,0
0.373352,0,0.1,0
0.373494,0,0.1,0
0.373635,0,0.1,0
0.373777,0,0.1,0
0.373918,0,0.1,0
0.374059,0,0.1,0
0.374201,0,0.1,0
0.374342,0,0.1,0
0.374484,0,0.1,0
0.374625,0,0.1,0
0.374767,0,0.1,0
0.374908,0,0.1,0
0.375049,0,0.1,0
0.375191,0,0.1,0
0.375332,0,0.1,0
0.375474,0,0.1,0
0.375615,0,0.1,0
0.375757,0,0.1,0
0.375898,0,0.1,0
0.376039,0,0.1,0
0.376181,0,0.1,0
0.376322,0,0.1,0
0.376464,0,0.1,0
0.376605,0,0.1,0
0.376746,0,0.1,0
0.376888,0,0.1,0
0.377029,0,0.1,0
0.377171,0,0.1,0
0.377312,0,0.1,0
0.377454,0,0.1,0
0.377595,0,0.1,0
0.377736,0,0.1,0
0.377878,0,0.1,0
0.378019,0,0.1,0
0.378161,0,0.1,0
0.378302,0,0.1,0
0.378444,0,0.1,0
0.378585,0,0.1,0
0.378726,0,0.1,0
0.378868,0,0.1,0
0.379009,0,0.1,0
0.379151,0,0.1,0
0.379292,0,0.1,0
0.379434,0,0.1,0
0.379575,0,0.1,0
0.379716,0,0.1,0
0.379858,0,0.1,0
0.379999,0,0.1,0
0.380141,0,0.1,0
0.380282,0,0.1,0
0.380423,0,0.1,0
0.380565,0,0.1,0
0.380706,0,0.1,0
0.380848,0,0.1,0
0.380989,0,0.1,0
0.381131,0,0.1,0
0.381272,0,0.1,0
0.381413,0,0.1,0
0.381555,0,0.1,0
0.381696,0,0.1,0
0.381838,0,0.1,0
0.381979,0,0.1,0
0.382121,0,0.1,0
0.382262,0,0.1,0
0.382403,0,0.1,0
0.382545,0,0.1,0
0.382686,0,0.1,0
0.382828,0,0.1,0
0.382969,0,0.1,0
0.38311,0,0.1,0
0.383252,0,0.1,0
0.383393,0,0.1,0
0.383535,0,0.1,0
0.383676,0,0.1,0
0.383818,0,0.1,0
0.383959,0,0.1,0
0.3841,0,0.1,0
0.384242,0,0.1,0
0.384383,0,0.1,0
0.384525,0,0.1,0
0.384666,0,0.1,0
0.384807,0,0.1,0
0.384949,0,0.1,0
0.38509,0,0.1,0
0.385232,0,0.1,0
0.385373,0,0.1,0
0.385515,2.27007e-30,0.1,0
0.385656,2.27007e-30,0.1,0
0.385797,2.27007e-30,0.1,0
0.385939,2.27007e-30,0.1,0
0.38608,2.27007e-30,0.1,0
0.386222,2.27007e-30,0.1,0
0.386363,2.27007e-30,0.1,0
0.386505,2.27007e-30,0.1,0
0.386646,2.27007e-30,0.1,0
0.386787,2.27007e-30,0.1,0
0.386929,2.27007e-30,0.1,0
0.38707,2.27007e-30,0.1,0
0.387212,2.27007e-30,0.1,0
0.387353,2.27007e-30,0.1,0
0.387495,2.27007e-30,0.1,0
0.387636,2.27007e-30,0.1,0
0.387777,2.27007e-30,0.1,0
0.387919,2.27007e-30,0.1,0
0.38806,2.27007e-30,0.1,0
0.388202,2.27007e-30,0.1,0
0.388343,2.27007e-30,0.1,0
0.388484,2.27007e-30,0.1,0
0.388626,6.41779e-30,0.1,0
0.388767,6.41779e-30,0.1,0
0.388909,6.41779e-30,0.1,0
0.38905,6.41779e-30,0.1,0
0.389192,6.41779e-30,0.1,0
0.389333,6.41779e-30,0.1,0
0.389474,6.41779e-30,0.1,0
0.389616,6.41779e-30,0.1,0
0.389757,6.41779e-30,0.1,0
0.389899,6.41779e-30,0.1,0
0.39004,6.41779e-30,0.1,0
0.390182,6.41779e-30,0.1,0
0.390323,6.41779e-30,0.1,0
0.390464,6.41779e-30,0.1,0
0.390606,6.41779e-30,0.1,0
0.390747,6.41779e-30,0.1,0
0.390889,6.41779e-30,0.1,0
0.39103,6.41779e-30,0.1,0
0.391171,6.41779e-30,0.1,0
0.391313,6.41779e-30,0.1,0
0.391454,6.41779e-30,0.1,0
0.391596,6.41779e-30,0.1,0
0.391737,2.58872e-29,0.1,0
0.391879,2.58872e-29,0.1,0
0.39202,2.58872e-29,0.1,0
0.392161,2.58872e-29,0.1,0
0.392303,2.58872e-29,0.1,0
0.392444,2.58872e-29,0.1,0
0.392586,2.58872e-29,0.1,0
0.392727,2.58872e-29,0.1,0
0.392869,2.58872e-29,0.1,0
0.39301,2.58872e-29,0.1,0
0.393151,2.58872e-29,0.1,0
0.393293,2.58872e-29,0.1,0
0.393434,2.58872e-29,0.1,0
0.393576,2.58872e-29,0.1,0
0.393717,2.58872e-29,0.1,0
0.393858,2.58872e-29,0.1,0
0.394,2.58872e-29,0.1,0
0.394141,2.58872e-29,0.1,0
0.394283,2.58872e-29,0.1,0
0.394424,2.58872e-29,0.1,0
0.394566,2.58872e-29,0.1,0
0.394707,2.58872e-29,0.1,0
0.394848,2.58872e-29,0.1,0
0.39499,2.58872e-29,0.1,0
0.395131,2.58872e-29,0.1,0
0.395273,2.58872e-29,0.1,0
0.395414,6.09875e-29,0.1,0
0.395556,6.09875e-29,0.1,0
0.395697,6.09875e-29,0.1,0
0.395838,6.09875e-29,0.1,0
0.39598,6.09875e-29,0.1,0
0.396121,6.09875e-29,0.1,0
0.396263,6.09875e-29,0.1,0
0.396404,6.09875e-29,0.1,0
0.396545,6.09875e-29,0.1,0
0.396687,6.09875e-29,0.1,0
0.396828,6.09875e-29,0.1,0
0.39697,6.09875e-29,0.1,0
0.397111,6.09875e-29,0.1,0
0.397253,6.09875e-29,0.1,0
0.397394,6.09875e-29,0.1,0
0.397535,6.09875e-29,0.1,0
0.397677,6.09875e-29,0.1,0
0.397818,6.09875e-29,0.1,0
0.39796,6.09875e-29,0.1,0
0.398101,6.09875e-29,0.1,0
0.398243,6.09875e-29,0.1,0
0.398384,6.09875e-29,0.1,0
0.398525,6.09875e-29,0.1,0
0.398667,6.09875e-29,0.1,0
0.398808,6.09875e-29,0.1,0
0.39895,1.2133e-28,0.1,0
0.399091,1.2133e-28,0.1,0
0.399232,1.2133e-28,0.1,0
0.399374,1.2133e-28,0.1,0
0.399515,1.2133e-28,0.1,0
0.399657,1.2133e-28,0.1,0
0.399798,1.2133e-28,0.1,0
0.39994,1.2133e-28,0.1,0
0.400081,1.2133e-28,0.1,0
0.400222,1.2133e-28,0.1,0
0.400364,1.2133e-28,0.1,0
0.400505,1.2133e-28,0.1,0
0.400647,1.2133e-28,0.1,0
0.400788,1.2133e-28,0.1,0
0.40093,1.2133e-28,0.1,0
0.401071,1.2133e-28,0.1,0
0.401212,1.2133e-28,0.1,0
0.401354,1.2133e-28,0.1,0
0.401495,1.2133e-28,0.1,0
0.401637,1.2133e-28,0.1,0
0.401778,1.2133e-28,0.1,0
0.40192,1.2133e-28,0.1,0
0.402061,1.2133e-28,0.1,0
0.402202,2.83142e-28,0.1,0
0.402344,2.83142e-28,0.1,0
0.402485,2.83142e-28,0.1,0
0.402627,2.83142e-28,0.1,0
0.402768,2.83142e-28,0.1,0
0.402909,2.83142e-28,0.1,0
0.403051,2.83142e-28,0.1,0
0.403192,2.83142e-28,0.1,0
0.403334,2.83142e-28,0.1,0
0.403475,2.83142e-28,0.1,0
0.403617,2.83142e-28,0.1,0
0.403758,2.83142e-28,0.1,0
0.403899,2.83142e-28,0.1,0
0.404041,2.83142e-28,0.1,0
0.404182,2.83142e-28,0.1,0
0.404324,2.83142e-28,0.1,0
0.404465,2.83142e-28,0.1,0
0.404606,2.83142e-28,0.1,0
0.404748,2.83142e-28,0.1,0
0.404889,2.83142e-28,0.1,0
0.405031,2.83142e-28,0.1,0
0.405172,2.83142e-28,0.1,0
0.405314,1.06389e-27,0.1,0
0.405455,1.06389e-27,0.1,0
0.405596,1.06389e-27,0.1,0
0.405738,1.06389e-27,0.1,0
0.405879,1.06389e-27,0.1,0
0.406021,1.06389e-27,0.1,0
0.406162,1.06389e-27,0.1,0
0.406304,1.06389e-27,0.1,0
0.406445,1.06389e-27,0.1,0
0.406586,1.06389e-27,0.1,0
0.406728,1.06389e-27,0.1,0
0.406869,1.06389e-27,0.1,0
0.407011,1.06389e-27,0.1,0
0.407152,1.06389e-27,0.1,0
0.407293,1.06389e-27,0.1,0
0.407435,1.06389e-27,0.1,0
0.407576,1.06389e-27,0.1,0
0.407718,1.06389e-27,0.1,0
0.407859,1.06389e-27,0.1,0
0.408001,1.06389e-27,0.1,0
0.408142,1.06389e-27,0.1,0
0.408283,1.06389e-27,0.1,0
0.408425,1.06389e-27,0.1,0
0.408566,1.06389e-27,0.1,0
0.408708,1.06389e-27,0.1,0
0.408849,1.06389e-27,0.1,0
0.408991,2.4401e-27,0.1,0
0.409132,2.4401e-27,0.1,0
0.409273,2.4401e-27,0.1,0
0.409415,2.4401e-27,0.1,0
0.409556,2.4401e-27,0.1,0
0.409698,2.4401e-27,0.1,0
0.409839,2.4401e-27,0.1,0
0.409981,2.4401e-27,0.1,0
0.410122,2.4401e-27,0.1,0
0.410263,2.4401e-27,0.1,0
0.410405,2.4401e-27,0.1,0
0.410546,2.4401e-27,0.1,0
0.410688,2.4401e-27,0.1,0
0.410829,2.4401e-27,0.1,0
0.41097,2.4401e-27,0.1,0
0.411112,2.4401e-27,0.1,0
0.411253,2.4401e-27,0.1,0
0.411395,2.4401e-27,0.1,0
0.411536,2.4401e-27,0.1,0
0.411678,2.4401e-27,0.1,0
0.411819,2.4401e-27,0.1,0
0.41196,2.4401e-27,0.1,0
0.412102,2.4401e-27,0.1,0
0.412243,2.4401e-27,0.1,0
0.412385,2.4401e-27,0.1,0
0.412526,4.78468e-27,0.1,0
0.412668,4.78468e-27,0.1,0
0.412809,4.78468e-27,0.1,0
0.41295,4.78468e-27,0.1,0
0.413092,4.78468e-27,0.1,0
0.413233,4.78468e-27,0.1,0
0.413375,4.78468e-27,0.1,0
0.413516,4.78468e-27,0.1,0
0.413657,4.78468e-27,0.1,0
0.413799,4.78468e-27,0.1,0
0.41394,4.78468e-27,0.1,0
0.414082,4.78468e-27,0.1,0
0.414223,4.78468e-27,0.1,0
0.414365,4.78468e-27,0.1,0
0.414506,4.78468e-27,0.1,0
0.414647,4.78468e-27,0.1,0
0.414789,4.78468e-27,0.1,0
0.41493,4.78468e-27,0.1,0
0.415072,4.78468e-27,0.1,0
0.415213,4.78468e-27,0.1,0
0.415355,4.78468e-27,0.1,0
0.415496,4.78468e-27,0.1,0
0.415637,1.08675e-26,0.1,0
0.415779,1.08675e-26,0.1,0
0.41592,1.08675e-26,0.1,0
0.416062,1.08675e-26,0.1,0
0.416203,1.08675e-26,0.1,0
0.416344,1.08675e-26,0.1,0
0.416486,1.08675e-26,0.1,0
0.416627,1.08675e-26,0.1,0
0.416769,1.08675e-26,0.1,0
0.41691,1.08675e-26,0.1,0
0.417052,1.08675e-26,0.1,0
0.417193,1.08675e-26,0.1,0
0.417334,1.08675e-26,0.1,0
0.417476,1.08675e-26,0.1,0
0.417617,1.08675e-26,0.1,0
0.417759,1.08675e-26,0.1,0
0.4179,1.08675e-26,0.1,0
0.418042,1.08675e-26,0.1,0
0.418183,1.08675e-26,0.1,0
0.418324,1.08675e-26,0.1,0
0.418466,1.08675e-26,0.1,0
0.418607,1.08675e-26,0.1,0
0.418749,1.08675e-26,0.1,0
0.41889,3.89513e-26,0.1,0
0.419031,3.89513e-26,0.1,0
0.419173,3.89513e-26,0.1,0
0.419314,3.89513e-26,0.1,0
0.419456,3.89513e-26,0.1,0
0.419597,3.89513e-26,0.1,0
0.419739,3.89513e-26,0.1,0
0.41988,3.89513e-26,0.1,0
0.420021,3.89513e-26,0.1,0
0.420163,3.89513e-26,0.1,0
0.420304,3.89513e-26,0.1,0
0.420446,3.89513e-26,0.1,0
0.420587,3.89513e-26,0.1,0
0.420729,3.89513e-26,0.1,0
0.42087,3.89513e-26,0.1,0
0.421011,3.89513e-26,0.1,0
0.421153,3.89513e-26,0.1,0
0.421294,3.89513e-26,0.1,0
0.421436,3.89513e-26,0.1,0
0.421577,3.89513e-26,0.1,0
0.421719,3.89513e-26,0.1,0
0.42186,3.89513e-26,0.1,0
0.422001,3.89513e-26,0.1,0
0.422143,3.89513e-26,0.1,0
0.422284,3.89513e-26,0.1,0
0.422426,8.70379e-26,0.1,0
0.422567,8.70379e-26,0.1,0
0.422708,8.70379e-26,0.1,0
0.42285,8.70379e-26,0.1,0
0.422991,8.70379e-26,0.1,0
0.423133,8.70379e-26,0.1,0
0.423274,8.70379e-26,0.1,0
0.423416,8.70379e-26,0.1,0
0.423557,8.70379e-26,0.1,0
0.423698,8.70379e-26,0.1,0
0.42384,8.70379e-26,0.1,0
0.423981,8.70379e-26,0.1,0
0.424123,8.70379e-26,0.1,0
0.424264,8.70379e-26,0.1,0
0.424406,8.70379e-26,0.1,0
0.424547,8.70379e-26,0.1,0
0.424688,8.70379e-26,0.1,0
0.42483,8.70379e-26,0.1,0
0.424971,8.70379e-26,0.1,0
0.425113,8.70379e-26,0.1,0
0.425254,8.70379e-26,0.1,0
0.425395,8.70379e-26,0.1,0
0.425537,8.70379e-26,0.1,0
0.425678,8.70379e-26,0.1,0
0.42582,8.70379e-26,0.1,0
0.425961,8.70379e-26,0.1,0
0.426103,1.67841e-25,0.1,0
0.426244,1.67841e-25,0.1,0
0.426385,1.67841e-25,0.1,0
0.426527,1.67841e-25,0.1,0
0.426668,1.67841e-25,0.1,0
0.42681,1.67841e-25,0.1,0
0.426951,1.67841e-25,0.1,0
0.427092,1.67841e-25,0.1,0
0.427234,1.67841e-25,0.1,0
0.427375,1.67841e-25,0.1,0
0.427517,1.67841e-25,0.1,0
0.427658,1.67841e-25,0.1,0
0.4278,1.67841e-25,0.1,0
0.427941,1.67841e-25,0.1,0
0.428082,1.67841e-25,0.1,0
0.428224,1.67841e-25,0.1,0
0.428365,1.67841e-25,0.1,0
0.428507,1.67841e-25,0.1,0
0.428648,1.67841e-25,0.1,0
0.42879,1.67841e-25,0.1,0
0.428931,1.67841e-25,0.1,0
0.429072,1.67841e-25,0.1,0
0.429214,3.71346e-25,0.1,0
0.429355,3.71346e-25,0.1,0
0.429497,3.71346e-25,0.1,0
0.429638,3.71346e-25,0.1,0
0.429779,3.71346e-25,0.1,0
0.429921,3.71346e-25,0.1,0
0.430062,3.71346e-25,0.1,0
0.430204,3.71346e-25,0.1,0
0.430345,3.71346e-25,0.1,0
0.430487,3.71346e-25,0.1,0
0.430628,3.71346e-25,0.1,0
0.430769,3.71346e-25,0.1,0
0.430911,3.71346e-25,0.1,0
0.431052,3.71346e-25,0.1,0
0.431194,3.71346e-25,0.1,0
0.431335,3.71346e-25,0.1,0
0.431477,3.71346e-25,0.1,0
0.431618,3.71346e-25,0.1,0
0.431759,3.71346e-25,0.1,0
0.431901,3.71346e-25,0.1,0
0.432042,3.71346e-25,0.1,0
0.432184,3.71346e-25,0.1,0
0.432325,1.26783e-24,0.1,0
0.432467,1.26783e-24,0.1,0
0.432608,1.26783e-24,0.1,0
0.432749,1.26783e-24,0.1,0
0.432891,1.26783e-24,0.1,0
0.433032,1.26783e-24,0.1,0
0.433174,1.26783e-24,0.1,0
0.433315,1.26783e-24,0.1,0
0.433456,1.26783e-24,0.1,0
0.433598,1.26783e-24,0.1,0
0.433739,1.26783e-24,0.1,0
0.433881,1.26783e-24,0.1,0
0.434022,1.26783e-24,0.1,0
0.434164,1.26783e-24,0.1,0
0.434305,1.26783e-24,0.1,0
0.434446,1.26783e-24,0.1,0
0.434588,1.26783e-24,0.1,0
0.434729,1.26783e-24,0.1,0
0.434871,1.26783e-24,0.1,0
0.435012,1.26783e-24,0.1,0
0.435154,1.26783e-24,0.1,0
0.435295,1.26783e-24,0.1,0
0.435436,1.26783e-24,0.1,0
0.435578,1.26783e-24,0.1,0
0.435719,1.26783e-24,0.1,0
0.435861,1.26783e-24,0.1,0
0.436002,2.75788e-24,0.1,0
0.436143,2.75788e-24,0.1,0
0.436285,2.75788e-24,0.1,0
0.436426,2.75788e-24,0.1,0
0.436568,2.75788e-24,0.1,0
0.436709,2.75788e-24,0.1,0
0.436851,2.75788e-24,0.1,0
0.436992,2.75788e-24,0.1,0
0.437133,2.75788e-24,0.1,0
0.437275,2.75788e-24,0.1,0
0.437416,2.75788e-24,0.1,0
0.437558,2.75788e-24,0.1,0
0.437699,2.75788e-24,0.1,0
0.437841,2.75788e-24,0.1,0
0.437982,2.75788e-24,0.1,0
0.438123,2.75788e-24,0.1,0
0.438265,2.75788e-24,0.1,0
0.438406,2.75788e-24,0.1,0
0.438548,2.75788e-24,0.1,0
0.438689,2.75788e-24,0.1,0
0.43883,2.75788e-24,0.1,0
0.438972,2.75788e-24,0.1,0
0.439113,2.75788e-24,0.1,0
0.439255,2.75788e-24,0.1,0
0.439396,2.75788e-24,0.1,0
0.439538,5.22735e-24,0.1,0
0.439679,5.22735e-24,0.1,0
0.43982,5.22735e-24,0.1,0
0.439962,5.22735e-24,0.1,0
0.440103,5.22735e-24,0.1,0
0.440245,5.22735e-24,0.1,0
0.440386,5.22735e-24,0.1,0
0.440528,5.22735e-24,0.1,0
0.440669,5.22735e-24,0.1,0
0.44081,5.22735e-24,0.1,0
0.440952,5.22735e-24,0.1,0
0.441093,5.22735e-24,0.1,0
0.441235,5.22735e-24,0.1,0
0.441376,5.22735e-24,0.1,0
0.441518,5.22735e-24,0.1,0
0.441659,5.22735e-24,0.1,0
0.4418,5.22735e-24,0.1,0
0.441942,5.22735e-24,0.1,0
0.442083,5.22735e-24,0.1,0
0.442225,5.22735e-24,0.1,0
0.442366,5.22735e-24,0.1,0
0.442507,5.22735e-24,0.1,0
0.442649,5.22735e-24,0.1,0
0.44279,1.12512e-23,0.1,0
0.442932,1.12512e-23,0.1,0
0.443073,1.12512e-23,0.1,0
0.443215,1.12512e-23,0.1,0
0.443356,1.12512e-23,0.1,0
0.443497,1.12512e-23,0.1,0
0.443639,1.12512e-23,0.1,0
0.44378,1.12512e-23,0.1,0
0.443922,1.12512e-23,0.1,0
0.444063,1.12512e-23,0.1,0
0.444205,1.12512e-23,0.1,0
0.444346,1.12512e-23,0.1,0
0.444487,1.12512e-23,0.1,0
0.444629,1.12512e-23,0.1,0
0.44477,1.12512e-23,0.1,0
0.444912,1.12512e-23,0.1,0
0.445053,1.12512e-23,0.1,0
0.445194,1.12512e-23,0.1,0
0.445336,1.12512e-23,0.1,0
0.445477,1.12512e-23,0.1,0
0.445619,1.12512e-23,0.1,0
0.44576,1.12512e-23,0.1,0
0.445902,3.65559e-23,0.1,2.27386e-30
0.446043,3.65559e-23,0.1,2.27386e-30
0.446184,3.65559e-23,0.1,2.27386e-30
0.446326,3.65559e-23,0.1,2.27386e-30
0.446467,3.65559e-23,0.1,2.27386e-30
0.446609,3.65559e-23,0.1,2.27386e-30
0.44675,3.65559e-23,0.1,2.27386e-30
0.446891,3.65559e-23,0.1,2.27386e-30
0.447033,3.65559e-23,0.1,2.27386e-30
0.447174,3.65559e-23,0.1,2.27386e-30
0.447316,3.65559e-23,0.1,2.27386e-30
0.447457,3.65559e-23,0.1,2.27386e-30
0.447599,3.65559e-23,0.1,2.27386e-30
0.44774,3.65559e-23,0.1,2.27386e-30
0.447881,3.65559e-23,0.1,2.27386e-30
0.448023,3.65559e-23,0.1,2.27386e-30
0.448164,3.65559e-23,0.1,2.27386e-30
0.448306,3.65559e-23,0.1,2.27386e-30
0.448447,3.65559e-23,0.1,2.27386e-30
0.448589,3.65559e-23,0.1,2.27386e-30
0.44873,3.65559e-23,0.1,2.27386e-30
0.448871,3.65559e-23,0.1,4.30932e-30
0.449013,3.65559e-23,0.1,4.30932e-30
0.449154,3.65559e-23,0.1,4.30932e-30
0.449296,3.65559e-23,0.1,4.30932e-30
0.449437,7.73018e-23,0.1,4.30932e-30
0.449578,7.73018e-23,0.1,4.30932e-30
0.44972,7.73018e-23,0.1,4.30932e-30
0.449861,7.73018e-23,0.1,4.30932e-30
0.450003,7.73018e-23,0.1,4.30932e-30
0.450144,7.73018e-23,0.1,4.30932e-30
0.450286,7.73018e-23,0.1,9.77444e-30
0.450427,7.73018e-23,0.1,9.77444e-30
0.450568,7.73018e-23,0.1,9.77444e-30
0.45071,7.73018e-23,0.1,9.77444e-30
0.450851,7.73018e-23,0.1,9.77444e-30
0.450993,7.73018e-23,0.1,9.77444e-30
0.451134,7.73018e-23,0.1,9.77444e-30
0.451276,7.73018e-23,0.1,9.77444e-30
0.451417,7.73018e-23,0.1,9.77444e-30
0.451558,7.73018e-23,0.1,9.77444e-30
0.4517,7.73018e-23,0.1,9.77444e-30
0.451841,7.73018e-23,0.1,9.77444e-30
0.451983,7.73018e-23,0.1,9.77444e-30
0.452124,7.73018e-23,0.1,9.77444e-30
0.452266,7.73018e-23,0.1,9.77444e-30
0.452407,7.73018e-23,0.1,9.77444e-30
0.452548,7.73018e-23,0.1,9.77444e-30
0.45269,7.73018e-23,0.1,9.77444e-30
0.452831,7.73018e-23,0.1,9.77444e-30
0.452973,7.73018e-23,0.1,9.77444e-30
0.453114,1.43799e-22,0.1,9.77444e-30
0.453255,1.43799e-22,0.1,9.77444e-30
0.453397,1.43799e-22,0.1,9.77444e-30
0.453538,1.43799e-22,0.1,9.77444e-30
0.45368,1.43799e-22,0.1,9.77444e-30
0.453821,1.43799e-22,0.1,9.77444e-30
0.453963,1.43799e-22,0.1,2.13509e-29
0.454104,1.43799e-22,0.1,2.13509e-29
0.454245,1.43799e-22,0.1,2.13509e-29
0.454387,1.43799e-22,0.1,2.13509e-29
0.454528,1.43799e-22,0.1,2.13509e-29
0.45467,1.43799e-22,0.1,2.13509e-29
0.454811,1.43799e-22,0.1,2.13509e-29
0.454953,1.43799e-22,0.1,2.13509e-29
0.455094,1.43799e-22,0.1,5.2606e-29
0.455235,1.43799e-22,0.1,5.2606e-29
0.455377,1.43799e-22,0.1,5.2606e-29
0.455518,1.43799e-22,0.1,5.2606e-29
0.45566,1.43799e-22,0.1,9.22865e-29
0.455801,1.43799e-22,0.1,9.22865e-29
0.455942,1.43799e-22,0.1,9.22865e-29
0.456084,1.43799e-22,0.1,9.22865e-29
0.456225,3.00847e-22,0.1,9.22865e-29
0.456367,3.00847e-22,0.1,9.22865e-29
0.456508,3.00847e-22,0.1,9.22865e-29
0.45665,3.00847e-22,0.1,9.22865e-29
0.456791,3.00847e-22,0.1,9.22865e-29
0.456932,3.00847e-22,0.1,9.22865e-29
0.457074,3.00847e-22,0.1,9.22865e-29
0.457215,3.00847e-22,0.1,9.22865e-29
0.457357,3.00847e-22,0.1,9.22865e-29
0.457498,3.00847e-22,0.1,9.22865e-29
0.45764,3.00847e-22,0.1,9.22865e-29
0.457781,3.00847e-22,0.1,9.22865e-29
0.457922,3.00847e-22,0.1,9.22865e-29
0.458064,3.00847e-22,0.1,9.22865e-29
0.458205,3.00847e-22,0.1,9.22865e-29
0.458347,3.00847e-22,0.1,9.22865e-29
0.458488,3.00847e-22,0.1,9.22865e-29
0.458629,3.00847e-22,0.1,9.22865e-29
0.458771,3.00847e-22,0.1,9.22865e-29
0.458912,3.00847e-22,0.1,9.22865e-29
0.459054,3.00847e-22,0.1,9.22865e-29
0.459195,3.00847e-22,0.1,9.22865e-29
0.459337,9.29736e-22,0.1,9.22865e-29
0.459478,9.29736e-22,0.1,9.22865e-29
0.459619,9.29736e-22,0.1,9.22865e-29
0.459761,9.29736e-22,0.1,9.22865e-29
0.459902,9.29736e-22,0.1,2.18491e-28
0.460044,9.29736e-22,0.1,2.18491e-28
0.460185,9.29736e-22,0.1,2.18491e-28
0.460327,9.29736e-22,0.1,2.18491e-28
0.460468,9.29736e-22,0.1,2.18491e-28
0.460609,9.29736e-22,0.1,2.18491e-28
0.460751,9.29736e-22,0.1,2.18491e-28
0.460892,9.29736e-22,0.1,2.18491e-28
0.461034,9.29736e-22,0.1,2.18491e-28
0.461175,9.29736e-22,0.1,2.18491e-28
0.461316,9.29736e-22,0.1,2.18491e-28
0.461458,9.29736e-22,0.1,2.18491e-28
0.461599,9.29736e-22,0.1,2.18491e-28
0.461741,9.29736e-22,0.1,2.18491e-28
0.461882,9.29736e-22,0.1,2.18491e-28
0.462024,9.29736e-22,0.1,2.18491e-28
0.462165,9.29736e-22,0.1,2.18491e-28
0.462306,9.29736e-22,0.1,2.18491e-28
0.462448,9.29736e-22,0.1,2.18491e-28
0.462589,9.29736e-22,0.1,2.18491e-28
0.462731,9.29736e-22,0.1,2.18491e-28
0.462872,9.29736e-22,0.1,3.73745e-28
0.463014,1.90991e-21,0.1,3.73745e-28
0.463155,1.90991e-21,0.1,3.73745e-28
0.463296,1.90991e-21,0.1,3.73745e-28
0.463438,1.90991e-21,0.1,3.73745e-28
0.463579,1.90991e-21,0.1,3.73745e-28
0.463721,1.90991e-21,0.1,3.73745e-28
0.463862,1.90991e-21,0.1,3.73745e-28
0.464004,1.90991e-21,0.1,3.73745e-28
0.464145,1.90991e-21,0.1,3.73745e-28
0.464286,1.90991e-21,0.1,3.73745e-28
0.464428,1.90991e-21,0.1,8.48876e-28
0.464569,1.90991e-21,0.1,8.48876e-28
0.464711,1.90991e-21,0.1,8.48876e-28
0.464852,1.90991e-21,0.1,8.48876e-28
0.464993,1.90991e-21,0.1,8.48876e-28
0.465135,1.90991e-21,0.1,8.48876e-28
0.465276,1.90991e-21,0.1,8.48876e-28
0.465418,1.90991e-21,0.1,8.48876e-28
0.465559,1.90991e-21,0.1,8.48876e-28
0.465701,1.90991e-21,0.1,8.48876e-28
0.465842,1.90991e-21,0.1,8.48876e-28
0.465983,1.90991e-21,0.1,8.48876e-28
0.466125,1.90991e-21,0.1,8.48876e-28
0.466266,1.90991e-21,0.1,8.48876e-28
0.466408,1.90991e-21,0.1,8.48876e-28
0.466549,1.90991e-21,0.1,8.48876e-28
0.46669,3.48472e-21,0.1,8.48876e-28
0.466832,3.48472e-21,0.1,8.48876e-28
0.466973,3.48472e-21,0.1,8.48876e-28
0.467115,3.48472e-21,0.1,1.64294e-27
0.467256,3.48472e-21,0.1,1.64294e-27
0.467398,3.48472e-21,0.1,1.64294e-27
0.467539,3.48472e-21,0.1,1.64294e-27
0.46768,3.48472e-21,0.1,1.64294e-27
0.467822,3.48472e-21,0.1,1.64294e-27
0.467963,3.48472e-21,0.1,1.64294e-27
0.468105,3.48472e-21,0.1,1.64294e-27
0.468246,3.48472e-21,0.1,1.64294e-27
0.468388,3.48472e-21,0.1,1.64294e-27
0.468529,3.48472e-21,0.1,3.4685e-27
0.46867,3.48472e-21,0.1,3.4685e-27
0.468812,3.48472e-21,0.1,3.4685e-27
0.468953,3.48472e-21,0.1,3.4685e-27
0.469095,3.48472e-21,0.1,3.4685e-27
0.469236,3.48472e-21,0.1,3.4685e-27
0.469377,3.48472e-21,0.1,5.75979e-27
0.469519,3.48472e-21,0.1,5.75979e-27
0.46966,3.48472e-21,0.1,5.75979e-27
0.469802,7.07827e-21,0.1,5.75979e-27
0.469943,7.07827e-21,0.1,5.75979e-27
0.470085,7.07827e-21,0.1,5.75979e-27
0.470226,7.07827e-21,0.1,5.75979e-27
0.470367,7.07827e-21,0.1,5.75979e-27
0.470509,7.07827e-21,0.1,5.75979e-27
0.47065,7.07827e-21,0.1,5.75979e-27
0.470792,7.07827e-21,0.1,5.75979e-27
0.470933,7.07827e-21,0.1,5.75979e-27
0.471075,7.07827e-21,0.1,5.75979e-27
0.471216,7.07827e-21,0.1,5.75979e-27
0.471357,7.07827e-21,0.1,5.75979e-27
0.471499,7.07827e-21,0.1,5.75979e-27
0.47164,7.07827e-21,0.1,5.75979e-27
0.471782,7.07827e-21,0.1,5.75979e-27
0.471923,7.07827e-21,0.1,5.75979e-27
0.472064,7.07827e-21,0.1,5.75979e-27
0.472206,7.07827e-21,0.1,5.75979e-27
0.472347,7.07827e-21,0.1,5.75979e-27
0.472489,7.07827e-21,0.1,5.75979e-27
0.47263,7.07827e-21,0.1,1.21755e-26
0.472772,7.07827e-21,0.1,1.21755e-26
0.472913,2.07873e-20,0.1,1.21755e-26
0.473054,2.07873e-20,0.1,1.21755e-26
0.473196,2.07873e-20,0.1,1.21755e-26
0.473337,2.07873e-20,0.1,1.21755e-26
0.473479,2.07873e-20,0.1,1.21755e-26
0.47362,2.07873e-20,0.1,1.21755e-26
0.473762,2.07873e-20,0.1,1.21755e-26
0.473903,2.07873e-20,0.1,1.21755e-26
0.474044,2.07873e-20,0.1,1.21755e-26
0.474186,2.07873e-20,0.1,1.21755e-26
0.474327,2.07873e-20,0.1,1.21755e-26
0.474469,2.07873e-20,0.1,1.21755e-26
0.47461,2.07873e-20,0.1,1.21755e-26
0.474751,2.07873e-20,0.1,1.21755e-26
0.474893,2.07873e-20,0.1,1.21755e-26
0.475034,2.07873e-20,0.1,1.21755e-26
0.475176,2.07873e-20,0.1,1.21755e-26
0.475317,2.07873e-20,0.1,1.21755e-26
0.475459,2.07873e-20,0.1,1.97812e-26
0.4756,2.07873e-20,0.1,1.97812e-26
0.475741,2.07873e-20,0.1,1.97812e-26
0.475883,2.07873e-20,0.1,1.97812e-26
0.476024,2.07873e-20,0.1,1.97812e-26
0.476166,2.07873e-20,0.1,1.97812e-26
0.476307,2.07873e-20,0.1,1.97812e-26
0.476449,2.07873e-20,0.1,1.97812e-26
0.47659,4.14527e-20,0.1,1.97812e-26
0.476731,4.14527e-20,0.1,1.97812e-26
0.476873,4.14527e-20,0.1,4.22838e-26
0.477014,4.14527e-20,0.1,4.22838e-26
0.477156,4.14527e-20,0.1,4.22838e-26
0.477297,4.14527e-20,0.1,4.22838e-26
0.477438,4.14527e-20,0.1,4.22838e-26
0.47758,4.14527e-20,0.1,4.22838e-26
0.477721,4.14527e-20,0.1,4.22838e-26
0.477863,4.14527e-20,0.1,4.22838e-26
0.478004,4.14527e-20,0.1,4.22838e-26
0.478146,4.14527e-20,0.1,4.22838e-26
0.478287,4.14527e-20,0.1,4.22838e-26
0.478428,4.14527e-20,0.1,4.22838e-26
0.47857,4.14527e-20,0.1,4.22838e-26
0.478711,4.14527e-20,0.1,4.22838e-26
0.478853,4.14527e-20,0.1,4.22838e-26
0.478994,4.14527e-20,0.1,4.22838e-26
0.479136,4.14527e-20,0.1,4.22838e-26
0.479277,4.14527e-20,0.1,4.22838e-26
0.479418,4.14527e-20,0.1,4.22838e-26
0.47956,4.14527e-20,0.1,4.22838e-26
0.479701,4.14527e-20,0.1,4.22838e-26
0.479843,4.14527e-20,0.1,8.15361e-26
0.479984,4.14527e-20,0.1,8.15361e-26
0.480126,7.40585e-20,0.1,8.15361e-26
0.480267,7.40585e-20,0.1,8.15361e-26
0.480408,7.40585e-20,0.1,8.15361e-26
0.48055,7.40585e-20,0.1,8.15361e-26
0.480691,7.40585e-20,0.1,8.15361e-26
0.480833,7.40585e-20,0.1,8.15361e-26
0.480974,7.40585e-20,0.1,8.15361e-26
0.481115,7.40585e-20,0.1,8.15361e-26
0.481257,7.40585e-20,0.1,1.76555e-25
0.481398,7.40585e-20,0.1,1.76555e-25
0.48154,7.40585e-20,0.1,1.76555e-25
0.481681,7.40585e-20,0.1,1.76555e-25
0.481823,7.40585e-20,0.1,2.90149e-25
0.481964,7.40585e-20,0.1,2.90149e-25
0.482105,7.40585e-20,0.1,2.90149e-25
0.482247,7.40585e-20,0.1,2.90149e-25
0.482388,7.40585e-20,0.1,2.90149e-25
0.48253,7.40585e-20,0.1,2.90149e-25
0.482671,7.40585e-20,0.1,2.90149e-25
0.482813,7.40585e-20,0.1,2.90149e-25
0.482954,7.40585e-20,0.1,2.90149e-25
0.483095,7.40585e-20,0.1,2.90149e-25
0.483237,7.40585e-20,0.1,2.90149e-25
0.483378,1.4594e-19,0.1,2.90149e-25
0.48352,1.4594e-19,0.1,2.90149e-25
0.483661,1.4594e-19,0.1,2.90149e-25
0.483802,1.4594e-19,0.1,2.90149e-25
0.483944,1.4594e-19,0.1,2.90149e-25
0.484085,1.4594e-19,0.1,2.90149e-25
0.484227,1.4594e-19,0.1,2.90149e-25
0.484368,1.4594e-19,0.1,2.90149e-25
0.48451,1.4594e-19,0.1,2.90149e-25
0.484651,1.4594e-19,0.1,2.90149e-25
0.484792,1.4594e-19,0.1,2.90149e-25
0.484934,1.4594e-19,0.1,2.90149e-25
0.485075,1.4594e-19,0.1,2.90149e-25
0.485217,1.4594e-19,0.1,2.90149e-25
0.485358,1.4594e-19,0.1,2.90149e-25
0.4855,1.4594e-19,0.1,2.90149e-25
0.485641,1.4594e-19,0.1,2.90149e-25
0.485782,1.4594e-19,0.1,6.31164e-25
0.485924,1.4594e-19,0.1,6.31164e-25
0.486065,1.4594e-19,0.1,6.31164e-25
0.486207,1.4594e-19,0.1,6.31164e-25
0.486348,1.4594e-19,0.1,6.31164e-25
0.486489,4.06928e-19,0.1,6.31164e-25
0.486631,4.06928e-19,0.1,6.31164e-25
0.486772,4.06928e-19,0.1,6.31164e-25
0.486914,4.06928e-19,0.1,6.31164e-25
0.487055,4.06928e-19,0.1,6.31164e-25
0.487197,4.06928e-19,0.1,6.31164e-25
0.487338,4.06928e-19,0.1,6.31164e-25
0.487479,4.06928e-19,0.1,6.31164e-25
0.487621,4.06928e-19,0.1,6.31164e-25
0.487762,4.06928e-19,0.1,6.31164e-25
0.487904,4.06928e-19,0.1,6.31164e-25
0.488045,4.06928e-19,0.1,6.31164e-25
0.488187,4.06928e-19,0.1,6.31164e-25
0.488328,4.06928e-19,0.1,6.31164e-25
0.488469,4.06928e-19,0.1,1.02346e-24
0.488611,4.06928e-19,0.1,1.02346e-24
0.488752,4.06928e-19,0.1,1.02346e-24
0.488894,4.06928e-19,0.1,1.02346e-24
0.489035,4.06928e-19,0.1,1.02346e-24
0.489176,4.06928e-19,0.1,1.02346e-24
0.489318,4.06928e-19,0.1,1.02346e-24
0.489459,4.06928e-19,0.1,1.02346e-24
0.489601,4.06928e-19,0.1,1.02346e-24
0.489742,4.06928e-19,0.1,1.02346e-24
0.489884,4.06928e-19,0.1,1.02346e-24
0.490025,7.85983e-19,0.1,2.18641e-24
0.490166,7.85983e-19,0.1,2.18641e-24
0.490308,7.85983e-19,0.1,2.18641e-24
0.490449,7.85983e-19,0.1,2.18641e-24
0.490591,7.85983e-19,0.1,2.18641e-24
0.490732,7.85983e-19,0.1,2.18641e-24
0.490874,7.85983e-19,0.1,2.18641e-24
0.491015,7.85983e-19,0.1,2.18641e-24
0.491156,7.85983e-19,0.1,2.18641e-24
0.491298,7.85983e-19,0.1,2.18641e-24
0.491439,7.85983e-19,0.1,2.18641e-24
0.491581,7.85983e-19,0.1,2.18641e-24
0.491722,7.85983e-19,0.1,2.18641e-24
0.491863,7.85983e-19,0.1,2.18641e-24
0.492005,7.85983e-19,0.1,2.18641e-24
0.492146,7.85983e-19,0.1,2.18641e-24
0.492288,7.85983e-19,0.1,2.18641e-24
0.492429,7.85983e-19,0.1,2.18641e-24
0.492571,7.85983e-19,0.1,2.18641e-24
0.492712,7.85983e-19,0.1,2.18641e-24
0.492853,7.85983e-19,0.1,2.18641e-24
0.492995,7.85983e-19,0.1,2.18641e-24
0.493136,7.85983e-19,0.1,2.18641e-24
0.493278,7.85983e-19,0.1,3.59299e-24
0.493419,7.85983e-19,0.1,3.59299e-24
0.493561,7.85983e-19,0.1,3.59299e-24
0.493702,1.37587e-18,0.1,3.59299e-24
0.493843,1.37587e-18,0.1,7.09084e-24
0.493985,1.37587e-18,0.1,7.09084e-24
0.494126,1.37587e-18,0.1,1.10067e-23
0.494268,1.37587e-18,0.1,1.10067e-23
0.494409,1.37587e-18,0.1,1.10067e-23
0.49455,1.37587e-18,0.1,1.10067e-23
0.494692,1.37587e-18,0.1,1.10067e-23
0.494833,1.37587e-18,0.1,1.10067e-23
0.494975,1.37587e-18,0.1,1.10067e-23
0.495116,1.37587e-18,0.1,1.10067e-23
0.495258,1.37587e-18,0.1,1.10067e-23
0.495399,1.37587e-18,0.1,1.10067e-23
0.49554,1.37587e-18,0.1,1.10067e-23
0.495682,1.37587e-18,0.1,1.10067e-23
0.495823,1.37587e-18,0.1,1.10067e-23
0.495965,1.37587e-18,0.1,1.10067e-23
0.496106,1.37587e-18,0.1,1.10067e-23
0.496248,1.37587e-18,0.1,1.10067e-23
0.496389,1.37587e-18,0.1,1.10067e-23
0.49653,1.37587e-18,0.1,1.10067e-23
0.496672,1.37587e-18,0.1,1.10067e-23
0.496813,2.62486e-18,0.1,1.10067e-23
0.496955,2.62486e-18,0.1,1.10067e-23
0.497096,2.62486e-18,0.1,1.10067e-23
0.497237,2.62486e-18,0.1,1.10067e-23
0.497379,2.62486e-18,0.1,1.10067e-23
0.49752,2.62486e-18,0.1,2.10797e-23
0.497662,2.62486e-18,0.1,2.10797e-23
0.497803,2.62486e-18,0.1,2.10797e-23
0.497945,2.62486e-18,0.1,2.10797e-23
0.498086,2.62486e-18,0.1,2.10797e-23
0.498227,2.62486e-18,0.1,2.10797e-23
0.498369,2.62486e-18,0.1,2.10797e-23
0.49851,2.62486e-18,0.1,2.10797e-23
0.498652,2.62486e-18,0.1,2.10797e-23
0.498793,2.62486e-18,0.1,2.10797e-23
0.498935,2.62486e-18,0.1,2.10797e-23
0.499076,2.62486e-18,0.1,2.10797e-23
0.499217,2.62486e-18,0.1,3.21021e-23
0.499359,2.62486e-18,0.1,3.21021e-23
0.4995,2.62486e-18,0.1,3.21021e-23
0.499642,2.62486e-18,0.1,3.21021e-23
0.499783,2.62486e-18,0.1,3.21021e-23
0.499925,6.94465e-18,0.1,3.21021e-23
0.500066,6.94465e-18,0.1,3.21021e-23
0.500207,6.94465e-18,0.1,3.21021e-23
0.500349,6.94465e-18,0.1,3.21021e-23
0.50049,6.94465e-18,0.1,3.21021e-23
0.500632,6.94465e-18,0.1,3.21021e-23
0.500773,6.94465e-18,0.1,3.21021e-23
0.500914,6.94465e-18,0.1,3.21021e-23
0.501056,6.94465e-18,0.1,3.21021e-23
0.501197,6.94465e-18,0.1,3.21021e-23
0.501339,6.94465e-18,0.1,6.0683e-23
0.50148,6.94465e-18,0.1,6.0683e-23
0.501622,6.94465e-18,0.1,6.0683e-23
0.501763,6.94465e-18,0.1,6.0683e-23
0.501904,6.94465e-18,0.1,6.0683e-23
0.502046,6.94465e-18,0.1,6.0683e-23
0.502187,6.94465e-18,0.1,6.0683e-23
0.502329,6.94465e-18,0.1,6.0683e-23
0.50247,6.94465e-18,0.1,6.0683e-23
0.502612,6.94465e-18,0.1,6.0683e-23
0.502753,6.94465e-18,0.1,6.0683e-23
0.502894,6.94465e-18,0.1,6.0683e-23
0.503036,6.94465e-18,0.1,6.0683e-23
0.503177,6.94465e-18,0.1,6.0683e-23
0.503319,6.94465e-18,0.1,6.0683e-23
0.50346,6.94465e-18,0.1,6.0683e-23
0.503601,1.29836e-17,0.1,6.0683e-23
0.503743,1.29836e-17,0.1,6.0683e-23
0.503884,1.29836e-17,0.1,6.0683e-23
0.504026,1.29836e-17,0.1,6.0683e-23
0.504167,1.29836e-17,0.1,6.0683e-23
0.504309,1.29836e-17,0.1,6.0683e-23
0.50445,1.29836e-17,0.1,6.0683e-23
0.504591,1.29836e-17,0.1,6.0683e-23
0.504733,1.29836e-17,0.1,9.35979e-23
0.504874,1.29836e-17,0.1,9.35979e-23
0.505016,1.29836e-17,0.1,9.35979e-23
0.505157,1.29836e-17,0.1,9.35979e-23
0.505298,1.29836e-17,0.1,1.8793e-22
0.50544,1.29836e-17,0.1,1.8793e-22
0.505581,1.29836e-17,0.1,1.8793e-22
0.505723,1.29836e-17,0.1,1.8793e-22
0.505864,1.29836e-17,0.1,1.8793e-22
0.506006,1.29836e-17,0.1,1.8793e-22
0.506147,1.29836e-17,0.1,1.8793e-22
0.506288,1.29836e-17,0.1,1.8793e-22
0.50643,1.29836e-17,0.1,3.13245e-22
0.506571,1.29836e-17,0.1,3.13245e-22
0.506713,1.29836e-17,0.1,3.13245e-22
0.506854,1.29836e-17,0.1,3.13245e-22
0.506996,1.29836e-17,0.1,3.13245e-22
0.507137,1.29836e-17,0.1,3.13245e-22
0.507278,2.22272e-17,0.1,3.13245e-22
0.50742,2.22272e-17,0.1,3.13245e-22
0.507561,2.22272e-17,0.1,3.13245e-22
0.507703,2.22272e-17,0.1,3.13245e-22
0.507844,2.22272e-17,0.1,3.13245e-22
0.507986,2.22272e-17,0.1,3.13245e-22
0.508127,2.22272e-17,0.1,3.13245e-22
0.508268,2.22272e-17,0.1,3.13245e-22
0.50841,2.22272e-17,0.1,3.13245e-22
0.508551,2.22272e-17,0.1,3.13245e-22
0.508693,2.22272e-17,0.1,3.13245e-22
0.508834,2.22272e-17,0.1,3.13245e-22
0.508975,2.22272e-17,0.1,3.13245e-22
0.509117,2.22272e-17,0.1,3.13245e-22
0.509258,2.22272e-17,0.1,3.13245e-22
0.5094,2.22272e-17,0.1,6.25528e-22
0.509541,2.22272e-17,0.1,6.25528e-22
0.509683,2.22272e-17,0.1,6.25528e-22
0.509824,2.22272e-17,0.1,6.25528e-22
0.509965,2.22272e-17,0.1,6.25528e-22
0.510107,2.22272e-17,0.1,6.25528e-22
0.510248,2.22272e-17,0.1,6.25528e-22
0.51039,4.10274e-17,0.1,6.25528e-22
0.510531,4.10274e-17,0.1,6.25528e-22
0.510673,4.10274e-17,0.1,6.25528e-22
0.510814,4.10274e-17,0.1,9.7672e-22
0.510955,4.10274e-17,0.1,9.7672e-22
0.511097,4.10274e-17,0.1,9.7672e-22
0.511238,4.10274e-17,0.1,9.7672e-22
0.51138,4.10274e-17,0.1,9.7672e-22
0.511521,4.10274e-17,0.1,9.7672e-22
0.511662,4.10274e-17,0.1,9.7672e-22
0.511804,4.10274e-17,0.1,9.7672e-22
0.511945,4.10274e-17,0.1,9.7672e-22
0.512087,4.10274e-17,0.1,9.7672e-22
0.512228,4.10274e-17,0.1,9.7672e-22
0.51237,4.10274e-17,0.1,9.7672e-22
0.512511,4.10274e-17,0.1,9.7672e-22
0.512652,4.10274e-17,0.1,9.7672e-22
0.512794,4.10274e-17,0.1,9.7672e-22
0.512935,4.10274e-17,0.1,9.7672e-22
0.513077,4.10274e-17,0.1,9.7672e-22
0.513218,4.10274e-17,0.1,9.7672e-22
0.513359,4.10274e-17,0.1,9.7672e-22
0.513501,1.02796e-16,0.1,9.7672e-22
0.513642,1.02796e-16,0.1,1.96829e-21
0.513784,1.02796e-16,0.1,1.96829e-21
0.513925,1.02796e-16,0.1,1.96829e-21
0.514067,1.02796e-16,0.1,1.96829e-21
0.514208,1.02796e-16,0.1,1.96829e-21
0.514349,1.02796e-16,0.1,1.96829e-21
0.514491,1.02796e-16,0.1,1.96829e-21
0.514632,1.02796e-16,0.1,1.96829e-21
0.514774,1.02796e-16,0.1,1.96829e-21
0.514915,1.02796e-16,0.1,1.96829e-21
0.515057,1.02796e-16,0.1,1.96829e-21
0.515198,1.02796e-16,0.1,1.96829e-21
0.515339,1.02796e-16,0.1,1.96829e-21
0.515481,1.02796e-16,0.1,1.96829e-21
0.515622,1.02796e-16,0.1,1.96829e-21
0.515764,1.02796e-16,0.1,1.96829e-21
0.515905,1.02796e-16,0.1,1.96829e-21
0.516047,1.02796e-16,0.1,1.96829e-21
0.516188,1.02796e-16,0.1,1.96829e-21
0.516329,1.02796e-16,0.1,1.96829e-21
0.516471,1.02796e-16,0.1,1.96829e-21
0.516612,1.02796e-16,0.1,1.96829e-21
0.516754,1.02796e-16,0.1,1.96829e-21
0.516895,1.02796e-16,0.1,1.96829e-21
0.517036,1.02796e-16,0.1,1.96829e-21
0.517178,1.85821e-16,0.1,1.96829e-21
0.517319,1.85821e-16,0.1,1.96829e-21
0.517461,1.85821e-16,0.1,1.96829e-21
0.517602,1.85821e-16,0.1,1.96829e-21
0.517744,1.85821e-16,0.1,1.96829e-21
0.517885,1.85821e-16,0.1,1.96829e-21
0.518026,1.85821e-16,0.1,1.96829e-21
0.518168,1.85821e-16,0.1,3.21988e-21
0.518309,1.85821e-16,0.1,1.05235e-20
0.518451,1.85821e-16,0.1,1.05235e-20
0.518592,1.85821e-16,0.1,1.05235e-20
0.518734,1.85821e-16,0.1,1.05235e-20
0.518875,1.85821e-16,0.1,1.05235e-20
0.519016,1.85821e-16,0.1,1.05235e-20
0.519158,1.85821e-16,0.1,1.05235e-20
0.519299,1.85821e-16,0.1,1.05235e-20
0.519441,1.85821e-16,0.1,1.05235e-20
0.519582,1.85821e-16,0.1,1.05235e-20
0.519723,1.85821e-16,0.1,1.05235e-20
0.519865,1.85821e-16,0.1,1.05235e-20
0.520006,1.85821e-16,0.1,1.05235e-20
0.520148,1.85821e-16,0.1,1.05235e-20
0.520289,1.85821e-16,0.1,1.05235e-20
0.520431,1.85821e-16,0.1,1.05235e-20
0.520572,1.85821e-16,0.1,1.05235e-20
0.520713,1.85821e-16,0.1,1.05235e-20
0.520855,3.10765e-16,0.1,1.05235e-20
0.520996,3.10765e-16,0.1,1.05235e-20
0.521138,3.10765e-16,0.1,1.05235e-20
0.521279,3.10765e-16,0.1,1.05235e-20
0.521421,3.10765e-16,0.1,1.05235e-20
0.521562,3.10765e-16,0.1,1.05235e-20
0.521703,3.10765e-16,0.1,1.05235e-20
0.521845,3.10765e-16,0.1,1.05235e-20
0.521986,3.10765e-16,0.1,1.05235e-20
0.522128,3.10765e-16,0.1,1.05235e-20
0.522269,3.10765e-16,0.1,2.01428e-20
0.522411,3.10765e-16,0.1,2.01428e-20
0.522552,3.10765e-16,0.1,2.01428e-20
0.522693,3.10765e-16,0.1,2.01428e-20
0.522835,3.10765e-16,0.1,2.01428e-20
0.522976,3.10765e-16,0.1,2.01428e-20
0.523118,3.10765e-16,0.1,2.01428e-20
0.523259,3.10765e-16,0.1,2.01428e-20
0.5234,3.10765e-16,0.1,2.01428e-20
0.523542,3.10765e-16,0.1,2.01428e-20
0.523683,3.10765e-16,0.1,2.01428e-20
0.523825,5.54351e-16,0.1,2.01428e-20
0.523966,5.54351e-16,0.1,3.02752e-20
0.524108,5.54351e-16,0.1,3.02752e-20
0.524249,5.54351e-16,0.1,3.02752e-20
0.52439,5.54351e-16,0.1,3.02752e-20
0.524532,5.54351e-16,0.1,3.02752e-20
0.524673,5.54351e-16,0.1,3.02752e-20
0.524815,5.54351e-16,0.1,3.02752e-20
0.524956,5.54351e-16,0.1,3.02752e-20
0.525097,5.54351e-16,0.1,3.02752e-20
0.525239,5.54351e-16,0.1,3.02752e-20
0.52538,5.54351e-16,0.1,3.02752e-20
0.525522,5.54351e-16,0.1,3.02752e-20
0.525663,5.54351e-16,0.1,3.02752e-20
0.525805,5.54351e-16,0.1,3.02752e-20
0.525946,5.54351e-16,0.1,3.02752e-20
0.526087,5.54351e-16,0.1,5.74078e-20
0.526229,5.54351e-16,0.1,5.74078e-20
0.52637,5.54351e-16,0.1,5.74078e-20
0.526512,5.54351e-16,0.1,5.74078e-20
0.526653,5.54351e-16,0.1,5.74078e-20
0.526795,5.54351e-16,0.1,5.74078e-20
0.526936,1.31423e-15,0.1,5.74078e-20
0.527077,1.31423e-15,0.1,5.74078e-20
0.527219,1.31423e-15,0.1,5.74078e-20
0.52736,1.31423e-15,0.1,5.74078e-20
0.527502,1.31423e-15,0.1,5.74078e-20
0.527643,1.31423e-15,0.1,5.74078e-20
0.527785,1.31423e-15,0.1,5.74078e-20
0.527926,1.31423e-15,0.1,5.74078e-20
0.528067,1.31423e-15,0.1,5.74078e-20
0.528209,1.31423e-15,0.1,5.74078e-20
0.52835,1.31423e-15,0.1,5.74078e-20
0.528492,1.31423e-15,0.1,5.74078e-20
0.528633,1.31423e-15,0.1,5.74078e-20
0.528774,1.31423e-15,0.1,5.74078e-20
0.528916,1.31423e-15,0.1,5.74078e-20
0.529057,1.31423e-15,0.1,5.74078e-20
0.529199,1.31423e-15,0.1,5.74078e-20
0.52934,1.31423e-15,0.1,5.74078e-20
0.529482,1.31423e-15,0.1,5.74078e-20
0.529623,1.31423e-15,0.1,8.57085e-20
0.529764,1.31423e-15,0.1,8.57085e-20
0.529906,1.31423e-15,0.1,8.57085e-20
0.530047,1.31423e-15,0.1,1.59594e-19
0.530189,1.31423e-15,0.1,1.59594e-19
0.53033,1.31423e-15,0.1,1.59594e-19
0.530472,1.31423e-15,0.1,1.59594e-19
0.530613,2.29467e-15,0.1,1.59594e-19
0.530754,2.29467e-15,0.1,2.75957e-19
0.530896,2.29467e-15,0.1,2.75957e-19
0.531037,2.29467e-15,0.1,2.75957e-19
0.531179,2.29467e-15,0.1,2.75957e-19
0.53132,2.29467e-15,0.1,2.75957e-19
0.531461,2.29467e-15,0.1,2.75957e-19
0.531603,2.29467e-15,0.1,2.75957e-19
0.531744,2.29467e-15,0.1,2.75957e-19
0.531886,2.29467e-15,0.1,2.75957e-19
0.532027,2.29467e-15,0.1,2.75957e-19
0.532169,2.29467e-15,0.1,2.75957e-19
0.53231,2.29467e-15,0.1,2.75957e-19
0.532451,2.29467e-15,0.1,2.75957e-19
0.532593,2.29467e-15,0.1,2.75957e-19
0.532734,2.29467e-15,0.1,2.75957e-19
0.532876,2.29467e-15,0.1,2.75957e-19
0.533017,2.29467e-15,0.1,2.75957e-19
0.533158,2.29467e-15,0.1,2.75957e-19
0.5333,2.29467e-15,0.1,2.75957e-19
0.533441,2.29467e-15,0.1,2.75957e-19
0.533583,2.29467e-15,0.1,2.75957e-19
0.533724,2.29467e-15,0.1,2.75957e-19
0.533866,2.29467e-15,0.1,2.75957e-19
0.534007,2.29467e-15,0.1,5.1651e-19
0.534148,2.29467e-15,0.1,5.1651e-19
0.53429,3.74463e-15,0.1,5.1651e-19
0.534431,3.74463e-15,0.1,5.1651e-19
0.534573,3.74463e-15,0.1,5.1651e-19
0.534714,3.74463e-15,0.1,5.1651e-19
0.534856,3.74463e-15,0.1,5.1651e-19
0.534997,3.74463e-15,0.1,5.1651e-19
0.535138,3.74463e-15,0.1,5.1651e-19
0.53528,3.74463e-15,0.1,5.1651e-19
0.535421,3.74463e-15,0.1,5.1651e-19
0.535563,3.74463e-15,0.1,5.1651e-19
0.535704,3.74463e-15,0.1,5.1651e-19
0.535846,3.74463e-15,0.1,5.1651e-19
0.535987,3.74463e-15,0.1,5.1651e-19
0.536128,3.74463e-15,0.1,5.1651e-19
0.53627,3.74463e-15,0.1,5.1651e-19
0.536411,3.74463e-15,0.1,5.1651e-19
0.536553,3.74463e-15,0.1,5.1651e-19
0.536694,3.74463e-15,0.1,5.1651e-19
0.536835,3.74463e-15,0.1,5.1651e-19
0.536977,3.74463e-15,0.1,8.37051e-19
0.537118,3.74463e-15,0.1,8.37051e-19
0.53726,3.74463e-15,0.1,8.37051e-19
0.537401,6.44932e-15,0.1,8.37051e-19
0.537543,6.44932e-15,0.1,8.37051e-19
0.537684,6.44932e-15,0.1,8.37051e-19
0.537825,6.44932e-15,0.1,8.37051e-19
0.537967,6.44932e-15,0.1,8.37051e-19
0.538108,6.44932e-15,0.1,8.37051e-19
0.53825,6.44932e-15,0.1,1.53808e-18
0.538391,6.44932e-15,0.1,1.53808e-18
0.538533,6.44932e-15,0.1,1.53808e-18
0.538674,6.44932e-15,0.1,1.53808e-18
0.538815,6.44932e-15,0.1,1.53808e-18
0.538957,6.44932e-15,0.1,1.53808e-18
0.539098,6.44932e-15,0.1,1.53808e-18
0.53924,6.44932e-15,0.1,1.53808e-18
0.539381,6.44932e-15,0.1,1.53808e-18
0.539522,6.44932e-15,0.1,1.53808e-18
0.539664,6.44932e-15,0.1,2.8878e-18
0.539805,6.44932e-15,0.1,2.8878e-18
0.539947,6.44932e-15,0.1,2.8878e-18
0.540088,6.44932e-15,0.1,2.8878e-18
0.54023,6.44932e-15,0.1,2.8878e-18
0.540371,6.44932e-15,0.1,2.8878e-18
0.540512,1.44543e-14,0.1,2.8878e-18
0.540654,1.44543e-14,0.1,2.8878e-18
0.540795,1.44543e-14,0.1,2.8878e-18
0.540937,1.44543e-14,0.1,2.8878e-18
0.541078,1.44543e-14,0.1,2.8878e-18
0.54122,1.44543e-14,0.1,2.8878e-18
0.541361,1.44543e-14,0.1,2.8878e-18
0.541502,1.44543e-14,0.1,2.8878e-18
0.541644,1.44543e-14,0.1,2.8878e-18
0.541785,1.44543e-14,0.1,2.8878e-18
0.541927,1.44543e-14,0.1,2.8878e-18
0.542068,1.44543e-14,0.1,5.2262e-18
0.54221,1.44543e-14,0.1,5.2262e-18
0.542351,1.44543e-14,0.1,5.2262e-18
0.542492,1.44543e-14,0.1,5.2262e-18
0.542634,1.44543e-14,0.1,5.2262e-18
0.542775,1.44543e-14,0.1,5.2262e-18
0.542917,1.44543e-14,0.1,5.2262e-18
0.543058,1.44543e-14,0.1,5.2262e-18
0.543199,1.44543e-14,0.1,5.2262e-18
0.543341,1.44543e-14,0.1,7.50201e-18
0.543482,1.44543e-14,0.1,7.50201e-18
0.543624,1.44543e-14,0.1,7.50201e-18
0.543765,1.44543e-14,0.1,7.50201e-18
0.543907,1.44543e-14,0.1,7.50201e-18
0.544048,1.44543e-14,0.1,7.50201e-18
0.544189,2.4372e-14,0.1,7.50201e-18
0.544331,2.4372e-14,0.1,7.50201e-18
0.544472,2.4372e-14,0.1,7.50201e-18
0.544614,2.4372e-14,0.1,7.50201e-18
0.544755,2.4372e-14,0.1,7.50201e-18
0.544896,2.4372e-14,0.1,7.50201e-18
0.545038,2.4372e-14,0.1,7.50201e-18
0.545179,2.4372e-14,0.1,7.50201e-18
0.545321,2.4372e-14,0.1,7.50201e-18
0.545462,2.4372e-14,0.1,7.50201e-18
0.545604,2.4372e-14,0.1,7.50201e-18
0.545745,2.4372e-14,0.1,1.34906e-17
0.545886,2.4372e-14,0.1,1.34906e-17
0.546028,2.4372e-14,0.1,1.34906e-17
0.546169,2.4372e-14,0.1,1.34906e-17
0.546311,2.4372e-14,0.1,1.34906e-17
0.546452,2.4372e-14,0.1,1.34906e-17
0.546594,2.4372e-14,0.1,1.34906e-17
0.546735,2.4372e-14,0.1,1.34906e-17
0.546876,2.4372e-14,0.1,1.34906e-17
0.547018,2.4372e-14,0.1,1.34906e-17
0.547159,2.4372e-14,0.1,1.34906e-17
0.547301,2.4372e-14,0.1,1.34906e-17
0.547442,2.4372e-14,0.1,1.34906e-17
0.547584,2.4372e-14,0.1,1.34906e-17
0.547725,2.4372e-14,0.1,1.34906e-17
0.547866,3.87822e-14,0.1,1.34906e-17
0.548008,3.87822e-14,0.1,1.34906e-17
0.548149,3.87822e-14,0.1,1.34906e-17
0.548291,3.87822e-14,0.1,1.34906e-17
0.548432,3.87822e-14,0.1,1.34906e-17
0.548573,3.87822e-14,0.1,1.34906e-17
0.548715,3.87822e-14,0.1,1.34906e-17
0.548856,3.87822e-14,0.1,1.92467e-17
0.548998,3.87822e-14,0.1,1.92467e-17
0.549139,3.87822e-14,0.1,1.92467e-17
0.549281,3.87822e-14,0.1,1.92467e-17
0.549422,3.87822e-14,0.1,3.42932e-17
0.549563,3.87822e-14,0.1,3.42932e-17
0.549705,3.87822e-14,0.1,3.42932e-17
0.549846,3.87822e-14,0.1,3.42932e-17
0.549988,3.87822e-14,0.1,3.42932e-17
0.550129,3.87822e-14,0.1,3.42932e-17
0.55027,3.87822e-14,0.1,3.42932e-17
0.550412,3.87822e-14,0.1,3.42932e-17
0.550553,3.87822e-14,0.1,5.47464e-17
0.550695,3.87822e-14,0.1,5.47464e-17
0.550836,3.87822e-14,0.1,5.47464e-17
0.550978,6.44582e-14,0.1,5.47464e-17
0.551119,6.44582e-14,0.1,5.47464e-17
0.55126,6.44582e-14,0.1,5.47464e-17
0.551402,6.44582e-14,0.1,5.47464e-17
0.551543,6.44582e-14,0.1,5.47464e-17
0.551685,6.44582e-14,0.1,5.47464e-17
0.551826,6.44582e-14,0.1,5.47464e-17
0.551968,6.44582e-14,0.1,5.47464e-17
0.552109,6.44582e-14,0.1,5.47464e-17
0.55225,6.44582e-14,0.1,5.47464e-17
0.552392,6.44582e-14,0.1,5.47464e-17
0.552533,6.44582e-14,0.1,5.47464e-17
0.552675,6.44582e-14,0.1,5.47464e-17
0.552816,6.44582e-14,0.1,9.01625e-17
0.552957,6.44582e-14,0.1,9.01625e-17
0.553099,6.44582e-14,0.1,9.01625e-17
0.55324,6.44582e-14,0.1,9.01625e-17
0.553382,6.44582e-14,0.1,9.01625e-17
0.553523,6.44582e-14,0.1,9.01625e-17
0.553665,6.44582e-14,0.1,9.01625e-17
0.553806,6.44582e-14,0.1,9.01625e-17
0.553948,6.44582e-14,0.1,9.01625e-17
0.554089,1.36608e-13,0.1,9.01625e-17
0.55423,1.36608e-13,0.1,9.01625e-17
0.554372,1.36608e-13,0.1,1.27221e-16
0.554513,1.36608e-13,0.1,1.27221e-16
0.554655,1.36608e-13,0.1,1.27221e-16
0.554796,1.36608e-13,0.1,1.27221e-16
0.554937,1.36608e-13,0.1,1.27221e-16
0.555079,1.36608e-13,0.1,1.27221e-16
0.55522,1.36608e-13,0.1,1.27221e-16
0.555362,1.36608e-13,0.1,1.27221e-16
0.555503,1.36608e-13,0.1,1.27221e-16
0.555645,1.36608e-13,0.1,1.27221e-16
0.555786,1.36608e-13,0.1,1.935e-16
0.555927,1.36608e-13,0.1,1.935e-16
0.556069,1.36608e-13,0.1,1.935e-16
0.55621,1.36608e-13,0.1,1.935e-16
0.556352,1.36608e-13,0.1,1.935e-16
0.556493,1.36608e-13,0.1,1.935e-16
0.556634,1.36608e-13,0.1,1.935e-16
0.556776,1.36608e-13,0.1,1.935e-16
0.556917,1.36608e-13,0.1,1.935e-16
0.557059,1.36608e-13,0.1,1.935e-16
0.5572,1.36608e-13,0.1,1.935e-16
0.557342,1.36608e-13,0.1,1.935e-16
0.557483,1.36608e-13,0.1,1.935e-16
0.557624,2.22029e-13,0.1,1.935e-16
0.557766,2.22029e-13,0.1,2.68167e-16
0.557907,2.22029e-13,0.1,2.68167e-16
0.558049,2.22029e-13,0.1,2.68167e-16
0.55819,2.22029e-13,0.1,2.68167e-16
0.558332,2.22029e-13,0.1,2.68167e-16
0.558473,2.22029e-13,0.1,2.68167e-16
0.558614,2.22029e-13,0.1,2.68167e-16
0.558756,2.22029e-13,0.1,4.04875e-16
0.558897,2.22029e-13,0.1,4.04875e-16
0.559039,2.22029e-13,0.1,4.04875e-16
0.55918,2.22029e-13,0.1,4.04875e-16
0.559321,2.22029e-13,0.1,4.04875e-16
0.559463,2.22029e-13,0.1,4.04875e-16
0.559604,2.22029e-13,0.1,5.6515e-16
0.559746,2.22029e-13,0.1,5.6515e-16
0.559887,2.22029e-13,0.1,5.6515e-16
0.560029,2.22029e-13,0.1,5.6515e-16
0.56017,2.22029e-13,0.1,5.6515e-16
0.560311,2.22029e-13,0.1,5.6515e-16
0.560453,2.22029e-13,0.1,5.6515e-16
0.560594,2.22029e-13,0.1,5.6515e-16
0.560736,2.22029e-13,0.1,5.6515e-16
0.560877,2.22029e-13,0.1,5.6515e-16
0.561019,2.22029e-13,0.1,5.6515e-16
0.56116,2.22029e-13,0.1,5.6515e-16
0.561301,2.22029e-13,0.1,5.6515e-16
0.561443,3.44385e-13,0.1,5.6515e-16
0.561584,3.44385e-13,0.1,5.6515e-16
0.561726,3.44385e-13,0.1,5.6515e-16
0.561867,3.44385e-13,0.1,5.6515e-16
0.562009,3.44385e-13,0.1,8.91707e-16
0.56215,3.44385e-13,0.1,8.91707e-16
0.562291,3.44385e-13,0.1,8.91707e-16
0.562433,3.44385e-13,0.1,8.91707e-16
0.562574,3.44385e-13,0.1,8.91707e-16
0.562716,3.44385e-13,0.1,8.91707e-16
0.562857,3.44385e-13,0.1,8.91707e-16
0.562998,3.44385e-13,0.1,8.91707e-16
0.56314,3.44385e-13,0.1,8.91707e-16
0.563281,3.44385e-13,0.1,8.91707e-16
0.563423,3.44385e-13,0.1,8.91707e-16
0.563564,3.44385e-13,0.1,8.91707e-16
0.563706,3.44385e-13,0.1,8.91707e-16
0.563847,3.44385e-13,0.1,8.91707e-16
0.563988,3.44385e-13,0.1,8.91707e-16
0.56413,3.44385e-13,0.1,8.91707e-16
0.564271,3.44385e-13,0.1,8.91707e-16
0.564413,5.51942e-13,0.1,8.91707e-16
0.564554,5.51942e-13,0.1,8.91707e-16
0.564695,5.51942e-13,0.1,1.23144e-15
0.564837,5.51942e-13,0.1,1.23144e-15
0.564978,5.51942e-13,0.1,1.23144e-15
0.56512,5.51942e-13,0.1,1.23144e-15
0.565261,5.51942e-13,0.1,1.23144e-15
0.565403,5.51942e-13,0.1,1.23144e-15
0.565544,5.51942e-13,0.1,2.00147e-15
0.565685,5.51942e-13,0.1,2.00147e-15
0.565827,5.51942e-13,0.1,2.00147e-15
0.565968,5.51942e-13,0.1,2.00147e-15
0.56611,5.51942e-13,0.1,2.00147e-15
0.566251,5.51942e-13,0.1,2.00147e-15
0.566393,5.51942e-13,0.1,2.00147e-15
0.566534,5.51942e-13,0.1,2.00147e-15
0.566675,5.51942e-13,0.1,2.00147e-15
0.566817,5.51942e-13,0.1,2.00147e-15
0.566958,5.51942e-13,0.1,2.00147e-15
0.5671,5.51942e-13,0.1,2.00147e-15
0.567241,5.51942e-13,0.1,2.00147e-15
0.567382,5.51942e-13,0.1,2.00147e-15
0.567524,1.10649e-12,0.1,2.74757e-15
0.567665,1.10649e-12,0.1,2.74757e-15
0.567807,1.10649e-12,0.1,2.74757e-15
0.567948,1.10649e-12,0.1,2.74757e-15
0.56809,1.10649e-12,0.1,2.74757e-15
0.568231,1.10649e-12,0.1,2.74757e-15
0.568372,1.10649e-12,0.1,2.74757e-15
0.568514,1.10649e-12,0.1,2.74757e-15
0.568655,1.10649e-12,0.1,2.74757e-15
0.568797,1.10649e-12,0.1,2.74757e-15
0.568938,1.10649e-12,0.1,2.74757e-15
0.56908,1.10649e-12,0.1,4.40531e-15
0.569221,1.10649e-12,0.1,4.40531e-15
0.569362,1.10649e-12,0.1,4.40531e-15
0.569504,1.10649e-12,0.1,4.40531e-15
0.569645,1.10649e-12,0.1,5.97797e-15
0.569787,1.10649e-12,0.1,5.97797e-15
0.569928,1.10649e-12,0.1,5.97797e-15
0.570069,1.10649e-12,0.1,5.97797e-15
0.570211,1.10649e-12,0.1,5.97797e-15
0.570352,1.10649e-12,0.1,5.97797e-15
0.570494,1.10649e-12,0.1,5.97797e-15
0.570635,1.10649e-12,0.1,5.97797e-15
0.570777,1.10649e-12,0.1,5.97797e-15
0.570918,1.10649e-12,0.1,5.97797e-15
0.571059,1.10649e-12,0.1,5.97797e-15
0.571201,1.7351e-12,0.1,5.97797e-15
0.571342,1.7351e-12,0.1,5.97797e-15
0.571484,1.7351e-12,0.1,5.97797e-15
0.571625,1.7351e-12,0.1,5.97797e-15
0.571767,1.7351e-12,0.1,5.97797e-15
0.571908,1.7351e-12,0.1,5.97797e-15
0.572049,1.7351e-12,0.1,5.97797e-15
0.572191,1.7351e-12,0.1,5.97797e-15
0.572332,1.7351e-12,0.1,5.97797e-15
0.572474,1.7351e-12,0.1,9.57442e-15
0.572615,1.7351e-12,0.1,9.57442e-15
0.572756,1.7351e-12,0.1,9.57442e-15
0.572898,1.7351e-12,0.1,9.57442e-15
0.573039,1.7351e-12,0.1,9.57442e-15
0.573181,1.7351e-12,0.1,9.57442e-15
0.573322,1.7351e-12,0.1,9.57442e-15
0.573464,1.7351e-12,0.1,9.57442e-15
0.573605,1.7351e-12,0.1,9.57442e-15
0.573746,1.7351e-12,0.1,9.57442e-15
0.573888,1.7351e-12,0.1,9.57442e-15
0.574029,1.7351e-12,0.1,9.57442e-15
0.574171,1.7351e-12,0.1,9.57442e-15
0.574312,1.7351e-12,0.1,1.26831e-14
0.574454,1.7351e-12,0.1,1.26831e-14
0.574595,1.7351e-12,0.1,1.26831e-14
0.574736,1.7351e-12,0.1,1.26831e-14
0.574878,2.62329e-12,0.1,1.26831e-14
0.575019,2.62329e-12,0.1,1.26831e-14
0.575161,2.62329e-12,0.1,1.26831e-14
0.575302,2.62329e-12,0.1,1.26831e-14
0.575444,2.62329e-12,0.1,1.26831e-14
0.575585,2.62329e-12,0.1,1.26831e-14
0.575726,2.62329e-12,0.1,1.26831e-14
0.575868,2.62329e-12,0.1,1.26831e-14
0.576009,2.62329e-12,0.1,1.26831e-14
0.576151,2.62329e-12,0.1,1.26831e-14
0.576292,2.62329e-12,0.1,2.19752e-14
0.576433,2.62329e-12,0.1,2.19752e-14
0.576575,2.62329e-12,0.1,2.19752e-14
0.576716,2.62329e-12,0.1,2.19752e-14
0.576858,2.62329e-12,0.1,2.19752e-14
0.576999,2.62329e-12,0.1,2.19752e-14
0.577141,2.62329e-12,0.1,2.19752e-14
0.577282,2.62329e-12,0.1,2.19752e-14
0.577423,2.62329e-12,0.1,2.19752e-14
0.577565,2.62329e-12,0.1,2.19752e-14
0.577706,2.62329e-12,0.1,2.19752e-14
0.577848,2.62329e-12,0.1,2.19752e-14
0.577989,4.05794e-12,0.1,2.19752e-14
0.578131,4.05794e-12,0.1,2.19752e-14
0.578272,4.05794e-12,0.1,2.19752e-14
0.578413,4.05794e-12,0.1,2.19752e-14
0.578555,4.05794e-12,0.1,2.19752e-14
0.578696,4.05794e-12,0.1,2.93417e-14
0.578838,4.05794e-12,0.1,2.93417e-14
0.578979,4.05794e-12,0.1,2.93417e-14
0.57912,4.05794e-12,0.1,2.93417e-14
0.579262,4.05794e-12,0.1,2.93417e-14
0.579403,4.05794e-12,0.1,2.93417e-14
0.579545,4.05794e-12,0.1,4.61955e-14
0.579686,4.05794e-12,0.1,4.61955e-14
0.579828,4.05794e-12,0.1,4.61955e-14
0.579969,4.05794e-12,0.1,4.61955e-14
0.58011,4.05794e-12,0.1,4.61955e-14
0.580252,4.05794e-12,0.1,4.61955e-14
0.580393,4.05794e-12,0.1,4.61955e-14
0.580535,4.05794e-12,0.1,4.61955e-14
0.580676,4.05794e-12,0.1,4.61955e-14
0.580818,4.05794e-12,0.1,4.61955e-14
0.580959,7.7089e-12,0.1,4.61955e-14
0.5811,7.7089e-12,0.1,4.61955e-14
0.581242,7.7089e-12,0.1,4.61955e-14
0.581383,7.7089e-12,0.1,4.61955e-14
0.581525,7.7089e-12,0.1,4.61955e-14
0.581666,7.7089e-12,0.1,6.44771e-14
0.581807,7.7089e-12,0.1,6.44771e-14
0.581949,7.7089e-12,0.1,6.44771e-14
0.58209,7.7089e-12,0.1,6.44771e-14
0.582232,7.7089e-12,0.1,6.44771e-14
0.582373,7.7089e-12,0.1,6.44771e-14
0.582515,7.7089e-12,0.1,6.44771e-14
0.582656,7.7089e-12,0.1,6.44771e-14
0.582797,7.7089e-12,0.1,6.44771e-14
0.582939,7.7089e-12,0.1,6.44771e-14
0.58308,7.7089e-12,0.1,1.01377e-13
0.583222,7.7089e-12,0.1,1.01377e-13
0.583363,7.7089e-12,0.1,1.01377e-13
0.583504,7.7089e-12,0.1,1.01377e-13
0.583646,7.7089e-12,0.1,1.34597e-13
0.583787,7.7089e-12,0.1,1.34597e-13
0.583929,7.7089e-12,0.1,1.34597e-13
0.58407,7.7089e-12,0.1,1.34597e-13
0.584212,7.7089e-12,0.1,1.34597e-13
0.584353,7.7089e-12,0.1,1.34597e-13
0.584494,7.7089e-12,0.1,1.34597e-13
0.584636,7.7089e-12,0.1,1.34597e-13
0.584777,1.16808e-11,0.1,1.34597e-13
0.584919,1.16808e-11,0.1,1.34597e-13
0.58506,1.16808e-11,0.1,1.34597e-13
0.585202,1.16808e-11,0.1,1.34597e-13
0.585343,1.16808e-11,0.1,1.34597e-13
0.585484,1.16808e-11,0.1,1.34597e-13
0.585626,1.16808e-11,0.1,1.34597e-13
0.585767,1.16808e-11,0.1,1.34597e-13
0.585909,1.16808e-11,0.1,1.34597e-13
0.58605,1.16808e-11,0.1,1.34597e-13
0.586192,1.16808e-11,0.1,1.34597e-13
0.586333,1.16808e-11,0.1,1.34597e-13
0.586474,1.16808e-11,0.1,2.10546e-13
0.586616,1.16808e-11,0.1,2.10546e-13
0.586757,1.16808e-11,0.1,2.10546e-13
0.586899,1.16808e-11,0.1,2.10546e-13
0.58704,1.16808e-11,0.1,2.10546e-13
0.587181,1.16808e-11,0.1,2.10546e-13
0.587323,1.16808e-11,0.1,2.10546e-13
0.587464,1.16808e-11,0.1,2.10546e-13
0.587606,1.16808e-11,0.1,2.10546e-13
0.587747,1.16808e-11,0.1,2.10546e-13
0.587889,1.16808e-11,0.1,2.10546e-13
0.58803,1.16808e-11,0.1,2.10546e-13
0.588171,1.16808e-11,0.1,2.10546e-13
0.588313,1.16808e-11,0.1,2.10546e-13
0.588454,1.72405e-11,0.1,2.10546e-13
0.588596,1.72405e-11,0.1,2.76746e-13
0.588737,1.72405e-11,0.1,2.76746e-13
0.588879,1.72405e-11,0.1,2.76746e-13
0.58902,1.72405e-11,0.1,2.76746e-13
0.589161,1.72405e-11,0.1,2.76746e-13
0.589303,1.72405e-11,0.1,2.76746e-13
0.589444,1.72405e-11,0.1,2.76746e-13
0.589586,1.72405e-11,0.1,2.76746e-13
0.589727,1.72405e-11,0.1,2.76746e-13
0.589868,1.72405e-11,0.1,4.16507e-13
0.59001,1.72405e-11,0.1,4.16507e-13
0.590151,1.72405e-11,0.1,4.16507e-13
0.590293,1.72405e-11,0.1,4.16507e-13
0.590434,1.72405e-11,0.1,4.16507e-13
0.590576,1.72405e-11,0.1,4.16507e-13
0.590717,1.72405e-11,0.1,4.16507e-13
0.590858,1.72405e-11,0.1,4.16507e-13
0.591,1.72405e-11,0.1,4.16507e-13
0.591141,1.72405e-11,0.1,4.16507e-13
0.591283,1.72405e-11,0.1,4.16507e-13
0.591424,1.72405e-11,0.1,4.16507e-13
0.591566,2.5803e-11,0.1,4.16507e-13
0.591707,2.5803e-11,0.1,4.16507e-13
0.591848,2.5803e-11,0.1,4.16507e-13
0.59199,2.5803e-11,0.1,4.16507e-13
0.592131,2.5803e-11,0.1,4.16507e-13
0.592273,2.5803e-11,0.1,4.16507e-13
0.592414,2.5803e-11,0.1,4.16507e-13
0.592556,2.5803e-11,0.1,4.16507e-13
0.592697,2.5803e-11,0.1,5.33752e-13
0.592838,2.5803e-11,0.1,9.78747e-13
0.59298,2.5803e-11,0.1,9.78747e-13
0.593121,2.5803e-11,0.1,9.78747e-13
0.593263,2.5803e-11,0.1,9.78747e-13
0.593404,2.5803e-11,0.1,9.78747e-13
0.593545,2.5803e-11,0.1,9.78747e-13
0.593687,2.5803e-11,0.1,9.78747e-13
0.593828,2.5803e-11,0.1,9.78747e-13
0.59397,2.5803e-11,0.1,9.78747e-13
0.594111,2.5803e-11,0.1,9.78747e-13
0.594253,2.5803e-11,0.1,9.78747e-13
0.594394,2.5803e-11,0.1,9.78747e-13
0.594535,4.66467e-11,0.1,9.78747e-13
0.594677,4.66467e-11,0.1,9.78747e-13
0.594818,4.66467e-11,0.1,9.78747e-13
0.59496,4.66467e-11,0.1,9.78747e-13
0.595101,4.66467e-11,0.1,9.78747e-13
0.595243,4.66467e-11,0.1,9.78747e-13
0.595384,4.66467e-11,0.1,9.78747e-13
0.595525,4.66467e-11,0.1,9.78747e-13
0.595667,4.66467e-11,0.1,9.78747e-13
0.595808,4.66467e-11,0.1,9.78747e-13
0.59595,4.66467e-11,0.1,1.43103e-12
0.596091,4.66467e-11,0.1,1.43103e-12
0.596232,4.66467e-11,0.1,1.43103e-12
0.596374,4.66467e-11,0.1,1.43103e-12
0.596515,4.66467e-11,0.1,1.43103e-12
0.596657,4.66467e-11,0.1,1.43103e-12
0.596798,4.66467e-11,0.1,1.43103e-12
0.59694,4.66467e-11,0.1,1.80505e-12
0.597081,4.66467e-11,0.1,1.80505e-12
0.597222,4.66467e-11,0.1,1.80505e-12
0.597364,4.66467e-11,0.1,1.80505e-12
0.597505,4.66467e-11,0.1,1.80505e-12
0.597647,4.66467e-11,0.1,1.80505e-12
0.597788,4.66467e-11,0.1,1.80505e-12
0.59793,4.66467e-11,0.1,1.80505e-12
0.598071,4.66467e-11,0.1,1.80505e-12
0.598212,6.85485e-11,0.1,1.80505e-12
0.598354,6.85485e-11,0.1,1.80505e-12
0.598495,6.85485e-11,0.1,1.80505e-12
0.598637,6.85485e-11,0.1,1.80505e-12
0.598778,6.85485e-11,0.1,1.80505e-12
0.598919,6.85485e-11,0.1,1.80505e-12
0.599061,6.85485e-11,0.1,2.61825e-12
0.599202,6.85485e-11,0.1,2.61825e-12
0.599344,6.85485e-11,0.1,2.61825e-12
0.599485,6.85485e-11,0.1,2.61825e-12
0.599627,6.85485e-11,0.1,2.61825e-12
0.599768,6.85485e-11,0.1,2.61825e-12
0.599909,6.85485e-11,0.1,2.61825e-12
0.600051,6.85485e-11,0.1,2.61825e-12
0.600192,6.85485e-11,0.1,2.61825e-12
0.600334,6.85485e-11,0.1,2.61825e-12
0.600475,6.85485e-11,0.1,2.61825e-12
0.600617,6.85485e-11,0.1,2.61825e-12
0.600758,6.85485e-11,0.1,2.61825e-12
0.600899,6.85485e-11,0.1,2.61825e-12
0.601041,6.85485e-11,0.1,3.32112e-12
0.601182,6.85485e-11,0.1,3.32112e-12
0.601324,6.85485e-11,0.1,3.32112e-12
0.601465,6.85485e-11,0.1,3.32112e-12
0.601606,6.85485e-11,0.1,3.32112e-12
0.601748,6.85485e-11,0.1,3.32112e-12
0.601889,6.85485e-11,0.1,3.32112e-12
0.602031,9.91067e-11,0.1,4.68875e-12
0.602172,9.91067e-11,0.1,4.68875e-12
0.602314,9.91067e-11,0.1,4.68875e-12
0.602455,9.91067e-11,0.1,4.68875e-12
0.602596,9.91067e-11,0.1,4.68875e-12
0.602738,9.91067e-11,0.1,4.68875e-12
0.602879,9.91067e-11,0.1,4.68875e-12
0.603021,9.91067e-11,0.1,4.68875e-12
0.603162,9.91067e-11,0.1,4.68875e-12
0.603303,9.91067e-11,0.1,4.68875e-12
0.603445,9.91067e-11,0.1,4.68875e-12
0.603586,9.91067e-11,0.1,4.68875e-12
0.603728,9.91067e-11,0.1,4.68875e-12
0.603869,9.91067e-11,0.1,4.68875e-12
0.604011,9.91067e-11,0.1,4.68875e-12
0.604152,9.91067e-11,0.1,6.18566e-12
0.604293,9.91067e-11,0.1,6.18566e-12
0.604435,9.91067e-11,0.1,6.18566e-12
0.604576,9.91067e-11,0.1,6.18566e-12
0.604718,9.91067e-11,0.1,6.18566e-12
0.604859,9.91067e-11,0.1,6.18566e-12
0.605001,1.4424e-10,0.1,6.18566e-12
0.605142,1.4424e-10,0.1,8.72565e-12
0.605283,1.4424e-10,0.1,8.72565e-12
0.605425,1.4424e-10,0.1,8.72565e-12
0.605566,1.4424e-10,0.1,1.08912e-11
0.605708,1.4424e-10,0.1,1.08912e-11
0.605849,1.4424e-10,0.1,1.08912e-11
0.605991,1.4424e-10,0.1,1.08912e-11
0.606132,1.4424e-10,0.1,1.08912e-11
0.606273,1.4424e-10,0.1,1.08912e-11
0.606415,1.4424e-10,0.1,1.08912e-11
0.606556,1.4424e-10,0.1,1.08912e-11
0.606698,1.4424e-10,0.1,1.08912e-11
0.606839,1.4424e-10,0.1,1.08912e-11
0.60698,1.4424e-10,0.1,1.08912e-11
0.607122,1.4424e-10,0.1,1.08912e-11
0.607263,1.4424e-10,0.1,1.08912e-11
0.607405,1.4424e-10,0.1,1.08912e-11
0.607546,1.4424e-10,0.1,1.08912e-11
0.607688,1.4424e-10,0.1,1.08912e-11
0.607829,1.4424e-10,0.1,1.08912e-11
0.60797,1.4424e-10,0.1,1.47611e-11
0.608112,2.50018e-10,0.1,1.47611e-11
0.608253,2.50018e-10,0.1,1.47611e-11
0.608395,2.50018e-10,0.1,1.47611e-11
0.608536,2.50018e-10,0.1,1.47611e-11
0.608678,2.50018e-10,0.1,1.47611e-11
0.608819,2.50018e-10,0.1,1.47611e-11
0.60896,2.50018e-10,0.1,1.47611e-11
0.609102,2.50018e-10,0.1,1.47611e-11
0.609243,2.50018e-10,0.1,1.47611e-11
0.609385,2.50018e-10,0.1,1.47611e-11
0.609526,2.50018e-10,0.1,1.47611e-11
0.609667,2.50018e-10,0.1,1.47611e-11
0.609809,2.50018e-10,0.1,1.82907e-11
0.60995,2.50018e-10,0.1,1.82907e-11
0.610092,2.50018e-10,0.1,1.82907e-11
0.610233,2.50018e-10,0.1,1.82907e-11
0.610375,2.50018e-10,0.1,1.82907e-11
0.610516,2.50018e-10,0.1,2.39373e-11
0.610657,2.50018e-10,0.1,2.39373e-11
0.610799,2.50018e-10,0.1,2.39373e-11
0.61094,2.50018e-10,0.1,2.39373e-11
0.611082,2.50018e-10,0.1,2.39373e-11
0.611223,2.50018e-10,0.1,2.39373e-11
0.611364,2.50018e-10,0.1,2.39373e-11
0.611506,2.50018e-10,0.1,2.39373e-11
0.611647,2.50018e-10,0.1,2.39373e-11
0.611789,3.5895e-10,0.1,3.12381e-11
0.61193,3.5895e-10,0.1,3.12381e-11
0.612072,3.5895e-10,0.1,3.12381e-11
0.612213,3.5895e-10,0.1,3.12381e-11
0.612355,3.5895e-10,0.1,3.12381e-11
0.612496,3.5895e-10,0.1,3.12381e-11
0.612637,3.5895e-10,0.1,3.12381e-11
0.612779,3.5895e-10,0.1,3.12381e-11
0.61292,3.5895e-10,0.1,3.12381e-11
0.613062,3.5895e-10,0.1,3.12381e-11
0.613203,3.5895e-10,0.1,4.06427e-11
0.613344,3.5895e-10,0.1,4.06427e-11
0.613486,3.5895e-10,0.1,4.06427e-11
0.613627,3.5895e-10,0.1,4.06427e-11
0.613769,3.5895e-10,0.1,4.06427e-11
0.61391,3.5895e-10,0.1,5.01569e-11
0.614052,3.5895e-10,0.1,5.01569e-11
0.614193,3.5895e-10,0.1,5.01569e-11
0.614334,3.5895e-10,0.1,5.01569e-11
0.614476,3.5895e-10,0.1,5.01569e-11
0.614617,3.5895e-10,0.1,5.01569e-11
0.614759,3.5895e-10,0.1,5.01569e-11
0.6149,3.5895e-10,0.1,5.01569e-11
0.615041,3.5895e-10,0.1,5.01569e-11
0.615183,3.5895e-10,0.1,5.01569e-11
0.615324,3.5895e-10,0.1,5.01569e-11
0.615466,5.11559e-10,0.1,5.01569e-11
0.615607,5.11559e-10,0.1,5.01569e-11
0.615749,5.11559e-10,0.1,6.44909e-11
0.61589,5.11559e-10,0.1,6.44909e-11
0.616031,5.11559e-10,0.1,6.44909e-11
0.616173,5.11559e-10,0.1,6.44909e-11
0.616314,5.11559e-10,0.1,6.44909e-11
0.616456,5.11559e-10,0.1,6.44909e-11
0.616597,5.11559e-10,0.1,6.44909e-11
0.616739,5.11559e-10,0.1,6.44909e-11
0.61688,5.11559e-10,0.1,6.44909e-11
0.617021,5.11559e-10,0.1,6.44909e-11
0.617163,5.11559e-10,0.1,6.44909e-11
0.617304,5.11559e-10,0.1,6.44909e-11
0.617446,5.11559e-10,0.1,6.44909e-11
0.617587,5.11559e-10,0.1,6.44909e-11
0.617728,5.11559e-10,0.1,6.44909e-11
0.61787,5.11559e-10,0.1,6.44909e-11
0.618011,5.11559e-10,0.1,6.44909e-11
0.618153,5.11559e-10,0.1,7.85267e-11
0.618294,5.11559e-10,0.1,7.85267e-11
0.618436,5.11559e-10,0.1,7.85267e-11
0.618577,7.29876e-10,0.1,1.06218e-10
0.618718,7.29876e-10,0.1,1.06218e-10
0.61886,7.29876e-10,0.1,1.06218e-10
0.619001,7.29876e-10,0.1,1.06218e-10
0.619143,7.29876e-10,0.1,1.06218e-10
0.619284,7.29876e-10,0.1,1.06218e-10
0.619426,7.29876e-10,0.1,1.21919e-10
0.619567,7.29876e-10,0.1,1.21919e-10
0.619708,7.29876e-10,0.1,1.21919e-10
0.61985,7.29876e-10,0.1,1.21919e-10
0.619991,7.29876e-10,0.1,1.21919e-10
0.620133,7.29876e-10,0.1,1.21919e-10
0.620274,7.29876e-10,0.1,1.21919e-10
0.620416,7.29876e-10,0.1,1.21919e-10
0.620557,7.29876e-10,0.1,1.21919e-10
0.620698,7.29876e-10,0.1,1.21919e-10
0.62084,7.29876e-10,0.1,1.21919e-10
0.620981,7.29876e-10,0.1,1.21919e-10
0.621123,7.29876e-10,0.1,1.21919e-10
0.621264,7.29876e-10,0.1,1.21919e-10
0.621405,7.29876e-10,0.1,1.59235e-10
0.621547,1.22672e-09,0.1,1.59235e-10
0.621688,1.22672e-09,0.1,1.59235e-10
0.62183,1.22672e-09,0.1,1.59235e-10
0.621971,1.22672e-09,0.1,1.59235e-10
0.622113,1.22672e-09,0.1,1.59235e-10
0.622254,1.22672e-09,0.1,1.92302e-10
0.622395,1.22672e-09,0.1,1.92302e-10
0.622537,1.22672e-09,0.1,1.92302e-10
0.622678,1.22672e-09,0.1,1.92302e-10
0.62282,1.22672e-09,0.1,1.92302e-10
0.622961,1.22672e-09,0.1,1.92302e-10
0.623102,1.22672e-09,0.1,1.92302e-10
0.623244,1.22672e-09,0.1,1.92302e-10
0.623385,1.22672e-09,0.1,1.92302e-10
0.623527,1.22672e-09,0.1,1.92302e-10
0.623668,1.22672e-09,0.1,1.92302e-10
0.62381,1.22672e-09,0.1,1.92302e-10
0.623951,1.22672e-09,0.1,1.92302e-10
0.624092,1.22672e-09,0.1,2.47128e-10
0.624234,1.22672e-09,0.1,2.47128e-10
0.624375,1.22672e-09,0.1,2.47128e-10
0.624517,1.22672e-09,0.1,2.47128e-10
0.624658,1.22672e-09,0.1,2.47128e-10
0.6248,1.22672e-09,0.1,2.47128e-10
0.624941,1.22672e-09,0.1,2.47128e-10
0.625082,1.22672e-09,0.1,2.47128e-10
0.625224,1.22672e-09,0.1,2.47128e-10
0.625365,1.73877e-09,0.1,2.47128e-10
0.625507,1.73877e-09,0.1,2.47128e-10
0.625648,1.73877e-09,0.1,2.47128e-10
0.62579,1.73877e-09,0.1,2.47128e-10
0.625931,1.73877e-09,0.1,2.47128e-10
0.626072,1.73877e-09,0.1,2.94313e-10
0.626214,1.73877e-09,0.1,2.94313e-10
0.626355,1.73877e-09,0.1,3.91434e-10
0.626497,1.73877e-09,0.1,3.91434e-10
0.626638,1.73877e-09,0.1,3.91434e-10
0.626779,1.73877e-09,0.1,3.91434e-10
0.626921,1.73877e-09,0.1,3.91434e-10
0.627062,1.73877e-09,0.1,3.91434e-10
0.627204,1.73877e-09,0.1,4.31952e-10
0.627345,1.73877e-09,0.1,4.31952e-10
0.627487,1.73877e-09,0.1,4.31952e-10
0.627628,1.73877e-09,0.1,4.31952e-10
0.627769,1.73877e-09,0.1,4.31952e-10
0.627911,1.73877e-09,0.1,4.31952e-10
0.628052,1.73877e-09,0.1,4.31952e-10
0.628194,1.73877e-09,0.1,4.31952e-10
0.628335,1.73877e-09,0.1,4.31952e-10
0.628477,1.73877e-09,0.1,4.31952e-10
0.628618,1.73877e-09,0.1,4.31952e-10
0.628759,1.73877e-09,0.1,5.50111e-10
0.628901,1.73877e-09,0.1,5.50111e-10
0.629042,2.45622e-09,0.1,5.50111e-10
0.629184,2.45622e-09,0.1,6.48412e-10
0.629325,2.45622e-09,0.1,6.48412e-10
0.629466,2.45622e-09,0.1,6.48412e-10
0.629608,2.45622e-09,0.1,6.48412e-10
0.629749,2.45622e-09,0.1,6.48412e-10
0.629891,2.45622e-09,0.1,6.48412e-10
0.630032,2.45622e-09,0.1,6.48412e-10
0.630174,2.45622e-09,0.1,6.48412e-10
0.630315,2.45622e-09,0.1,6.48412e-10
0.630456,2.45622e-09,0.1,6.48412e-10
0.630598,2.45622e-09,0.1,6.48412e-10
0.630739,2.45622e-09,0.1,6.48412e-10
0.630881,2.45622e-09,0.1,6.48412e-10
0.631022,2.45622e-09,0.1,7.63054e-10
0.631164,2.45622e-09,0.1,7.63054e-10
0.631305,2.45622e-09,0.1,7.63054e-10
0.631446,2.45622e-09,0.1,7.63054e-10
0.631588,2.45622e-09,0.1,7.63054e-10
0.631729,2.45622e-09,0.1,7.63054e-10
0.631871,2.45622e-09,0.1,7.63054e-10
0.632012,3.48353e-09,0.1,7.63054e-10
0.632154,3.48353e-09,0.1,7.63054e-10
0.632295,3.48353e-09,0.1,7.63054e-10
0.632436,3.48353e-09,0.1,7.63054e-10
0.632578,3.48353e-09,0.1,7.63054e-10
0.632719,3.48353e-09,0.1,7.63054e-10
0.632861,3.48353e-09,0.1,7.63054e-10
0.633002,3.48353e-09,0.1,7.63054e-10
0.633143,3.48353e-09,0.1,7.63054e-10
0.633285,3.48353e-09,0.1,7.63054e-10
0.633426,3.48353e-09,0.1,7.63054e-10
0.633568,3.48353e-09,0.1,9.06006e-10
0.633709,3.48353e-09,0.1,9.06006e-10
0.633851,3.48353e-09,0.1,1.19334e-09
0.633992,3.48353e-09,0.1,1.19334e-09
0.634133,3.48353e-09,0.1,1.19334e-09
0.634275,3.48353e-09,0.1,1.19334e-09
0.634416,3.48353e-09,0.1,1.42262e-09
0.634558,3.48353e-09,0.1,1.42262e-09
0.634699,3.48353e-09,0.1,1.42262e-09
0.63484,3.48353e-09,0.1,1.42262e-09
0.634982,3.48353e-09,0.1,1.42262e-09
0.635123,5.73673e-09,0.1,1.42262e-09
0.635265,5.73673e-09,0.1,1.42262e-09
0.635406,5.73673e-09,0.1,1.42262e-09
0.635548,5.73673e-09,0.1,1.42262e-09
0.635689,5.73673e-09,0.1,1.42262e-09
0.63583,5.73673e-09,0.1,1.42262e-09
0.635972,5.73673e-09,0.1,1.42262e-09
0.636113,5.73673e-09,0.1,1.42262e-09
0.636255,5.73673e-09,0.1,1.42262e-09
0.636396,5.73673e-09,0.1,1.42262e-09
0.636538,5.73673e-09,0.1,1.42262e-09
0.636679,5.73673e-09,0.1,1.80615e-09
0.63682,5.73673e-09,0.1,1.80615e-09
0.636962,5.73673e-09,0.1,1.80615e-09
0.637103,5.73673e-09,0.1,1.80615e-09
0.637245,5.73673e-09,0.1,1.80615e-09
0.637386,5.73673e-09,0.1,1.80615e-09
0.637527,5.73673e-09,0.1,1.80615e-09
0.637669,5.73673e-09,0.1,1.80615e-09
0.63781,5.73673e-09,0.1,2.13352e-09
0.637952,5.73673e-09,0.1,2.13352e-09
0.638093,5.73673e-09,0.1,2.13352e-09
0.638235,5.73673e-09,0.1,2.13352e-09
0.638376,5.73673e-09,0.1,2.13352e-09
0.638517,5.73673e-09,0.1,2.13352e-09
0.638659,5.73673e-09,0.1,2.13352e-09
0.6388,8.13486e-09,0.1,2.13352e-09
0.638942,8.13486e-09,0.1,2.13352e-09
0.639083,8.13486e-09,0.1,2.13352e-09
0.639225,8.13486e-09,0.1,2.13352e-09
0.639366,8.13486e-09,0.1,2.66987e-09
0.639507,8.13486e-09,0.1,2.66987e-09
0.639649,8.13486e-09,0.1,2.66987e-09
0.63979,8.13486e-09,0.1,2.66987e-09
0.639932,8.13486e-09,0.1,2.66987e-09
0.640073,8.13486e-09,0.1,2.66987e-09
0.640215,8.13486e-09,0.1,2.66987e-09
0.640356,8.13486e-09,0.1,2.66987e-09
0.640497,8.13486e-09,0.1,2.66987e-09
0.640639,8.13486e-09,0.1,2.66987e-09
0.64078,8.13486e-09,0.1,2.66987e-09
0.640922,8.13486e-09,0.1,2.66987e-09
0.641063,8.13486e-09,0.1,2.66987e-09
0.641204,8.13486e-09,0.1,2.66987e-09
0.641346,8.13486e-09,0.1,2.66987e-09
0.641487,8.13486e-09,0.1,2.66987e-09
0.641629,8.13486e-09,0.1,2.66987e-09
0.64177,8.13486e-09,0.1,3.14257e-09
0.641912,8.13486e-09,0.1,3.14257e-09
0.642053,8.13486e-09,0.1,3.97007e-09
0.642194,8.13486e-09,0.1,3.97007e-09
0.642336,8.13486e-09,0.1,3.97007e-09
0.642477,1.14953e-08,0.1,3.97007e-09
0.642619,1.14953e-08,0.1,3.97007e-09
0.64276,1.14953e-08,0.1,3.97007e-09
0.642901,1.14953e-08,0.1,4.55083e-09
0.643043,1.14953e-08,0.1,4.55083e-09
0.643184,1.14953e-08,0.1,4.55083e-09
0.643326,1.14953e-08,0.1,4.55083e-09
0.643467,1.14953e-08,0.1,4.55083e-09
0.643609,1.14953e-08,0.1,4.55083e-09
0.64375,1.14953e-08,0.1,4.55083e-09
0.643891,1.14953e-08,0.1,4.55083e-09
0.644033,1.14953e-08,0.1,4.55083e-09
0.644174,1.14953e-08,0.1,4.55083e-09
0.644316,1.14953e-08,0.1,4.55083e-09
0.644457,1.14953e-08,0.1,4.55083e-09
0.644599,1.14953e-08,0.1,4.55083e-09
0.64474,1.14953e-08,0.1,4.55083e-09
0.644881,1.14953e-08,0.1,5.71654e-09
0.645023,1.14953e-08,0.1,5.71654e-09
0.645164,1.14953e-08,0.1,5.71654e-09
0.645306,1.14953e-08,0.1,5.71654e-09
0.645447,1.14953e-08,0.1,6.63222e-09
0.645589,1.63715e-08,0.1,6.63222e-09
0.64573,1.63715e-08,0.1,6.63222e-09
0.645871,1.63715e-08,0.1,6.63222e-09
0.646013,1.63715e-08,0.1,6.63222e-09
0.646154,1.63715e-08,0.1,6.63222e-09
0.646296,1.63715e-08,0.1,6.63222e-09
0.646437,1.63715e-08,0.1,6.63222e-09
0.646578,1.63715e-08,0.1,6.63222e-09
0.64672,1.63715e-08,0.1,6.63222e-09
0.646861,1.63715e-08,0.1,6.63222e-09
0.647003,1.63715e-08,0.1,6.63222e-09
0.647144,1.63715e-08,0.1,6.63222e-09
0.647286,1.63715e-08,0.1,6.63222e-09
0.647427,1.63715e-08,0.1,6.63222e-09
0.647568,1.63715e-08,0.1,8.39935e-09
0.64771,1.63715e-08,0.1,8.39935e-09
0.647851,1.63715e-08,0.1,8.39935e-09
0.647993,1.63715e-08,0.1,8.39935e-09
0.648134,1.63715e-08,0.1,8.39935e-09
0.648275,1.63715e-08,0.1,8.39935e-09
0.648417,1.63715e-08,0.1,8.39935e-09
0.648558,2.67228e-08,0.1,8.39935e-09
0.6487,2.67228e-08,0.1,8.39935e-09
0.648841,2.67228e-08,0.1,8.39935e-09
0.648983,2.67228e-08,0.1,8.39935e-09
0.649124,2.67228e-08,0.1,9.73572e-09
0.649265,2.67228e-08,0.1,9.73572e-09
0.649407,2.67228e-08,0.1,9.73572e-09
0.649548,2.67228e-08,0.1,9.73572e-09
0.64969,2.67228e-08,0.1,9.73572e-09
0.649831,2.67228e-08,0.1,9.73572e-09
0.649973,2.67228e-08,0.1,9.73572e-09
0.650114,2.67228e-08,0.1,1.17408e-08
0.650255,2.67228e-08,0.1,1.17408e-08
0.650397,2.67228e-08,0.1,1.17408e-08
0.650538,2.67228e-08,0.1,1.17408e-08
0.65068,2.67228e-08,0.1,1.17408e-08
0.650821,2.67228e-08,0.1,1.17408e-08
0.650963,2.67228e-08,0.1,1.17408e-08
0.651104,2.67228e-08,0.1,1.17408e-08
0.651245,2.67228e-08,0.1,1.4842e-08
0.651387,2.67228e-08,0.1,1.4842e-08
0.651528,2.67228e-08,0.1,1.4842e-08
0.65167,2.67228e-08,0.1,1.4842e-08
0.651811,2.67228e-08,0.1,1.4842e-08
0.651952,2.67228e-08,0.1,1.4842e-08
0.652094,2.67228e-08,0.1,1.67794e-08
0.652235,2.67228e-08,0.1,1.67794e-08
0.652377,3.81738e-08,0.1,1.67794e-08
0.652518,3.81738e-08,0.1,1.67794e-08
0.65266,3.81738e-08,0.1,1.67794e-08
0.652801,3.81738e-08,0.1,1.67794e-08
0.652942,3.81738e-08,0.1,1.67794e-08
0.653084,3.81738e-08,0.1,1.67794e-08
0.653225,3.81738e-08,0.1,1.67794e-08
0.653367,3.81738e-08,0.1,1.67794e-08
0.653508,3.81738e-08,0.1,1.67794e-08
0.65365,3.81738e-08,0.1,2.01157e-08
0.653791,3.81738e-08,0.1,2.01157e-08
0.653932,3.81738e-08,0.1,2.01157e-08
0.654074,3.81738e-08,0.1,2.01157e-08
0.654215,3.81738e-08,0.1,2.01157e-08
0.654357,3.81738e-08,0.1,2.01157e-08
0.654498,3.81738e-08,0.1,2.01157e-08
0.654639,3.81738e-08,0.1,2.01157e-08
0.654781,3.81738e-08,0.1,2.30007e-08
0.654922,3.81738e-08,0.1,2.30007e-08
0.655064,3.81738e-08,0.1,2.30007e-08
0.655205,3.81738e-08,0.1,2.30007e-08
0.655347,3.81738e-08,0.1,2.30007e-08
0.655488,3.81738e-08,0.1,2.30007e-08
0.655629,3.81738e-08,0.1,2.30007e-08
0.655771,3.81738e-08,0.1,2.61961e-08
0.655912,3.81738e-08,0.1,2.61961e-08
0.656054,5.43018e-08,0.1,2.61961e-08
0.656195,5.43018e-08,0.1,2.61961e-08
0.656337,5.43018e-08,0.1,2.61961e-08
0.656478,5.43018e-08,0.1,2.61961e-08
0.656619,5.43018e-08,0.1,2.61961e-08
0.656761,5.43018e-08,0.1,2.61961e-08
0.656902,5.43018e-08,0.1,2.61961e-08
0.657044,5.43018e-08,0.1,2.61961e-08
0.657185,5.43018e-08,0.1,2.61961e-08
0.657326,5.43018e-08,0.1,2.61961e-08
0.657468,5.43018e-08,0.1,2.61961e-08
0.657609,5.43018e-08,0.1,2.61961e-08
0.657751,5.43018e-08,0.1,2.61961e-08
0.657892,5.43018e-08,0.1,3.00055e-08
0.658034,5.43018e-08,0.1,3.00055e-08
0.658175,5.43018e-08,0.1,3.00055e-08
0.658316,5.43018e-08,0.1,3.65848e-08
0.658458,5.43018e-08,0.1,4.19043e-08
0.658599,5.43018e-08,0.1,4.19043e-08
0.658741,5.43018e-08,0.1,4.19043e-08
0.658882,5.43018e-08,0.1,4.19043e-08
0.659024,5.43018e-08,0.1,4.19043e-08
0.659165,7.80451e-08,0.1,4.19043e-08
0.659306,7.80451e-08,0.1,4.19043e-08
0.659448,7.80451e-08,0.1,4.19043e-08
0.659589,7.80451e-08,0.1,4.19043e-08
0.659731,7.80451e-08,0.1,4.19043e-08
0.659872,7.80451e-08,0.1,4.19043e-08
0.660013,7.80451e-08,0.1,4.19043e-08
0.660155,7.80451e-08,0.1,4.19043e-08
0.660296,7.80451e-08,0.1,4.19043e-08
0.660438,7.80451e-08,0.1,4.19043e-08
0.660579,7.80451e-08,0.1,4.19043e-08
0.660721,7.80451e-08,0.1,5.10453e-08
0.660862,7.80451e-08,0.1,5.10453e-08
0.661003,7.80451e-08,0.1,5.10453e-08
0.661145,7.80451e-08,0.1,5.10453e-08
0.661286,7.80451e-08,0.1,5.10453e-08
0.661428,7.80451e-08,0.1,5.10453e-08
0.661569,7.80451e-08,0.1,5.10453e-08
0.661711,7.80451e-08,0.1,5.10453e-08
0.661852,7.80451e-08,0.1,5.10453e-08
0.661993,7.80451e-08,0.1,5.83319e-08
0.662135,1.26854e-07,0.1,5.83319e-08
0.662276,1.26854e-07,0.1,5.83319e-08
0.662418,1.26854e-07,0.1,5.83319e-08
0.662559,1.26854e-07,0.1,5.83319e-08
0.6627,1.26854e-07,0.1,5.83319e-08
0.662842,1.26854e-07,0.1,5.83319e-08
0.662983,1.26854e-07,0.1,5.83319e-08
0.663125,1.26854e-07,0.1,7.08236e-08
0.663266,1.26854e-07,0.1,7.08236e-08
0.663408,1.26854e-07,0.1,7.08236e-08
0.663549,1.26854e-07,0.1,7.08236e-08
0.66369,1.26854e-07,0.1,7.08236e-08
0.663832,1.26854e-07,0.1,7.08236e-08
0.663973,1.26854e-07,0.1,7.08236e-08
0.664115,1.26854e-07,0.1,7.08236e-08
0.664256,1.26854e-07,0.1,7.08236e-08
0.664398,1.26854e-07,0.1,7.08236e-08
0.664539,1.26854e-07,0.1,7.08236e-08
0.66468,1.26854e-07,0.1,7.08236e-08
0.664822,1.26854e-07,0.1,7.08236e-08
0.664963,1.26854e-07,0.1,7.08236e-08
0.665105,1.26854e-07,0.1,7.08236e-08
0.665246,1.26854e-07,0.1,7.08236e-08
0.665387,1.26854e-07,0.1,8.08647e-08
0.665529,1.26854e-07,0.1,9.82009e-08
0.66567,1.26854e-07,0.1,9.82009e-08
0.665812,1.83023e-07,0.1,9.82009e-08
0.665953,1.83023e-07,0.1,9.82009e-08
0.666095,1.83023e-07,0.1,1.09522e-07
0.666236,1.83023e-07,0.1,1.09522e-07
0.666377,1.83023e-07,0.1,1.09522e-07
0.666519,1.83023e-07,0.1,1.09522e-07
0.66666,1.83023e-07,0.1,1.09522e-07
0.666802,1.83023e-07,0.1,1.09522e-07
0.666943,1.83023e-07,0.1,1.09522e-07
0.667085,1.83023e-07,0.1,1.09522e-07
0.667226,1.83023e-07,0.1,1.09522e-07
0.667367,1.83023e-07,0.1,1.09522e-07
0.667509,1.83023e-07,0.1,1.09522e-07
0.66765,1.83023e-07,0.1,1.09522e-07
0.667792,1.83023e-07,0.1,1.09522e-07
0.667933,1.83023e-07,0.1,1.32161e-07
0.668074,1.83023e-07,0.1,1.32161e-07
0.668216,1.83023e-07,0.1,1.32161e-07
0.668357,1.83023e-07,0.1,1.32161e-07
0.668499,1.83023e-07,0.1,1.32161e-07
0.66864,1.83023e-07,0.1,1.32161e-07
0.668782,1.83023e-07,0.1,1.50602e-07
0.668923,1.83023e-07,0.1,1.50602e-07
0.669064,1.83023e-07,0.1,1.50602e-07
0.669206,1.83023e-07,0.1,1.50602e-07
0.669347,1.83023e-07,0.1,1.50602e-07
0.669489,1.83023e-07,0.1,1.50602e-07
0.66963,2.62809e-07,0.1,1.50602e-07
0.669772,2.62809e-07,0.1,1.50602e-07
0.669913,2.62809e-07,0.1,1.50602e-07
0.670054,2.62809e-07,0.1,1.50602e-07
0.670196,2.62809e-07,0.1,1.81893e-07
0.670337,2.62809e-07,0.1,1.81893e-07
0.670479,2.62809e-07,0.1,1.81893e-07
0.67062,2.62809e-07,0.1,1.81893e-07
0.670762,2.62809e-07,0.1,1.81893e-07
0.670903,2.62809e-07,0.1,1.81893e-07
0.671044,2.62809e-07,0.1,1.81893e-07
0.671186,2.62809e-07,0.1,1.81893e-07
0.671327,2.62809e-07,0.1,1.81893e-07
0.671469,2.62809e-07,0.1,1.81893e-07
0.67161,2.62809e-07,0.1,1.81893e-07
0.671751,2.62809e-07,0.1,1.81893e-07
0.671893,2.62809e-07,0.1,1.81893e-07
0.672034,2.62809e-07,0.1,2.07077e-07
0.672176,2.62809e-07,0.1,2.07077e-07
0.672317,2.62809e-07,0.1,2.07077e-07
0.672459,2.62809e-07,0.1,2.07077e-07
0.6726,3.81751e-07,0.1,2.49656e-07
0.672741,3.81751e-07,0.1,2.49656e-07
0.672883,3.81751e-07,0.1,2.49656e-07
0.673024,3.81751e-07,0.1,2.49656e-07
0.673166,3.81751e-07,0.1,2.49656e-07
0.673307,3.81751e-07,0.1,2.49656e-07
0.673449,3.81751e-07,0.1,2.49656e-07
0.67359,3.81751e-07,0.1,2.49656e-07
0.673731,3.81751e-07,0.1,2.7776e-07
0.673873,3.81751e-07,0.1,2.7776e-07
0.674014,3.81751e-07,0.1,2.7776e-07
0.674156,3.81751e-07,0.1,2.7776e-07
0.674297,3.81751e-07,0.1,2.7776e-07
0.674438,3.81751e-07,0.1,2.7776e-07
0.67458,3.81751e-07,0.1,2.7776e-07
0.674721,3.81751e-07,0.1,2.7776e-07
0.674863,3.81751e-07,0.1,3.33551e-07
0.675004,3.81751e-07,0.1,3.33551e-07
0.675146,3.81751e-07,0.1,3.33551e-07
0.675287,3.81751e-07,0.1,3.79293e-07
0.675428,3.81751e-07,0.1,3.79293e-07
0.67557,3.81751e-07,0.1,3.79293e-07
0.675711,6.19004e-07,0.1,3.79293e-07
0.675853,6.19004e-07,0.1,3.79293e-07
0.675994,6.19004e-07,0.1,3.79293e-07
0.676136,6.19004e-07,0.1,3.79293e-07
0.676277,6.19004e-07,0.1,3.79293e-07
0.676418,6.19004e-07,0.1,3.79293e-07
0.67656,6.19004e-07,0.1,3.79293e-07
0.676701,6.19004e-07,0.1,3.79293e-07
0.676843,6.19004e-07,0.1,3.79293e-07
0.676984,6.19004e-07,0.1,3.79293e-07
0.677125,6.19004e-07,0.1,4.54993e-07
0.677267,6.19004e-07,0.1,4.54993e-07
0.677408,6.19004e-07,0.1,4.54993e-07
0.67755,6.19004e-07,0.1,4.54993e-07
0.677691,6.19004e-07,0.1,4.54993e-07
0.677833,6.19004e-07,0.1,4.54993e-07
0.677974,6.19004e-07,0.1,4.54993e-07
0.678115,6.19004e-07,0.1,4.54993e-07
0.678257,6.19004e-07,0.1,4.54993e-07
0.678398,6.19004e-07,0.1,4.54993e-07
0.67854,6.19004e-07,0.1,5.17009e-07
0.678681,6.19004e-07,0.1,5.17009e-07
0.678823,6.19004e-07,0.1,5.17009e-07
0.678964,6.19004e-07,0.1,5.17009e-07
0.679105,6.19004e-07,0.1,5.17009e-07
0.679247,6.19004e-07,0.1,5.17009e-07
0.679388,9.03168e-07,0.1,6.20351e-07
0.67953,9.03168e-07,0.1,6.20351e-07
0.679671,9.03168e-07,0.1,6.20351e-07
0.679812,9.03168e-07,0.1,6.20351e-07
0.679954,9.03168e-07,0.1,6.20351e-07
0.680095,9.03168e-07,0.1,6.20351e-07
0.680237,9.03168e-07,0.1,6.20351e-07
0.680378,9.03168e-07,0.1,6.20351e-07
0.68052,9.03168e-07,0.1,6.20351e-07
0.680661,9.03168e-07,0.1,6.20351e-07
0.680802,9.03168e-07,0.1,6.20351e-07
0.680944,9.03168e-07,0.1,6.20351e-07
0.681085,9.03168e-07,0.1,6.20351e-07
0.681227,9.03168e-07,0.1,6.20351e-07
0.681368,9.03168e-07,0.1,6.20351e-07
0.681509,9.03168e-07,0.1,6.81608e-07
0.681651,9.03168e-07,0.1,9.27364e-07
0.681792,9.03168e-07,0.1,9.27364e-07
0.681934,9.03168e-07,0.1,9.27364e-07
0.682075,9.03168e-07,0.1,9.27364e-07
0.682217,9.03168e-07,0.1,9.27364e-07
0.682358,9.03168e-07,0.1,9.27364e-07
0.682499,9.03168e-07,0.1,9.27364e-07
0.682641,9.03168e-07,0.1,9.27364e-07
0.682782,9.03168e-07,0.1,9.27364e-07
0.682924,9.03168e-07,0.1,9.27364e-07
0.683065,1.30942e-06,0.1,9.27364e-07
0.683207,1.30942e-06,0.1,9.27364e-07
0.683348,1.30942e-06,0.1,9.27364e-07
0.683489,1.30942e-06,0.1,9.27364e-07
0.683631,1.30942e-06,0.1,9.27364e-07
0.683772,1.30942e-06,0.1,1.10744e-06
0.683914,1.30942e-06,0.1,1.10744e-06
0.684055,1.30942e-06,0.1,1.10744e-06
0.684197,1.30942e-06,0.1,1.10744e-06
0.684338,1.30942e-06,0.1,1.10744e-06
0.684479,1.30942e-06,0.1,1.10744e-06
0.684621,1.30942e-06,0.1,1.10744e-06
0.684762,1.30942e-06,0.1,1.25848e-06
0.684904,1.30942e-06,0.1,1.25848e-06
0.685045,1.30942e-06,0.1,1.25848e-06
0.685186,1.30942e-06,0.1,1.25848e-06
0.685328,1.30942e-06,0.1,1.25848e-06
0.685469,1.30942e-06,0.1,1.25848e-06
0.685611,1.30942e-06,0.1,1.25848e-06
0.685752,1.30942e-06,0.1,1.25848e-06
0.685894,1.30942e-06,0.1,1.25848e-06
0.686035,1.30942e-06,0.1,1.49997e-06
0.686176,1.92093e-06,0.1,1.49997e-06
0.686318,1.92093e-06,0.1,1.49997e-06
0.686459,1.92093e-06,0.1,1.49997e-06
0.686601,1.92093e-06,0.1,1.49997e-06
0.686742,1.92093e-06,0.1,1.49997e-06
0.686884,1.92093e-06,0.1,1.49997e-06
0.687025,1.92093e-06,0.1,1.49997e-06
0.687166,1.92093e-06,0.1,1.49997e-06
0.687308,1.92093e-06,0.1,1.49997e-06
0.687449,1.92093e-06,0.1,1.49997e-06
0.687591,1.92093e-06,0.1,1.49997e-06
0.687732,1.92093e-06,0.1,1.49997e-06
0.687873,1.92093e-06,0.1,1.70088e-06
0.688015,1.92093e-06,0.1,1.70088e-06
0.688156,1.92093e-06,0.1,2.02171e-06
0.688298,1.92093e-06,0.1,2.02171e-06
0.688439,1.92093e-06,0.1,2.02171e-06
0.688581,1.92093e-06,0.1,2.02171e-06
0.688722,1.92093e-06,0.1,2.02171e-06
0.688863,1.92093e-06,0.1,2.22058e-06
0.689005,1.92093e-06,0.1,2.22058e-06
0.689146,1.92093e-06,0.1,2.22058e-06
0.689288,3.10518e-06,0.1,2.22058e-06
0.689429,3.10518e-06,0.1,2.22058e-06
0.689571,3.10518e-06,0.1,2.22058e-06
0.689712,3.10518e-06,0.1,2.22058e-06
0.689853,3.10518e-06,0.1,2.22058e-06
0.689995,3.10518e-06,0.1,2.22058e-06
0.690136,3.10518e-06,0.1,2.22058e-06
0.690278,3.10518e-06,0.1,2.64352e-06
0.690419,3.10518e-06,0.1,2.64352e-06
0.690561,3.10518e-06,0.1,2.64352e-06
0.690702,3.10518e-06,0.1,2.64352e-06
0.690843,3.10518e-06,0.1,2.99457e-06
0.690985,3.10518e-06,0.1,2.99457e-06
0.691126,3.10518e-06,0.1,2.99457e-06
0.691268,3.10518e-06,0.1,2.99457e-06
0.691409,3.10518e-06,0.1,2.99457e-06
0.69155,3.10518e-06,0.1,2.99457e-06
0.691692,3.10518e-06,0.1,2.99457e-06
0.691833,3.10518e-06,0.1,2.99457e-06
0.691975,3.10518e-06,0.1,2.99457e-06
0.692116,3.10518e-06,0.1,2.99457e-06
0.692258,3.10518e-06,0.1,2.99457e-06
0.692399,3.10518e-06,0.1,3.56752e-06
0.69254,3.10518e-06,0.1,3.56752e-06
0.692682,3.10518e-06,0.1,3.56752e-06
0.692823,3.10518e-06,0.1,3.56752e-06
0.692965,4.58155e-06,0.1,3.56752e-06
0.693106,4.58155e-06,0.1,3.56752e-06
0.693247,4.58155e-06,0.1,3.56752e-06
0.693389,4.58155e-06,0.1,3.56752e-06
0.69353,4.58155e-06,0.1,3.56752e-06
0.693672,4.58155e-06,0.1,3.56752e-06
0.693813,4.58155e-06,0.1,4.03896e-06
0.693955,4.58155e-06,0.1,4.03896e-06
0.694096,4.58155e-06,0.1,4.03896e-06
0.694237,4.58155e-06,0.1,4.03896e-06
0.694379,4.58155e-06,0.1,4.03896e-06
0.69452,4.58155e-06,0.1,4.79943e-06
0.694662,4.58155e-06,0.1,4.79943e-06
0.694803,4.58155e-06,0.1,4.79943e-06
0.694945,4.58155e-06,0.1,4.79943e-06
0.695086,4.58155e-06,0.1,4.79943e-06
0.695227,4.58155e-06,0.1,4.79943e-06
0.695369,4.58155e-06,0.1,4.79943e-06
0.69551,4.58155e-06,0.1,4.79943e-06
0.695652,4.58155e-06,0.1,4.79943e-06
0.695793,4.58155e-06,0.1,4.79943e-06
0.695934,4.58155e-06,0.1,4.79943e-06
0.696076,4.58155e-06,0.1,5.20514e-06
0.696217,4.58155e-06,0.1,5.20514e-06
0.696359,4.58155e-06,0.1,5.20514e-06
0.6965,6.71497e-06,0.1,6.13866e-06
0.696642,6.71497e-06,0.1,6.13866e-06
0.696783,6.71497e-06,0.1,7.01188e-06
0.696924,6.71497e-06,0.1,7.01188e-06
0.697066,6.71497e-06,0.1,7.01188e-06
0.697207,6.71497e-06,0.1,7.01188e-06
0.697349,6.71497e-06,0.1,7.01188e-06
0.69749,6.71497e-06,0.1,7.01188e-06
0.697632,6.71497e-06,0.1,7.01188e-06
0.697773,6.71497e-06,0.1,7.01188e-06
0.697914,6.71497e-06,0.1,7.01188e-06
0.698056,6.71497e-06,0.1,7.01188e-06
0.698197,6.71497e-06,0.1,7.01188e-06
0.698339,6.71497e-06,0.1,7.01188e-06
0.69848,6.71497e-06,0.1,7.01188e-06
0.698622,6.71497e-06,0.1,7.01188e-06
0.698763,6.71497e-06,0.1,8.30852e-06
0.698904,6.71497e-06,0.1,8.30852e-06
0.699046,6.71497e-06,0.1,8.30852e-06
0.699187,6.71497e-06,0.1,8.30852e-06
0.699329,6.71497e-06,0.1,8.30852e-06
0.69947,6.71497e-06,0.1,8.30852e-06
0.699611,9.98386e-06,0.1,8.30852e-06
0.699753,9.98386e-06,0.1,8.30852e-06
0.699894,9.98386e-06,0.1,8.30852e-06
0.700036,9.98386e-06,0.1,8.30852e-06
0.700177,9.98386e-06,0.1,8.30852e-06
0.700319,9.98386e-06,0.1,9.48513e-06
0.70046,9.98386e-06,0.1,9.48513e-06
0.700601,9.98386e-06,0.1,9.48513e-06
0.700743,9.98386e-06,0.1,1.12245e-05
0.700884,9.98386e-06,0.1,1.12245e-05
0.701026,9.98386e-06,0.1,1.12245e-05
0.701167,9.98386e-06,0.1,1.12245e-05
0.701308,9.98386e-06,0.1,1.12245e-05
0.70145,9.98386e-06,0.1,1.22812e-05
0.701591,9.98386e-06,0.1,1.22812e-05
0.701733,9.98386e-06,0.1,1.22812e-05
0.701874,9.98386e-06,0.1,1.22812e-05
0.702016,9.98386e-06,0.1,1.22812e-05
0.702157,9.98386e-06,0.1,1.22812e-05
0.702298,9.98386e-06,0.1,1.22812e-05
0.70244,9.98386e-06,0.1,1.22812e-05
0.702581,9.98386e-06,0.1,1.22812e-05
0.702723,9.98386e-06,0.1,1.22812e-05
0.702864,1.61028e-05,0.1,1.43742e-05
0.703006,1.61028e-05,0.1,1.43742e-05
0.703147,1.61028e-05,0.1,1.43742e-05
0.703288,1.61028e-05,0.1,1.43742e-05
0.70343,1.61028e-05,0.1,1.43742e-05
0.703571,1.61028e-05,0.1,1.60936e-05
0.703713,1.61028e-05,0.1,1.60936e-05
0.703854,1.61028e-05,0.1,1.60936e-05
0.703996,1.61028e-05,0.1,1.60936e-05
0.704137,1.61028e-05,0.1,1.60936e-05
0.704278,1.61028e-05,0.1,1.60936e-05
0.70442,1.61028e-05,0.1,1.60936e-05
0.704561,1.61028e-05,0.1,1.85418e-05
0.704703,1.61028e-05,0.1,1.85418e-05
0.704844,1.61028e-05,0.1,1.85418e-05
0.704985,1.61028e-05,0.1,1.85418e-05
0.705127,1.61028e-05,0.1,1.85418e-05
0.705268,1.61028e-05,0.1,1.85418e-05
0.70541,1.61028e-05,0.1,1.85418e-05
0.705551,1.61028e-05,0.1,1.85418e-05
0.705693,1.61028e-05,0.1,1.85418e-05
0.705834,1.61028e-05,0.1,1.85418e-05
0.705975,1.61028e-05,0.1,2.07111e-05
0.706117,1.61028e-05,0.1,2.07111e-05
0.706258,1.61028e-05,0.1,2.4913e-05
0.7064,2.40784e-05,0.1,2.4913e-05
0.706541,2.40784e-05,0.1,2.4913e-05
0.706683,2.40784e-05,0.1,2.4913e-05
0.706824,2.40784e-05,0.1,2.4913e-05
0.706965,2.40784e-05,0.1,2.4913e-05
0.707107,2.40784e-05,0.1,2.4913e-05
0.707248,2.40784e-05,0.1,2.4913e-05
0.70739,2.40784e-05,0.1,2.4913e-05
0.707531,2.40784e-05,0.1,2.4913e-05
0.707672,2.40784e-05,0.1,2.59929e-05
0.707814,2.40784e-05,0.1,3.32062e-05
0.707955,2.40784e-05,0.1,3.32062e-05
0.708097,2.40784e-05,0.1,3.32062e-05
0.708238,2.40784e-05,0.1,3.32062e-05
0.70838,2.40784e-05,0.1,3.32062e-05
0.708521,2.40784e-05,0.1,3.32062e-05
0.708662,2.40784e-05,0.1,3.32062e-05
0.708804,2.40784e-05,0.1,3.32062e-05
0.708945,2.40784e-05,0.1,3.32062e-05
0.709087,2.40784e-05,0.1,3.32062e-05
0.709228,2.40784e-05,0.1,3.67271e-05
0.70937,2.40784e-05,0.1,3.67271e-05
0.709511,2.40784e-05,0.1,3.67271e-05
0.709652,2.40784e-05,0.1,3.67271e-05
0.709794,2.40784e-05,0.1,3.67271e-05
0.709935,2.40784e-05,0.1,3.67271e-05
0.710077,3.5811e-05,0.1,3.67271e-05
0.710218,3.5811e-05,0.1,3.67271e-05
0.71036,3.5811e-05,0.1,3.67271e-05
0.710501,3.5811e-05,0.1,3.67271e-05
0.710642,3.5811e-05,0.1,4.1443e-05
0.710784,3.5811e-05,0.1,4.1443e-05
0.710925,3.5811e-05,0.1,4.1443e-05
0.711067,3.5811e-05,0.1,4.1443e-05
0.711208,3.5811e-05,0.1,4.9114e-05
0.711349,3.5811e-05,0.1,4.9114e-05
0.711491,3.5811e-05,0.1,4.9114e-05
0.711632,3.5811e-05,0.1,4.9114e-05
0.711774,3.5811e-05,0.1,4.9114e-05
0.711915,3.5811e-05,0.1,4.9114e-05
0.712057,3.5811e-05,0.1,4.9114e-05
0.712198,3.5811e-05,0.1,5.43819e-05
0.712339,3.5811e-05,0.1,5.43819e-05
0.712481,3.5811e-05,0.1,5.43819e-05
0.712622,3.5811e-05,0.1,5.43819e-05
0.712764,3.5811e-05,0.1,5.43819e-05
0.712905,3.5811e-05,0.1,5.43819e-05
0.713046,3.5811e-05,0.1,6.31757e-05
0.713188,5.40679e-05,0.1,6.31757e-05
0.713329,5.40679e-05,0.1,6.31757e-05
0.713471,5.40679e-05,0.1,7.13543e-05
0.713612,5.40679e-05,0.1,7.13543e-05
0.713754,5.40679e-05,0.1,7.13543e-05
0.713895,5.40679e-05,0.1,7.13543e-05
0.714036,5.40679e-05,0.1,7.13543e-05
0.714178,5.40679e-05,0.1,7.13543e-05
0.714319,5.40679e-05,0.1,7.13543e-05
0.714461,5.40679e-05,0.1,7.13543e-05
0.714602,5.40679e-05,0.1,7.13543e-05
0.714744,5.40679e-05,0.1,7.13543e-05
0.714885,5.40679e-05,0.1,8.27763e-05
0.715026,5.40679e-05,0.1,8.27763e-05
0.715168,5.40679e-05,0.1,8.27763e-05
0.715309,5.40679e-05,0.1,8.27763e-05
0.715451,5.40679e-05,0.1,8.27763e-05
0.715592,5.40679e-05,0.1,8.27763e-05
0.715733,5.40679e-05,0.1,8.27763e-05
0.715875,5.40679e-05,0.1,8.27763e-05
0.716016,5.40679e-05,0.1,8.27763e-05
0.716158,5.40679e-05,0.1,9.31143e-05
0.716299,8.74652e-05,0.1,9.31143e-05
0.716441,8.74652e-05,0.1,9.31143e-05
0.716582,8.74652e-05,0.1,0.000106462
0.716723,8.74652e-05,0.1,0.000106462
0.716865,8.74652e-05,0.1,0.000106462
0.717006,8.74652e-05,0.1,0.000106462
0.717148,8.74652e-05,0.1,0.000115541
0.717289,8.74652e-05,0.1,0.000115541
0.717431,8.74652e-05,0.1,0.000115541
0.717572,8.74652e-05,0.1,0.000115541
0.717713,8.74652e-05,0.1,0.000115541
0.717855,8.74652e-05,0.1,0.000115541
0.717996,8.74652e-05,0.1,0.000115541
0.718138,8.74652e-05,0.1,0.000130662
0.718279,8.74652e-05,0.1,0.000130662
0.718421,8.74652e-05,0.1,0.000130662
0.718562,8.74652e-05,0.1,0.000130662
0.718703,8.74652e-05,0.1,0.000146184
0.718845,8.74652e-05,0.1,0.000146184
0.718986,8.74652e-05,0.1,0.000146184
0.719128,8.74652e-05,0.1,0.000146184
0.719269,8.74652e-05,0.1,0.000146184
0.71941,8.74652e-05,0.1,0.000146184
0.719552,8.74652e-05,0.1,0.000146184
0.719693,8.74652e-05,0.1,0.000164329
0.719835,8.74652e-05,0.1,0.000164329
0.719976,0.00013301,0.1,0.000164329
0.720118,0.00013301,0.1,0.000164329
0.720259,0.00013301,0.1,0.000164329
0.7204,0.00013301,0.1,0.000164329
0.720542,0.00013301,0.1,0.000164329
0.720683,0.00013301,0.1,0.000164329
0.720825,0.00013301,0.1,0.000164329
0.720966,0.00013301,0.1,0.000164329
0.721107,0.00013301,0.1,0.000183334
0.721249,0.00013301,0.1,0.000209572
0.72139,0.00013301,0.1,0.000228105
0.721532,0.00013301,0.1,0.000228105
0.721673,0.00013301,0.1,0.000228105
0.721815,0.00013301,0.1,0.000228105
0.721956,0.00013301,0.1,0.000228105
0.722097,0.00013301,0.1,0.000228105
0.722239,0.00013301,0.1,0.000228105
0.72238,0.00013301,0.1,0.000228105
0.722522,0.00013301,0.1,0.000228105
0.722663,0.00013301,0.1,0.000228105
0.722805,0.00013301,0.1,0.000228105
0.722946,0.00013301,0.1,0.000261991
0.723087,0.00013301,0.1,0.000261991
0.723229,0.00013301,0.1,0.000261991
0.72337,0.00013301,0.1,0.000261991
0.723512,0.00013301,0.1,0.000261991
0.723653,0.000201446,0.1,0.000294145
0.723795,0.000201446,0.1,0.000294145
0.723936,0.000201446,0.1,0.000294145
0.724077,0.000201446,0.1,0.000294145
0.724219,0.000201446,0.1,0.000294145
0.72436,0.000201446,0.1,0.000294145
0.724502,0.000201446,0.1,0.000294145
0.724643,0.000201446,0.1,0.000338599
0.724784,0.000201446,0.1,0.000338599
0.724926,0.000201446,0.1,0.000338599
0.725067,0.000201446,0.1,0.000338599
0.725209,0.000201446,0.1,0.000338599
0.72535,0.000201446,0.1,0.000338599
0.725492,0.000201446,0.1,0.000338599
0.725633,0.000201446,0.1,0.000338599
0.725774,0.000201446,0.1,0.000338599
0.725916,0.000201446,0.1,0.000338599
0.726057,0.000201446,0.1,0.000338599
0.726199,0.000201446,0.1,0.000426749
0.72634,0.000201446,0.1,0.000479717
0.726482,0.000201446,0.1,0.000479717
0.726623,0.000309841,0.1,0.000479717
0.726764,0.000309841,0.1,0.000479717
0.726906,0.000309841,0.1,0.000479717
0.727047,0.000309841,0.1,0.000479717
0.727189,0.000309841,0.1,0.000479717
0.72733,0.000309841,0.1,0.000479717
0.727471,0.000309841,0.1,0.000479717
0.727613,0.000309841,0.1,0.000479717
0.727754,0.000309841,0.1,0.000479717
0.727896,0.000309841,0.1,0.000553043
0.728037,0.000309841,0.1,0.000553043
0.728179,0.000309841,0.1,0.000553043
0.72832,0.000309841,0.1,0.000553043
0.728461,0.000309841,0.1,0.000553043
0.728603,0.000309841,0.1,0.000553043
0.728744,0.000309841,0.1,0.000624782
0.728886,0.000309841,0.1,0.000624782
0.729027,0.000309841,0.1,0.000624782
0.729169,0.000309841,0.1,0.000624782
0.72931,0.000309841,0.1,0.000624782
0.729451,0.000309841,0.1,0.000716921
0.729593,0.000309841,0.1,0.000716921
0.729734,0.000309841,0.1,0.000716921
0.729876,0.000505283,0.1,0.000716921
0.730017,0.000505283,0.1,0.000716921
0.730159,0.000505283,0.1,0.000716921
0.7303,0.000505283,0.1,0.000716921
0.730441,0.000505283,0.1,0.000716921
0.730583,0.000505283,0.1,0.000716921
0.730724,0.000505283,0.1,0.000772678
0.730866,0.000505283,0.1,0.000772678
0.731007,0.000505283,0.1,0.00089126
0.731148,0.000505283,0.1,0.00089126
0.73129,0.000505283,0.1,0.0010007
0.731431,0.000505283,0.1,0.0010007
0.731573,0.000505283,0.1,0.0010007
0.731714,0.000505283,0.1,0.0010007
0.731856,0.000505283,0.1,0.0010007
0.731997,0.000505283,0.1,0.0010007
0.732138,0.000505283,0.1,0.0010007
0.73228,0.000505283,0.1,0.0010007
0.732421,0.000505283,0.1,0.0010007
0.732563,0.000505283,0.1,0.00115287
0.732704,0.000505283,0.1,0.00115287
0.732845,0.000505283,0.1,0.00115287
0.732987,0.000505283,0.1,0.00115287
0.733128,0.000505283,0.1,0.00115287
0.73327,0.000505283,0.1,0.00127294
0.733411,0.00078458,0.1,0.00127294
0.733553,0.00078458,0.1,0.00127294
0.733694,0.00078458,0.1,0.00127294
0.733835,0.00078458,0.1,0.00127294
0.733977,0.00078458,0.1,0.00127294
0.734118,0.00078458,0.1,0.00146924
0.73426,0.00078458,0.1,0.00146924
0.734401,0.00078458,0.1,0.00146924
0.734543,0.00078458,0.1,0.00146924
0.734684,0.00078458,0.1,0.00146924
0.734825,0.00078458,0.1,0.00146924
0.734967,0.00078458,0.1,0.00146924
0.735108,0.00078458,0.1,0.00146924
0.73525,0.00078458,0.1,0.00146924
0.735391,0.00078458,0.1,0.00146924
0.735532,0.00078458,0.1,0.00164917
0.735674,0.00078458,0.1,0.00189432
0.735815,0.00078458,0.1,0.00189432
0.735957,0.00078458,0.1,0.00189432
0.736098,0.00078458,0.1,0.00189432
0.73624,0.00078458,0.1,0.00203848
0.736381,0.00078458,0.1,0.00203848
0.736522,0.00078458,0.1,0.00203848
0.736664,0.00078458,0.1,0.00203848
0.736805,0.00078458,0.1,0.00203848
0.736947,0.00121385,0.1,0.00203848
0.737088,0.00121385,0.1,0.00203848
0.73723,0.00121385,0.1,0.00234281
0.737371,0.00121385,0.1,0.00234281
0.737512,0.00121385,0.1,0.00234281
0.737654,0.00121385,0.1,0.00234281
0.737795,0.00121385,0.1,0.00263415
0.737937,0.00121385,0.1,0.00263415
0.738078,0.00121385,0.1,0.00263415
0.738219,0.00121385,0.1,0.00263415
0.738361,0.00121385,0.1,0.00263415
0.738502,0.00121385,0.1,0.00263415
0.738644,0.00121385,0.1,0.00263415
0.738785,0.00121385,0.1,0.00302567
0.738927,0.00121385,0.1,0.00302567
0.739068,0.00121385,0.1,0.00302567
0.739209,0.00121385,0.1,0.00302567
0.739351,0.00121385,0.1,0.00302567
0.739492,0.00121385,0.1,0.00302567
0.739634,0.00121385,0.1,0.00302567
0.739775,0.00121385,0.1,0.00302567
0.739917,0.00121385,0.1,0.00302567
0.740058,0.00121385,0.1,0.00339711
0.740199,0.00190581,0.1,0.00339711
0.740341,0.00190581,0.1,0.00386957
0.740482,0.00190581,0.1,0.00386957
0.740624,0.00190581,0.1,0.00386957
0.740765,0.00190581,0.1,0.00386957
0.740906,0.00190581,0.1,0.00420438
0.741048,0.00190581,0.1,0.00420438
0.741189,0.00190581,0.1,0.00420438
0.741331,0.00190581,0.1,0.00420438
0.741472,0.00190581,0.1,0.00420438
0.741614,0.00190581,0.1,0.00420438
0.741755,0.00190581,0.1,0.00476322
0.741896,0.00190581,0.1,0.00476322
0.742038,0.00190581,0.1,0.00476322
0.742179,0.00190581,0.1,0.00532385
0.742321,0.00190581,0.1,0.00532385
0.742462,0.00190581,0.1,0.00532385
0.742604,0.00190581,0.1,0.00532385
0.742745,0.00190581,0.1,0.00532385
0.742886,0.00190581,0.1,0.00532385
0.743028,0.00190581,0.1,0.00532385
0.743169,0.00190581,0.1,0.00604085
0.743311,0.00190581,0.1,0.00604085
0.743452,0.00313124,0.1,0.00604085
0.743594,0.00313124,0.1,0.00604085
0.743735,0.00313124,0.1,0.00604085
0.743876,0.00313124,0.1,0.00604085
0.744018,0.00313124,0.1,0.00604085
0.744159,0.00313124,0.1,0.00673023
0.744301,0.00313124,0.1,0.00673023
0.744442,0.00313124,0.1,0.00673023
0.744583,0.00313124,0.1,0.00771032
0.744725,0.00313124,0.1,0.00771032
0.744866,0.00313124,0.1,0.00771032
0.745008,0.00313124,0.1,0.00771032
0.745149,0.00313124,0.1,0.00771032
0.745291,0.00313124,0.1,0.00771032
0.745432,0.00313124,0.1,0.00771032
0.745573,0.00313124,0.1,0.00823721
0.745715,0.00313124,0.1,0.00823721
0.745856,0.00313124,0.1,0.00823721
0.745998,0.00313124,0.1,0.00939392
0.746139,0.00313124,0.1,0.0104667
0.74628,0.00313124,0.1,0.0104667
0.746422,0.00313124,0.1,0.0104667
0.746563,0.00313124,0.1,0.0104667
0.746705,0.00313124,0.1,0.0104667
0.746846,0.00313124,0.1,0.0104667
0.746988,0.004959,0.1,0.0104667
0.747129,0.004959,0.1,0.0104667
0.74727,0.004959,0.1,0.0104667
0.747412,0.004959,0.1,0.0119977
0.747553,0.004959,0.1,0.0119977
0.747695,0.004959,0.1,0.0119977
0.747836,0.004959,0.1,0.0119977
0.747978,0.004959,0.1,0.0119977
0.748119,0.004959,0.1,0.0134192
0.74826,0.004959,0.1,0.0134192
0.748402,0.004959,0.1,0.0134192
0.748543,0.004959,0.1,0.0134192
0.748685,0.004959,0.1,0.0134192
0.748826,0.004959,0.1,0.0153981
0.748968,0.004959,0.1,0.0153981
0.749109,0.004959,0.1,0.0153981
0.74925,0.004959,0.1,0.0153981
0.749392,0.004959,0.1,0.0153981
0.749533,0.004959,0.1,0.0153981
0.749675,0.004959,0.1,0.0153981
0.749816,0.004959,0.1,0.0153981
0.749957,0.004959,0.1,0.0153981
0.750099,0.004959,0.1,0.0172326
0.75024,0.004959,0.1,0.0197581
0.750382,0.004959,0.1,0.0197581
0.750523,0.00783991,0.1,0.0197581
0.750665,0.00783991,0.1,0.0197581
0.750806,0.00783991,0.1,0.0206288
0.750947,0.00783991,0.1,0.0206288
0.751089,0.00783991,0.1,0.0206288
0.75123,0.00783991,0.1,0.0206288
0.751372,0.00783991,0.1,0.0206288
0.751513,0.00783991,0.1,0.0206288
0.751655,0.00783991,0.1,0.023516
0.751796,0.00783991,0.1,0.023516
0.751937,0.00783991,0.1,0.023516
0.752079,0.00783991,0.1,0.0262974
0.75222,0.00783991,0.1,0.0262974
0.752362,0.00783991,0.1,0.0262974
0.752503,0.00783991,0.1,0.0262974
0.752644,0.00783991,0.1,0.0262974
0.752786,0.00783991,0.1,0.0262974
0.752927,0.00783991,0.1,0.0262974
0.753069,0.00783991,0.1,0.0298592
0.75321,0.00783991,0.1,0.0298592
0.753352,0.00783991,0.1,0.0298592
0.753493,0.00783991,0.1,0.0298592
0.753634,0.00783991,0.1,0.0298592
0.753776,0.0125409,0.1,0.0298592
0.753917,0.0125409,0.1,0.0298592
0.754059,0.0125409,0.1,0.0298592
0.7542,0.0125409,0.1,0.0298592
0.754342,0.0125409,0.1,0.0298592
0.754483,0.0125409,0.1,0.0342717
0.754624,0.0125409,0.1,0.0418621
0.754766,0.0125409,0.1,0.0418621
0.754907,0.0125409,0.1,0.0418621
0.755049,0.0125409,0.1,0.0418621
0.75519,0.0125409,0.1,0.0418621
0.755331,0.0125409,0.1,0.0419797
0.755473,0.0125409,0.1,0.0419797
0.755614,0.0125409,0.1,0.0419797
0.755756,0.0125409,0.1,0.0419797
0.755897,0.0125409,0.1,0.0419797
0.756039,0.0125409,0.1,0.0419797
0.75618,0.0125409,0.1,0.0419797
0.756321,0.0125409,0.1,0.0486761
0.756463,0.0125409,0.1,0.0539875
0.756604,0.0125409,0.1,0.0539875
0.756746,0.0125409,0.1,0.0539875
0.756887,0.0125409,0.1,0.0539875
0.757029,0.0205237,0.1,0.0539875
0.75717,0.0205237,0.1,0.0539875
0.757311,0.0205237,0.1,0.0539875
0.757453,0.0205237,0.1,0.0539875
0.757594,0.0205237,0.1,0.0539875
0.757736,0.0205237,0.1,0.0611119
0.757877,0.0205237,0.1,0.0611119
0.758018,0.0205237,0.1,0.0611119
0.75816,0.0205237,0.1,0.0677167
0.758301,0.0205237,0.1,0.0677167
0.758443,0.0205237,0.1,0.0677167
0.758584,0.0205237,0.1,0.0677167
0.758726,0.0205237,0.1,0.0677167
0.758867,0.0205237,0.1,0.0677167
0.759008,0.0205237,0.1,0.0677167
0.75915,0.0205237,0.1,0.0762928
0.759291,0.0205237,0.1,0.0762928
0.759433,0.0205237,0.1,0.0762928
0.759574,0.0205237,0.1,0.0762928
0.759715,0.0205237,0.1,0.0762928
0.759857,0.0205237,0.1,0.0841512
0.759998,0.0205237,0.1,0.0841512
0.76014,0.0205237,0.1,0.0841512
0.760281,0.0205237,0.1,0.0841512
0.760423,0.0205237,0.1,0.0940053
0.760564,0.0328348,0.1,0.0940053
0.760705,0.0328348,0.1,0.0940053
0.760847,0.0328348,0.1,0.0940053
0.760988,0.0328348,0.1,0.0940053
0.76113,0.0328348,0.1,0.0940053
0.761271,0.0328348,0.1,0.0940053
0.761413,0.0328348,0.1,0.103204
0.761554,0.0328348,0.1,0.103204
0.761695,0.0328348,0.1,0.112267
0.761837,0.0328348,0.1,0.112267
0.761978,0.0328348,0.1,0.112267
0.76212,0.0328348,0.1,0.112267
0.762261,0.0328348,0.1,0.112267
0.762403,0.0328348,0.1,0.124655
0.762544,0.0328348,0.1,0.124655
0.762685,0.0328348,0.1,0.124655
0.762827,0.0328348,0.1,0.124655
0.762968,0.0328348,0.1,0.124655
0.76311,0.0328348,0.1,0.124655
0.763251,0.0328348,0.1,0.138793
0.763392,0.0328348,0.1,0.138793
0.763534,0.0328348,0.1,0.138793
0.763675,0.0328348,0.1,0.152942
0.763817,0.0328348,0.1,0.152942
0.763958,0.0328348,0.1,0.152942
0.7641,0.0522895,0.1,0.152942
0.764241,0.0522895,0.1,0.152942
0.764382,0.0522895,0.1,0.152942
0.764524,0.0522895,0.1,0.152942
0.764665,0.0522895,0.1,0.171585
0.764807,0.0522895,0.1,0.171585
0.764948,0.0522895,0.1,0.171585
0.76509,0.0522895,0.1,0.171585
0.765231,0.0522895,0.1,0.171585
0.765372,0.0522895,0.1,0.171585
0.765514,0.0522895,0.1,0.187282
0.765655,0.0522895,0.1,0.187282
0.765797,0.0522895,0.1,0.187282
0.765938,0.0522895,0.1,0.205509
0.766079,0.0522895,0.1,0.205509
0.766221,0.0522895,0.1,0.205509
0.766362,0.0522895,0.1,0.205509
0.766504,0.0522895,0.1,0.205509
0.766645,0.0522895,0.1,0.205509
0.766787,0.0522895,0.1,0.205509
0.766928,0.0522895,0.1,0.205509
0.767069,0.0522895,0.1,0.223626
0.767211,0.0829395,0.1,0.223626
0.767352,0.0829395,0.1,0.243917
0.767494,0.0829395,0.1,0.243917
0.767635,0.0829395,0.1,0.243917
0.767777,0.0829395,0.1,0.243917
0.767918,0.0829395,0.1,0.243917
0.768059,0.0829395,0.1,0.243917
0.768201,0.0829395,0.1,0.243917
0.768342,0.0829395,0.1,0.243917
0.768484,0.0829395,0.1,0.263316
0.768625,0.0829395,0.1,0.28496
0.768767,0.0829395,0.1,0.28496
0.768908,0.0829395,0.1,0.28496
0.769049,0.0829395,0.1,0.28496
0.769191,0.0829395,0.1,0.289401
0.769332,0.0829395,0.1,0.289401
0.769474,0.0829395,0.1,0.289401
0.769615,0.116409,0.1,0.289401
0.769756,0.116409,0.1,0.289401
0.769898,0.116409,0.1,0.31083
0.770039,0.116409,0.1,0.33274
0.770181,0.116409,0.1,0.33274
0.770322,0.116409,0.1,0.33274
0.770464,0.116409,0.1,0.33274
0.770605,0.116409,0.1,0.33274
0.770746,0.116409,0.1,0.33274
0.770888,0.116409,0.1,0.33274
0.771029,0.116409,0.1,0.354079
0.771171,0.116409,0.1,0.354079
0.771312,0.116409,0.1,0.354079
0.771453,0.116409,0.1,0.377222
0.771595,0.116409,0.1,0.377222
0.771736,0.116409,0.1,0.377222
0.771878,0.116409,0.1,0.377222
0.772019,0.116409,0.1,0.377222
0.772161,0.161254,0.1,0.377222
0.772302,0.161254,0.1,0.399136
0.772443,0.161254,0.1,0.399136
0.772585,0.161254,0.1,0.399136
0.772726,0.161254,0.1,0.399136
0.772868,0.161254,0.1,0.42281
0.773009,0.161254,0.1,0.42281
0.773151,0.161254,0.1,0.42281
0.773292,0.161254,0.1,0.42281
0.773433,0.161254,0.1,0.42281
0.773575,0.161254,0.1,0.445398
0.773716,0.161254,0.1,0.445398
0.773858,0.161254,0.1,0.445398
0.773999,0.161254,0.1,0.445398
0.774141,0.161254,0.1,0.445398
0.774282,0.231878,0.1,0.445398
0.774423,0.231878,0.1,0.468532
0.774565,0.231878,0.1,0.468532
0.774706,0.231878,0.1,0.490164
0.774848,0.231878,0.1,0.490164
0.774989,0.231878,0.1,0.490164
0.77513,0.231878,0.1,0.490164
0.775272,0.231878,0.1,0.490164
0.775413,0.231878,0.1,0.490164
0.775555,0.231878,0.1,0.490164
0.775696,0.231878,0.1,0.540734
0.775838,0.231878,0.1,0.540734
0.775979,0.231878,0.1,0.540734
0.77612,0.231878,0.1,0.540734
0.776262,0.231878,0.1,0.540734
0.776403,0.231878,0.1,0.540734
0.776545,0.231878,0.1,0.540734
0.776686,0.231878,0.1,0.557366
0.776828,0.231878,0.1,0.557366
0.776969,0.231878,0.1,0.557366
0.77711,0.231878,0.1,0.567545
0.777252,0.231878,0.1,0.578112
0.777393,0.231878,0.1,0.589058
0.777535,0.231878,0.1,0.589058
0.777676,0.231878,0.1,0.589058
0.777817,0.231878,0.1,3.88384e-05
0.777959,7.89205e-07,0.1,3.88384e-05
0.7781,7.89205e-07,0.1,3.88384e-05
0.778242,7.89205e-07,0.1,3.88384e-05
0.778383,7.89205e-07,0.1,3.88384e-05
0.778525,7.89205e-07,0.1,3.88384e-05
0.778666,7.89205e-07,0.1,3.19378e-09
0.778807,7.89205e-07,0.1,3.19378e-09
0.778949,7.89205e-07,0.1,3.19378e-09
0.77909,7.89205e-07,0.1,1.17802e-13
0.779232,7.89205e-07,0.1,1.17802e-13
0.779373,7.89205e-07,0.1,1.17802e-13
0.779514,7.89205e-07,0.1,9.31209e-18
0.779656,7.89205e-07,0.1,9.31209e-18
0.779797,7.89205e-07,0.1,9.31209e-18
0.779939,7.89205e-07,0.1,9.31209e-18
0.78008,7.89205e-07,0.1,9.31209e-18
0.780222,7.89205e-07,0.1,4.34775e-22
0.780363,7.89205e-07,0.1,4.34775e-22
0.780505,7.89205e-07,0.1,4.34775e-22
0.780646,7.89205e-07,0.1,2.7708e-26
0.780787,7.89205e-07,0.1,2.7708e-26
0.780929,7.89205e-07,0.1,2.7708e-26
0.78107,7.89205e-07,0.1,1.39664e-30
0.781212,7.89205e-07,0.1,1.39664e-30
0.781353,7.89205e-07,0.1,1.39664e-30
0.781494,5.86786e-12,0.1,1.39664e-30
0.781636,5.86786e-12,0.1,1.39664e-30
0.781777,5.86786e-12,0.1,1.39664e-30
0.781919,5.86786e-12,0.1,0
0.78206,3.28982e-17,0.1,0
0.782202,3.28982e-17,0.1,0
0.782343,3.28982e-17,0.1,0
0.782484,3.28982e-17,0.1,0
0.782626,2.86959e-19,0.1,0
0.782767,2.86959e-19,0.1,0
0.782909,2.86959e-19,0.1,0
0.78305,2.86959e-19,0.1,0
0.783191,2.86959e-19,0.1,0
0.783333,2.86959e-19,0.1,0
0.783474,2.86959e-19,0.1,0
0.783616,2.86959e-19,0.1,0
0.783757,2.86959e-19,0.1,0
0.783899,2.86959e-19,0.1,0
0.78404,2.86959e-19,0.1,0
0.784181,2.86959e-19,0.1,0
0.784323,2.86959e-19,0.1,0
0.784464,2.86959e-19,0.1,0
0.784606,2.86959e-19,0.1,0
0.784747,2.86959e-19,0.1,0
0.784889,2.86959e-19,0.1,0
0.78503,2.86959e-19,0.1,0
0.785171,2.86959e-19,0.1,0
0.785313,2.86959e-19,0.1,0
0.785454,2.86959e-19,0.1,0
0.785596,2.86959e-19,0.1,0
0.785737,2.86959e-19,0.1,0
0.785878,2.86959e-19,0.1,0
0.78602,2.86959e-19,0.1,0
0.786161,2.86959e-19,0.1,0
0.786303,2.86959e-19,0.1,0
0.786444,2.86959e-19,0.1,0
0.786586,2.86959e-19,0.1,0
0.786727,2.86959e-19,0.1,0
0.786868,2.86959e-19,0.1,0
0.78701,2.86959e-19,0.1,0
0.787151,2.86959e-19,0.1,0
0.787293,2.86959e-19,0.1,0
0.787434,2.86959e-19,0.1,0
0.787576,2.86959e-19,0.1,0
0.787717,2.86959e-19,0.1,0
0.787858,2.86959e-19,0.1,0
0.788,2.86959e-19,0.1,0
0.788141,5.9273e-24,0.1,0
0.788283,5.9273e-24,0.1,0
0.788424,5.9273e-24,0.1,0
0.788566,5.9273e-24,0.1,0
0.788707,5.9273e-24,0.1,0
0.788848,5.9273e-24,0.1,0
0.78899,5.9273e-24,0.1,0
0.789131,5.9273e-24,0.1,0
0.789273,5.9273e-24,0.1,0
0.789414,5.9273e-24,0.1,0
0.789555,5.9273e-24,0.1,0
0.789697,5.9273e-24,0.1,0
0.789838,5.9273e-24,0.1,0
0.78998,5.9273e-24,0.1,0
0.790121,5.9273e-24,0.1,0
0.790263,5.9273e-24,0.1,0
0.790404,5.9273e-24,0.1,0
0.790545,5.9273e-24,0.1,0
0.790687,5.9273e-24,0.1,0
0.790828,5.9273e-24,0.1,0
0.79097,5.9273e-24,0.1,0
0.791111,5.9273e-24,0.1,0
0.791252,5.9273e-24,0.1,0
0.791394,5.9273e-24,0.1,0
0.791535,5.9273e-24,0.1,0
0.791677,5.9273e-24,0.1,0
0.791818,5.9273e-24,0.1,0
0.79196,9.79398e-27,0.1,0
0.792101,9.79398e-27,0.1,0
0.792242,9.79398e-27,0.1,0
0.792384,9.79398e-27,0.1,0
0.792525,9.79398e-27,0.1,0
0.792667,9.79398e-27,0.1,0
0.792808,9.79398e-27,0.1,0
0.79295,9.79398e-27,0.1,0
0.793091,9.79398e-27,0.1,0
0.793232,9.79398e-27,0.1,0
0.793374,9.79398e-27,0.1,0
0.793515,9.79398e-27,0.1,0
0.793657,9.79398e-27,0.1,0
0.793798,9.79398e-27,0.1,0
0.793939,9.79398e-27,0.1,0
0.794081,9.79398e-27,0.1,0
0.794222,9.79398e-27,0.1,0
0.794364,9.79398e-27,0.1,0
0.794505,0,0.1,0
0.794647,0,0.1,0
0.794788,0,0.1,0
0.794929,0,0.1,0
0.795071,0,0.1,0
0.795212,0,0.1,0
0.795354,0,0.1,0
0.795495,0,0.1,0
0.795637,0,0.1,0
0.795778,0,0.1,0
0.795919,0,0.1,0
0.796061,0,0.1,0
0.796202,0,0.1,0
0.796344,0,0.1,0
0.796485,0,0.1,0
0.796627,0,0.1,0
0.796768,0,0.1,0
0.796909,0,0.1,0
0.797051,0,0.1,0
0.797192,0,0.1,0
0.797334,0,0.1,0
0.797475,0,0.1,0
0.797616,0,0.1,0
0.797758,0,0.1,0
0.797899,0,0.1,0
0.798041,0,0.1,0
0.798182,0,0.1,0
0.798324,0,0.1,0
0.798465,0,0.1,0
0.798606,0,0.1,0
0.798748,0,0.1,0
0.798889,0,0.1,0
0.799031,0,0.1,0
0.799172,0,0.1,0
0.799313,0,0.1,0
0.799455,0,0.1,0
0.799596,0,0.1,0
0.799738,0,0.1,0
0.799879,0,0.1,0
0.800021,0,0.1,0
0.800162,0,0.1,0
0.800303,0,0.1,0
0.800445,0,0.1,0
0.800586,0,0.1,0
0.800728,0,0.1,0
0.800869,0,0.1,0
0.801011,0,0.1,0
0.801152,0,0.1,0
0.801293,0,0.1,0
0.801435,0,0.1,0
0.801576,0,0.1,0
0.801718,0,0.1,0
0.801859,0,0.1,0
0.802001,0,0.1,0
0.802142,0,0.1,0
0.802283,0,0.1,0
0.802425,0,0.1,0
0.802566,0,0.1,0
0.802708,0,0.1,0
0.802849,0,0.1,0
0.80299,0,0.1,0
0.803132,0,0.1,0
0.803273,0,0.1,0
0.803415,0,0.1,0
0.803556,0,0.1,0
0.803698,0,0.1,0
0.803839,0,0.1,0
0.80398,0,0.1,0
0.804122,0,0.1,0
0.804263,0,0.1,0
0.804405,0,0.1,0
0.804546,0,0.1,0
0.804688,0,0.1,0
0.804829,0,0.1,0
0.80497,0,0.1,0
0.805112,0,0.1,0
0.805253,0,0.1,0
0.805395,0,0.1,0
0.805536,0,0.1,0
0.805677,0,0.1,0
0.805819,0,0.1,0
0.80596,0,0.1,0
0.806102,0,0.1,0
0.806243,0,0.1,0
0.806385,0,0.1,0
0.806526,0,0.1,0
0.806667,0,0.1,0
0.806809,0,0.1,0
0.80695,0,0.1,0
0.807092,0,0.1,0
0.807233,0,0.1,0
0.807375,0,0.1,0
0.807516,0,0.1,0
0.807657,0,0.1,0
0.807799,0,0.1,0
0.80794,0,0.1,0
0.808082,0,0.1,0
0.808223,0,0.1,0
0.808365,0,0.1,0
0.808506,0,0.1,0
0.808647,0,0.1,0
0.808789,0,0.1,0
0.80893,0,0.1,0
0.809072,0,0.1,0
0.809213,0,0.1,0
0.809354,0,0.1,0
0.809496,0,0.1,0
0.809637,0,0.1,0
0.809779,0,0.1,0
0.80992,0,0.1,0
0.810062,0,0.1,0
0.810203,0,0.1,0
0.810344,0,0.1,0
0.810486,0,0.1,0
0.810627,0,0.1,0
0.810769,0,0.1,0
0.81091,0,0.1,0
0.811051,0,0.1,0
0.811193,0,0.1,0
0.811334,0,0.1,0
0.811476,0,0.1,0
0.811617,0,0.1,0
0.811759,0,0.1,0
0.8119,0,0.1,0
0.812041,0,0.1,0
0.812183,0,0.1,0
0.812324,0,0.1,0
0.812466,0,0.1,0
0.812607,0,0.1,0
0.812749,0,0.1,0
0.81289,0,0.1,0
0.813031,0,0.1,0
0.813173,0,0.1,0
0.813314,0,0.1,0
0.813456,0,0.1,0
0.813597,0,0.1,0
0.813738,0,0.1,0
0.81388,0,0.1,0
0.814021,0,0.1,0
0.814163,0,0.1,0
0.814304,0,0.1,0
0.814446,0,0.1,0
0.814587,0,0.1,0
0.814728,0,0.1,0
0.81487,0,0.1,0
0.815011,0,0.1,0
0.815153,0,0.1,0
0.815294,0,0.1,0
0.815436,0,0.1,0
0.815577,0,0.1,0
0.815718,0,0.1,0
0.81586,0,0.1,0
0.816001,0,0.1,0
0.816143,0,0.1,0
0.816284,0,0.1,0
0.816426,0,0.1,0
0.816567,0,0.1,0
0.816708,0,0.1,0
0.81685,0,0.1,0
0.816991,0,0.1,0
0.817133,0,0.1,0
0.817274,0,0.1,0
0.817415,0,0.1,0
0.817557,0,0.1,0
0.817698,0,0.1,0
0.81784,0,0.1,0
0.817981,0,0.1,0
0.818123,0,0.1,0
0.818264,0,0.1,0
0.818405,0,0.1,0
0.818547,0,0.1,0
0.818688,0,0.1,0
0.81883,0,0.1,0
0.818971,0,0.1,0
0.819113,0,0.1,0
0.819254,0,0.1,0
0.819395,0,0.1,0
0.819537,0,0.1,0
0.819678,0,0.1,0
0.81982,0,0.1,0
0.819961,0,0.1,0
0.820102,0,0.1,0
0.820244,0,0.1,0
0.820385,0,0.1,0
0.820527,0,0.1,0
0.820668,0,0.1,0
0.82081,0,0.1,0
0.820951,0,0.1,0
0.821092,0,0.1,0
0.821234,0,0.1,0
0.821375,0,0.1,0
0.821517,0,0.1,0
0.821658,0,0.1,0
0.8218,0,0.1,0
0.821941,0,0.1,0
0.822082,0,0.1,0
0.822224,0,0.1,0
0.822365,0,0.1,0
0.822507,0,0.1,0
0.822648,0,0.1,0
0.822789,0,0.1,0
0.822931,0,0.1,0
0.823072,0,0.1,0
0.823214,0,0.1,0
0.823355,0,0.1,0
0.823497,0,0.1,0
0.823638,0,0.1,0
0.823779,0,0.1,0
0.823921,0,0.1,0
0.824062,0,0.1,0
0.824204,0,0.1,0
0.824345,0,0.1,0
0.824486,0,0.1,0
0.824628,0,0.1,0
0.824769,0,0.1,0
0.824911,0,0.1,0
0.825052,0,0.1,0
0.825194,0,0.1,0
0.825335,0,0.1,0
0.825476,0,0.1,0
0.825618,0,0.1,0
0.825759,0,0.1,0
0.825901,0,0.1,0
0.826042,0,0.1,0
0.826184,0,0.1,0
0.826325,0,0.1,0
0.826466,0,0.1,0
0.826608,0,0.1,0
0.826749,0,0.1,0
0.826891,0,0.1,0
0.827032,0,0.1,0
0.827174,0,0.1,0
0.827315,0,0.1,0
0.827456,0,0.1,0
0.827598,0,0.1,0
0.827739,0,0.1,0
0.827881,0,0.1,0
0.828022,0,0.1,0
0.828164,0,0.1,0
0.828305,0,0.1,0
0.828446,0,0.1,0
0.828588,0,0.1,0
0.828729,0,0.1,0
0.828871,0,0.1,0
0.829012,0,0.1,0
0.829153,0,0.1,0
0.829295,0,0.1,0
0.829436,0,0.1,0
0.829578,0,0.1,0
0.829719,0,0.1,0
0.829861,0,0.1,0
0.830002,0,0.1,0
0.830143,0,0.1,0
0.830285,0,0.1,0
0.830426,0,0.1,0
0.830568,0,0.1,0
0.830709,0,0.1,0
0.83085,0,0.1,0
0.830992,0,0.1,0
0.831133,0,0.1,0
0.831275,0,0.1,0
0.831416,0,0.1,0
0.831558,0,0.1,0
0.831699,0,0.1,0
0.83184,0,0.1,0
0.831982,0,0.1,0
0.832123,0,0.1,0
0.832265,0,0.1,0
0.832406,0,0.1,0
0.832548,0,0.1,0
0.832689,0,0.1,0
0.83283,0,0.1,0
0.832972,0,0.1,0
0.833113,0,0.1,0
0.833255,0,0.1,0
0.833396,0,0.1,0
0.833537,0,0.1,0
0.833679,0,0.1,0
0.83382,0,0.1,0
0.833962,0,0.1,0
0.834103,0,0.1,0
0.834245,0,0.1,0
0.834386,0,0.1,0
0.834527,0,0.1,0
0.834669,0,0.1,0
0.83481,0,0.1,0
0.834952,0,0.1,0
0.835093,0,0.1,0
0.835235,0,0.1,0
0.835376,0,0.1,0
0.835517,0,0.1,0
0.835659,0,0.1,0
0.8358,0,0.1,0
0.835942,0,0.1,0
0.836083,0,0.1,0
0.836224,0,0.1,0
0.836366,0,0.1,0
0.836507,0,0.1,0
0.836649,0,0.1,0
0.83679,0,0.1,0
0.836932,0,0.1,0
0.837073,0,0.1,0
0.837214,0,0.1,0
0.837356,0,0.1,0
0.837497,0,0.1,0
0.837639,0,0.1,0
0.83778,0,0.1,0
0.837922,0,0.1,0
0.838063,0,0.1,0
0.838204,0,0.1,0
0.838346,0,0.1,0
0.838487,0,0.1,0
0.838629,0,0.1,0
0.83877,0,0.1,0
0.838912,0,0.1,0
0.839053,0,0.1,0
0.839194,0,0.1,0
0.839336,0,0.1,0
0.839477,0,0.1,0
0.839619,0,0.1,0
0.83976,0,0.1,0
0.839901,0,0.1,0
0.840043,0,0.1,0
0.840184,0,0.1,0
0.840326,0,0.1,0
0.840467,0,0.1,0
0.840609,0,0.1,0
0.84075,0,0.1,0
0.840891,0,0.1,0
0.841033,0,0.1,0
0.841174,0,0.1,0
0.841316,0,0.1,0
0.841457,0,0.1,0
0.841599,0,0.1,0
0.84174,0,0.1,0
0.841881,0,0.1,0
0.842023,0,0.1,0
0.842164,0,0.1,0
0.842306,0,0.1,0
0.842447,0,0.1,0
0.842588,0,0.1,0
0.84273,0,0.1,0
0.842871,0,0.1,0
0.843013,0,0.1,0
0.843154,0,0.1,0
0.843296,0,0.1,0
0.843437,0,0.1,0
0.843578,0,0.1,0
0.84372,0,0.1,0
0.843861,0,0.1,0
0.844003,0,0.1,0
0.844144,0,0.1,0
0.844285,0,0.1,0
0.844427,0,0.1,0
0.844568,0,0.1,0
0.84471,0,0.1,0
0.844851,0,0.1,0
0.844993,0,0.1,0
0.845134,0,0.1,0
0.845275,0,0.1,0
0.845417,0,0.1,0
0.845558,0,0.1,0
0.8457,0,0.1,0
0.845841,0,0.1,0
0.845983,0,0.1,0
0.846124,0,0.1,0
0.846265,0,0.1,0
0.846407,0,0.1,0
0.846548,0,0.1,0
0.84669,0,0.1,0
0.846831,0,0.1,0
0.846973,0,0.1,0
0.847114,0,0.1,0
0.847255,0,0.1,0
0.847397,0,0.1,0
0.847538,0,0.1,0
0.84768,0,0.1,0
0.847821,0,0.1,0
0.847962,0,0.1,0
0.848104,0,0.1,0
0.848245,0,0.1,0
0.848387,0,0.1,0
0.848528,0,0.1,0
0.84867,0,0.1,0
0.848811,0,0.1,0
0.848952,0,0.1,0
0.849094,0,0.1,0
0.849235,0,0.1,0
0.849377,0,0.1,0
0.849518,0,0.1,0
0.84966,0,0.1,0
0.849801,0,0.1,0
0.849942,0,0.1,0
0.850084,0,0.1,0
0.850225,0,0.1,0
0.850367,0,0.1,0
0.850508,0,0.1,0
0.850649,0,0.1,0
0.850791,0,0.1,0
0.850932,0,0.1,0
0.851074,0,0.1,0
0.851215,0,0.1,0
0.851357,0,0.1,0
0.851498,0,0.1,0
0.851639,0,0.1,0
0.851781,0,0.1,0
0.851922,0,0.1,0
0.852064,0,0.1,0
0.852205,0,0.1,0
0.852347,0,0.1,0
0.852488,0,0.1,0
0.852629,0,0.1,0
0.852771,0,0.1,0
0.852912,0,0.1,0
0.853054,0,0.1,0
0.853195,0,0.1,0
0.853336,0,0.1,0
0.853478,0,0.1,0
0.853619,0,0.1,0
0.853761,0,0.1,0
0.853902,0,0.1,0
0.854044,0,0.1,0
0.854185,0,0.1,0
0.854326,0,0.1,0
0.854468,0,0.1,0
0.854609,0,0.1,0
0.854751,0,0.1,0
0.854892,0,0.1,0
0.855034,0,0.1,0
0.855175,0,0.1,0
0.855316,0,0.1,0
0.855458,0,0.1,0
0.855599,0,0.1,0
0.855741,0,0.1,0
0.855882,0,0.1,0
0.856023,0,0.1,0
0.856165,0,0.1,0
0.856306,0,0.1,0
0.856448,0,0.1,0
0.856589,0,0.1,0
0.856731,0,0.1,0
0.856872,0,0.1,0
0.857013,0,0.1,0
0.857155,0,0.1,0
0.857296,0,0.1,0
0.857438,0,0.1,0
0.857579,0,0.1,0
0.857721,0,0.1,0
0.857862,0,0.1,0
0.858003,0,0.1,0
0.858145,0,0.1,0
0.858286,0,0.1,0
0.858428,0,0.1,0
0.858569,0,0.1,0
0.858711,0,0.1,0
0.858852,0,0.1,0
0.858993,0,0.1,0
0.859135,0,0.1,0
0.859276,0,0.1,0
0.859418,0,0.1,0
0.859559,0,0.1,0
0.8597,0,0.1,0
0.859842,0,0.1,0
0.859983,0,0.1,0
0.860125,0,0.1,0
0.860266,0,0.1,0
0.860408,0,0.1,0
0.860549,0,0.1,0
0.86069,0,0.1,0
0.860832,0,0.1,0
0.860973,0,0.1,0
0.861115,0,0.1,0
0.861256,0,0.1,0
0.861398,0,0.1,0
0.861539,0,0.1,0
0.86168,0,0.1,0
0.861822,0,0.1,0
0.861963,0,0.1,0
0.862105,0,0.1,0
0.862246,0,0.1,0
0.862387,0,0.1,0
0.862529,0,0.1,0
0.86267,0,0.1,0
0.862812,0,0.1,0
0.862953,0,0.1,0
0.863095,0,0.1,0
0.863236,0,0.1,0
0.863377,0,0.1,0
0.863519,0,0.1,0
0.86366,0,0.1,0
0.863802,0,0.1,0
0.863943,0,0.1,0
0.864084,0,0.1,0
0.864226,0,0.1,0
0.864367,0,0.1,0
0.864509,0,0.1,0
0.86465,0,0.1,0
0.864792,0,0.1,0
0.864933,0,0.1,0
0.865074,0,0.1,0
0.865216,0,0.1,0
0.865357,0,0.1,0
0.865499,0,0.1,0
0.86564,0,0.1,0
0.865782,0,0.1,0
0.865923,0,0.1,0
0.866064,0,0.1,0
0.866206,0,0.1,0
0.866347,0,0.1,0
0.866489,0,0.1,0
0.86663,0,0.1,0
0.866772,0,0.1,0
0.866913,0,0.1,0
0.867054,0,0.1,0
0.867196,0,0.1,0
0.867337,0,0.1,0
0.867479,0,0.1,0
0.86762,0,0.1,0
0.867761,0,0.1,0
0.867903,0,0.1,0
0.868044,0,0.1,0
0.868186,0,0.1,0
0.868327,0,0.1,0
0.868469,0,0.1,0
0.86861,0,0.1,0
0.868751,0,0.1,0
0.868893,0,0.1,0
0.869034,0,0.1,0
0.869176,0,0.1,0
0.869317,0,0.1,0
0.869458,0,0.1,0
0.8696,0,0.1,0
0.869741,0,0.1,0
0.869883,0,0.1,0
0.870024,0,0.1,0
0.870166,0,0.1,0
0.870307,0,0.1,0
0.870448,0,0.1,0
0.87059,0,0.1,0
0.870731,0,0.1,0
0.870873,0,0.1,0
0.871014,0,0.1,0
0.871156,0,0.1,0
0.871297,0,0.1,0
0.871438,0,0.1,0
0.87158,0,0.1,0
0.871721,0,0.1,0
0.871863,0,0.1,0
0.872004,0,0.1,0
0.872146,0,0.1,0
0.872287,0,0.1,0
0.872428,0,0.1,0
0.87257,0,0.1,0
0.872711,0,0.1,0
0.872853,0,0.1,0
0.872994,0,0.1,0
0.873135,0,0.1,0
0.873277,0,0.1,0
0.873418,0,0.1,0
0.87356,0,0.1,0
0.873701,0,0.1,0
0.873843,0,0.1,0
0.873984,0,0.1,0
0.874125,0,0.1,0
0.874267,0,0.1,0
0.874408,0,0.1,0
0.87455,0,0.1,0
0.874691,0,0.1,0
0.874833,0,0.1,0
0.874974,0,0.1,0
0.875115,0,0.1,0
0.875257,0,0.1,0
0.875398,0,0.1,0
0.87554,0,0.1,0
0.875681,0,0.1,0
0.875822,0,0.1,0
0.875964,0,0.1,0
0.876105,0,0.1,0
0.876247,0,0.1,0
0.876388,0,0.1,0
0.87653,0,0.1,0
0.876671,0,0.1,0
0.876812,0,0.1,0
0.876954,0,0.1,0
0.877095,0,0.1,0
0.877237,0,0.1,0
0.877378,0,0.1,0
0.87752,0,0.1,0
0.877661,0,0.1,0
0.877802,0,0.1,0
0.877944,0,0.1,0
0.878085,0,0.1,0
0.878227,0,0.1,0
0.878368,0,0.1,0
0.878509,0,0.1,0
0.878651,0,0.1,0
0.878792,0,0.1,0
0.878934,0,0.1,0
0.879075,0,0.1,0
0.879217,0,0.1,0
0.879358,0,0.1,0
0.879499,0,0.1,0
0.879641,0,0.1,0
0.879782,0,0.1,0
0.879924,0,0.1,0
0.880065,0,0.1,0
0.880207,0,0.1,0
0.880348,0,0.1,0
0.880489,0,0.1,0
0.880631,0,0.1,0
0.880772,0,0.1,0
0.880914,0,0.1,0
0.881055,0,0.1,0
0.881196,0,0.1,0
0.881338,0,0.1,0
0.881479,0,0.1,0
0.881621,0,0.1,0
0.881762,0,0.1,0
0.881904,0,0.1,0
0.882045,0,0.1,0
0.882186,0,0.1,0
0.882328,0,0.1,0
0.882469,0,0.1,0
0.882611,0,0.1,0
0.882752,0,0.1,0
0.882894,0,0.1,0
0.883035,0,0.1,0
0.883176,0,0.1,0
0.883318,0,0.1,0
0.883459,0,0.1,0
0.883601,0,0.1,0
0.883742,0,0.1,0
0.883883,0,0.1,0
0.884025,0,0.1,0
0.884166,0,0.1,0
0.884308,0,0.1,0
0.884449,0,0.1,0
0.884591,0,0.1,0
0.884732,0,0.1,0
0.884873,0,0.1,0
0.885015,0,0.1,0
0.885156,0,0.1,0
0.885298,0,0.1,0
0.885439,0,0.1,0
0.885581,0,0.1,0
0.885722,0,0.1,0
0.885863,0,0.1,0
0.886005,0,0.1,0
0.886146,0,0.1,0
0.886288,0,0.1,0
0.886429,0,0.1,0
0.886571,0,0.1,0
0.886712,0,0.1,0
0.886853,0,0.1,0
0.886995,0,0.1,0
0.887136,0,0.1,0
0.887278,0,0.1,0
0.887419,0,0.1,0
0.88756,0,0.1,0
0.887702,0,0.1,0
0.887843,0,0.1,0
0.887985,0,0.1,0
0.888126,0,0.1,0
0.888268,0,0.1,0
0.888409,0,0.1,0
0.88855,0,0.1,0
0.888692,0,0.1,0
0.888833,0,0.1,0
0.888975,0,0.1,0
0.889116,0,0.1,0
0.889257,0,0.1,0
0.889399,0,0.1,0
0.88954,0,0.1,0
0.889682,0,0.1,0
0.889823,0,0.1,0
0.889965,0,0.1,0
0.890106,0,0.1,0
0.890247,0,0.1,0
0.890389,0,0.1,0
0.89053,0,0.1,0
0.890672,0,0.1,0
0.890813,0,0.1,0
0.890955,0,0.1,0
0.891096,0,0.1,0
0.891237,0,0.1,0
0.891379,0,0.1,0
0.89152,0,0.1,0
0.891662,0,0.1,0
0.891803,0,0.1,0
0.891944,0,0.1,0
0.892086,0,0.1,0
0.892227,0,0.1,0
0.892369,0,0.1,0
0.89251,0,0.1,0
0.892652,0,0.1,0
0.892793,0,0.1,0
0.892934,0,0.1,0
0.893076,0,0.1,0
0.893217,0,0.1,0
0.893359,0,0.1,0
0.8935,0,0.1,0
0.893642,0,0.1,0
0.893783,0,0.1,0
0.893924,0,0.1,0
0.894066,0,0.1,0
0.894207,0,0.1,0
0.894349,0,0.1,0
0.89449,0,0.1,0
0.894632,0,0.1,0
0.894773,0,0.1,0
0.894914,0,0.1,0
0.895056,0,0.1,0
0.895197,0,0.1,0
0.895339,0,0.1,0
0.89548,0,0.1,0
0.895621,0,0.1,0
0.895763,0,0.1,0
0.895904,0,0.1,0
0.896046,0,0.1,0
0.896187,0,0.1,0
0.896329,0,0.1,0
0.89647,0,0.1,0
0.896611,0,0.1,0
0.896753,0,0.1,0
0.896894,0,0.1,0
0.897036,0,0.1,0
0.897177,0,0.1,0
0.897319,0,0.1,0
0.89746,0,0.1,0
0.897601,0,0.1,0
0.897743,0,0.1,0
0.897884,0,0.1,0
0.898026,0,0.1,0
0.898167,0,0.1,0
0.898308,0,0.1,0
0.89845,0,0.1,0
0.898591,0,0.1,0
0.898733,0,0.1,0
0.898874,0,0.1,0
0.899016,0,0.1,0
0.899157,0,0.1,0
0.899298,0,0.1,0
0.89944,0,0.1,0
0.899581,0,0.1,0
0.899723,0,0.1,0
0.899864,0,0.1,0
0.900006,0,0.1,0
0.900147,0,0.1,0
0.900288,0,0.1,0
0.90043,0,0.1,0
0.900571,0,0.1,0
0.900713,0,0.1,0
0.900854,0,0.1,0
0.900995,0,0.1,0
0.901137,0,0.1,0
0.901278,0,0.1,0
0.90142,0,0.1,0
0.901561,0,0.1,0
0.901703,0,0.1,0
0.901844,0,0.1,0
0.901985,0,0.1,0
0.902127,0,0.1,0
0.902268,0,0.1,0
0.90241,0,0.1,0
0.902551,0,0.1,0
0.902693,0,0.1,0
0.902834,0,0.1,0
0.902975,0,0.1,0
0.903117,0,0.1,0
0.903258,0,0.1,0
0.9034,0,0.1,0
0.903541,0,0.1,0
0.903682,0,0.1,0
0.903824,0,0.1,0
0.903965,0,0.1,0
0.904107,0,0.1,0
0.904248,0,0.1,0
0.90439,0,0.1,0
0.904531,0,0.1,0
0.904672,0,0.1,0
0.904814,0,0.1,0
0.904955,0,0.1,0
0.905097,0,0.1,0
0.905238,0,0.1,0
0.90538,0,0.1,0
0.905521,0,0.1,0
0.905662,0,0.1,0
0.905804,0,0.1,0
0.905945,0,0.1,0
0.906087,0,0.1,0
0.906228,0,0.1,0
0.90637,0,0.1,0
0.906511,0,0.1,0
0.906652,0,0.1,0
0.906794,0,0.1,0
0.906935,0,0.1,0
0.907077,0,0.1,0
0.907218,0,0.1,0
0.907359,0,0.1,0
0.907501,0,0.1,0
0.907642,0,0.1,0
0.907784,0,0.1,0
0.907925,0,0.1,0
0.908067,0,0.1,0
0.908208,0,0.1,0
0.908349,0,0.1,0
0.908491,0,0.1,0
0.908632,0,0.1,0
0.908774,0,0.1,0
0.908915,0,0.1,0
0.909056,0,0.1,0
0.909198,0,0.1,0
0.909339,0,0.1,0
0.909481,0,0.1,0
0.909622,0,0.1,0
0.909764,0,0.1,0
0.909905,0,0.1,0
0.910046,0,0.1,0
0.910188,0,0.1,0
0.910329,0,0.1,0
0.910471,0,0.1,0
0.910612,0,0.1,0
0.910754,0,0.1,0
0.910895,0,0.1,0
0.911036,0,0.1,0
0.911178,0,0.1,0
0.911319,0,0.1,0
0.911461,0,0.1,0
0.911602,0,0.1,0
0.911743,0,0.1,0
0.911885,0,0.1,0
0.912026,0,0.1,0
0.912168,0,0.1,0
0.912309,0,0.1,0
0.912451,0,0.1,0
0.912592,0,0.1,0
0.912733,0,0.1,0
0.912875,0,0.1,0
0.913016,0,0.1,0
0.913158,0,0.1,0
0.913299,0,0.1,0
0.913441,0,0.1,0
0.913582,0,0.1,0
0.913723,0,0.1,0
0.913865,0,0.1,0
0.914006,0,0.1,0
0.914148,0,0.1,0
0.914289,0,0.1,0
0.91443,0,0.1,0
0.914572,0,0.1,0
0.914713,0,0.1,0
0.914855,0,0.1,0
0.914996,0,0.1,0
0.915138,0,0.1,0
0.915279,0,0.1,0
0.91542,0,0.1,0
0.915562,0,0.1,0
0.915703,0,0.1,0
0.915845,0,0.1,0
0.915986,0,0.1,0
0.916128,0,0.1,0
0.916269,0,0.1,0
0.91641,0,0.1,0
0.916552,0,0.1,0
0.916693,0,0.1,0
0.916835,0,0.1,0
0.916976,0,0.1,0
0.917118,0,0.1,0
0.917259,0,0.1,0
0.9174,0,0.1,0
0.917542,0,0.1,0
0.917683,0,0.1,0
0.917825,0,0.1,0
0.917966,0,0.1,0
0.918107,0,0.1,0
0.918249,0,0.1,0
0.91839,0,0.1,0
0.918532,0,0.1,0
0.918673,0,0.1,0
0.918815,0,0.1,0
0.918956,0,0.1,0
0.919097,0,0.1,0
0.919239,0,0.1,0
0.91938,0,0.1,0
0.919522,0,0.1,0
0.919663,0,0.1,0
0.919805,0,0.1,0
0.919946,0,0.1,0
0.920087,0,0.1,0
0.920229,0,0.1,0
0.92037,0,0.1,0
0.920512,0,0.1,0
0.920653,0,0.1,0
0.920794,0,0.1,0
0.920936,0,0.1,0
0.921077,0,0.1,0
0.921219,0,0.1,0
0.92136,0,0.1,0
0.921502,0,0.1,0
0.921643,0,0.1,0
0.921784,0,0.1,0
0.921926,0,0.1,0
0.922067,0,0.1,0
0.922209,0,0.1,0
0.92235,0,0.1,0
0.922491,0,0.1,0
0.922633,0,0.1,0
0.922774,0,0.1,0
0.922916,0,0.1,0
0.923057,0,0.1,0
0.923199,0,0.1,0
0.92334,0,0.1,0
0.923481,0,0.1,0
0.923623,0,0.1,0
0.923764,0,0.1,0
0.923906,0,0.1,0
0.924047,0,0.1,0
0.924189,0,0.1,0
0.92433,0,0.1,0
0.924471,0,0.1,0
0.924613,0,0.1,0
0.924754,0,0.1,0
0.924896,0,0.1,0
0.925037,0,0.1,0
0.925179,0,0.1,0
0.92532,0,0.1,0
0.925461,0,0.1,0
0.925603,0,0.1,0
0.925744,0,0.1,0
0.925886,0,0.1,0
0.926027,0,0.1,0
0.926169,0,0.1,0
0.92631,0,0.1,0
0.926451,0,0.1,0
0.926593,0,0.1,0
0.926734,0,0.1,0
0.926876,0,0.1,0
0.927017,0,0.1,0
0.927158,0,0.1,0
0.9273,0,0.1,0
0.927441,0,0.1,0
0.927583,0,0.1,0
0.927724,0,0.1,0
0.927866,0,0.1,0
0.928007,0,0.1,0
0.928148,0,0.1,0
0.92829,0,0.1,0
0.928431,0,0.1,0
0.928573,0,0.1,0
0.928714,0,0.1,0
0.928855,0,0.1,0
0.928997,0,0.1,0
0.929138,0,0.1,0
0.92928,0,0.1,0
0.929421,0,0.1,0
0.929563,0,0.1,0
0.929704,0,0.1,0
0.929845,0,0.1,0
0.929987,0,0.1,0
0.930128,0,0.1,0
0.93027,0,0.1,0
0.930411,0,0.1,0
0.930553,0,0.1,0
0.930694,0,0.1,0
0.930835,0,0.1,0
0.930977,0,0.1,0
0.931118,0,0.1,0
0.93126,0,0.1,0
0.931401,0,0.1,0
0.931542,0,0.1,0
0.931684,0,0.1,0
0.931825,0,0.1,0
0.931967,0,0.1,0
0.932108,0,0.1,0
0.93225,0,0.1,0
0.932391,0,0.1,0
0.932532,0,0.1,0
0.932674,0,0.1,0
0.932815,0,0.1,0
0.932957,0,0.1,0
0.933098,0,0.1,0
0.93324,0,0.1,0
0.933381,0,0.1,0
0.933522,0,0.1,0
0.933664,0,0.1,0
0.933805,0,0.1,0
0.933947,0,0.1,0
0.934088,0,0.1,0
0.934229,0,0.1,0
0.934371,0,0.1,0
0.934512,0,0.1,0
0.934654,0,0.1,0
0.934795,0,0.1,0
0.934937,0,0.1,0
0.935078,0,0.1,0
0.935219,0,0.1,0
0.935361,0,0.1,0
0.935502,0,0.1,0
0.935644,0,0.1,0
0.935785,0,0.1,0
0.935927,0,0.1,0
0.936068,0,0.1,0
0.936209,0,0.1,0
0.936351,0,0.1,0
0.936492,0,0.1,0
0.936634,0,0.1,0
0.936775,0,0.1,0
0.936917,0,0.1,0
0.937058,0,0.1,0
0.937199,0,0.1,0
0.937341,0,0.1,0
0.937482,0,0.1,0
0.937624,0,0.1,0
0.937765,0,0.1,0
0.937906,0,0.1,0
0.938048,0,0.1,0
0.938189,0,0.1,0
0.938331,0,0.1,0
0.938472,0,0.1,0
0.938614,0,0.1,0
0.938755,0,0.1,0
0.938896,0,0.1,0
0.939038,0,0.1,0
0.939179,0,0.1,0
0.939321,0,0.1,0
0.939462,0,0.1,0
0.939604,0,0.1,0
0.939745,0,0.1,0
0.939886,0,0.1,0
0.940028,0,0.1,0
0.940169,0,0.1,0
0.940311,0,0.1,0
0.940452,0,0.1,0
0.940593,0,0.1,0
0.940735,0,0.1,0
0.940876,0,0.1,0
0.941018,0,0.1,0
0.941159,0,0.1,0
0.941301,0,0.1,0
0.941442,0,0.1,0
0.941583,0,0.1,0
0.941725,0,0.1,0
0.941866,0,0.1,0
0.942008,0,0.1,0
0.942149,0,0.1,0
0.94229,0,0.1,0
0.942432,0,0.1,0
0.942573,0,0.1,0
0.942715,0,0.1,0
0.942856,0,0.1,0
0.942998,0,0.1,0
0.943139,0,0.1,0
0.94328,0,0.1,0
0.943422,0,0.1,0
0.943563,0,0.1,0
0.943705,0,0.1,0
0.943846,0,0.1,0
0.943988,0,0.1,0
0.944129,0,0.1,0
0.94427,0,0.1,0
0.944412,0,0.1,0
0.944553,0,0.1,0
0.944695,0,0.1,0
0.944836,0,0.1,0
0.944978,0,0.1,0
0.945119,0,0.1,0
0.94526,0,0.1,0
0.945402,0,0.1,0
0.945543,0,0.1,0
0.945685,0,0.1,0
0.945826,0,0.1,0
0.945967,0,0.1,0
0.946109,0,0.1,0
0.94625,0,0.1,0
0.946392,0,0.1,0
0.946533,0,0.1,0
0.946675,0,0.1,0
0.946816,0,0.1,0
0.946957,0,0.1,0
0.947099,0,0.1,0
0.94724,0,0.1,0
0.947382,0,0.1,0
0.947523,0,0.1,0
0.947664,0,0.1,0
0.947806,0,0.1,0
0.947947,0,0.1,0
0.948089,0,0.1,0
0.94823,0,0.1,0
0.948372,0,0.1,0
0.948513,0,0.1,0
0.948654,0,0.1,0
0.948796,0,0.1,0
0.948937,0,0.1,0
0.949079,0,0.1,0
0.94922,0,0.1,0
0.949362,0,0.1,0
0.949503,0,0.1,0
0.949644,0,0.1,0
0.949786,0,0.1,0
0.949927,0,0.1,0
0.950069,0,0.1,0
0.95021,0,0.1,0
0.950352,0,0.1,0
0.950493,0,0.1,0
0.950634,0,0.1,0
0.950776,0,0.1,0
0.950917,0,0.1,0
0.951059,0,0.1,0
0.9512,0,0.1,0
0.951341,0,0.1,0
0.951483,0,0.1,0
0.951624,0,0.1,0
0.951766,0,0.1,0
0.951907,0,0.1,0
0.952049,0,0.1,0
0.95219,0,0.1,0
0.952331,0,0.1,0
0.952473,0,0.1,0
0.952614,0,0.1,0
0.952756,0,0.1,0
0.952897,0,0.1,0
0.953039,0,0.1,0
0.95318,0,0.1,0
0.953321,0,0.1,0
0.953463,0,0.1,0
0.953604,0,0.1,0
0.953746,0,0.1,0
0.953887,0,0.1,0
0.954028,0,0.1,0
0.95417,0,0.1,0
0.954311,0,0.1,0
0.954453,0,0.1,0
0.954594,0,0.1,0
0.954736,0,0.1,0
0.954877,0,0.1,0
0.955018,0,0.1,0
0.95516,0,0.1,0
0.955301,0,0.1,0
0.955443,0,0.1,0
0.955584,0,0.1,0
0.955726,0,0.1,0
0.955867,0,0.1,0
0.956008,0,0.1,0
0.95615,0,0.1,0
0.956291,0,0.1,0
0.956433,0,0.1,0
0.956574,0,0.1,0
0.956716,0,0.1,0
0.956857,0,0.1,0
0.956998,0,0.1,0
0.95714,0,0.1,0
0.957281,0,0.1,0
0.957423,0,0.1,0
0.957564,0,0.1,0
0.957705,0,0.1,0
0.957847,0,0.1,0
0.957988,0,0.1,0
0.95813,0,0.1,0
0.958271,0,0.1,0
0.958413,0,0.1,0
0.958554,0,0.1,0
0.958695,0,0.1,0
0.958837,0,0.1,0
0.958978,0,0.1,0
0.95912,0,0.1,0
0.959261,0,0.1,0
0.959403,0,0.1,0
0.959544,0,0.1,0
0.959685,0,0.1,0
0.959827,0,0.1,0
0.959968,0,0.1,0
0.96011,0,0.1,0
0.960251,0,0.1,0
0.960392,0,0.1,0
0.960534,0,0.1,0
0.960675,0,0.1,0
0.960817,0,0.1,0
0.960958,0,0.1,0
0.9611,0,0.1,0
0.961241,0,0.1,0
0.961382,0,0.1,0
0.961524,0,0.1,0
0.961665,0,0.1,0
0.961807,0,0.1,0
0.961948,0,0.1,0
0.962089,0,0.1,0
0.962231,0,0.1,0
0.962372,0,0.1,0
0.962514,0,0.1,0
0.962655,0,0.1,0
0.962797,0,0.1,0
0.962938,0,0.1,0
0.963079,0,0.1,0
0.963221,0,0.1,0
0.963362,0,0.1,0
0.963504,0,0.1,0
0.963645,0,0.1,0
0.963787,0,0.1,0
0.963928,0,0.1,0
0.964069,0,0.1,0
0.964211,0,0.1,0
0.964352,0,0.1,0
0.964494,0,0.1,0
0.964635,0,0.1,0
0.964777,0,0.1,0
0.964918,0,0.1,0
0.965059,0,0.1,0
0.965201,0,0.1,0
0.965342,0,0.1,0
0.965484,0,0.1,0
0.965625,0,0.1,0
0.965766,0,0.1,0
0.965908,0,0.1,0
0.966049,0,0.1,0
0.966191,0,0.1,0
0.966332,0,0.1,0
0.966474,0,0.1,0
0.966615,0,0.1,0
0.966756,0,0.1,0
0.966898,0,0.1,0
0.967039,0,0.1,0
0.967181,0,0.1,0
0.967322,0,0.1,0
0.967463,0,0.1,0
0.967605,0,0.1,0
0.967746,0,0.1,0
0.967888,0,0.1,0
0.968029,0,0.1,0
0.968171,0,0.1,0
0.968312,0,0.1,0
0.968453,0,0.1,0
0.968595,0,0.1,0
0.968736,0,0.1,0
0.968878,0,0.1,0
0.969019,0,0.1,0
0.969161,0,0.1,0
0.969302,0,0.1,0
0.969443,0,0.1,0
0.969585,0,0.1,0
0.969726,0,0.1,0
0.969868,0,0.1,0
0.970009,0,0.1,0
0.970151,0,0.1,0
0.970292,0,0.1,0
0.970433,0,0.1,0
0.970575,0,0.1,0
0.970716,0,0.1,0
0.970858,0,0.1,0
0.970999,0,0.1,0
0.97114,0,0.1,0
0.971282,0,0.1,0
0.971423,0,0.1,0
0.971565,0,0.1,0
0.971706,0,0.1,0
0.971848,0,0.1,0
0.971989,0,0.1,0
0.97213,0,0.1,0
0.972272,0,0.1,0
0.972413,0,0.1,0
0.972555,0,0.1,0
0.972696,0,0.1,0
0.972838,0,0.1,0
0.972979,0,0.1,0
0.97312,0,0.1,0
0.973262,0,0.1,0
0.973403,0,0.1,0
0.973545,0,0.1,0
0.973686,0,0.1,0
0.973827,0,0.1,0
0.973969,0,0.1,0
0.97411,0,0.1,0
0.974252,0,0.1,0
0.974393,0,0.1,0
0.974535,0,0.1,0
0.974676,0,0.1,0
0.974817,0,0.1,0
0.974959,0,0.1,0
0.9751,0,0.1,0
0.975242,0,0.1,0
0.975383,0,0.1,0
0.975525,0,0.1,0
0.975666,0,0.1,0
0.975807,0,0.1,0
0.975949,0,0.1,0
0.97609,0,0.1,0
0.976232,0,0.1,0
0.976373,0,0.1,0
0.976514,0,0.1,0
0.976656,0,0.1,0
0.976797,0,0.1,0
0.976939,0,0.1,0
0.97708,0,0.1,0
0.977222,0,0.1,0
0.977363,0,0.1,0
0.977504,0,0.1,0
0.977646,0,0.1,0
0.977787,0,0.1,0
0.977929,0,0.1,0
0.97807,0,0.1,0
0.978212,0,0.1,0
0.978353,0,0.1,0
0.978494,0,0.1,0
0.978636,0,0.1,0
0.978777,0,0.1,0
0.978919,0,0.1,0
0.97906,0,0.1,0
0.979201,0,0.1,0
0.979343,0,0.1,0
0.979484,0,0.1,0
0.979626,0,0.1,0
0.979767,0,0.1,0
0.979909,0,0.1,0
0.98005,0,0.1,0
0.980191,0,0.1,0
0.980333,0,0.1,0
0.980474,0,0.1,0
0.980616,0,0.1,0
0.980757,0,0.1,0
0.980899,0,0.1,0
0.98104,0,0.1,0
0.981181,0,0.1,0
0.981323,0,0.1,0
0.981464,0,0.1,0
0.981606,0,0.1,0
0.981747,0,0.1,0
0.981888,0,0.1,0
0.98203,0,0.1,0
0.982171,0,0.1,0
0.982313,0,0.1,0
0.982454,0,0.1,0
0.982596,0,0.1,0
0.982737,0,0.1,0
0.982878,0,0.1,0
0.98302,0,0.1,0
0.983161,0,0.1,0
0.983303,0,0.1,0
0.983444,0,0.1,0
0.983586,0,0.1,0
0.983727,0,0.1,0
0.983868,0,0.1,0
0.98401,0,0.1,0
0.984151,0,0.1,0
0.984293,0,0.1,0
0.984434,0,0.1,0
0.984576,0,0.1,0
0.984717,0,0.1,0
0.984858,0,0.1,0
0.985,0,0.1,0
0.985141,0,0.1,0
0.985283,0,0.1,0
0.985424,0,0.1,0
0.985565,0,0.1,0
0.985707,0,0.1,0
0.985848,0,0.1,0
0.98599,0,0.1,0
0.986131,0,0.1,0
0.986273,0,0.1,0
0.986414,0,0.1,0
0.986555,0,0.1,0
0.986697,0,0.1,0
0.986838,0,0.1,0
0.98698,0,0.1,0
0.987121,0,0.1,0
0.987262,0,0.1,0
0.987404,0,0.1,0
0.987545,0,0.1,0
0.987687,0,0.1,0
0.987828,0,0.1,0
0.98797,0,0.1,0
0.988111,0,0.1,0
0.988252,0,0.1,0
0.988394,0,0.1,0
0.988535,0,0.1,0
0.988677,0,0.1,0
0.988818,0,0.1,0
0.98896,0,0.1,0
0.989101,0,0.1,0
0.989242,0,0.1,0
0.989384,0,0.1,0
0.989525,0,0.1,0
0.989667,0,0.1,0
0.989808,0,0.1,0
0.989949,0,0.1,0
0.990091,0,0.1,0
0.990232,0,0.1,0
0.990374,0,0.1,0
0.990515,0,0.1,0
0.990657,0,0.1,0
0.990798,0,0.1,0
0.990939,0,0.1,0
0.991081,0,0.1,0
0.991222,0,0.1,0
0.991364,0,0.1,0
0.991505,0,0.1,0
0.991647,0,0.1,0
0.991788,0,0.1,0
0.991929,0,0.1,0
0.992071,0,0.1,0
0.992212,0,0.1,0
0.992354,0,0.1,0
0.992495,0,0.1,0
0.992637,0,0.1,0
0.992778,0,0.1,0
0.992919,0,0.1,0
0.993061,0,0.1,0
0.993202,0,0.1,0
0.993344,0,0.1,0
0.993485,0,0.1,0
0.993626,0,0.1,0
0.993768,0,0.1,0
0.993909,0,0.1,0
0.994051,0,0.1,0
0.994192,0,0.1,0
0.994334,0,0.1,0
0.994475,0,0.1,0
0.994616,0,0.1,0
0.994758,0,0.1,0
0.994899,0,0.1,0
0.995041,0,0.1,0
0.995182,0,0.1,0
0.995324,0,0.1,0
0.995465,0,0.1,0
0.995606,0,0.1,0
0.995748,0,0.1,0
0.995889,0,0.1,0
0.996031,0,0.1,0
0.996172,0,0.1,0
0.996313,0,0.1,0
0.996455,0,0.1,0
0.996596,0,0.1,0
0.996738,0,0.1,0
0.996879,0,0.1,0
0.997021,0,0.1,0
0.997162,0,0.1,0
0.997303,0,0.1,0
0.997445,0,0.1,0
0.997586,0,0.1,0
0.997728,0,0.1,0
0.997869,0,0.1,0
0.998011,0,0.1,0
0.998152,0,0.1,0
0.998293,0,0.1,0
0.998435,0,0.1,0
0.998576,0,0.1,0
0.998718,0,0.1,0
0.998859,0,0.1,0
0.999,0,0.1,0
0.999142,0,0.1,0
0.999283,0,0.1,0
0.999425,0,0.1,0
0.999566,0,0.1,0
0.999708,0,0.1,0
0.999849,0,0.1,0
0.99999,0,0.1,0
1.00013,0,0.1,0
1.00027,0,0.1,0
1.00041,0,0.1,0
1.00056,0,0.1,0
1.0007,0,0.1,0
1.00084,0,0.1,0
1.00098,0,0.1,0
1.00112,0,0.1,0
1.00126,0,0.1,0
1.0014,0,0.1,0
1.00155,0,0.1,0
1.00169,0,0.1,0
1.00183,0,0.1,0
1.00197,0,0.1,0
1.00211,0,0.1,0
1.00225,0,0.1,0
1.00239,0,0.1,0
1.00254,0,0.1,0
1.00268,0,0.1,0
1.00282,0,0.1,0
1.00296,0,0.1,0
1.0031,0,0.1,0
1.00324,0,0.1,0
1.00338,0,0.1,0
1.00353,0,0.1,0
1.00367,0,0.1,0
1.00381,0,0.1,0
1.00395,0,0.1,0
1.00409,0,0.1,0
1.00423,0,0.1,0
1.00437,0,0.1,0
1.00452,0,0.1,0
1.00466,0,0.1,0
1.0048,0,0.1,0
1.00494,0,0.1,0
1.00508,0,0.1,0
1.00522,0,0.1,0
1.00536,0,0.1,0
1.00551,0,0.1,0
1.00565,0,0.1,0
1.00579,0,0.1,0
1.00593,0,0.1,0
1.00607,0,0.1,0
1.00621,0,0.1,0
1.00635,0,0.1,0
1.0065,0,0.1,0
1.00664,0,0.1,0
1.00678,0,0.1,0
1.00692,0,0.1,0
1.00706,0,0.1,0
1.0072,0,0.1,0
1.00734,0,0.1,0
1.00749,0,0.1,0
1.00763,0,0.1,0
1.00777,0,0.1,0
1.00791,0,0.1,0
1.00805,0,0.1,0
1.00819,0,0.1,0
1.00833,0,0.1,0
1.00848,0,0.1,0
1.00862,0,0.1,0
1.00876,0,0.1,0
1.0089,0,0.1,0
1.00904,0,0.1,0
1.00918,0,0.1,0
1.00932,0,0.1,0
1.00947,0,0.1,0
1.00961,0,0.1,0
1.00975,0,0.1,0
1.00989,0,0.1,0
1.01003,0,0.1,0
1.01017,0,0.1,0
1.01031,0,0.1,0
1.01046,0,0.1,0
1.0106,0,0.1,0
1.01074,0,0.1,0
1.01088,0,0.1,0
1.01102,0,0.1,0
1.01116,0,0.1,0
1.0113,0,0.1,0
1.01145,0,0.1,0
1.01159,0,0.1,0
1.01173,0,0.1,0
1.01187,0,0.1,0
1.01201,0,0.1,0
1.01215,0,0.1,0
1.01229,0,0.1,0
1.01244,0,0.1,0
1.01258,0,0.1,0
1.01272,0,0.1,0
1.01286,0,0.1,0
1.013,0,0.1,0
1.01314,0,0.1,0
1.01328,0,0.1,0
1.01343,0,0.1,0
1.01357,0,0.1,0
1.01371,0,0.1,0
1.01385,0,0.1,0
1.01399,0,0.1,0
1.01413,0,0.1,0
1.01427,0,0.1,0
1.01442,0,0.1,0
1.01456,0,0.1,0
1.0147,0,0.1,0
1.01484,0,0.1,0
1.01498,0,0.1,0
1.01512,0,0.1,0
1.01526,0,0.1,0
1.01541,0,0.1,0
1.01555,0,0.1,0
1.01569,0,0.1,0
1.01583,0,0.1,0
1.01597,0,0.1,0
1.01611,0,0.1,0
1.01625,0,0.1,0
1.0164,0,0.1,0
1.01654,0,0.1,0
1.01668,0,0.1,0
1.01682,0,0.1,0
1.01696,0,0.1,0
1.0171,0,0.1,0
1.01724,0,0.1,0
1.01739,0,0.1,0
1.01753,0,0.1,0
1.01767,0,0.1,0
1.01781,0,0.1,0
1.01795,0,0.1,0
1.01809,0,0.1,0
1.01823,0,0.1,0
1.01838,0,0.1,0
1.01852,0,0.1,0
1.01866,0,0.1,0
1.0188,0,0.1,0
1.01894,0,0.1,0
1.01908,0,0.1,0
1.01922,0,0.1,0
1.01937,0,0.1,0
1.01951,0,0.1,0
1.01965,0,0.1,0
1.01979,0,0.1,0
1.01993,0,0.1,0
1.02007,0,0.1,0
1.02021,0,0.1,0
1.02036,0,0.1,0
1.0205,0,0.1,0
1.02064,0,0.1,0
1.02078,0,0.1,0
1.02092,0,0.1,0
1.02106,0,0.1,0
1.0212,0,0.1,0
1.02135,0,0.1,0
1.02149,0,0.1,0
1.02163,0,0.1,0
1.02177,0,0.1,0
1.02191,0,0.1,0
1.02205,0,0.1,0
1.02219,0,0.1,0
1.02233,0,0.1,0
1.02248,0,0.1,0
1.02262,0,0.1,0
1.02276,0,0.1,0
1.0229,0,0.1,0
1.02304,0,0.1,0
1.02318,0,0.1,0
1.02332,0,0.1,0
1.02347,0,0.1,0
1.02361,0,0.1,0
1.02375,0,0.1,0
1.02389,0,0.1,0
1.02403,0,0.1,0
1.02417,0,0.1,0
1.02431,0,0.1,0
1.02446,0,0.1,0
1.0246,0,0.1,0
1.02474,0,0.1,0
1.02488,0,0.1,0
1.02502,0,0.1,0
1.02516,0,0.1,0
1.0253,0,0.1,0
1.02545,0,0.1,0
1.02559,0,0.1,0
1.02573,0,0.1,0
1.02587,0,0.1,0
1.02601,0,0.1,0
1.02615,0,0.1,0
1.02629,0,0.1,0
1.02644,0,0.1,0
1.02658,0,0.1,0
1.02672,0,0.1,0
1.02686,0,0.1,0
1.027,0,0.1,0
1.02714,0,0.1,0
1.02728,0,0.1,0
1.02743,0,0.1,0
1.02757,0,0.1,0
1.02771,0,0.1,0
1.02785,0,0.1,0
1.02799,0,0.1,0
1.02813,0,0.1,0
1.02827,0,0.1,0
1.02842,0,0.1,0
1.02856,0,0.1,0
1.0287,0,0.1,0
1.02884,0,0.1,0
1.02898,0,0.1,0
1.02912,0,0.1,0
1.02926,0,0.1,0
1.02941,0,0.1,0
1.02955,0,0.1,0
1.02969,0,0.1,0
1.02983,0,0.1,0
1.02997,0,0.1,0
1.03011,0,0.1,0
1.03025,0,0.1,0
1.0304,0,0.1,0
1.03054,0,0.1,0
1.03068,0,0.1,0
1.03082,0,0.1,0
1.03096,0,0.1,0
1.0311,0,0.1,0
1.03124,0,0.1,0
1.03139,0,0.1,0
1.03153,0,0.1,0
1.03167,0,0.1,0
1.03181,0,0.1,0
1.03195,0,0.1,0
1.03209,0,0.1,0
1.03223,0,0.1,0
1.03238,0,0.1,0
1.03252,0,0.1,0
1.03266,0,0.1,0
1.0328,0,0.1,0
1.03294,0,0.1,0
1.03308,0,0.1,0
1.03322,0,0.1,0
1.03337,0,0.1,0
1.03351,0,0.1,0
1.03365,0,0.1,0
1.03379,0,0.1,0
1.03393,0,0.1,0
1.03407,0,0.1,0
1.03421,0,0.1,0
1.03436,0,0.1,0
1.0345,0,0.1,0
1.03464,0,0.1,0
1.03478,0,0.1,0
1.03492,0,0.1,0
1.03506,0,0.1,0
1.0352,0,0.1,0
1.03535,0,0.1,0
1.03549,0,0.1,0
1.03563,0,0.1,0
1.03577,0,0.1,0
1.03591,0,0.1,0
1.03605,0,0.1,0
1.03619,0,0.1,0
1.03634,0,0.1,0
1.03648,0,0.1,0
1.03662,0,0.1,0
1.03676,0,0.1,0
1.0369,0,0.1,0
1.03704,0,0.1,0
1.03718,0,0.1,0
1.03733,0,0.1,0
1.03747,0,0.1,0
1.03761,0,0.1,0
1.03775,0,0.1,0
1.03789,0,0.1,0
1.03803,0,0.1,0
1.03817,0,0.1,0
1.03832,0,0.1,0
1.03846,0,0.1,0
1.0386,0,0.1,0
1.03874,0,0.1,0
1.03888,0,0.1,0
1.03902,0,0.1,0
1.03916,0,0.1,0
1.03931,0,0.1,0
1.03945,0,0.1,0
1.03959,0,0.1,0
1.03973,0,0.1,0
1.03987,0,0.1,0
1.04001,0,0.1,0
1.04015,0,0.1,0
1.0403,0,0.1,0
1.04044,0,0.1,0
1.04058,0,0.1,0
1.04072,0,0.1,0
1.04086,0,0.1,0
1.041,0,0.1,0
1.04114,0,0.1,0
1.04129,0,0.1,0
1.04143,0,0.1,0
1.04157,0,0.1,0
1.04171,0,0.1,0
1.04185,0,0.1,0
1.04199,0,0.1,0
1.04213,0,0.1,0
1.04228,0,0.1,0
1.04242,0,0.1,0
1.04256,0,0.1,0
1.0427,0,0.1,0
1.04284,0,0.1,0
1.04298,0,0.1,0
1.04312,0,0.1,0
1.04327,0,0.1,0
1.04341,0,0.1,0
1.04355,0,0.1,0
1.04369,0,0.1,0
1.04383,0,0.1,0
1.04397,0,0.1,0
1.04411,0,0.1,0
1.04426,0,0.1,0
1.0444,0,0.1,0
1.04454,0,0.1,0
1.04468,0,0.1,0
1.04482,0,0.1,0
1.04496,0,0.1,0
1.0451,0,0.1,0
1.04525,0,0.1,0
1.04539,0,0.1,0
1.04553,0,0.1,0
1.04567,0,0.1,0
1.04581,0,0.1,0
1.04595,0,0.1,0
1.04609,0,0.1,0
1.04624,0,0.1,0
1.04638,0,0.1,0
1.04652,0,0.1,0
1.04666,0,0.1,0
1.0468,0,0.1,0
1.04694,0,0.1,0
1.04708,0,0.1,0
1.04723,0,0.1,0
1.04737,0,0.1,0
1.04751,0,0.1,0
1.04765,0,0.1,0
1.04779,0,0.1,0
1.04793,0,0.1,0
1.04807,0,0.1,0
1.04822,0,0.1,0
1.04836,0,0.1,0
1.0485,0,0.1,0
1.04864,0,0.1,0
1.04878,0,0.1,0
1.04892,0,0.1,0
1.04906,0,0.1,0
1.04921,0,0.1,0
1.04935,0,0.1,0
1.04949,0,0.1,0
1.04963,0,0.1,0
1.04977,0,0.1,0
1.04991,0,0.1,0
1.05005,0,0.1,0
1.05019,0,0.1,0
1.05034,0,0.1,0
1.05048,0,0.1,0
1.05062,0,0.1,0
1.05076,0,0.1,0
1.0509,0,0.1,0
1.05104,0,0.1,0
1.05119,0,0.1,0
1.05133,0,0.1,0
1.05147,0,0.1,0
1.05161,0,0.1,0
1.05175,0,0.1,0
1.05189,0,0.1,0
1.05203,0,0.1,0
1.05217,0,0.1,0
1.05232,0,0.1,0
1.05246,0,0.1,0
1.0526,0,0.1,0
1.05274,0,0.1,0
1.05288,0,0.1,0
1.05302,0,0.1,0
1.05316,0,0.1,0
1.05331,0,0.1,0
1.05345,0,0.1,0
1.05359,0,0.1,0
1.05373,0,0.1,0
1.05387,0,0.1,0
1.05401,0,0.1,0
1.05415,0,0.1,0
1.0543,0,0.1,0
1.05444,0,0.1,0
1.05458,0,0.1,0
1.05472,0,0.1,0
1.05486,0,0.1,0
1.055,0,0.1,0
1.05514,0,0.1,0
1.05529,0,0.1,0
1.05543,0,0.1,0
1.05557,0,0.1,0
1.05571,0,0.1,0
1.05585,0,0.1,0
1.05599,0,0.1,0
1.05613,0,0.1,0
1.05628,0,0.1,0
1.05642,0,0.1,0
1.05656,0,0.1,0
1.0567,0,0.1,0
1.05684,0,0.1,0
1.05698,0,0.1,0
1.05712,0,0.1,0
1.05727,0,0.1,0
1.05741,0,0.1,0
1.05755,0,0.1,0
1.05769,0,0.1,0
1.05783,0,0.1,0
1.05797,0,0.1,0
1.05811,0,0.1,0
1.05826,0,0.1,0
1.0584,0,0.1,0
1.05854,0,0.1,0
1.05868,0,0.1,0
1.05882,0,0.1,0
1.05896,0,0.1,0
1.0591,0,0.1,0
1.05925,0,0.1,0
1.05939,0,0.1,0
1.05953,0,0.1,0
1.05967,0,0.1,0
1.05981,0,0.1,0
1.05995,0,0.1,0
1.06009,0,0.1,0
1.06024,0,0.1,0
1.06038,0,0.1,0
1.06052,0,0.1,0
1.06066,0,0.1,0
1.0608,0,0.1,0
1.06094,0,0.1,0
1.06108,0,0.1,0
1.06123,0,0.1,0
1.06137,0,0.1,0
1.06151,0,0.1,0
1.06165,0,0.1,0
1.06179,0,0.1,0
1.06193,0,0.1,0
1.06207,0,0.1,0
1.06222,0,0.1,0
1.06236,0,0.1,0
1.0625,0,0.1,0
1.06264,0,0.1,0
1.06278,0,0.1,0
1.06292,0,0.1,0
1.06306,0,0.1,0
1.06321,0,0.1,0
1.06335,0,0.1,0
1.06349,0,0.1,0
1.06363,0,0.1,0
1.06377,0,0.1,0
1.06391,0,0.1,0
1.06405,0,0.1,0
1.0642,0,0.1,0
1.06434,0,0.1,0
1.06448,0,0.1,0
1.06462,0,0.1,0
1.06476,0,0.1,0
1.0649,0,0.1,0
1.06504,0,0.1,0
1.06519,0,0.1,0
1.06533,0,0.1,0
1.06547,0,0.1,0
1.06561,0,0.1,0
1.06575,0,0.1,0
1.06589,0,0.1,0
1.06603,0,0.1,0
1.06618,0,0.1,0
1.06632,0,0.1,0
1.06646,0,0.1,0
1.0666,0,0.1,0
1.06674,0,0.1,0
1.06688,0,0.1,0
1.06702,0,0.1,0
1.06717,0,0.1,0
1.06731,0,0.1,0
1.06745,0,0.1,0
1.06759,0,0.1,0
1.06773,0,0.1,0
1.06787,0,0.1,0
1.06801,0,0.1,0
1.06816,0,0.1,0
1.0683,0,0.1,0
1.06844,0,0.1,0
1.06858,0,0.1,0
1.06872,0,0.1,0
1.06886,0,0.1,0
1.069,0,0.1,0
1.06915,0,0.1,0
1.06929,0,0.1,0
1.06943,0,0.1,0
1.06957,0,0.1,0
1.06971,0,0.1,0
1.06985,0,0.1,0
1.06999,0,0.1,0
1.07014,0,0.1,0
1.07028,0,0.1,0
1.07042,0,0.1,0
1.07056,0,0.1,0
1.0707,0,0.1,0
1.07084,0,0.1,0
1.07098,0,0.1,0
1.07113,0,0.1,0
1.07127,0,0.1,0
1.07141,0,0.1,0
1.07155,0,0.1,0
1.07169,0,0.1,0
1.07183,0,0.1,0
1.07197,0,0.1,0
1.07212,0,0.1,0
1.07226,0,0.1,0
1.0724,0,0.1,0
1.07254,0,0.1,0
1.07268,0,0.1,0
1.07282,0,0.1,0
1.07296,0,0.1,0
1.07311,0,0.1,0
1.07325,0,0.1,0
1.07339,0,0.1,0
1.07353,0,0.1,0
1.07367,0,0.1,0
1.07381,0,0.1,0
1.07395,0,0.1,0
1.0741,0,0.1,0
1.07424,0,0.1,0
1.07438,0,0.1,0
1.07452,0,0.1,0
1.07466,0,0.1,0
1.0748,0,0.1,0
1.07494,0,0.1,0
1.07509,0,0.1,0
1.07523,0,0.1,0
1.07537,0,0.1,0
1.07551,0,0.1,0
1.07565,0,0.1,0
1.07579,0,0.1,0
1.07593,0,0.1,0
1.07608,0,0.1,0
1.07622,0,0.1,0
1.07636,0,0.1,0
1.0765,0,0.1,0
1.07664,0,0.1,0
1.07678,0,0.1,0
1.07692,0,0.1,0
1.07707,0,0.1,0
1.07721,0,0.1,0
1.07735,0,0.1,0
1.07749,0,0.1,0
1.07763,0,0.1,0
1.07777,0,0.1,0
1.07791,0,0.1,0
1.07806,0,0.1,0
1.0782,0,0.1,0
1.07834,0,0.1,0
1.07848,0,0.1,0
1.07862,0,0.1,0
1.07876,0,0.1,0
1.0789,0,0.1,0
1.07904,0,0.1,0
1.07919,0,0.1,0
1.07933,0,0.1,0
1.07947,0,0.1,0
1.07961,0,0.1,0
1.07975,0,0.1,0
1.07989,0,0.1,0
1.08003,0,0.1,0
1.08018,0,0.1,0
1.08032,0,0.1,0
1.08046,0,0.1,0
1.0806,0,0.1,0
1.08074,0,0.1,0
1.08088,0,0.1,0
1.08102,0,0.1,0
1.08117,0,0.1,0
1.08131,0,0.1,0
1.08145,0,0.1,0
1.08159,0,0.1,0
1.08173,0,0.1,0
1.08187,0,0.1,0
1.08201,0,0.1,0
1.08216,0,0.1,0
1.0823,0,0.1,0
1.08244,0,0.1,0
1.08258,0,0.1,0
1.08272,0,0.1,0
1.08286,0,0.1,0
1.083,0,0.1,0
1.08315,0,0.1,0
1.08329,0,0.1,0
1.08343,0,0.1,0
1.08357,0,0.1,0
1.08371,0,0.1,0
1.08385,0,0.1,0
1.08399,0,0.1,0
1.08414,0,0.1,0
1.08428,0,0.1,0
1.08442,0,0.1,0
1.08456,0,0.1,0
1.0847,0,0.1,0
1.08484,0,0.1,0
1.08498,0,0.1,0
1.08513,0,0.1,0
1.08527,0,0.1,0
1.08541,0,0.1,0
1.08555,0,0.1,0
1.08569,0,0.1,0
1.08583,0,0.1,0
1.08597,0,0.1,0
1.08612,0,0.1,0
1.08626,0,0.1,0
1.0864,0,0.1,0
1.08654,0,0.1,0
1.08668,0,0.1,0
1.08682,0,0.1,0
1.08696,0,0.1,0
1.08711,0,0.1,0
1.08725,0,0.1,0
1.08739,0,0.1,0
1.08753,0,0.1,0
1.08767,0,0.1,0
1.08781,0,0.1,0
1.08795,0,0.1,0
1.0881,0,0.1,0
1.08824,0,0.1,0
1.08838,0,0.1,0
1.08852,0,0.1,0
1.08866,0,0.1,0
1.0888,0,0.1,0
1.08894,0,0.1,0
1.08909,0,0.1,0
1.08923,0,0.1,0
1.08937,0,0.1,0
1.08951,0,0.1,0
1.08965,0,0.1,0
1.08979,0,0.1,0
1.08993,0,0.1,0
1.09008,0,0.1,0
1.09022,0,0.1,0
1.09036,0,0.1,0
1.0905,0,0.1,0
1.09064,0,0.1,0
1.09078,0,0.1,0
1.09092,0,0.1,0
1.09107,0,0.1,0
1.09121,0,0.1,0
1.09135,0,0.1,0
1.09149,0,0.1,0
1.09163,0,0.1,0
1.09177,0,0.1,0
1.09191,0,0.1,0
1.09206,0,0.1,0
1.0922,0,0.1,0
1.09234,0,0.1,0
1.09248,0,0.1,0
1.09262,0,0.1,0
1.09276,0,0.1,0
1.0929,0,0.1,0
1.09305,0,0.1,0
1.09319,0,0.1,0
1.09333,0,0.1,0
1.09347,0,0.1,0
1.09361,0,0.1,0
1.09375,0,0.1,0
1.09389,0,0.1,0
1.09404,0,0.1,0
1.09418,0,0.1,0
1.09432,0,0.1,0
1.09446,0,0.1,0
1.0946,0,0.1,0
1.09474,0,0.1,0
1.09488,0,0.1,0
1.09503,0,0.1,0
1.09517,0,0.1,0
1.09531,0,0.1,0
1.09545,0,0.1,0
1.09559,0,0.1,0
1.09573,0,0.1,0
1.09587,0,0.1,0
1.09602,0,0.1,0
1.09616,0,0.1,0
1.0963,0,0.1,0
1.09644,0,0.1,0
1.09658,0,0.1,0
1.09672,0,0.1,0
1.09686,0,0.1,0
1.09701,0,0.1,0
1.09715,0,0.1,0
1.09729,0,0.1,0
1.09743,0,0.1,0
1.09757,0,0.1,0
1.09771,0,0.1,0
1.09785,0,0.1,0
1.098,0,0.1,0
1.09814,0,0.1,0
1.09828,0,0.1,0
1.09842,0,0.1,0
1.09856,0,0.1,0
1.0987,0,0.1,0
1.09884,0,0.1,0
1.09899,0,0.1,0
1.09913,0,0.1,0
1.09927,0,0.1,0
1.09941,0,0.1,0
1.09955,0,0.1,0
1.09969,0,0.1,0
1.09983,0,0.1,0
1.09998,0,0.1,0
1.10012,0,0.1,0
1.10026,0,0.1,0
1.1004,0,0.1,0
1.10054,0,0.1,0
1.10068,0,0.1,0
1.10082,0,0.1,0
1.10097,0,0.1,0
1.10111,0,0.1,0
1.10125,0,0.1,0
1.10139,0,0.1,0
1.10153,0,0.1,0
1.10167,0,0.1,0
1.10181,0,0.1,0
1.10196,0,0.1,0
1.1021,0,0.1,0
1.10224,0,0.1,0
1.10238,0,0.1,0
1.10252,0,0.1,0
1.10266,0,0.1,0
1.1028,0,0.1,0
1.10295,0,0.1,0
1.10309,0,0.1,0
1.10323,0,0.1,0
1.10337,0,0.1,0
1.10351,0,0.1,0
1.10365,0,0.1,0
1.10379,0,0.1,0
1.10394,0,0.1,0
1.10408,0,0.1,0
1.10422,0,0.1,0
1.10436,0,0.1,0
1.1045,4.73322e-30,0.1,0
1.10464,4.73322e-30,0.1,0
1.10478,4.73322e-30,0.1,0
1.10493,4.73322e-30,0.1,0
1.10507,4.73322e-30,0.1,0
1.10521,4.73322e-30,0.1,0
1.10535,4.73322e-30,0.1,0
1.10549,4.73322e-30,0.1,0
1.10563,4.73322e-30,0.1,0
1.10577,4.73322e-30,0.1,0
1.10592,4.73322e-30,0.1,0
1.10606,4.73322e-30,0.1,0
1.1062,4.73322e-30,0.1,0
1.10634,4.73322e-30,0.1,0
1.10648,4.73322e-30,0.1,0
1.10662,4.73322e-30,0.1,0
1.10676,4.73322e-30,0.1,0
1.1069,1.52887e-30,0.1,0
1.10705,1.52887e-30,0.1,0
1.10719,1.52887e-30,0.1,0
1.10733,1.52887e-30,0.1,0
1.10747,1.52887e-30,0.1,0
1.10761,1.52887e-30,0.1,0
1.10775,1.52887e-30,0.1,0
1.10789,1.52887e-30,0.1,0
1.10804,1.52887e-30,0.1,0
1.10818,1.52887e-30,0.1,0
1.10832,1.52887e-30,0.1,0
1.10846,1.52887e-30,0.1,0
1.1086,1.52887e-30,0.1,0
1.10874,1.52887e-30,0.1,0
1.10888,1.52887e-30,0.1,0
1.10903,1.52887e-30,0.1,0
1.10917,1.52887e-30,0.1,0
1.10931,1.52887e-30,0.1,0
1.10945,1.52887e-30,0.1,0
1.10959,1.52887e-30,0.1,0
1.10973,1.52887e-30,0.1,0
1.10987,1.52887e-30,0.1,0
1.11002,1.52887e-30,0.1,0
1.11016,1.52887e-30,0.1,0
1.1103,1.52887e-30,0.1,0
1.11044,1.52887e-30,0.1,0
1.11058,1.52887e-30,0.1,0
1.11072,1.52887e-30,0.1,0
1.11086,1.52887e-30,0.1,0
1.11101,1.52887e-30,0.1,0
1.11115,1.52887e-30,0.1,0
1.11129,1.04662e-29,0.1,0
1.11143,1.04662e-29,0.1,0
1.11157,1.04662e-29,0.1,0
1.11171,1.04662e-29,0.1,0
1.11185,1.04662e-29,0.1,0
1.112,1.04662e-29,0.1,0
1.11214,1.04662e-29,0.1,0
1.11228,1.04662e-29,0.1,0
1.11242,1.04662e-29,0.1,0
1.11256,1.04662e-29,0.1,0
1.1127,1.04662e-29,0.1,0
1.11284,1.04662e-29,0.1,0
1.11299,1.04662e-29,0.1,0
1.11313,1.04662e-29,0.1,0
1.11327,1.04662e-29,0.1,0
1.11341,1.04662e-29,0.1,0
1.11355,1.04662e-29,0.1,0
1.11369,1.04662e-29,0.1,0
1.11383,1.04662e-29,0.1,0
1.11398,1.04662e-29,0.1,0
1.11412,1.04662e-29,0.1,0
1.11426,1.04662e-29,0.1,0
1.1144,1.04662e-29,0.1,0
1.11454,1.04662e-29,0.1,0
1.11468,1.04662e-29,0.1,0
1.11482,1.04662e-29,0.1,0
1.11497,1.04662e-29,0.1,0
1.11511,1.04662e-29,0.1,0
1.11525,1.04662e-29,0.1,0
1.11539,1.04662e-29,0.1,0
1.11553,1.04662e-29,0.1,0
1.11567,4.73341e-29,0.1,0
1.11581,4.73341e-29,0.1,0
1.11596,4.73341e-29,0.1,0
1.1161,4.73341e-29,0.1,0
1.11624,4.73341e-29,0.1,0
1.11638,4.73341e-29,0.1,0
1.11652,4.73341e-29,0.1,0
1.11666,4.73341e-29,0.1,0
1.1168,4.73341e-29,0.1,0
1.11695,4.73341e-29,0.1,0
1.11709,4.73341e-29,0.1,0
1.11723,4.73341e-29,0.1,0
1.11737,4.73341e-29,0.1,0
1.11751,4.73341e-29,0.1,0
1.11765,4.73341e-29,0.1,0
1.11779,4.73341e-29,0.1,0
1.11794,4.73341e-29,0.1,0
1.11808,2.29531e-28,0.1,0
1.11822,2.29531e-28,0.1,0
1.11836,2.29531e-28,0.1,0
1.1185,2.29531e-28,0.1,0
1.11864,2.29531e-28,0.1,0
1.11878,2.29531e-28,0.1,0
1.11893,2.29531e-28,0.1,0
1.11907,2.29531e-28,0.1,0
1.11921,2.29531e-28,0.1,0
1.11935,2.29531e-28,0.1,0
1.11949,2.29531e-28,0.1,0
1.11963,2.29531e-28,0.1,0
1.11977,2.29531e-28,0.1,0
1.11992,2.29531e-28,0.1,0
1.12006,2.29531e-28,0.1,0
1.1202,2.29531e-28,0.1,0
1.12034,9.74315e-29,0.1,0
1.12048,9.74315e-29,0.1,0
1.12062,9.74315e-29,0.1,0
1.12076,9.74315e-29,0.1,0
1.12091,9.74315e-29,0.1,0
1.12105,9.74315e-29,0.1,0
1.12119,9.74315e-29,0.1,0
1.12133,9.74315e-29,0.1,0
1.12147,9.74315e-29,0.1,0
1.12161,9.74315e-29,0.1,0
1.12175,9.74315e-29,0.1,0
1.1219,9.74315e-29,0.1,0
1.12204,9.74315e-29,0.1,0
1.12218,9.74315e-29,0.1,0
1.12232,9.74315e-29,0.1,0
1.12246,9.74315e-29,0.1,0
1.1226,9.74315e-29,0.1,0
1.12274,9.74315e-29,0.1,0
1.12289,9.74315e-29,0.1,0
1.12303,9.74315e-29,0.1,0
1.12317,9.74315e-29,0.1,0
1.12331,9.74315e-29,0.1,0
1.12345,9.74315e-29,0.1,0
1.12359,9.74315e-29,0.1,0
1.12373,9.74315e-29,0.1,0
1.12388,9.74315e-29,0.1,0
1.12402,9.74315e-29,0.1,0
1.12416,9.74315e-29,0.1,0
1.1243,9.74315e-29,0.1,0
1.12444,9.74315e-29,0.1,0
1.12458,9.74315e-29,0.1,0
1.12472,9.74315e-29,0.1,0
1.12487,4.68801e-28,0.1,0
1.12501,4.68801e-28,0.1,0
1.12515,4.68801e-28,0.1,0
1.12529,4.68801e-28,0.1,0
1.12543,4.68801e-28,0.1,0
1.12557,4.68801e-28,0.1,0
1.12571,4.68801e-28,0.1,0
1.12586,4.68801e-28,0.1,0
1.126,4.68801e-28,0.1,0
1.12614,4.68801e-28,0.1,0
1.12628,4.68801e-28,0.1,0
1.12642,4.68801e-28,0.1,0
1.12656,4.68801e-28,0.1,0
1.1267,4.68801e-28,0.1,0
1.12685,4.68801e-28,0.1,0
1.12699,4.68801e-28,0.1,0
1.12713,4.68801e-28,0.1,0
1.12727,4.68801e-28,0.1,0
1.12741,4.68801e-28,0.1,0
1.12755,4.68801e-28,0.1,0
1.12769,4.68801e-28,0.1,0
1.12784,4.68801e-28,0.1,0
1.12798,4.68801e-28,0.1,0
1.12812,4.68801e-28,0.1,0
1.12826,4.68801e-28,0.1,0
1.1284,4.68801e-28,0.1,0
1.12854,4.68801e-28,0.1,0
1.12868,4.68801e-28,0.1,0
1.12883,4.68801e-28,0.1,0
1.12897,4.68801e-28,0.1,0
1.12911,4.68801e-28,0.1,0
1.12925,2.01436e-27,0.1,0
1.12939,2.01436e-27,0.1,0
1.12953,2.01436e-27,0.1,0
1.12967,2.01436e-27,0.1,0
1.12982,2.01436e-27,0.1,0
1.12996,2.01436e-27,0.1,0
1.1301,2.01436e-27,0.1,0
1.13024,2.01436e-27,0.1,0
1.13038,2.01436e-27,0.1,0
1.13052,2.01436e-27,0.1,0
1.13066,2.01436e-27,0.1,0
1.13081,2.01436e-27,0.1,0
1.13095,2.01436e-27,0.1,0
1.13109,2.01436e-27,0.1,0
1.13123,2.01436e-27,0.1,0
1.13137,2.01436e-27,0.1,0
1.13151,9.52118e-27,0.1,2.58699e-30
1.13165,9.52118e-27,0.1,2.58699e-30
1.1318,9.52118e-27,0.1,2.58699e-30
1.13194,9.52118e-27,0.1,2.58699e-30
1.13208,9.52118e-27,0.1,2.58699e-30
1.13222,9.52118e-27,0.1,2.58699e-30
1.13236,9.52118e-27,0.1,2.58699e-30
1.1325,9.52118e-27,0.1,2.58699e-30
1.13264,9.52118e-27,0.1,2.58699e-30
1.13279,9.52118e-27,0.1,2.58699e-30
1.13293,9.52118e-27,0.1,2.58699e-30
1.13307,9.52118e-27,0.1,2.58699e-30
1.13321,9.52118e-27,0.1,2.58699e-30
1.13335,9.52118e-27,0.1,2.58699e-30
1.13349,9.52118e-27,0.1,2.58699e-30
1.13363,9.52118e-27,0.1,2.58699e-30
1.13377,4.19269e-27,0.1,2.58699e-30
1.13392,4.19269e-27,0.1,2.58699e-30
1.13406,4.19269e-27,0.1,2.58699e-30
1.1342,4.19269e-27,0.1,2.58699e-30
1.13434,4.19269e-27,0.1,2.58699e-30
1.13448,4.19269e-27,0.1,2.58699e-30
1.13462,4.19269e-27,0.1,2.58699e-30
1.13476,4.19269e-27,0.1,2.58699e-30
1.13491,4.19269e-27,0.1,2.58699e-30
1.13505,4.19269e-27,0.1,2.58699e-30
1.13519,4.19269e-27,0.1,2.58699e-30
1.13533,4.19269e-27,0.1,2.58699e-30
1.13547,4.19269e-27,0.1,2.58699e-30
1.13561,4.19269e-27,0.1,2.58699e-30
1.13575,4.19269e-27,0.1,2.58699e-30
1.1359,4.19269e-27,0.1,2.58699e-30
1.13604,4.19269e-27,0.1,2.58699e-30
1.13618,4.19269e-27,0.1,2.58699e-30
1.13632,4.19269e-27,0.1,1.32669e-29
1.13646,4.19269e-27,0.1,1.32669e-29
1.1366,4.19269e-27,0.1,1.32669e-29
1.13674,4.19269e-27,0.1,1.32669e-29
1.13689,4.19269e-27,0.1,1.32669e-29
1.13703,4.19269e-27,0.1,1.32669e-29
1.13717,4.19269e-27,0.1,1.32669e-29
1.13731,4.19269e-27,0.1,1.32669e-29
1.13745,4.19269e-27,0.1,4.99218e-29
1.13759,4.19269e-27,0.1,4.99218e-29
1.13773,4.19269e-27,0.1,4.99218e-29
1.13788,4.19269e-27,0.1,4.99218e-29
1.13802,4.19269e-27,0.1,4.99218e-29
1.13816,4.19269e-27,0.1,4.99218e-29
1.1383,1.98353e-26,0.1,4.99218e-29
1.13844,1.98353e-26,0.1,4.99218e-29
1.13858,1.98353e-26,0.1,4.99218e-29
1.13872,1.98353e-26,0.1,4.99218e-29
1.13887,1.98353e-26,0.1,4.99218e-29
1.13901,1.98353e-26,0.1,4.99218e-29
1.13915,1.98353e-26,0.1,4.99218e-29
1.13929,1.98353e-26,0.1,4.99218e-29
1.13943,1.98353e-26,0.1,4.99218e-29
1.13957,1.98353e-26,0.1,4.99218e-29
1.13971,1.98353e-26,0.1,4.99218e-29
1.13986,1.98353e-26,0.1,4.99218e-29
1.14,1.98353e-26,0.1,4.99218e-29
1.14014,1.98353e-26,0.1,4.99218e-29
1.14028,1.98353e-26,0.1,4.99218e-29
1.14042,1.98353e-26,0.1,4.99218e-29
1.14056,1.98353e-26,0.1,4.99218e-29
1.1407,1.98353e-26,0.1,4.99218e-29
1.14085,1.98353e-26,0.1,4.99218e-29
1.14099,1.98353e-26,0.1,4.99218e-29
1.14113,1.98353e-26,0.1,4.99218e-29
1.14127,1.98353e-26,0.1,4.99218e-29
1.14141,1.98353e-26,0.1,4.99218e-29
1.14155,1.98353e-26,0.1,4.99218e-29
1.14169,1.98353e-26,0.1,1.20061e-29
1.14184,1.98353e-26,0.1,1.20061e-29
1.14198,1.98353e-26,0.1,1.20061e-29
1.14212,1.98353e-26,0.1,1.20061e-29
1.14226,1.98353e-26,0.1,1.20061e-29
1.1424,1.98353e-26,0.1,1.20061e-29
1.14254,1.98353e-26,0.1,1.20061e-29
1.14268,1.98353e-26,0.1,1.20061e-29
1.14283,8.34588e-26,0.1,1.20061e-29
1.14297,8.34588e-26,0.1,1.20061e-29
1.14311,8.34588e-26,0.1,1.20061e-29
1.14325,8.34588e-26,0.1,1.20061e-29
1.14339,8.34588e-26,0.1,4.30949e-29
1.14353,8.34588e-26,0.1,4.30949e-29
1.14367,8.34588e-26,0.1,4.30949e-29
1.14382,8.34588e-26,0.1,1.62649e-28
1.14396,8.34588e-26,0.1,1.62649e-28
1.1441,8.34588e-26,0.1,1.62649e-28
1.14424,8.34588e-26,0.1,1.62649e-28
1.14438,8.34588e-26,0.1,1.62649e-28
1.14452,8.34588e-26,0.1,1.62649e-28
1.14466,8.34588e-26,0.1,1.62649e-28
1.14481,8.34588e-26,0.1,1.62649e-28
1.14495,8.34588e-26,0.1,1.62649e-28
1.14509,3.8856e-25,0.1,1.62649e-28
1.14523,3.8856e-25,0.1,1.62649e-28
1.14537,3.8856e-25,0.1,1.62649e-28
1.14551,3.8856e-25,0.1,1.62649e-28
1.14565,3.8856e-25,0.1,1.62649e-28
1.1458,3.8856e-25,0.1,1.62649e-28
1.14594,3.8856e-25,0.1,1.62649e-28
1.14608,3.8856e-25,0.1,1.62649e-28
1.14622,3.8856e-25,0.1,1.62649e-28
1.14636,3.8856e-25,0.1,1.62649e-28
1.1465,3.8856e-25,0.1,1.62649e-28
1.14664,3.8856e-25,0.1,1.62649e-28
1.14679,3.8856e-25,0.1,1.62649e-28
1.14693,3.8856e-25,0.1,1.62649e-28
1.14707,3.8856e-25,0.1,1.62649e-28
1.14721,3.8856e-25,0.1,1.62649e-28
1.14735,1.73457e-25,0.1,1.62649e-28
1.14749,1.73457e-25,0.1,1.62649e-28
1.14763,1.73457e-25,0.1,1.62649e-28
1.14778,1.73457e-25,0.1,1.62649e-28
1.14792,1.73457e-25,0.1,1.62649e-28
1.14806,1.73457e-25,0.1,1.62649e-28
1.1482,1.73457e-25,0.1,1.62649e-28
1.14834,1.73457e-25,0.1,1.62649e-28
1.14848,1.73457e-25,0.1,1.62649e-28
1.14862,1.73457e-25,0.1,1.62649e-28
1.14877,1.73457e-25,0.1,1.62649e-28
1.14891,1.73457e-25,0.1,1.62649e-28
1.14905,1.73457e-25,0.1,1.62649e-28
1.14919,1.73457e-25,0.1,1.62649e-28
1.14933,1.73457e-25,0.1,5.59538e-28
1.14947,1.73457e-25,0.1,5.59538e-28
1.14961,1.73457e-25,0.1,5.59538e-28
1.14976,1.73457e-25,0.1,5.59538e-28
1.1499,1.73457e-25,0.1,5.59538e-28
1.15004,1.73457e-25,0.1,5.59538e-28
1.15018,1.73457e-25,0.1,5.59538e-28
1.15032,1.73457e-25,0.1,5.59538e-28
1.15046,1.73457e-25,0.1,5.59538e-28
1.1506,1.73457e-25,0.1,5.59538e-28
1.15075,1.73457e-25,0.1,5.59538e-28
1.15089,1.73457e-25,0.1,5.59538e-28
1.15103,1.73457e-25,0.1,5.59538e-28
1.15117,1.73457e-25,0.1,5.59538e-28
1.15131,1.73457e-25,0.1,2.08327e-27
1.15145,1.73457e-25,0.1,2.08327e-27
1.15159,1.73457e-25,0.1,2.08327e-27
1.15174,8.06078e-25,0.1,2.08327e-27
1.15188,8.06078e-25,0.1,2.08327e-27
1.15202,8.06078e-25,0.1,2.08327e-27
1.15216,8.06078e-25,0.1,2.08327e-27
1.1523,8.06078e-25,0.1,2.08327e-27
1.15244,8.06078e-25,0.1,2.08327e-27
1.15258,8.06078e-25,0.1,2.08327e-27
1.15273,8.06078e-25,0.1,2.08327e-27
1.15287,8.06078e-25,0.1,2.08327e-27
1.15301,8.06078e-25,0.1,2.08327e-27
1.15315,8.06078e-25,0.1,2.08327e-27
1.15329,8.06078e-25,0.1,2.08327e-27
1.15343,8.06078e-25,0.1,2.08327e-27
1.15357,8.06078e-25,0.1,2.08327e-27
1.15372,8.06078e-25,0.1,2.08327e-27
1.15386,8.06078e-25,0.1,2.08327e-27
1.154,8.06078e-25,0.1,2.08327e-27
1.15414,8.06078e-25,0.1,2.08327e-27
1.15428,8.06078e-25,0.1,2.08327e-27
1.15442,8.06078e-25,0.1,2.08327e-27
1.15456,8.06078e-25,0.1,2.08327e-27
1.15471,8.06078e-25,0.1,2.08327e-27
1.15485,8.06078e-25,0.1,2.08327e-27
1.15499,8.06078e-25,0.1,2.08327e-27
1.15513,8.06078e-25,0.1,2.08327e-27
1.15527,8.06078e-25,0.1,2.08327e-27
1.15541,8.06078e-25,0.1,7.10801e-27
1.15555,8.06078e-25,0.1,7.10801e-27
1.1557,8.06078e-25,0.1,7.10801e-27
1.15584,8.06078e-25,0.1,7.10801e-27
1.15598,8.06078e-25,0.1,7.10801e-27
1.15612,8.06078e-25,0.1,7.10801e-27
1.15626,3.3192e-24,0.1,7.10801e-27
1.1564,3.3192e-24,0.1,7.10801e-27
1.15654,3.3192e-24,0.1,7.10801e-27
1.15669,3.3192e-24,0.1,7.10801e-27
1.15683,3.3192e-24,0.1,7.10801e-27
1.15697,3.3192e-24,0.1,7.10801e-27
1.15711,3.3192e-24,0.1,7.10801e-27
1.15725,3.3192e-24,0.1,7.10801e-27
1.15739,3.3192e-24,0.1,7.10801e-27
1.15753,3.3192e-24,0.1,7.10801e-27
1.15768,3.3192e-24,0.1,7.10801e-27
1.15782,3.3192e-24,0.1,7.10801e-27
1.15796,3.3192e-24,0.1,7.10801e-27
1.1581,3.3192e-24,0.1,7.10801e-27
1.15824,3.3192e-24,0.1,7.10801e-27
1.15838,3.3192e-24,0.1,7.10801e-27
1.15852,1.51619e-23,0.1,7.10801e-27
1.15867,1.51619e-23,0.1,7.10801e-27
1.15881,1.51619e-23,0.1,7.10801e-27
1.15895,1.51619e-23,0.1,2.63115e-26
1.15909,1.51619e-23,0.1,2.63115e-26
1.15923,1.51619e-23,0.1,2.63115e-26
1.15937,1.51619e-23,0.1,2.63115e-26
1.15951,1.51619e-23,0.1,2.63115e-26
1.15966,1.51619e-23,0.1,2.63115e-26
1.1598,1.51619e-23,0.1,2.63115e-26
1.15994,1.51619e-23,0.1,2.63115e-26
1.16008,1.51619e-23,0.1,2.63115e-26
1.16022,1.51619e-23,0.1,2.63115e-26
1.16036,1.51619e-23,0.1,2.63115e-26
1.1605,1.51619e-23,0.1,2.63115e-26
1.16065,1.51619e-23,0.1,2.63115e-26
1.16079,6.62655e-24,0.1,2.63115e-26
1.16093,6.62655e-24,0.1,2.63115e-26
1.16107,6.62655e-24,0.1,2.63115e-26
1.16121,6.62655e-24,0.1,2.63115e-26
1.16135,6.62655e-24,0.1,2.63115e-26
1.16149,6.62655e-24,0.1,8.98637e-26
1.16164,6.62655e-24,0.1,8.98637e-26
1.16178,6.62655e-24,0.1,8.98637e-26
1.16192,6.62655e-24,0.1,8.98637e-26
1.16206,6.62655e-24,0.1,8.98637e-26
1.1622,6.62655e-24,0.1,8.98637e-26
1.16234,6.62655e-24,0.1,8.98637e-26
1.16248,6.62655e-24,0.1,8.98637e-26
1.16262,6.62655e-24,0.1,8.98637e-26
1.16277,6.62655e-24,0.1,8.98637e-26
1.16291,6.62655e-24,0.1,8.98637e-26
1.16305,6.62655e-24,0.1,8.98637e-26
1.16319,6.62655e-24,0.1,8.98637e-26
1.16333,6.62655e-24,0.1,8.98637e-26
1.16347,6.62655e-24,0.1,8.98637e-26
1.16361,6.62655e-24,0.1,8.98637e-26
1.16376,6.62655e-24,0.1,8.98637e-26
1.1639,6.62655e-24,0.1,8.98637e-26
1.16404,6.62655e-24,0.1,8.98637e-26
1.16418,6.62655e-24,0.1,8.98637e-26
1.16432,6.62655e-24,0.1,8.98637e-26
1.16446,6.62655e-24,0.1,8.98637e-26
1.1646,6.62655e-24,0.1,8.98637e-26
1.16475,6.62655e-24,0.1,8.98637e-26
1.16489,6.62655e-24,0.1,8.98637e-26
1.16503,6.62655e-24,0.1,8.98637e-26
1.16517,6.62655e-24,0.1,8.98637e-26
1.16531,3.00851e-23,0.1,8.98637e-26
1.16545,3.00851e-23,0.1,8.98637e-26
1.16559,3.00851e-23,0.1,8.98637e-26
1.16574,3.00851e-23,0.1,8.98637e-26
1.16588,3.00851e-23,0.1,8.98637e-26
1.16602,3.00851e-23,0.1,8.98637e-26
1.16616,3.00851e-23,0.1,8.98637e-26
1.1663,3.00851e-23,0.1,8.98637e-26
1.16644,3.00851e-23,0.1,8.98637e-26
1.16658,3.00851e-23,0.1,3.29188e-25
1.16673,3.00851e-23,0.1,3.29188e-25
1.16687,3.00851e-23,0.1,3.29188e-25
1.16701,3.00851e-23,0.1,3.29188e-25
1.16715,3.00851e-23,0.1,3.29188e-25
1.16729,3.00851e-23,0.1,3.29188e-25
1.16743,3.00851e-23,0.1,1.19414e-24
1.16757,3.00851e-23,0.1,1.19414e-24
1.16772,3.00851e-23,0.1,1.19414e-24
1.16786,3.00851e-23,0.1,1.19414e-24
1.168,3.00851e-23,0.1,1.19414e-24
1.16814,3.00851e-23,0.1,1.19414e-24
1.16828,3.00851e-23,0.1,1.19414e-24
1.16842,3.00851e-23,0.1,1.19414e-24
1.16856,3.00851e-23,0.1,1.19414e-24
1.16871,3.00851e-23,0.1,1.19414e-24
1.16885,3.00851e-23,0.1,1.19414e-24
1.16899,3.00851e-23,0.1,1.19414e-24
1.16913,3.00851e-23,0.1,1.19414e-24
1.16927,3.00851e-23,0.1,1.19414e-24
1.16941,3.00851e-23,0.1,1.19414e-24
1.16955,3.00851e-23,0.1,1.19414e-24
1.1697,3.00851e-23,0.1,1.19414e-24
1.16984,1.21148e-22,0.1,2.88208e-25
1.16998,1.21148e-22,0.1,2.88208e-25
1.17012,1.21148e-22,0.1,2.88208e-25
1.17026,1.21148e-22,0.1,2.88208e-25
1.1704,1.21148e-22,0.1,2.88208e-25
1.17054,1.21148e-22,0.1,2.88208e-25
1.17069,1.21148e-22,0.1,2.88208e-25
1.17083,1.21148e-22,0.1,2.88208e-25
1.17097,1.21148e-22,0.1,2.88208e-25
1.17111,1.21148e-22,0.1,2.88208e-25
1.17125,1.21148e-22,0.1,2.88208e-25
1.17139,1.21148e-22,0.1,2.88208e-25
1.17153,1.21148e-22,0.1,2.88208e-25
1.17168,1.21148e-22,0.1,2.88208e-25
1.17182,1.21148e-22,0.1,2.88208e-25
1.17196,5.39605e-22,0.1,2.88208e-25
1.1721,5.39605e-22,0.1,2.88208e-25
1.17224,5.39605e-22,0.1,2.88208e-25
1.17238,5.39605e-22,0.1,2.88208e-25
1.17252,5.39605e-22,0.1,2.88208e-25
1.17267,5.39605e-22,0.1,2.88208e-25
1.17281,5.39605e-22,0.1,2.88208e-25
1.17295,5.39605e-22,0.1,2.88208e-25
1.17309,5.39605e-22,0.1,2.88208e-25
1.17323,5.39605e-22,0.1,2.88208e-25
1.17337,5.39605e-22,0.1,2.88208e-25
1.17351,5.39605e-22,0.1,1.01947e-24
1.17366,5.39605e-22,0.1,1.01947e-24
1.1738,5.39605e-22,0.1,1.01947e-24
1.17394,5.39605e-22,0.1,1.01947e-24
1.17408,5.39605e-22,0.1,1.01947e-24
1.17422,2.39593e-22,0.1,1.01947e-24
1.17436,2.39593e-22,0.1,1.01947e-24
1.1745,2.39593e-22,0.1,1.01947e-24
1.17465,2.39593e-22,0.1,1.01947e-24
1.17479,2.39593e-22,0.1,3.86407e-24
1.17493,2.39593e-22,0.1,3.86407e-24
1.17507,2.39593e-22,0.1,3.86407e-24
1.17521,2.39593e-22,0.1,3.86407e-24
1.17535,2.39593e-22,0.1,3.86407e-24
1.17549,2.39593e-22,0.1,3.86407e-24
1.17564,2.39593e-22,0.1,3.86407e-24
1.17578,2.39593e-22,0.1,3.86407e-24
1.17592,2.39593e-22,0.1,3.86407e-24
1.17606,2.39593e-22,0.1,3.86407e-24
1.1762,2.39593e-22,0.1,3.86407e-24
1.17634,2.39593e-22,0.1,3.86407e-24
1.17648,2.39593e-22,0.1,3.86407e-24
1.17663,2.39593e-22,0.1,3.86407e-24
1.17677,2.39593e-22,0.1,3.86407e-24
1.17691,2.39593e-22,0.1,3.86407e-24
1.17705,2.39593e-22,0.1,3.86407e-24
1.17719,2.39593e-22,0.1,3.86407e-24
1.17733,2.39593e-22,0.1,3.86407e-24
1.17747,2.39593e-22,0.1,3.86407e-24
1.17762,2.39593e-22,0.1,3.86407e-24
1.17776,2.39593e-22,0.1,3.86407e-24
1.1779,2.39593e-22,0.1,3.86407e-24
1.17804,2.39593e-22,0.1,3.86407e-24
1.17818,2.39593e-22,0.1,3.86407e-24
1.17832,2.39593e-22,0.1,3.86407e-24
1.17846,2.39593e-22,0.1,3.86407e-24
1.17861,2.39593e-22,0.1,3.86407e-24
1.17875,1.06469e-21,0.1,3.86407e-24
1.17889,1.06469e-21,0.1,3.86407e-24
1.17903,1.06469e-21,0.1,3.86407e-24
1.17917,1.06469e-21,0.1,3.86407e-24
1.17931,1.06469e-21,0.1,3.86407e-24
1.17945,1.06469e-21,0.1,3.86407e-24
1.1796,1.06469e-21,0.1,1.32493e-23
1.17974,1.06469e-21,0.1,1.32493e-23
1.17988,1.06469e-21,0.1,1.32493e-23
1.18002,1.06469e-21,0.1,1.32493e-23
1.18016,1.06469e-21,0.1,1.32493e-23
1.1803,1.06469e-21,0.1,1.32493e-23
1.18044,1.06469e-21,0.1,1.32493e-23
1.18059,1.06469e-21,0.1,1.32493e-23
1.18073,1.06469e-21,0.1,1.32493e-23
1.18087,1.06469e-21,0.1,1.32493e-23
1.18101,1.06469e-21,0.1,1.32493e-23
1.18115,1.06469e-21,0.1,1.32493e-23
1.18129,1.06469e-21,0.1,1.32493e-23
1.18143,1.06469e-21,0.1,1.32493e-23
1.18158,1.06469e-21,0.1,1.32493e-23
1.18172,1.06469e-21,0.1,1.32493e-23
1.18186,1.06469e-21,0.1,1.32493e-23
1.182,1.06469e-21,0.1,1.32493e-23
1.18214,1.06469e-21,0.1,1.32493e-23
1.18228,1.06469e-21,0.1,1.32493e-23
1.18242,1.06469e-21,0.1,1.32493e-23
1.18257,1.06469e-21,0.1,1.32493e-23
1.18271,1.06469e-21,0.1,1.32493e-23
1.18285,1.06469e-21,0.1,4.84642e-23
1.18299,1.06469e-21,0.1,4.84642e-23
1.18313,1.06469e-21,0.1,4.84642e-23
1.18327,1.06469e-21,0.1,4.84642e-23
1.18341,4.18316e-21,0.1,4.84642e-23
1.18356,4.18316e-21,0.1,4.84642e-23
1.1837,4.18316e-21,0.1,4.84642e-23
1.18384,4.18316e-21,0.1,4.84642e-23
1.18398,4.18316e-21,0.1,4.84642e-23
1.18412,4.18316e-21,0.1,4.84642e-23
1.18426,4.18316e-21,0.1,4.84642e-23
1.1844,4.18316e-21,0.1,4.84642e-23
1.18455,4.18316e-21,0.1,4.84642e-23
1.18469,4.18316e-21,0.1,4.84642e-23
1.18483,4.18316e-21,0.1,4.84642e-23
1.18497,4.18316e-21,0.1,4.84642e-23
1.18511,4.18316e-21,0.1,4.84642e-23
1.18525,4.18316e-21,0.1,4.84642e-23
1.18539,4.18316e-21,0.1,4.84642e-23
1.18554,1.82254e-20,0.1,4.84642e-23
1.18568,1.82254e-20,0.1,4.84642e-23
1.18582,1.82254e-20,0.1,1.58843e-22
1.18596,1.82254e-20,0.1,1.58843e-22
1.1861,1.82254e-20,0.1,1.58843e-22
1.18624,1.82254e-20,0.1,1.58843e-22
1.18638,1.82254e-20,0.1,1.58843e-22
1.18653,1.82254e-20,0.1,1.58843e-22
1.18667,1.82254e-20,0.1,1.58843e-22
1.18681,1.82254e-20,0.1,1.58843e-22
1.18695,1.82254e-20,0.1,1.58843e-22
1.18709,1.82254e-20,0.1,1.58843e-22
1.18723,1.82254e-20,0.1,1.58843e-22
1.18737,1.82254e-20,0.1,1.58843e-22
1.18752,1.82254e-20,0.1,1.58843e-22
1.18766,8.49389e-21,0.1,1.58843e-22
1.1878,8.49389e-21,0.1,1.58843e-22
1.18794,8.49389e-21,0.1,1.58843e-22
1.18808,8.49389e-21,0.1,1.58843e-22
1.18822,8.49389e-21,0.1,1.58843e-22
1.18836,8.49389e-21,0.1,1.58843e-22
1.18851,8.49389e-21,0.1,1.58843e-22
1.18865,8.49389e-21,0.1,1.58843e-22
1.18879,8.49389e-21,0.1,1.58843e-22
1.18893,8.49389e-21,0.1,1.58843e-22
1.18907,8.49389e-21,0.1,1.58843e-22
1.18921,8.49389e-21,0.1,1.58843e-22
1.18935,8.49389e-21,0.1,1.58843e-22
1.1895,8.49389e-21,0.1,1.58843e-22
1.18964,8.49389e-21,0.1,1.58843e-22
1.18978,8.49389e-21,0.1,1.58843e-22
1.18992,8.49389e-21,0.1,1.58843e-22
1.19006,8.49389e-21,0.1,1.58843e-22
1.1902,8.49389e-21,0.1,1.58843e-22
1.19034,8.49389e-21,0.1,1.58843e-22
1.19049,8.49389e-21,0.1,1.58843e-22
1.19063,8.49389e-21,0.1,5.69822e-22
1.19077,8.49389e-21,0.1,5.69822e-22
1.19091,8.49389e-21,0.1,5.69822e-22
1.19105,8.49389e-21,0.1,5.69822e-22
1.19119,8.49389e-21,0.1,5.69822e-22
1.19133,8.49389e-21,0.1,5.69822e-22
1.19147,8.49389e-21,0.1,5.69822e-22
1.19162,8.49389e-21,0.1,5.69822e-22
1.19176,8.49389e-21,0.1,5.69822e-22
1.1919,8.49389e-21,0.1,5.69822e-22
1.19204,8.49389e-21,0.1,1.7983e-21
1.19218,3.70729e-20,0.1,1.7983e-21
1.19232,3.70729e-20,0.1,1.7983e-21
1.19246,3.70729e-20,0.1,1.7983e-21
1.19261,3.70729e-20,0.1,1.7983e-21
1.19275,3.70729e-20,0.1,1.7983e-21
1.19289,3.70729e-20,0.1,1.7983e-21
1.19303,3.70729e-20,0.1,1.7983e-21
1.19317,3.70729e-20,0.1,1.7983e-21
1.19331,3.70729e-20,0.1,1.7983e-21
1.19345,3.70729e-20,0.1,1.7983e-21
1.1936,3.70729e-20,0.1,1.7983e-21
1.19374,3.70729e-20,0.1,1.7983e-21
1.19388,3.70729e-20,0.1,1.7983e-21
1.19402,3.70729e-20,0.1,1.7983e-21
1.19416,3.70729e-20,0.1,1.7983e-21
1.1943,3.70729e-20,0.1,1.7983e-21
1.19444,3.70729e-20,0.1,1.7983e-21
1.19459,3.70729e-20,0.1,1.7983e-21
1.19473,3.70729e-20,0.1,1.7983e-21
1.19487,3.70729e-20,0.1,1.7983e-21
1.19501,3.70729e-20,0.1,1.7983e-21
1.19515,3.70729e-20,0.1,1.7983e-21
1.19529,3.70729e-20,0.1,1.7983e-21
1.19543,3.70729e-20,0.1,1.7983e-21
1.19558,3.70729e-20,0.1,1.7983e-21
1.19572,3.70729e-20,0.1,1.7983e-21
1.19586,3.70729e-20,0.1,1.7983e-21
1.196,3.70729e-20,0.1,1.7983e-21
1.19614,3.70729e-20,0.1,1.7983e-21
1.19628,3.70729e-20,0.1,1.7983e-21
1.19642,3.70729e-20,0.1,1.7983e-21
1.19657,3.70729e-20,0.1,1.7983e-21
1.19671,3.70729e-20,0.1,1.7983e-21
1.19685,1.42009e-19,0.1,1.7983e-21
1.19699,1.42009e-19,0.1,1.7983e-21
1.19713,1.42009e-19,0.1,1.7983e-21
1.19727,1.42009e-19,0.1,1.7983e-21
1.19741,1.42009e-19,0.1,1.7983e-21
1.19756,1.42009e-19,0.1,1.7983e-21
1.1977,1.42009e-19,0.1,1.7983e-21
1.19784,1.42009e-19,0.1,1.7983e-21
1.19798,1.42009e-19,0.1,1.7983e-21
1.19812,1.42009e-19,0.1,1.7983e-21
1.19826,1.42009e-19,0.1,1.81525e-20
1.1984,1.42009e-19,0.1,5.0829e-21
1.19855,1.42009e-19,0.1,5.0829e-21
1.19869,1.42009e-19,0.1,5.0829e-21
1.19883,1.42009e-19,0.1,5.0829e-21
1.19897,6.07162e-19,0.1,5.0829e-21
1.19911,6.07162e-19,0.1,5.0829e-21
1.19925,6.07162e-19,0.1,5.0829e-21
1.19939,6.07162e-19,0.1,5.0829e-21
1.19954,6.07162e-19,0.1,5.0829e-21
1.19968,6.07162e-19,0.1,5.0829e-21
1.19982,6.07162e-19,0.1,5.0829e-21
1.19996,6.07162e-19,0.1,5.0829e-21
1.2001,6.07162e-19,0.1,5.0829e-21
1.20024,6.07162e-19,0.1,5.0829e-21
1.20038,6.07162e-19,0.1,5.0829e-21
1.20053,6.07162e-19,0.1,5.0829e-21
1.20067,6.07162e-19,0.1,5.0829e-21
1.20081,6.07162e-19,0.1,5.0829e-21
1.20095,2.96351e-19,0.1,5.0829e-21
1.20109,2.96351e-19,0.1,5.0829e-21
1.20123,2.96351e-19,0.1,5.0829e-21
1.20137,2.96351e-19,0.1,5.0829e-21
1.20152,2.96351e-19,0.1,5.0829e-21
1.20166,2.96351e-19,0.1,5.0829e-21
1.2018,2.96351e-19,0.1,5.0829e-21
1.20194,2.96351e-19,0.1,5.0829e-21
1.20208,2.96351e-19,0.1,5.0829e-21
1.20222,2.96351e-19,0.1,5.0829e-21
1.20236,2.96351e-19,0.1,5.0829e-21
1.20251,2.96351e-19,0.1,5.0829e-21
1.20265,2.96351e-19,0.1,5.0829e-21
1.20279,2.96351e-19,0.1,5.0829e-21
1.20293,2.96351e-19,0.1,5.0829e-21
1.20307,2.96351e-19,0.1,5.0829e-21
1.20321,2.96351e-19,0.1,5.0829e-21
1.20335,2.96351e-19,0.1,5.0829e-21
1.2035,2.96351e-19,0.1,5.0829e-21
1.20364,2.96351e-19,0.1,5.0829e-21
1.20378,2.96351e-19,0.1,5.0829e-21
1.20392,2.96351e-19,0.1,5.0829e-21
1.20406,2.96351e-19,0.1,5.0829e-21
1.2042,2.96351e-19,0.1,5.0829e-21
1.20434,2.96351e-19,0.1,5.0829e-21
1.20449,2.96351e-19,0.1,5.0829e-21
1.20463,2.96351e-19,0.1,5.0829e-21
1.20477,2.96351e-19,0.1,5.0829e-21
1.20491,2.96351e-19,0.1,1.54551e-20
1.20505,2.96351e-19,0.1,1.54551e-20
1.20519,2.96351e-19,0.1,1.54551e-20
1.20533,2.96351e-19,0.1,1.54551e-20
1.20548,2.96351e-19,0.1,1.54551e-20
1.20562,1.26199e-18,0.1,1.54551e-20
1.20576,1.26199e-18,0.1,5.2028e-20
1.2059,1.26199e-18,0.1,5.2028e-20
1.20604,1.26199e-18,0.1,5.2028e-20
1.20618,1.26199e-18,0.1,5.2028e-20
1.20632,1.26199e-18,0.1,5.2028e-20
1.20647,1.26199e-18,0.1,5.2028e-20
1.20661,1.26199e-18,0.1,5.2028e-20
1.20675,1.26199e-18,0.1,5.2028e-20
1.20689,1.26199e-18,0.1,5.2028e-20
1.20703,1.26199e-18,0.1,5.2028e-20
1.20717,1.26199e-18,0.1,5.2028e-20
1.20731,1.26199e-18,0.1,5.2028e-20
1.20746,1.26199e-18,0.1,5.2028e-20
1.2076,1.26199e-18,0.1,5.2028e-20
1.20774,1.26199e-18,0.1,5.2028e-20
1.20788,1.26199e-18,0.1,5.2028e-20
1.20802,1.26199e-18,0.1,5.2028e-20
1.20816,1.26199e-18,0.1,5.2028e-20
1.2083,1.26199e-18,0.1,5.2028e-20
1.20845,1.26199e-18,0.1,5.2028e-20
1.20859,1.26199e-18,0.1,5.2028e-20
1.20873,1.26199e-18,0.1,5.2028e-20
1.20887,1.26199e-18,0.1,5.2028e-20
1.20901,1.26199e-18,0.1,5.2028e-20
1.20915,1.26199e-18,0.1,5.2028e-20
1.20929,1.26199e-18,0.1,5.2028e-20
1.20944,1.26199e-18,0.1,5.2028e-20
1.20958,1.26199e-18,0.1,5.2028e-20
1.20972,1.26199e-18,0.1,5.2028e-20
1.20986,1.26199e-18,0.1,5.2028e-20
1.21,1.26199e-18,0.1,5.2028e-20
1.21014,1.26199e-18,0.1,5.2028e-20
1.21028,1.26199e-18,0.1,5.2028e-20
1.21043,4.69441e-18,0.1,5.2028e-20
1.21057,4.69441e-18,0.1,5.2028e-20
1.21071,4.69441e-18,0.1,5.2028e-20
1.21085,4.69441e-18,0.1,5.2028e-20
1.21099,4.69441e-18,0.1,5.2028e-20
1.21113,4.69441e-18,0.1,5.2028e-20
1.21127,4.69441e-18,0.1,5.2028e-20
1.21142,4.69441e-18,0.1,5.2028e-20
1.21156,4.69441e-18,0.1,5.2028e-20
1.2117,4.69441e-18,0.1,1.56816e-19
1.21184,4.69441e-18,0.1,1.56816e-19
1.21198,4.69441e-18,0.1,1.56816e-19
1.21212,4.69441e-18,0.1,1.56816e-19
1.21226,4.69441e-18,0.1,1.56816e-19
1.21241,1.95187e-17,0.1,1.56816e-19
1.21255,1.95187e-17,0.1,1.56816e-19
1.21269,1.95187e-17,0.1,1.56816e-19
1.21283,1.95187e-17,0.1,1.56816e-19
1.21297,1.95187e-17,0.1,1.56816e-19
1.21311,1.95187e-17,0.1,1.56816e-19
1.21325,1.95187e-17,0.1,1.56816e-19
1.2134,1.95187e-17,0.1,1.56816e-19
1.21354,1.95187e-17,0.1,1.56816e-19
1.21368,1.95187e-17,0.1,1.56816e-19
1.21382,1.95187e-17,0.1,1.56816e-19
1.21396,1.95187e-17,0.1,1.56816e-19
1.2141,1.95187e-17,0.1,5.41336e-19
1.21424,9.93948e-18,0.1,5.41336e-19
1.21439,9.93948e-18,0.1,5.41336e-19
1.21453,9.93948e-18,0.1,5.41336e-19
1.21467,9.93948e-18,0.1,5.41336e-19
1.21481,9.93948e-18,0.1,5.41336e-19
1.21495,9.93948e-18,0.1,5.41336e-19
1.21509,9.93948e-18,0.1,5.41336e-19
1.21523,9.93948e-18,0.1,5.41336e-19
1.21538,9.93948e-18,0.1,5.41336e-19
1.21552,9.93948e-18,0.1,5.41336e-19
1.21566,9.93948e-18,0.1,5.41336e-19
1.2158,9.93948e-18,0.1,5.41336e-19
1.21594,9.93948e-18,0.1,5.41336e-19
1.21608,9.93948e-18,0.1,5.41336e-19
1.21622,9.93948e-18,0.1,5.41336e-19
1.21637,9.93948e-18,0.1,5.41336e-19
1.21651,9.93948e-18,0.1,5.41336e-19
1.21665,9.93948e-18,0.1,5.41336e-19
1.21679,9.93948e-18,0.1,5.41336e-19
1.21693,9.93948e-18,0.1,5.41336e-19
1.21707,9.93948e-18,0.1,5.41336e-19
1.21721,9.93948e-18,0.1,5.41336e-19
1.21736,9.93948e-18,0.1,5.41336e-19
1.2175,9.93948e-18,0.1,5.41336e-19
1.21764,9.93948e-18,0.1,5.41336e-19
1.21778,9.93948e-18,0.1,5.41336e-19
1.21792,9.93948e-18,0.1,5.41336e-19
1.21806,9.93948e-18,0.1,5.41336e-19
1.2182,9.93948e-18,0.1,5.41336e-19
1.21835,9.93948e-18,0.1,5.41336e-19
1.21849,9.93948e-18,0.1,5.41336e-19
1.21863,9.93948e-18,0.1,5.41336e-19
1.21877,9.93948e-18,0.1,5.41336e-19
1.21891,9.93948e-18,0.1,1.38784e-18
1.21905,4.09558e-17,0.1,1.38784e-18
1.21919,4.09558e-17,0.1,1.38784e-18
1.21933,4.09558e-17,0.1,1.38784e-18
1.21948,4.09558e-17,0.1,1.38784e-18
1.21962,4.09558e-17,0.1,1.38784e-18
1.21976,4.09558e-17,0.1,1.38784e-18
1.2199,4.09558e-17,0.1,1.38784e-18
1.22004,4.09558e-17,0.1,1.38784e-18
1.22018,4.09558e-17,0.1,1.38784e-18
1.22032,4.09558e-17,0.1,1.38784e-18
1.22047,4.09558e-17,0.1,1.38784e-18
1.22061,4.09558e-17,0.1,1.38784e-18
1.22075,4.09558e-17,0.1,1.38784e-18
1.22089,4.09558e-17,0.1,1.38784e-18
1.22103,4.09558e-17,0.1,1.38784e-18
1.22117,4.09558e-17,0.1,1.38784e-18
1.22131,4.09558e-17,0.1,1.38784e-18
1.22146,4.09558e-17,0.1,1.38784e-18
1.2216,4.09558e-17,0.1,4.51434e-18
1.22174,4.09558e-17,0.1,4.51434e-18
1.22188,4.09558e-17,0.1,4.51434e-18
1.22202,4.09558e-17,0.1,4.51434e-18
1.22216,4.09558e-17,0.1,4.51434e-18
1.2223,4.09558e-17,0.1,4.51434e-18
1.22245,4.09558e-17,0.1,4.51434e-18
1.22259,4.09558e-17,0.1,4.51434e-18
1.22273,4.09558e-17,0.1,4.51434e-18
1.22287,4.09558e-17,0.1,4.51434e-18
1.22301,4.09558e-17,0.1,4.51434e-18
1.22315,4.09558e-17,0.1,4.51434e-18
1.22329,4.09558e-17,0.1,4.51434e-18
1.22344,4.09558e-17,0.1,4.51434e-18
1.22358,4.09558e-17,0.1,4.51434e-18
1.22372,4.09558e-17,0.1,4.51434e-18
1.22386,1.47943e-16,0.1,4.51434e-18
1.224,1.47943e-16,0.1,4.51434e-18
1.22414,1.47943e-16,0.1,4.51434e-18
1.22428,1.47943e-16,0.1,4.51434e-18
1.22443,1.47943e-16,0.1,4.51434e-18
1.22457,1.47943e-16,0.1,4.51434e-18
1.22471,1.47943e-16,0.1,4.51434e-18
1.22485,1.47943e-16,0.1,4.51434e-18
1.22499,1.47943e-16,0.1,4.51434e-18
1.22513,1.47943e-16,0.1,4.51434e-18
1.22527,1.47943e-16,0.1,4.51434e-18
1.22542,1.47943e-16,0.1,4.51434e-18
1.22556,1.47943e-16,0.1,1.1289e-17
1.2257,6.02179e-16,0.1,1.1289e-17
1.22584,6.02179e-16,0.1,1.1289e-17
1.22598,6.02179e-16,0.1,1.1289e-17
1.22612,6.02179e-16,0.1,1.1289e-17
1.22626,6.02179e-16,0.1,1.1289e-17
1.22641,6.02179e-16,0.1,1.1289e-17
1.22655,6.02179e-16,0.1,1.1289e-17
1.22669,6.02179e-16,0.1,1.1289e-17
1.22683,6.02179e-16,0.1,1.1289e-17
1.22697,6.02179e-16,0.1,1.1289e-17
1.22711,6.02179e-16,0.1,1.1289e-17
1.22725,6.02179e-16,0.1,1.1289e-17
1.2274,6.02179e-16,0.1,1.1289e-17
1.22754,6.02179e-16,0.1,1.1289e-17
1.22768,3.12141e-16,0.1,1.1289e-17
1.22782,3.12141e-16,0.1,1.1289e-17
1.22796,3.12141e-16,0.1,1.1289e-17
1.2281,3.12141e-16,0.1,1.1289e-17
1.22824,3.12141e-16,0.1,1.1289e-17
1.22839,3.12141e-16,0.1,1.1289e-17
1.22853,3.12141e-16,0.1,3.94022e-17
1.22867,3.12141e-16,0.1,3.94022e-17
1.22881,3.12141e-16,0.1,3.94022e-17
1.22895,3.12141e-16,0.1,3.94022e-17
1.22909,3.12141e-16,0.1,3.94022e-17
1.22923,3.12141e-16,0.1,3.94022e-17
1.22938,3.12141e-16,0.1,3.94022e-17
1.22952,3.12141e-16,0.1,3.94022e-17
1.22966,3.12141e-16,0.1,3.94022e-17
1.2298,3.12141e-16,0.1,3.94022e-17
1.22994,3.12141e-16,0.1,3.94022e-17
1.23008,3.12141e-16,0.1,3.94022e-17
1.23022,3.12141e-16,0.1,3.94022e-17
1.23037,3.12141e-16,0.1,3.94022e-17
1.23051,3.12141e-16,0.1,3.94022e-17
1.23065,3.12141e-16,0.1,3.94022e-17
1.23079,3.12141e-16,0.1,3.94022e-17
1.23093,3.12141e-16,0.1,3.94022e-17
1.23107,3.12141e-16,0.1,3.94022e-17
1.23121,3.12141e-16,0.1,3.94022e-17
1.23136,3.12141e-16,0.1,3.94022e-17
1.2315,3.12141e-16,0.1,3.94022e-17
1.23164,3.12141e-16,0.1,3.94022e-17
1.23178,3.12141e-16,0.1,3.94022e-17
1.23192,3.12141e-16,0.1,3.94022e-17
1.23206,3.12141e-16,0.1,1.19184e-16
1.2322,3.12141e-16,0.1,1.19184e-16
1.23235,3.12141e-16,0.1,1.19184e-16
1.23249,1.26127e-15,0.1,1.19184e-16
1.23263,1.26127e-15,0.1,1.19184e-16
1.23277,1.26127e-15,0.1,1.19184e-16
1.23291,1.26127e-15,0.1,1.19184e-16
1.23305,1.26127e-15,0.1,1.19184e-16
1.23319,1.26127e-15,0.1,1.19184e-16
1.23334,1.26127e-15,0.1,1.19184e-16
1.23348,1.26127e-15,0.1,1.19184e-16
1.23362,1.26127e-15,0.1,1.19184e-16
1.23376,1.26127e-15,0.1,1.19184e-16
1.2339,1.26127e-15,0.1,1.19184e-16
1.23404,1.26127e-15,0.1,1.19184e-16
1.23418,1.26127e-15,0.1,1.19184e-16
1.23433,1.26127e-15,0.1,1.19184e-16
1.23447,1.26127e-15,0.1,1.19184e-16
1.23461,1.26127e-15,0.1,1.19184e-16
1.23475,1.26127e-15,0.1,1.19184e-16
1.23489,1.26127e-15,0.1,1.19184e-16
1.23503,1.26127e-15,0.1,1.19184e-16
1.23517,1.26127e-15,0.1,1.19184e-16
1.23532,1.26127e-15,0.1,1.19184e-16
1.23546,1.26127e-15,0.1,1.19184e-16
1.2356,1.26127e-15,0.1,1.19184e-16
1.23574,1.26127e-15,0.1,1.19184e-16
1.23588,1.26127e-15,0.1,1.19184e-16
1.23602,1.26127e-15,0.1,1.19184e-16
1.23616,1.26127e-15,0.1,1.19184e-16
1.23631,1.26127e-15,0.1,1.19184e-16
1.23645,1.26127e-15,0.1,1.19184e-16
1.23659,1.26127e-15,0.1,3.98013e-16
1.23673,1.26127e-15,0.1,3.98013e-16
1.23687,1.26127e-15,0.1,3.98013e-16
1.23701,1.26127e-15,0.1,3.98013e-16
1.23715,1.26127e-15,0.1,3.98013e-16
1.2373,4.40949e-15,0.1,3.98013e-16
1.23744,4.40949e-15,0.1,3.98013e-16
1.23758,4.40949e-15,0.1,3.98013e-16
1.23772,4.40949e-15,0.1,3.98013e-16
1.23786,4.40949e-15,0.1,3.98013e-16
1.238,4.40949e-15,0.1,3.98013e-16
1.23814,4.40949e-15,0.1,3.98013e-16
1.23829,4.40949e-15,0.1,3.98013e-16
1.23843,4.40949e-15,0.1,3.98013e-16
1.23857,4.40949e-15,0.1,1.21054e-15
1.23871,4.40949e-15,0.1,1.21054e-15
1.23885,4.40949e-15,0.1,1.21054e-15
1.23899,4.40949e-15,0.1,1.21054e-15
1.23913,4.40949e-15,0.1,1.21054e-15
1.23928,1.73501e-14,0.1,1.21054e-15
1.23942,1.73501e-14,0.1,1.21054e-15
1.23956,1.73501e-14,0.1,1.21054e-15
1.2397,1.73501e-14,0.1,1.21054e-15
1.23984,1.73501e-14,0.1,1.21054e-15
1.23998,1.73501e-14,0.1,1.21054e-15
1.24012,1.73501e-14,0.1,1.21054e-15
1.24027,1.73501e-14,0.1,1.21054e-15
1.24041,1.73501e-14,0.1,1.21054e-15
1.24055,1.73501e-14,0.1,1.21054e-15
1.24069,1.73501e-14,0.1,1.21054e-15
1.24083,1.73501e-14,0.1,1.21054e-15
1.24097,1.73501e-14,0.1,1.21054e-15
1.24111,8.62789e-15,0.1,1.21054e-15
1.24126,8.62789e-15,0.1,1.21054e-15
1.2414,8.62789e-15,0.1,1.21054e-15
1.24154,8.62789e-15,0.1,1.21054e-15
1.24168,8.62789e-15,0.1,1.21054e-15
1.24182,8.62789e-15,0.1,1.21054e-15
1.24196,8.62789e-15,0.1,1.21054e-15
1.2421,8.62789e-15,0.1,1.21054e-15
1.24225,8.62789e-15,0.1,1.21054e-15
1.24239,8.62789e-15,0.1,1.21054e-15
1.24253,8.62789e-15,0.1,1.21054e-15
1.24267,8.62789e-15,0.1,1.21054e-15
1.24281,8.62789e-15,0.1,1.21054e-15
1.24295,8.62789e-15,0.1,1.21054e-15
1.24309,8.62789e-15,0.1,1.21054e-15
1.24324,8.62789e-15,0.1,1.21054e-15
1.24338,8.62789e-15,0.1,1.21054e-15
1.24352,8.62789e-15,0.1,1.21054e-15
1.24366,8.62789e-15,0.1,1.21054e-15
1.2438,8.62789e-15,0.1,1.21054e-15
1.24394,8.62789e-15,0.1,1.21054e-15
1.24408,8.62789e-15,0.1,1.21054e-15
1.24423,8.62789e-15,0.1,1.21054e-15
1.24437,8.62789e-15,0.1,1.21054e-15
1.24451,8.62789e-15,0.1,1.21054e-15
1.24465,8.62789e-15,0.1,1.21054e-15
1.24479,8.62789e-15,0.1,1.21054e-15
1.24493,8.62789e-15,0.1,3.99466e-15
1.24507,8.62789e-15,0.1,1.24741e-14
1.24522,8.62789e-15,0.1,3.46835e-15
1.24536,8.62789e-15,0.1,3.46835e-15
1.2455,8.62789e-15,0.1,3.46835e-15
1.24564,8.62789e-15,0.1,3.46835e-15
1.24578,8.62789e-15,0.1,3.46835e-15
1.24592,3.35085e-14,0.1,3.46835e-15
1.24606,3.35085e-14,0.1,3.46835e-15
1.2462,3.35085e-14,0.1,3.46835e-15
1.24635,3.35085e-14,0.1,3.46835e-15
1.24649,3.35085e-14,0.1,3.46835e-15
1.24663,3.35085e-14,0.1,3.46835e-15
1.24677,3.35085e-14,0.1,3.46835e-15
1.24691,3.35085e-14,0.1,3.46835e-15
1.24705,3.35085e-14,0.1,3.46835e-15
1.2472,3.35085e-14,0.1,3.46835e-15
1.24734,3.35085e-14,0.1,3.46835e-15
1.24748,3.35085e-14,0.1,3.46835e-15
1.24762,3.35085e-14,0.1,3.46835e-15
1.24776,3.35085e-14,0.1,3.46835e-15
1.2479,3.35085e-14,0.1,3.46835e-15
1.24804,3.35085e-14,0.1,3.46835e-15
1.24818,3.35085e-14,0.1,3.46835e-15
1.24833,3.35085e-14,0.1,3.46835e-15
1.24847,3.35085e-14,0.1,3.46835e-15
1.24861,3.35085e-14,0.1,3.46835e-15
1.24875,3.35085e-14,0.1,3.46835e-15
1.24889,3.35085e-14,0.1,3.46835e-15
1.24903,3.35085e-14,0.1,3.46835e-15
1.24917,3.35085e-14,0.1,3.46835e-15
1.24932,3.35085e-14,0.1,3.46835e-15
1.24946,3.35085e-14,0.1,3.46835e-15
1.2496,3.35085e-14,0.1,3.46835e-15
1.24974,3.35085e-14,0.1,3.46835e-15
1.24988,3.35085e-14,0.1,3.46835e-15
1.25002,3.35085e-14,0.1,3.46835e-15
1.25016,3.35085e-14,0.1,3.46835e-15
1.25031,3.35085e-14,0.1,3.46835e-15
1.25045,3.35085e-14,0.1,3.46835e-15
1.25059,3.35085e-14,0.1,3.46835e-15
1.25073,3.35085e-14,0.1,3.46835e-15
1.25087,1.13472e-13,0.1,3.46835e-15
1.25101,1.13472e-13,0.1,3.46835e-15
1.25115,1.13472e-13,0.1,3.46835e-15
1.2513,1.13472e-13,0.1,3.46835e-15
1.25144,1.13472e-13,0.1,3.46835e-15
1.25158,1.13472e-13,0.1,1.04719e-14
1.25172,1.13472e-13,0.1,1.04719e-14
1.25186,1.13472e-13,0.1,1.04719e-14
1.252,1.13472e-13,0.1,1.04719e-14
1.25214,1.13472e-13,0.1,1.04719e-14
1.25229,1.13472e-13,0.1,1.04719e-14
1.25243,1.13472e-13,0.1,1.04719e-14
1.25257,1.13472e-13,0.1,1.04719e-14
1.25271,4.28202e-13,0.1,1.04719e-14
1.25285,4.28202e-13,0.1,1.04719e-14
1.25299,4.28202e-13,0.1,1.04719e-14
1.25313,4.28202e-13,0.1,1.04719e-14
1.25328,4.28202e-13,0.1,1.04719e-14
1.25342,4.28202e-13,0.1,3.42431e-14
1.25356,4.28202e-13,0.1,3.42431e-14
1.2537,4.28202e-13,0.1,3.42431e-14
1.25384,4.28202e-13,0.1,3.42431e-14
1.25398,4.28202e-13,0.1,3.42431e-14
1.25412,4.28202e-13,0.1,3.42431e-14
1.25427,4.28202e-13,0.1,3.42431e-14
1.25441,4.28202e-13,0.1,3.42431e-14
1.25455,2.10433e-13,0.1,3.42431e-14
1.25469,2.10433e-13,0.1,3.42431e-14
1.25483,2.10433e-13,0.1,3.42431e-14
1.25497,2.10433e-13,0.1,3.42431e-14
1.25511,2.10433e-13,0.1,3.42431e-14
1.25526,2.10433e-13,0.1,3.42431e-14
1.2554,2.10433e-13,0.1,3.42431e-14
1.25554,2.10433e-13,0.1,3.42431e-14
1.25568,2.10433e-13,0.1,3.42431e-14
1.25582,2.10433e-13,0.1,3.42431e-14
1.25596,2.10433e-13,0.1,3.42431e-14
1.2561,2.10433e-13,0.1,3.42431e-14
1.25625,2.10433e-13,0.1,3.42431e-14
1.25639,2.10433e-13,0.1,3.42431e-14
1.25653,2.10433e-13,0.1,3.42431e-14
1.25667,2.10433e-13,0.1,3.42431e-14
1.25681,2.10433e-13,0.1,3.42431e-14
1.25695,2.10433e-13,0.1,3.42431e-14
1.25709,2.10433e-13,0.1,3.42431e-14
1.25724,2.10433e-13,0.1,3.42431e-14
1.25738,2.10433e-13,0.1,3.42431e-14
1.25752,2.10433e-13,0.1,3.42431e-14
1.25766,2.10433e-13,0.1,3.42431e-14
1.2578,2.10433e-13,0.1,3.42431e-14
1.25794,2.10433e-13,0.1,3.42431e-14
1.25808,2.10433e-13,0.1,3.42431e-14
1.25823,2.10433e-13,0.1,3.42431e-14
1.25837,2.10433e-13,0.1,1.01358e-13
1.25851,2.10433e-13,0.1,1.01358e-13
1.25865,2.10433e-13,0.1,1.01358e-13
1.25879,2.10433e-13,0.1,1.01358e-13
1.25893,2.10433e-13,0.1,1.01358e-13
1.25907,2.10433e-13,0.1,1.01358e-13
1.25922,2.10433e-13,0.1,1.01358e-13
1.25936,2.10433e-13,0.1,1.01358e-13
1.2595,7.87752e-13,0.1,1.01358e-13
1.25964,7.87752e-13,0.1,1.01358e-13
1.25978,7.87752e-13,0.1,1.01358e-13
1.25992,7.87752e-13,0.1,1.01358e-13
1.26006,7.87752e-13,0.1,1.01358e-13
1.26021,7.87752e-13,0.1,1.01358e-13
1.26035,7.87752e-13,0.1,1.01358e-13
1.26049,7.87752e-13,0.1,1.01358e-13
1.26063,7.87752e-13,0.1,1.01358e-13
1.26077,7.87752e-13,0.1,1.01358e-13
1.26091,7.87752e-13,0.1,1.01358e-13
1.26105,7.87752e-13,0.1,1.01358e-13
1.2612,7.87752e-13,0.1,1.01358e-13
1.26134,7.87752e-13,0.1,1.01358e-13
1.26148,7.87752e-13,0.1,1.01358e-13
1.26162,7.87752e-13,0.1,1.01358e-13
1.26176,7.87752e-13,0.1,1.01358e-13
1.2619,7.87752e-13,0.1,3.24184e-13
1.26204,7.87752e-13,0.1,3.24184e-13
1.26219,7.87752e-13,0.1,3.24184e-13
1.26233,7.87752e-13,0.1,3.24184e-13
1.26247,7.87752e-13,0.1,3.24184e-13
1.26261,7.87752e-13,0.1,3.24184e-13
1.26275,7.87752e-13,0.1,3.24184e-13
1.26289,7.87752e-13,0.1,3.24184e-13
1.26303,7.87752e-13,0.1,3.24184e-13
1.26318,7.87752e-13,0.1,3.24184e-13
1.26332,7.87752e-13,0.1,3.24184e-13
1.26346,7.87752e-13,0.1,3.24184e-13
1.2636,7.87752e-13,0.1,3.24184e-13
1.26374,7.87752e-13,0.1,3.24184e-13
1.26388,7.87752e-13,0.1,3.24184e-13
1.26402,7.87752e-13,0.1,3.24184e-13
1.26417,7.87752e-13,0.1,3.24184e-13
1.26431,7.87752e-13,0.1,3.24184e-13
1.26445,2.57938e-12,0.1,3.24184e-13
1.26459,2.57938e-12,0.1,3.24184e-13
1.26473,2.57938e-12,0.1,3.24184e-13
1.26487,2.57938e-12,0.1,3.24184e-13
1.26501,2.57938e-12,0.1,9.21918e-13
1.26516,2.57938e-12,0.1,9.21918e-13
1.2653,2.57938e-12,0.1,9.21918e-13
1.26544,2.57938e-12,0.1,9.21918e-13
1.26558,2.57938e-12,0.1,9.21918e-13
1.26572,2.57938e-12,0.1,9.21918e-13
1.26586,2.57938e-12,0.1,9.21918e-13
1.266,2.57938e-12,0.1,9.21918e-13
1.26615,2.57938e-12,0.1,9.21918e-13
1.26629,9.34823e-12,0.1,9.21918e-13
1.26643,9.34823e-12,0.1,9.21918e-13
1.26657,9.34823e-12,0.1,9.21918e-13
1.26671,9.34823e-12,0.1,9.21918e-13
1.26685,9.34823e-12,0.1,9.21918e-13
1.26699,9.34823e-12,0.1,9.21918e-13
1.26714,9.34823e-12,0.1,9.21918e-13
1.26728,9.34823e-12,0.1,9.21918e-13
1.26742,9.34823e-12,0.1,9.21918e-13
1.26756,9.34823e-12,0.1,9.21918e-13
1.2677,9.34823e-12,0.1,9.21918e-13
1.26784,9.34823e-12,0.1,9.21918e-13
1.26798,4.82745e-12,0.1,9.21918e-13
1.26813,4.82745e-12,0.1,9.21918e-13
1.26827,4.82745e-12,0.1,9.21918e-13
1.26841,4.82745e-12,0.1,9.21918e-13
1.26855,4.82745e-12,0.1,9.21918e-13
1.26869,4.82745e-12,0.1,9.21918e-13
1.26883,4.82745e-12,0.1,9.21918e-13
1.26897,4.82745e-12,0.1,9.21918e-13
1.26912,4.82745e-12,0.1,9.21918e-13
1.26926,4.82745e-12,0.1,9.21918e-13
1.2694,4.82745e-12,0.1,9.21918e-13
1.26954,4.82745e-12,0.1,9.21918e-13
1.26968,4.82745e-12,0.1,9.21918e-13
1.26982,4.82745e-12,0.1,9.21918e-13
1.26996,4.82745e-12,0.1,9.21918e-13
1.27011,4.82745e-12,0.1,9.21918e-13
1.27025,4.82745e-12,0.1,2.86229e-12
1.27039,4.82745e-12,0.1,2.86229e-12
1.27053,4.82745e-12,0.1,2.86229e-12
1.27067,4.82745e-12,0.1,2.86229e-12
1.27081,4.82745e-12,0.1,2.86229e-12
1.27095,4.82745e-12,0.1,2.86229e-12
1.2711,4.82745e-12,0.1,2.86229e-12
1.27124,4.82745e-12,0.1,2.86229e-12
1.27138,4.82745e-12,0.1,2.86229e-12
1.27152,4.82745e-12,0.1,2.86229e-12
1.27166,4.82745e-12,0.1,2.86229e-12
1.2718,4.82745e-12,0.1,7.97186e-12
1.27194,4.82745e-12,0.1,7.97186e-12
1.27209,4.82745e-12,0.1,7.97186e-12
1.27223,4.82745e-12,0.1,7.97186e-12
1.27237,4.82745e-12,0.1,7.97186e-12
1.27251,4.82745e-12,0.1,7.97186e-12
1.27265,4.82745e-12,0.1,7.97186e-12
1.27279,4.82745e-12,0.1,7.97186e-12
1.27293,4.82745e-12,0.1,7.97186e-12
1.27308,1.7474e-11,0.1,7.97186e-12
1.27322,1.7474e-11,0.1,7.97186e-12
1.27336,1.7474e-11,0.1,7.97186e-12
1.2735,1.7474e-11,0.1,7.97186e-12
1.27364,1.7474e-11,0.1,7.97186e-12
1.27378,1.7474e-11,0.1,7.97186e-12
1.27392,1.7474e-11,0.1,7.97186e-12
1.27407,1.7474e-11,0.1,7.97186e-12
1.27421,1.7474e-11,0.1,7.97186e-12
1.27435,1.7474e-11,0.1,7.97186e-12
1.27449,1.7474e-11,0.1,7.97186e-12
1.27463,1.7474e-11,0.1,7.97186e-12
1.27477,1.7474e-11,0.1,7.97186e-12
1.27491,1.7474e-11,0.1,7.97186e-12
1.27505,1.7474e-11,0.1,7.97186e-12
1.2752,1.7474e-11,0.1,7.97186e-12
1.27534,1.7474e-11,0.1,7.97186e-12
1.27548,1.7474e-11,0.1,7.97186e-12
1.27562,1.7474e-11,0.1,7.97186e-12
1.27576,1.7474e-11,0.1,7.97186e-12
1.2759,1.7474e-11,0.1,7.97186e-12
1.27604,1.7474e-11,0.1,7.97186e-12
1.27619,1.7474e-11,0.1,7.97186e-12
1.27633,1.7474e-11,0.1,7.97186e-12
1.27647,1.7474e-11,0.1,7.97186e-12
1.27661,1.7474e-11,0.1,7.97186e-12
1.27675,1.7474e-11,0.1,7.97186e-12
1.27689,1.7474e-11,0.1,7.97186e-12
1.27703,1.7474e-11,0.1,7.97186e-12
1.27718,1.7474e-11,0.1,7.97186e-12
1.27732,1.7474e-11,0.1,7.97186e-12
1.27746,1.7474e-11,0.1,2.32184e-12
1.2776,1.7474e-11,0.1,2.32184e-12
1.27774,1.7474e-11,0.1,2.32184e-12
1.27788,1.7474e-11,0.1,2.32184e-12
1.27802,5.49736e-11,0.1,2.32184e-12
1.27817,5.49736e-11,0.1,2.32184e-12
1.27831,5.49736e-11,0.1,2.32184e-12
1.27845,5.49736e-11,0.1,2.32184e-12
1.27859,5.49736e-11,0.1,6.31006e-12
1.27873,5.49736e-11,0.1,6.31006e-12
1.27887,5.49736e-11,0.1,1.92861e-11
1.27901,5.49736e-11,0.1,1.92861e-11
1.27916,5.49736e-11,0.1,1.92861e-11
1.2793,5.49736e-11,0.1,1.92861e-11
1.27944,5.49736e-11,0.1,1.92861e-11
1.27958,5.49736e-11,0.1,1.92861e-11
1.27972,1.92735e-10,0.1,1.92861e-11
1.27986,1.92735e-10,0.1,1.92861e-11
1.28,1.92735e-10,0.1,1.92861e-11
1.28015,1.92735e-10,0.1,1.92861e-11
1.28029,1.92735e-10,0.1,1.92861e-11
1.28043,1.92735e-10,0.1,1.92861e-11
1.28057,1.92735e-10,0.1,1.92861e-11
1.28071,1.92735e-10,0.1,1.92861e-11
1.28085,1.92735e-10,0.1,1.92861e-11
1.28099,1.92735e-10,0.1,1.92861e-11
1.28114,1.92735e-10,0.1,1.92861e-11
1.28128,1.92735e-10,0.1,1.92861e-11
1.28142,1.0577e-10,0.1,1.92861e-11
1.28156,1.0577e-10,0.1,1.92861e-11
1.2817,1.0577e-10,0.1,1.92861e-11
1.28184,1.0577e-10,0.1,1.92861e-11
1.28198,1.0577e-10,0.1,1.92861e-11
1.28213,1.0577e-10,0.1,1.92861e-11
1.28227,1.0577e-10,0.1,1.92861e-11
1.28241,1.0577e-10,0.1,1.92861e-11
1.28255,1.0577e-10,0.1,1.92861e-11
1.28269,1.0577e-10,0.1,1.92861e-11
1.28283,1.0577e-10,0.1,1.92861e-11
1.28297,1.0577e-10,0.1,1.92861e-11
1.28312,1.0577e-10,0.1,1.92861e-11
1.28326,1.0577e-10,0.1,1.92861e-11
1.2834,1.0577e-10,0.1,1.92861e-11
1.28354,1.0577e-10,0.1,1.92861e-11
1.28368,1.0577e-10,0.1,1.92861e-11
1.28382,1.0577e-10,0.1,1.92861e-11
1.28396,1.0577e-10,0.1,1.92861e-11
1.28411,1.0577e-10,0.1,1.92861e-11
1.28425,1.0577e-10,0.1,1.92861e-11
1.28439,1.0577e-10,0.1,1.92861e-11
1.28453,1.0577e-10,0.1,1.92861e-11
1.28467,1.0577e-10,0.1,1.92861e-11
1.28481,1.0577e-10,0.1,1.92861e-11
1.28495,1.0577e-10,0.1,1.92861e-11
1.2851,1.0577e-10,0.1,1.92861e-11
1.28524,1.0577e-10,0.1,1.92861e-11
1.28538,1.0577e-10,0.1,4.94777e-11
1.28552,1.0577e-10,0.1,4.94777e-11
1.28566,1.0577e-10,0.1,4.94777e-11
1.2858,1.0577e-10,0.1,4.94777e-11
1.28594,1.0577e-10,0.1,4.94777e-11
1.28609,1.0577e-10,0.1,4.94777e-11
1.28623,1.0577e-10,0.1,4.94777e-11
1.28637,1.0577e-10,0.1,4.94777e-11
1.28651,3.69324e-10,0.1,4.94777e-11
1.28665,3.69324e-10,0.1,4.94777e-11
1.28679,3.69324e-10,0.1,4.94777e-11
1.28693,3.69324e-10,0.1,4.94777e-11
1.28708,3.69324e-10,0.1,4.94777e-11
1.28722,3.69324e-10,0.1,1.45621e-10
1.28736,3.69324e-10,0.1,1.45621e-10
1.2875,3.69324e-10,0.1,1.45621e-10
1.28764,3.69324e-10,0.1,1.45621e-10
1.28778,3.69324e-10,0.1,1.45621e-10
1.28792,3.69324e-10,0.1,1.45621e-10
1.28807,3.69324e-10,0.1,1.45621e-10
1.28821,3.69324e-10,0.1,1.45621e-10
1.28835,3.69324e-10,0.1,1.45621e-10
1.28849,3.69324e-10,0.1,1.45621e-10
1.28863,3.69324e-10,0.1,1.45621e-10
1.28877,3.69324e-10,0.1,1.45621e-10
1.28891,3.69324e-10,0.1,1.45621e-10
1.28906,3.69324e-10,0.1,1.45621e-10
1.2892,3.69324e-10,0.1,1.45621e-10
1.28934,3.69324e-10,0.1,1.45621e-10
1.28948,3.69324e-10,0.1,1.45621e-10
1.28962,3.69324e-10,0.1,1.45621e-10
1.28976,3.69324e-10,0.1,1.45621e-10
1.2899,3.69324e-10,0.1,1.45621e-10
1.29005,3.69324e-10,0.1,1.45621e-10
1.29019,3.69324e-10,0.1,1.45621e-10
1.29033,3.69324e-10,0.1,1.45621e-10
1.29047,3.69324e-10,0.1,1.45621e-10
1.29061,3.69324e-10,0.1,1.45621e-10
1.29075,3.69324e-10,0.1,1.45621e-10
1.29089,3.69324e-10,0.1,1.45621e-10
1.29104,3.69324e-10,0.1,1.45621e-10
1.29118,3.69324e-10,0.1,1.45621e-10
1.29132,3.69324e-10,0.1,1.45621e-10
1.29146,3.69324e-10,0.1,1.45621e-10
1.2916,1.11409e-09,0.1,1.45621e-10
1.29174,1.11409e-09,0.1,1.45621e-10
1.29188,1.11409e-09,0.1,1.45621e-10
1.29203,1.11409e-09,0.1,1.45621e-10
1.29217,1.11409e-09,0.1,1.45621e-10
1.29231,1.11409e-09,0.1,3.6605e-10
1.29245,1.11409e-09,0.1,3.6605e-10
1.29259,1.11409e-09,0.1,3.6605e-10
1.29273,1.11409e-09,0.1,3.6605e-10
1.29287,1.11409e-09,0.1,3.6605e-10
1.29302,1.11409e-09,0.1,3.6605e-10
1.29316,1.11409e-09,0.1,3.6605e-10
1.2933,3.7514e-09,0.1,3.6605e-10
1.29344,3.7514e-09,0.1,3.6605e-10
1.29358,3.7514e-09,0.1,3.6605e-10
1.29372,3.7514e-09,0.1,3.6605e-10
1.29386,3.7514e-09,0.1,3.6605e-10
1.29401,3.7514e-09,0.1,3.6605e-10
1.29415,3.7514e-09,0.1,3.6605e-10
1.29429,3.7514e-09,0.1,3.6605e-10
1.29443,3.7514e-09,0.1,3.6605e-10
1.29457,3.7514e-09,0.1,3.6605e-10
1.29471,3.7514e-09,0.1,3.6605e-10
1.29485,2.19414e-09,0.1,3.6605e-10
1.295,2.19414e-09,0.1,3.6605e-10
1.29514,2.19414e-09,0.1,3.6605e-10
1.29528,2.19414e-09,0.1,3.6605e-10
1.29542,2.19414e-09,0.1,3.6605e-10
1.29556,2.19414e-09,0.1,3.6605e-10
1.2957,2.19414e-09,0.1,1.0644e-09
1.29584,2.19414e-09,0.1,1.0644e-09
1.29599,2.19414e-09,0.1,1.0644e-09
1.29613,2.19414e-09,0.1,1.0644e-09
1.29627,2.19414e-09,0.1,1.0644e-09
1.29641,2.19414e-09,0.1,1.0644e-09
1.29655,2.19414e-09,0.1,1.0644e-09
1.29669,2.19414e-09,0.1,1.0644e-09
1.29683,2.19414e-09,0.1,1.0644e-09
1.29698,2.19414e-09,0.1,1.0644e-09
1.29712,2.19414e-09,0.1,1.0644e-09
1.29726,2.19414e-09,0.1,1.0644e-09
1.2974,2.19414e-09,0.1,1.0644e-09
1.29754,2.19414e-09,0.1,1.0644e-09
1.29768,2.19414e-09,0.1,1.0644e-09
1.29782,2.19414e-09,0.1,1.0644e-09
1.29797,2.19414e-09,0.1,1.0644e-09
1.29811,2.19414e-09,0.1,1.0644e-09
1.29825,2.19414e-09,0.1,1.0644e-09
1.29839,2.19414e-09,0.1,1.0644e-09
1.29853,2.19414e-09,0.1,1.0644e-09
1.29867,2.19414e-09,0.1,1.0644e-09
1.29881,2.19414e-09,0.1,1.0644e-09
1.29896,2.19414e-09,0.1,1.0644e-09
1.2991,2.19414e-09,0.1,2.62171e-09
1.29924,2.19414e-09,0.1,2.62171e-09
1.29938,2.19414e-09,0.1,2.62171e-09
1.29952,2.19414e-09,0.1,2.62171e-09
1.29966,2.19414e-09,0.1,2.62171e-09
1.2998,2.19414e-09,0.1,2.62171e-09
1.29995,2.19414e-09,0.1,2.62171e-09
1.30009,7.34642e-09,0.1,2.62171e-09
1.30023,7.34642e-09,0.1,2.62171e-09
1.30037,7.34642e-09,0.1,2.62171e-09
1.30051,7.34642e-09,0.1,2.62171e-09
1.30065,7.34642e-09,0.1,2.62171e-09
1.30079,7.34642e-09,0.1,2.62171e-09
1.30094,7.34642e-09,0.1,2.62171e-09
1.30108,7.34642e-09,0.1,2.62171e-09
1.30122,7.34642e-09,0.1,2.62171e-09
1.30136,7.34642e-09,0.1,2.62171e-09
1.3015,7.34642e-09,0.1,2.62171e-09
1.30164,7.34642e-09,0.1,2.62171e-09
1.30178,7.34642e-09,0.1,2.62171e-09
1.30193,7.34642e-09,0.1,2.62171e-09
1.30207,7.34642e-09,0.1,2.62171e-09
1.30221,7.34642e-09,0.1,2.62171e-09
1.30235,7.34642e-09,0.1,2.62171e-09
1.30249,7.34642e-09,0.1,2.62171e-09
1.30263,7.34642e-09,0.1,2.62171e-09
1.30277,7.34642e-09,0.1,2.62171e-09
1.30291,7.34642e-09,0.1,2.62171e-09
1.30306,7.34642e-09,0.1,2.62171e-09
1.3032,7.34642e-09,0.1,2.62171e-09
1.30334,7.34642e-09,0.1,2.62171e-09
1.30348,7.34642e-09,0.1,2.62171e-09
1.30362,7.34642e-09,0.1,2.62171e-09
1.30376,7.34642e-09,0.1,2.62171e-09
1.3039,7.34642e-09,0.1,2.62171e-09
1.30405,7.34642e-09,0.1,2.62171e-09
1.30419,7.34642e-09,0.1,2.62171e-09
1.30433,7.34642e-09,0.1,7.50288e-09
1.30447,7.34642e-09,0.1,7.50288e-09
1.30461,7.34642e-09,0.1,7.50288e-09
1.30475,7.34642e-09,0.1,7.50288e-09
1.30489,7.34642e-09,0.1,7.50288e-09
1.30504,7.34642e-09,0.1,7.50288e-09
1.30518,2.11435e-08,0.1,7.50288e-09
1.30532,2.11435e-08,0.1,7.50288e-09
1.30546,2.11435e-08,0.1,7.50288e-09
1.3056,2.11435e-08,0.1,7.50288e-09
1.30574,2.11435e-08,0.1,7.50288e-09
1.30588,2.11435e-08,0.1,1.83345e-08
1.30603,2.11435e-08,0.1,1.83345e-08
1.30617,2.11435e-08,0.1,1.83345e-08
1.30631,2.11435e-08,0.1,1.83345e-08
1.30645,2.11435e-08,0.1,1.83345e-08
1.30659,2.11435e-08,0.1,1.83345e-08
1.30673,6.81577e-08,0.1,1.83345e-08
1.30687,6.81577e-08,0.1,1.83345e-08
1.30702,6.81577e-08,0.1,1.83345e-08
1.30716,6.81577e-08,0.1,1.83345e-08
1.3073,6.81577e-08,0.1,1.83345e-08
1.30744,6.81577e-08,0.1,1.83345e-08
1.30758,6.81577e-08,0.1,1.83345e-08
1.30772,6.81577e-08,0.1,1.83345e-08
1.30786,6.81577e-08,0.1,1.83345e-08
1.30801,6.81577e-08,0.1,1.83345e-08
1.30815,6.81577e-08,0.1,1.83345e-08
1.30829,4.17135e-08,0.1,1.83345e-08
1.30843,4.17135e-08,0.1,1.83345e-08
1.30857,4.17135e-08,0.1,1.83345e-08
1.30871,4.17135e-08,0.1,1.83345e-08
1.30885,4.17135e-08,0.1,1.83345e-08
1.309,4.17135e-08,0.1,1.83345e-08
1.30914,4.17135e-08,0.1,1.83345e-08
1.30928,4.17135e-08,0.1,1.83345e-08
1.30942,4.17135e-08,0.1,1.83345e-08
1.30956,4.17135e-08,0.1,1.83345e-08
1.3097,4.17135e-08,0.1,1.83345e-08
1.30984,4.17135e-08,0.1,1.83345e-08
1.30999,4.17135e-08,0.1,1.83345e-08
1.31013,4.17135e-08,0.1,1.83345e-08
1.31027,4.17135e-08,0.1,1.83345e-08
1.31041,4.17135e-08,0.1,1.83345e-08
1.31055,4.17135e-08,0.1,1.83345e-08
1.31069,4.17135e-08,0.1,1.83345e-08
1.31083,4.17135e-08,0.1,1.83345e-08
1.31098,4.17135e-08,0.1,1.83345e-08
1.31112,4.17135e-08,0.1,1.83345e-08
1.31126,4.17135e-08,0.1,1.83345e-08
1.3114,4.17135e-08,0.1,1.83345e-08
1.31154,4.17135e-08,0.1,1.83345e-08
1.31168,4.17135e-08,0.1,1.83345e-08
1.31182,4.17135e-08,0.1,1.83345e-08
1.31197,4.17135e-08,0.1,1.83345e-08
1.31211,4.17135e-08,0.1,6.04383e-09
1.31225,4.17135e-08,0.1,6.04383e-09
1.31239,4.17135e-08,0.1,6.04383e-09
1.31253,4.17135e-08,0.1,6.04383e-09
1.31267,4.17135e-08,0.1,6.04383e-09
1.31281,4.17135e-08,0.1,6.04383e-09
1.31296,4.17135e-08,0.1,1.57642e-08
1.3131,4.17135e-08,0.1,4.40713e-08
1.31324,4.17135e-08,0.1,4.40713e-08
1.31338,4.17135e-08,0.1,4.40713e-08
1.31352,1.33125e-07,0.1,4.40713e-08
1.31366,1.33125e-07,0.1,4.40713e-08
1.3138,1.33125e-07,0.1,4.40713e-08
1.31395,1.33125e-07,0.1,4.40713e-08
1.31409,1.33125e-07,0.1,4.40713e-08
1.31423,1.33125e-07,0.1,4.40713e-08
1.31437,1.33125e-07,0.1,4.40713e-08
1.31451,1.33125e-07,0.1,4.40713e-08
1.31465,1.33125e-07,0.1,4.40713e-08
1.31479,1.33125e-07,0.1,4.40713e-08
1.31494,1.33125e-07,0.1,4.40713e-08
1.31508,1.33125e-07,0.1,4.40713e-08
1.31522,1.33125e-07,0.1,4.40713e-08
1.31536,1.33125e-07,0.1,4.40713e-08
1.3155,1.33125e-07,0.1,4.40713e-08
1.31564,1.33125e-07,0.1,4.40713e-08
1.31578,1.33125e-07,0.1,4.40713e-08
1.31593,1.33125e-07,0.1,4.40713e-08
1.31607,1.33125e-07,0.1,4.40713e-08
1.31621,1.33125e-07,0.1,4.40713e-08
1.31635,1.33125e-07,0.1,4.40713e-08
1.31649,1.33125e-07,0.1,4.40713e-08
1.31663,1.33125e-07,0.1,4.40713e-08
1.31677,1.33125e-07,0.1,4.40713e-08
1.31692,1.33125e-07,0.1,4.40713e-08
1.31706,1.33125e-07,0.1,4.40713e-08
1.3172,1.33125e-07,0.1,4.40713e-08
1.31734,1.33125e-07,0.1,4.40713e-08
1.31748,1.33125e-07,0.1,4.40713e-08
1.31762,1.33125e-07,0.1,4.40713e-08
1.31776,1.33125e-07,0.1,4.40713e-08
1.31791,1.33125e-07,0.1,4.40713e-08
1.31805,1.33125e-07,0.1,4.40713e-08
1.31819,1.33125e-07,0.1,4.40713e-08
1.31833,1.33125e-07,0.1,4.40713e-08
1.31847,1.33125e-07,0.1,4.40713e-08
1.31861,1.33125e-07,0.1,4.40713e-08
1.31875,3.64539e-07,0.1,4.40713e-08
1.3189,3.64539e-07,0.1,4.40713e-08
1.31904,3.64539e-07,0.1,4.40713e-08
1.31918,3.64539e-07,0.1,4.40713e-08
1.31932,3.64539e-07,0.1,4.40713e-08
1.31946,3.64539e-07,0.1,4.40713e-08
1.3196,3.64539e-07,0.1,4.40713e-08
1.31974,3.64539e-07,0.1,4.40713e-08
1.31989,3.64539e-07,0.1,1.14267e-07
1.32003,3.64539e-07,0.1,1.14267e-07
1.32017,3.64539e-07,0.1,1.14267e-07
1.32031,1.11609e-06,0.1,1.14267e-07
1.32045,1.11609e-06,0.1,1.14267e-07
1.32059,1.11609e-06,0.1,1.14267e-07
1.32073,1.11609e-06,0.1,1.14267e-07
1.32088,1.11609e-06,0.1,1.14267e-07
1.32102,1.11609e-06,0.1,1.14267e-07
1.32116,1.11609e-06,0.1,1.14267e-07
1.3213,1.11609e-06,0.1,1.14267e-07
1.32144,1.11609e-06,0.1,1.14267e-07
1.32158,1.11609e-06,0.1,1.14267e-07
1.32172,6.48999e-07,0.1,1.14267e-07
1.32187,6.48999e-07,0.1,1.14267e-07
1.32201,6.48999e-07,0.1,3.09554e-07
1.32215,6.48999e-07,0.1,3.09554e-07
1.32229,6.48999e-07,0.1,3.09554e-07
1.32243,6.48999e-07,0.1,3.09554e-07
1.32257,6.48999e-07,0.1,3.09554e-07
1.32271,6.48999e-07,0.1,3.09554e-07
1.32286,6.48999e-07,0.1,3.09554e-07
1.323,6.48999e-07,0.1,3.09554e-07
1.32314,6.48999e-07,0.1,3.09554e-07
1.32328,6.48999e-07,0.1,3.09554e-07
1.32342,6.48999e-07,0.1,3.09554e-07
1.32356,6.48999e-07,0.1,3.09554e-07
1.3237,6.48999e-07,0.1,3.09554e-07
1.32385,6.48999e-07,0.1,3.09554e-07
1.32399,6.48999e-07,0.1,3.09554e-07
1.32413,6.48999e-07,0.1,3.09554e-07
1.32427,6.48999e-07,0.1,3.09554e-07
1.32441,6.48999e-07,0.1,3.09554e-07
1.32455,6.48999e-07,0.1,3.09554e-07
1.32469,6.48999e-07,0.1,3.09554e-07
1.32484,6.48999e-07,0.1,3.09554e-07
1.32498,6.48999e-07,0.1,3.09554e-07
1.32512,6.48999e-07,0.1,3.09554e-07
1.32526,6.48999e-07,0.1,3.09554e-07
1.3254,6.48999e-07,0.1,3.09554e-07
1.32554,6.48999e-07,0.1,3.09554e-07
1.32568,6.48999e-07,0.1,3.09554e-07
1.32583,6.48999e-07,0.1,3.09554e-07
1.32597,6.48999e-07,0.1,3.09554e-07
1.32611,6.48999e-07,0.1,3.09554e-07
1.32625,6.48999e-07,0.1,3.09554e-07
1.32639,6.48999e-07,0.1,3.09554e-07
1.32653,6.48999e-07,0.1,3.09554e-07
1.32667,6.48999e-07,0.1,3.09554e-07
1.32682,6.48999e-07,0.1,7.75475e-07
1.32696,1.93932e-06,0.1,7.75475e-07
1.3271,1.93932e-06,0.1,7.75475e-07
1.32724,1.93932e-06,0.1,7.75475e-07
1.32738,1.93932e-06,0.1,7.75475e-07
1.32752,1.93932e-06,0.1,7.75475e-07
1.32766,1.93932e-06,0.1,7.75475e-07
1.32781,1.93932e-06,0.1,7.75475e-07
1.32795,1.93932e-06,0.1,7.75475e-07
1.32809,1.93932e-06,0.1,7.75475e-07
1.32823,1.93932e-06,0.1,7.75475e-07
1.32837,1.93932e-06,0.1,7.75475e-07
1.32851,1.93932e-06,0.1,7.75475e-07
1.32865,1.93932e-06,0.1,7.75475e-07
1.3288,1.93932e-06,0.1,7.75475e-07
1.32894,1.93932e-06,0.1,7.75475e-07
1.32908,1.93932e-06,0.1,7.75475e-07
1.32922,1.93932e-06,0.1,7.75475e-07
1.32936,1.93932e-06,0.1,7.75475e-07
1.3295,1.93932e-06,0.1,7.75475e-07
1.32964,1.93932e-06,0.1,7.75475e-07
1.32978,1.93932e-06,0.1,7.75475e-07
1.32993,1.93932e-06,0.1,7.75475e-07
1.33007,1.93932e-06,0.1,7.75475e-07
1.33021,1.93932e-06,0.1,7.75475e-07
1.33035,1.93932e-06,0.1,7.75475e-07
1.33049,1.93932e-06,0.1,7.75475e-07
1.33063,1.93932e-06,0.1,7.75475e-07
1.33078,1.93932e-06,0.1,2.02347e-06
1.33092,1.93932e-06,0.1,2.02347e-06
1.33106,1.93932e-06,0.1,2.02347e-06
1.3312,1.93932e-06,0.1,2.02347e-06
1.33134,1.93932e-06,0.1,2.02347e-06
1.33148,1.93932e-06,0.1,2.02347e-06
1.33162,1.93932e-06,0.1,2.02347e-06
1.33176,1.93932e-06,0.1,2.02347e-06
1.33191,1.93932e-06,0.1,2.02347e-06
1.33205,1.93932e-06,0.1,2.02347e-06
1.33219,1.93932e-06,0.1,2.02347e-06
1.33233,5.05467e-06,0.1,2.02347e-06
1.33247,5.05467e-06,0.1,2.02347e-06
1.33261,5.05467e-06,0.1,2.02347e-06
1.33275,5.05467e-06,0.1,2.02347e-06
1.3329,5.05467e-06,0.1,2.02347e-06
1.33304,5.05467e-06,0.1,2.02347e-06
1.33318,5.05467e-06,0.1,2.02347e-06
1.33332,5.05467e-06,0.1,2.02347e-06
1.33346,5.05467e-06,0.1,2.02347e-06
1.3336,5.05467e-06,0.1,2.02347e-06
1.33374,1.4452e-05,0.1,2.02347e-06
1.33389,1.4452e-05,0.1,4.90338e-06
1.33403,1.4452e-05,0.1,4.90338e-06
1.33417,1.4452e-05,0.1,4.90338e-06
1.33431,1.4452e-05,0.1,4.90338e-06
1.33445,1.4452e-05,0.1,4.90338e-06
1.33459,1.4452e-05,0.1,4.90338e-06
1.33473,1.4452e-05,0.1,4.90338e-06
1.33488,1.4452e-05,0.1,4.90338e-06
1.33502,1.4452e-05,0.1,4.90338e-06
1.33516,7.79439e-06,0.1,4.90338e-06
1.3353,7.79439e-06,0.1,4.90338e-06
1.33544,7.79439e-06,0.1,4.90338e-06
1.33558,7.79439e-06,0.1,4.90338e-06
1.33572,7.79439e-06,0.1,4.90338e-06
1.33587,7.79439e-06,0.1,4.90338e-06
1.33601,7.79439e-06,0.1,4.90338e-06
1.33615,7.79439e-06,0.1,4.90338e-06
1.33629,7.79439e-06,0.1,4.90338e-06
1.33643,7.79439e-06,0.1,4.90338e-06
1.33657,7.79439e-06,0.1,4.90338e-06
1.33671,7.79439e-06,0.1,4.90338e-06
1.33686,7.79439e-06,0.1,4.90338e-06
1.337,7.79439e-06,0.1,4.90338e-06
1.33714,7.79439e-06,0.1,4.90338e-06
1.33728,7.79439e-06,0.1,4.90338e-06
1.33742,7.79439e-06,0.1,4.90338e-06
1.33756,7.79439e-06,0.1,4.90338e-06
1.3377,7.79439e-06,0.1,4.90338e-06
1.33785,7.79439e-06,0.1,4.90338e-06
1.33799,7.79439e-06,0.1,4.90338e-06
1.33813,7.79439e-06,0.1,4.90338e-06
1.33827,7.79439e-06,0.1,4.90338e-06
1.33841,7.79439e-06,0.1,4.90338e-06
1.33855,7.79439e-06,0.1,4.90338e-06
1.33869,7.79439e-06,0.1,4.90338e-06
1.33884,7.79439e-06,0.1,4.90338e-06
1.33898,7.79439e-06,0.1,4.90338e-06
1.33912,7.79439e-06,0.1,4.90338e-06
1.33926,7.79439e-06,0.1,4.90338e-06
1.3394,7.79439e-06,0.1,4.90338e-06
1.33954,7.79439e-06,0.1,4.90338e-06
1.33968,7.79439e-06,0.1,1.23731e-05
1.33983,7.79439e-06,0.1,1.23731e-05
1.33997,7.79439e-06,0.1,1.23731e-05
1.34011,7.79439e-06,0.1,1.23731e-05
1.34025,7.79439e-06,0.1,1.23731e-05
1.34039,7.79439e-06,0.1,1.23731e-05
1.34053,2.16921e-05,0.1,1.23731e-05
1.34067,2.16921e-05,0.1,1.23731e-05
1.34082,2.16921e-05,0.1,2.89447e-05
1.34096,2.16921e-05,0.1,2.89447e-05
1.3411,2.16921e-05,0.1,2.89447e-05
1.34124,2.16921e-05,0.1,2.89447e-05
1.34138,2.16921e-05,0.1,2.89447e-05
1.34152,2.16921e-05,0.1,2.89447e-05
1.34166,2.16921e-05,0.1,2.89447e-05
1.34181,2.16921e-05,0.1,2.89447e-05
1.34195,2.16921e-05,0.1,2.89447e-05
1.34209,2.16921e-05,0.1,2.89447e-05
1.34223,2.16921e-05,0.1,2.89447e-05
1.34237,2.16921e-05,0.1,2.89447e-05
1.34251,2.16921e-05,0.1,2.89447e-05
1.34265,2.16921e-05,0.1,2.89447e-05
1.3428,2.16921e-05,0.1,2.89447e-05
1.34294,2.16921e-05,0.1,2.89447e-05
1.34308,2.16921e-05,0.1,2.89447e-05
1.34322,2.16921e-05,0.1,2.89447e-05
1.34336,2.16921e-05,0.1,2.89447e-05
1.3435,2.16921e-05,0.1,2.89447e-05
1.34364,2.16921e-05,0.1,2.89447e-05
1.34379,2.16921e-05,0.1,2.89447e-05
1.34393,2.16921e-05,0.1,2.89447e-05
1.34407,2.16921e-05,0.1,2.89447e-05
1.34421,2.16921e-05,0.1,2.89447e-05
1.34435,2.16921e-05,0.1,2.89447e-05
1.34449,2.16921e-05,0.1,2.89447e-05
1.34463,2.16921e-05,0.1,2.89447e-05
1.34478,2.16921e-05,0.1,2.89447e-05
1.34492,2.16921e-05,0.1,2.89447e-05
1.34506,2.16921e-05,0.1,1.11931e-05
1.3452,2.16921e-05,0.1,1.11931e-05
1.34534,2.16921e-05,0.1,1.11931e-05
1.34548,2.16921e-05,0.1,1.11931e-05
1.34562,2.16921e-05,0.1,1.11931e-05
1.34577,2.16921e-05,0.1,1.11931e-05
1.34591,5.394e-05,0.1,1.11931e-05
1.34605,5.394e-05,0.1,1.11931e-05
1.34619,5.394e-05,0.1,1.11931e-05
1.34633,5.394e-05,0.1,1.11931e-05
1.34647,5.394e-05,0.1,1.11931e-05
1.34661,5.394e-05,0.1,1.11931e-05
1.34676,5.394e-05,0.1,1.11931e-05
1.3469,5.394e-05,0.1,1.11931e-05
1.34704,5.394e-05,0.1,1.11931e-05
1.34718,5.394e-05,0.1,1.11931e-05
1.34732,0.000143216,0.1,1.11931e-05
1.34746,0.000143216,0.1,1.11931e-05
1.3476,0.000143216,0.1,1.11931e-05
1.34775,0.000143216,0.1,1.11931e-05
1.34789,0.000143216,0.1,2.64147e-05
1.34803,0.000143216,0.1,2.64147e-05
1.34817,0.000143216,0.1,2.64147e-05
1.34831,0.000143216,0.1,2.64147e-05
1.34845,0.000143216,0.1,2.64147e-05
1.34859,9.13313e-05,0.1,6.43769e-05
1.34874,9.13313e-05,0.1,6.43769e-05
1.34888,9.13313e-05,0.1,6.43769e-05
1.34902,9.13313e-05,0.1,6.43769e-05
1.34916,9.13313e-05,0.1,6.43769e-05
1.3493,9.13313e-05,0.1,6.43769e-05
1.34944,9.13313e-05,0.1,6.43769e-05
1.34958,9.13313e-05,0.1,6.43769e-05
1.34973,9.13313e-05,0.1,6.43769e-05
1.34987,9.13313e-05,0.1,6.43769e-05
1.35001,9.13313e-05,0.1,6.43769e-05
1.35015,9.13313e-05,0.1,6.43769e-05
1.35029,9.13313e-05,0.1,6.43769e-05
1.35043,9.13313e-05,0.1,6.43769e-05
1.35057,9.13313e-05,0.1,6.43769e-05
1.35072,9.13313e-05,0.1,6.43769e-05
1.35086,9.13313e-05,0.1,6.43769e-05
1.351,9.13313e-05,0.1,6.43769e-05
1.35114,9.13313e-05,0.1,6.43769e-05
1.35128,9.13313e-05,0.1,6.43769e-05
1.35142,9.13313e-05,0.1,6.43769e-05
1.35156,9.13313e-05,0.1,6.43769e-05
1.35171,9.13313e-05,0.1,6.43769e-05
1.35185,9.13313e-05,0.1,6.43769e-05
1.35199,9.13313e-05,0.1,6.43769e-05
1.35213,9.13313e-05,0.1,6.43769e-05
1.35227,9.13313e-05,0.1,6.43769e-05
1.35241,9.13313e-05,0.1,6.43769e-05
1.35255,9.13313e-05,0.1,6.43769e-05
1.3527,9.13313e-05,0.1,6.43769e-05
1.35284,9.13313e-05,0.1,6.43769e-05
1.35298,9.13313e-05,0.1,6.43769e-05
1.35312,9.13313e-05,0.1,6.43769e-05
1.35326,9.13313e-05,0.1,6.43769e-05
1.3534,9.13313e-05,0.1,6.43769e-05
1.35354,9.13313e-05,0.1,6.43769e-05
1.35369,9.13313e-05,0.1,6.43769e-05
1.35383,9.13313e-05,0.1,6.43769e-05
1.35397,0.000247402,0.1,6.43769e-05
1.35411,0.000247402,0.1,6.43769e-05
1.35425,0.000247402,0.1,6.43769e-05
1.35439,0.000247402,0.1,6.43769e-05
1.35453,0.000247402,0.1,6.43769e-05
1.35468,0.000247402,0.1,6.43769e-05
1.35482,0.000247402,0.1,0.000147356
1.35496,0.000247402,0.1,0.000147356
1.3551,0.000247402,0.1,0.000147356
1.35524,0.000247402,0.1,0.000147356
1.35538,0.000247402,0.1,0.000147356
1.35552,0.000247402,0.1,0.000147356
1.35567,0.000247402,0.1,0.000147356
1.35581,0.000247402,0.1,0.000147356
1.35595,0.000247402,0.1,0.000147356
1.35609,0.000247402,0.1,0.000147356
1.35623,0.000247402,0.1,0.000147356
1.35637,0.000247402,0.1,0.000147356
1.35651,0.000247402,0.1,0.000147356
1.35666,0.000247402,0.1,0.000147356
1.3568,0.000247402,0.1,0.000147356
1.35694,0.000247402,0.1,0.000147356
1.35708,0.000247402,0.1,0.000147356
1.35722,0.000247402,0.1,0.000147356
1.35736,0.000247402,0.1,0.000147356
1.3575,0.000247402,0.1,0.000346237
1.35765,0.000247402,0.1,0.000346237
1.35779,0.000247402,0.1,0.000346237
1.35793,0.000247402,0.1,0.000346237
1.35807,0.000247402,0.1,0.000346237
1.35821,0.000247402,0.1,0.000346237
1.35835,0.000247402,0.1,0.000346237
1.35849,0.000247402,0.1,0.000346237
1.35863,0.000247402,0.1,0.000346237
1.35878,0.000247402,0.1,0.000346237
1.35892,0.000247402,0.1,0.000346237
1.35906,0.000247402,0.1,0.000346237
1.3592,0.000247402,0.1,0.000346237
1.35934,0.000247402,0.1,0.000346237
1.35948,0.000583309,0.1,0.000346237
1.35962,0.000583309,0.1,0.000346237
1.35977,0.000583309,0.1,0.000346237
1.35991,0.000583309,0.1,0.000346237
1.36005,0.000583309,0.1,0.000346237
1.36019,0.000583309,0.1,0.000346237
1.36033,0.000583309,0.1,0.000346237
1.36047,0.000583309,0.1,0.000346237
1.36061,0.000583309,0.1,0.000346237
1.36076,0.00151919,0.1,0.000346237
1.3609,0.00151919,0.1,0.000346237
1.36104,0.00151919,0.1,0.000346237
1.36118,0.00151919,0.1,0.000346237
1.36132,0.00151919,0.1,0.000346237
1.36146,0.00151919,0.1,0.000346237
1.3616,0.00151919,0.1,0.000346237
1.36175,0.00151919,0.1,0.000346237
1.36189,0.00151919,0.1,0.000767147
1.36203,0.00101438,0.1,0.000767147
1.36217,0.00101438,0.1,0.000767147
1.36231,0.00101438,0.1,0.000767147
1.36245,0.00101438,0.1,0.000767147
1.36259,0.00101438,0.1,0.000767147
1.36274,0.00101438,0.1,0.000767147
1.36288,0.00101438,0.1,0.000767147
1.36302,0.00101438,0.1,0.000767147
1.36316,0.00101438,0.1,0.000767147
1.3633,0.00101438,0.1,0.000767147
1.36344,0.00101438,0.1,0.000767147
1.36358,0.00101438,0.1,0.000767147
1.36373,0.00101438,0.1,0.000767147
1.36387,0.00101438,0.1,0.000767147
1.36401,0.00101438,0.1,0.000767147
1.36415,0.00101438,0.1,0.000767147
1.36429,0.00101438,0.1,0.000767147
1.36443,0.00101438,0.1,0.000767147
1.36457,0.00101438,0.1,0.000767147
1.36472,0.00101438,0.1,0.000767147
1.36486,0.00101438,0.1,0.000767147
1.365,0.00101438,0.1,0.000767147
1.36514,0.00101438,0.1,0.000767147
1.36528,0.00101438,0.1,0.000767147
1.36542,0.00101438,0.1,0.000767147
1.36556,0.00101438,0.1,0.000767147
1.36571,0.00101438,0.1,0.000767147
1.36585,0.00101438,0.1,0.000767147
1.36599,0.00101438,0.1,0.000767147
1.36613,0.00101438,0.1,0.000767147
1.36627,0.00101438,0.1,0.000767147
1.36641,0.00101438,0.1,0.00173954
1.36655,0.00101438,0.1,0.00173954
1.3667,0.00101438,0.1,0.00173954
1.36684,0.00101438,0.1,0.00173954
1.36698,0.00101438,0.1,0.00173954
1.36712,0.00101438,0.1,0.00173954
1.36726,0.00101438,0.1,0.00173954
1.3674,0.00101438,0.1,0.00173954
1.36754,0.00259315,0.1,0.00173954
1.36769,0.00259315,0.1,0.00173954
1.36783,0.00259315,0.1,0.00173954
1.36797,0.00259315,0.1,0.00173954
1.36811,0.00259315,0.1,0.00173954
1.36825,0.00259315,0.1,0.00173954
1.36839,0.00259315,0.1,0.00173954
1.36853,0.00259315,0.1,0.00173954
1.36868,0.00259315,0.1,0.00173954
1.36882,0.00259315,0.1,0.00173954
1.36896,0.00259315,0.1,0.00370195
1.3691,0.00259315,0.1,0.00370195
1.36924,0.00259315,0.1,0.00370195
1.36938,0.00259315,0.1,0.00370195
1.36952,0.00259315,0.1,0.00370195
1.36967,0.00259315,0.1,0.00370195
1.36981,0.00259315,0.1,0.00370195
1.36995,0.00259315,0.1,0.00370195
1.37009,0.00259315,0.1,0.00370195
1.37023,0.00259315,0.1,0.00370195
1.37037,0.00259315,0.1,0.00370195
1.37051,0.00259315,0.1,0.00370195
1.37066,0.00259315,0.1,0.00370195
1.3708,0.00259315,0.1,0.00370195
1.37094,0.00259315,0.1,0.00370195
1.37108,0.00259315,0.1,0.00370195
1.37122,0.00259315,0.1,0.00370195
1.37136,0.00259315,0.1,0.00370195
1.3715,0.00259315,0.1,0.00370195
1.37165,0.00259315,0.1,0.00370195
1.37179,0.00259315,0.1,0.00370195
1.37193,0.00259315,0.1,0.00370195
1.37207,0.00259315,0.1,0.00370195
1.37221,0.00259315,0.1,0.00370195
1.37235,0.00259315,0.1,0.00370195
1.37249,0.00259315,0.1,0.00370195
1.37264,0.00259315,0.1,0.00370195
1.37278,0.00259315,0.1,0.00370195
1.37292,0.00259315,0.1,0.00370195
1.37306,0.00578063,0.1,0.00370195
1.3732,0.00578063,0.1,0.00370195
1.37334,0.00578063,0.1,0.00370195
1.37348,0.00578063,0.1,0.00370195
1.37363,0.00578063,0.1,0.00370195
1.37377,0.00578063,0.1,0.00370195
1.37391,0.00578063,0.1,0.00370195
1.37405,0.00578063,0.1,0.00370195
1.37419,0.0142875,0.1,0.00370195
1.37433,0.0142875,0.1,0.00370195
1.37447,0.0142875,0.1,0.00370195
1.37462,0.0142875,0.1,0.00370195
1.37476,0.0142875,0.1,0.00370195
1.3749,0.0142875,0.1,0.00370195
1.37504,0.0142875,0.1,0.00370195
1.37518,0.0142875,0.1,0.00370195
1.37532,0.0142875,0.1,0.00810642
1.37546,0.00889837,0.1,0.00810642
1.37561,0.00889837,0.1,0.00810642
1.37575,0.00889837,0.1,0.00810642
1.37589,0.00889837,0.1,0.00810642
1.37603,0.00889837,0.1,0.0165185
1.37617,0.00889837,0.1,0.0165185
1.37631,0.00889837,0.1,0.0165185
1.37645,0.00889837,0.1,0.0165185
1.3766,0.00889837,0.1,0.0165185
1.37674,0.00889837,0.1,0.0165185
1.37688,0.00889837,0.1,0.0165185
1.37702,0.00889837,0.1,0.0165185
1.37716,0.00889837,0.1,0.0165185
1.3773,0.00889837,0.1,0.0165185
1.37744,0.00889837,0.1,0.0165185
1.37759,0.00889837,0.1,0.0165185
1.37773,0.00889837,0.1,0.0165185
1.37787,0.00889837,0.1,0.0165185
1.37801,0.00889837,0.1,0.0165185
1.37815,0.00889837,0.1,0.0165185
1.37829,0.00889837,0.1,0.0165185
1.37843,0.00889837,0.1,0.0165185
1.37858,0.00889837,0.1,0.0165185
1.37872,0.00889837,0.1,0.0165185
1.37886,0.00889837,0.1,0.00723813
1.379,0.00889837,0.1,0.00723813
1.37914,0.00889837,0.1,0.00723813
1.37928,0.00889837,0.1,0.00723813
1.37942,0.00889837,0.1,0.00723813
1.37957,0.00889837,0.1,0.00723813
1.37971,0.00889837,0.1,0.00723813
1.37985,0.00889837,0.1,0.00723813
1.37999,0.00889837,0.1,0.00723813
1.38013,0.00889837,0.1,0.00723813
1.38027,0.00889837,0.1,0.00723813
1.38041,0.00889837,0.1,0.00723813
1.38056,0.00889837,0.1,0.00723813
1.3807,0.00889837,0.1,0.00723813
1.38084,0.00889837,0.1,0.00723813
1.38098,0.00889837,0.1,0.00723813
1.38112,0.0210513,0.1,0.00723813
1.38126,0.0210513,0.1,0.00723813
1.3814,0.0210513,0.1,0.00723813
1.38155,0.0210513,0.1,0.00723813
1.38169,0.0210513,0.1,0.00723813
1.38183,0.0210513,0.1,0.00723813
1.38197,0.0210513,0.1,0.00723813
1.38211,0.0210513,0.1,0.00723813
1.38225,0.0210513,0.1,0.00723813
1.38239,0.0210513,0.1,0.00723813
1.38254,0.0210513,0.1,0.00723813
1.38268,0.0210513,0.1,0.00723813
1.38282,0.0210513,0.1,0.00723813
1.38296,0.0210513,0.1,0.00723813
1.3831,0.0210513,0.1,0.0146593
1.38324,0.0210513,0.1,0.0146593
1.38338,0.0210513,0.1,0.0146593
1.38353,0.0210513,0.1,0.0146593
1.38367,0.0210513,0.1,0.0146593
1.38381,0.0210513,0.1,0.0146593
1.38395,0.0210513,0.1,0.0146593
1.38409,0.0210513,0.1,0.0309805
1.38423,0.0210513,0.1,0.0309805
1.38437,0.0210513,0.1,0.0309805
1.38452,0.0210513,0.1,0.0309805
1.38466,0.0210513,0.1,0.0309805
1.3848,0.0210513,0.1,0.0309805
1.38494,0.0210513,0.1,0.0309805
1.38508,0.0210513,0.1,0.0309805
1.38522,0.0210513,0.1,0.0309805
1.38536,0.0210513,0.1,0.0309805
1.38551,0.0210513,0.1,0.0309805
1.38565,0.0210513,0.1,0.0309805
1.38579,0.0210513,0.1,0.0309805
1.38593,0.0210513,0.1,0.0309805
1.38607,0.0210513,0.1,0.0309805
1.38621,0.0210513,0.1,0.0309805
1.38635,0.0210513,0.1,0.0309805
1.38649,0.0439067,0.1,0.0309805
1.38664,0.0439067,0.1,0.0309805
1.38678,0.0439067,0.1,0.0309805
1.38692,0.0439067,0.1,0.0309805
1.38706,0.0439067,0.1,0.0309805
1.3872,0.0439067,0.1,0.0309805
1.38734,0.0439067,0.1,0.0309805
1.38748,0.0439067,0.1,0.0309805
1.38763,0.0439067,0.1,0.0309805
1.38777,0.0973309,0.1,0.0309805
1.38791,0.0973309,0.1,0.0309805
1.38805,0.0973309,0.1,0.0309805
1.38819,0.0973309,0.1,0.0309805
1.38833,0.0973309,0.1,0.0309805
1.38847,0.0973309,0.1,0.0309805
1.38862,0.0973309,0.1,0.0309805
1.38876,0.0973309,0.1,0.0309805
1.3889,0.0973309,0.1,0.0309805
1.38904,0.0973309,0.1,0.0309805
1.38918,0.0973309,0.1,0.0309805
1.38932,0.0568274,0.1,0.0309805
1.38946,0.0568274,0.1,0.0309805
1.38961,0.0568274,0.1,0.0309805
1.38975,0.0568274,0.1,0.0309805
1.38989,0.0568274,0.1,0.0309805
1.39003,0.0568274,0.1,0.0309805
1.39017,0.0568274,0.1,0.0309805
1.39031,0.0568274,0.1,0.0618313
1.39045,0.0568274,0.1,0.0618313
1.3906,0.0568274,0.1,0.0618313
1.39074,0.0568274,0.1,0.0618313
1.39088,0.0568274,0.1,0.0618313
1.39102,0.0568274,0.1,0.0618313
1.39116,0.0568274,0.1,0.0618313
1.3913,0.0568274,0.1,0.0618313
1.39144,0.0568274,0.1,0.0618313
1.39159,0.0568274,0.1,0.0618313
1.39173,0.0568274,0.1,0.0618313
1.39187,0.0568274,0.1,0.0618313
1.39201,0.0568274,0.1,0.0618313
1.39215,0.0568274,0.1,0.0618313
1.39229,0.0568274,0.1,0.0618313
1.39243,0.0568274,0.1,0.0618313
1.39258,0.0568274,0.1,0.0618313
1.39272,0.0568274,0.1,0.0618313
1.39286,0.0568274,0.1,0.0618313
1.393,0.0568274,0.1,0.0618313
1.39314,0.0568274,0.1,0.130953
1.39328,0.0568274,0.1,0.130953
1.39342,0.0568274,0.1,0.130953
1.39357,0.0568274,0.1,0.130953
1.39371,0.0568274,0.1,0.130953
1.39385,0.0568274,0.1,0.130953
1.39399,0.118081,0.1,0.130953
1.39413,0.118081,0.1,0.130953
1.39427,0.118081,0.1,0.130953
1.39441,0.118081,0.1,0.130953
1.39456,0.118081,0.1,0.130953
1.3947,0.118081,0.1,0.130953
1.39484,0.118081,0.1,0.130953
1.39498,0.118081,0.1,0.130953
1.39512,0.118081,0.1,0.130953
1.39526,0.118081,0.1,0.130953
1.3954,0.118081,0.1,0.130953
1.39555,0.118081,0.1,0.130953
1.39569,0.118081,0.1,0.130953
1.39583,0.118081,0.1,0.130953
1.39597,0.118081,0.1,0.130953
1.39611,0.118081,0.1,0.130953
1.39625,0.118081,0.1,0.130953
1.39639,0.118081,0.1,0.130953
1.39654,0.208413,0.1,0.130953
1.39668,0.208413,0.1,0.130953
1.39682,0.208413,0.1,0.130953
1.39696,0.208413,0.1,0.130953
1.3971,0.208413,0.1,0.130953
1.39724,0.208413,0.1,0.130953
1.39738,0.208413,0.1,0.130953
1.39753,0.208413,0.1,0.130953
1.39767,0.208413,0.1,0.17498
1.39781,0.208413,0.1,0.17498
1.39795,0.208413,0.1,0.17498
1.39809,0.208413,0.1,0.17498
1.39823,0.208413,0.1,0.17498
1.39837,0.208413,0.1,0.17498
1.39852,0.208413,0.1,0.17498
1.39866,0.208413,0.1,0.17498
1.3988,0.208413,0.1,0.17498
1.39894,0.208413,0.1,0.17498
1.39908,0.208413,0.1,0.17498
1.39922,0.208413,0.1,0.17498
1.39936,0.208413,0.1,0.17498
1.39951,0.208413,0.1,0.17498
1.39965,0.208413,0.1,0.17498
1.39979,0.208413,0.1,0.17498
1.39993,0.208413,0.1,0.17498
1.40007,0.208413,0.1,0.17498
1.40021,0.208413,0.1,0.17498
1.40035,0.208413,0.1,0.17498
1.4005,0.208413,0.1,0.17498
1.40064,0.208413,0.1,0.17498
1.40078,0.400015,0.1,0.352118
1.40092,0.400015,0.1,0.352118
1.40106,0.400015,0.1,0.352118
1.4012,0.400015,0.1,0.352118
1.40134,0.400015,0.1,0.352118
1.40149,0.400015,0.1,0.352118
1.40163,0.400015,0.1,0.352118
1.40177,0.400015,0.1,0.352118
1.40191,0.400015,0.1,0.352118
1.40205,0.400015,0.1,0.352118
1.40219,0.400015,0.1,0.352118
1.40233,0.400015,0.1,0.352118
1.40248,0.400015,0.1,0.352118
1.40262,0.400015,0.1,0.352118
1.40276,0.400015,0.1,0.352118
1.4029,0.400015,0.1,0.352118
1.40304,0.400015,0.1,0.352118
1.40318,0.400015,0.1,0.352118
1.40332,0.400015,0.1,0.352118
1.40347,0.400015,0.1,0.352118
1.40361,0.400015,0.1,0.352118
1.40375,0.400015,0.1,0.352118
1.40389,0.400015,0.1,0.352118
1.40403,0.400015,0.1,0.352118
1.40417,0.400015,0.1,0.352118
1.40431,0.400015,0.1,0.352118
1.40446,0.400015,0.1,0.352118
1.4046,0.400015,0.1,0.352118
1.40474,0.400015,0.1,0.352118
1.40488,0.400015,0.1,0.352118
1.40502,0.400015,0.1,0.352118
1.40516,0.400015,0.1,0.352118
1.4053,0.400015,0.1,0.352118
1.40545,0.400015,0.1,0.352118
1.40559,0.400015,0.1,0.352118
1.40573,0.400015,0.1,0.352118
1.40587,0.400015,0.1,0.352118
1.40601,0.400015,0.1,0.352118
1.40615,1.20186,0.1,1.18278
1.40629,1.20186,0.1,1.18278
1.40644,1.20186,0.1,1.18278
1.40658,1.20186,0.1,1.18278
1.40672,1.20186,0.1,1.18278
1.40686,1.20186,0.1,1.18278
1.407,1.20186,0.1,1.18278
1.40714,1.20186,0.1,1.18278
1.40728,1.20186,0.1,1.18278
1.40743,1.20186,0.1,1.18278
1.40757,1.20186,0.1,1.18278
1.40771,1.20186,0.1,1.18278
1.40785,1.20186,0.1,1.18278
1.40799,1.20186,0.1,1.18278
1.40813,1.20186,0.1,1.18278
1.40827,1.20186,0.1,1.18278
1.40842,1.20186,0.1,1.18278
1.40856,1.20186,0.1,1.18278
1.4087,1.20186,0.1,1.18278
1.40884,1.20186,0.1,1.18278
1.40898,1.20186,0.1,1.18278
1.40912,1.20186,0.1,1.18278
1.40926,1.20186,0.1,1.18278
1.40941,1.20186,0.1,1.18278
1.40955,1.20186,0.1,1.18278
1.40969,1.20186,0.1,1.18278
1.40983,1.20186,0.1,1.18278
1.40997,1.20186,0.1,1.18278
1.41011,1.20186,0.1,1.18278
1.41025,1.20186,0.1,1.18278
1.4104,1.20186,0.1,1.18278
1.41054,1.20186,0.1,1.18278
1.41068,1.20186,0.1,1.18278
1.41082,1.20186,0.1,1.18278
1.41096,1.20186,0.1,1.18278
1.4111,1.20186,0.1,1.18278
1.41124,1.20186,0.1,1.18278
1.41139,1.20186,0.1,1.18278
1.41153,1.20186,0.1,1.18278
1.41167,1.20186,0.1,1.18278
1.41181,1.20186,0.1,1.18278
1.41195,1.20186,0.1,1.18278
1.41209,1.20186,0.1,1.18278
1.41223,1.20186,0.1,1.18278
1.41238,1.20186,0.1,1.18278
1.41252,1.20186,0.1,1.18278
1.41266,1.20186,0.1,1.18278
1.4128,1.20186,0.1,1.18278
1.41294,1.20186,0.1,1.18278
1.41308,1.20186,0.1,1.18278
1.41322,1.20186,0.1,1.18278
1.41337,1.20186,0.1,1.18278
1.41351,1.20186,0.1,1.18278
1.41365,1.20186,0.1,1.18278
1.41379,1.20186,0.1,1.18278
1.41393,1.20186,0.1,1.18278
1.41407,1.20186,0.1,1.18278
1.41421,0.648036,0.1,0.624112


==> fig/examples/ex2/plot_tip.csv <==
"arc_length","solute md","Cutoff","solute eq"
0,nan,nan,nan
0.000141424,nan,nan,nan
0.000282869,nan,nan,nan
0.000424292,nan,nan,nan
0.000565737,nan,nan,nan
0.000707161,nan,nan,nan
0.0008485,nan,nan,nan
0.000989945,nan,nan,nan
0.00113137,nan,nan,nan
0.00127281,nan,nan,nan
0.00141424,nan,nan,nan
0.00155568,nan,nan,nan
0.00169711,nan,nan,nan
0.00183845,nan,nan,nan
0.00197989,nan,nan,nan
0.00212131,nan,nan,nan
0.00226276,nan,nan,nan
0.00240418,nan,nan,nan
0.00254563,nan,nan,nan
0.00268705,nan,nan,nan
0.00282841,nan,nan,nan
0.00296984,nan,nan,nan
0.00311126,nan,nan,nan
0.0032527,nan,nan,nan
0.00339413,nan,nan,nan
0.00353557,nan,nan,nan
0.003677,nan,nan,nan
0.00381836,nan,nan,nan
0.00395978,nan,nan,nan
0.00410123,nan,nan,nan
0.00424265,nan,nan,nan
0.00438407,nan,nan,nan
0.00452552,nan,nan,nan
0.00466694,nan,nan,nan
0.00480839,nan,nan,nan
0.00494973,nan,nan,nan
0.00509117,nan,nan,nan
0.00523259,nan,nan,nan
0.00537404,nan,nan,nan
0.00551546,nan,nan,nan
0.00565689,nan,nan,nan
0.00579833,nan,nan,nan
0.00593967,nan,nan,nan
0.00608112,nan,nan,nan
0.00622254,nan,nan,nan
0.00636398,nan,nan,nan
0.00650541,nan,nan,nan
0.00664685,nan,nan,nan
0.00678828,nan,nan,nan
0.00692962,nan,nan,nan
0.00707106,nan,nan,nan
0.00721249,nan,nan,nan
0.00735393,nan,nan,nan
0.00749535,nan,nan,nan
0.0076368,nan,nan,nan
0.00777822,nan,nan,nan
0.00791958,nan,nan,nan
0.00806101,nan,nan,nan
0.00820243,nan,nan,nan
0.00834388,nan,nan,nan
0.0084853,nan,nan,nan
0.00862674,nan,nan,nan
0.00876817,nan,nan,nan
0.00890953,nan,nan,nan
0.00905095,nan,nan,nan
0.0091924,nan,nan,nan
0.00933382,nan,nan,nan
0.00947524,nan,nan,nan
0.00961669,nan,nan,nan
0.00975811,nan,nan,nan
0.00989956,nan,nan,nan
0.0100409,nan,nan,nan
0.0101823,nan,nan,nan
0.0103238,nan,nan,nan
0.0104652,nan,nan,nan
0.0106066,nan,nan,nan
0.0107481,nan,nan,nan
0.0108895,nan,nan,nan
0.0110308,nan,nan,nan
0.0111723,nan,nan,nan
0.0113137,nan,nan,nan
0.0114552,nan,nan,nan
0.0115966,nan,nan,nan
0.011738,nan,nan,nan
0.0118794,nan,nan,nan
0.0120208,nan,nan,nan
0.0121622,nan,nan,nan
0.0123037,nan,nan,nan
0.0124451,nan,nan,nan
0.0125865,nan,nan,nan
0.012728,nan,nan,nan
0.0128694,nan,nan,nan
0.0130108,nan,nan,nan
0.0131522,nan,nan,nan
0.0132936,nan,nan,nan
0.013435,nan,nan,nan
0.0135765,nan,nan,nan
0.0137179,nan,nan,nan
0.0138593,nan,nan,nan
0.0140007,nan,nan,nan
0.0141421,nan,nan,nan
0.0142835,nan,nan,nan
0.014425,nan,nan,nan
0.0145664,nan,nan,nan
0.0147079,nan,nan,nan
0.0148493,nan,nan,nan
0.0149906,nan,nan,nan
0.0151321,nan,nan,nan
0.0152735,nan,nan,nan
0.0154149,nan,nan,nan
0.0155564,nan,nan,nan
0.0156978,nan,nan,nan
0.0158392,nan,nan,nan
0.0159807,nan,nan,nan
0.016122,nan,nan,nan
0.0162635,nan,nan,nan
0.0164049,nan,nan,nan
0.0165463,nan,nan,nan
0.0166878,nan,nan,nan
0.0168292,nan,nan,nan
0.0169706,nan,nan,nan
0.017112,nan,nan,nan
0.0172534,nan,nan,nan
0.0173948,nan,nan,nan
0.0175363,nan,nan,nan
0.0176777,nan,nan,nan
0.0178191,nan,nan,nan
0.0179606,nan,nan,nan
0.0181019,nan,nan,nan
0.0182433,nan,nan,nan
0.0183848,nan,nan,nan
0.0185262,nan,nan,nan
0.0186676,nan,nan,nan
0.0188091,nan,nan,nan
0.0189505,nan,nan,nan
0.0190919,nan,nan,nan
0.0192333,nan,nan,nan
0.0193747,nan,nan,nan
0.0195162,nan,nan,nan
0.0196576,nan,nan,nan
0.019799,nan,nan,nan
0.0199405,nan,nan,nan
0.0200818,nan,nan,nan
0.0202232,nan,nan,nan
0.0203647,nan,nan,nan
0.0205061,nan,nan,nan
0.0206475,nan,nan,nan
0.020789,nan,nan,nan
0.0209304,nan,nan,nan
0.0210718,nan,nan,nan
0.0212132,nan,nan,nan
0.0213546,nan,nan,nan
0.0214961,nan,nan,nan
0.0216375,nan,nan,nan
0.0217789,nan,nan,nan
0.0219203,nan,nan,nan
0.0220618,nan,nan,nan
0.0222031,nan,nan,nan
0.0223446,nan,nan,nan
0.022486,nan,nan,nan
0.0226274,nan,nan,nan
0.0227689,nan,nan,nan
0.0229103,nan,nan,nan
0.0230517,nan,nan,nan
0.0231931,nan,nan,nan
0.0233345,nan,nan,nan
0.0234759,nan,nan,nan
0.0236174,nan,nan,nan
0.0237588,nan,nan,nan
0.0239003,nan,nan,nan
0.0240417,nan,nan,nan
0.024183,nan,nan,nan
0.0243245,nan,nan,nan
0.0244659,nan,nan,nan
0.0246073,nan,nan,nan
0.0247488,nan,nan,nan
0.0248902,nan,nan,nan
0.0250316,nan,nan,nan
0.025173,nan,nan,nan
0.0253144,nan,nan,nan
0.0254559,nan,nan,nan
0.0255973,nan,nan,nan
0.0257387,nan,nan,nan
0.0258801,nan,nan,nan
0.0260216,nan,nan,nan
0.0261629,nan,nan,nan
0.0263044,nan,nan,nan
0.0264458,nan,nan,nan
0.0265872,nan,nan,nan
0.0267286,nan,nan,nan
0.0268701,nan,nan,nan
0.0270115,nan,nan,nan
0.027153,nan,nan,nan
0.0272943,nan,nan,nan
0.0274357,nan,nan,nan
0.0275772,nan,nan,nan
0.0277186,nan,nan,nan
0.02786,nan,nan,nan
0.0280015,nan,nan,nan
0.0281429,nan,nan,nan
0.0282842,nan,nan,nan
0.0284257,nan,nan,nan
0.0285671,nan,nan,nan
0.0287086,nan,nan,nan
0.02885,nan,nan,nan
0.0289914,nan,nan,nan
0.0291329,nan,nan,nan
0.0292742,nan,nan,nan
0.0294156,nan,nan,nan
0.0295571,nan,nan,nan
0.0296985,nan,nan,nan
0.0298399,nan,nan,nan
0.0299814,nan,nan,nan
0.0301228,nan,nan,nan
0.0302642,nan,nan,nan
0.0304056,nan,nan,nan
0.030547,nan,nan,nan
0.0306884,nan,nan,nan
0.0308299,nan,nan,nan
0.0309713,nan,nan,nan
0.0311127,nan,nan,nan
0.0312541,nan,nan,nan
0.0313955,nan,nan,nan
0.031537,nan,nan,nan
0.0316784,nan,nan,nan
0.0318198,nan,nan,nan
0.0319613,nan,nan,nan
0.0321027,nan,nan,nan
0.0322441,nan,nan,nan
0.0323855,nan,nan,nan
0.0325269,nan,nan,nan
0.0326683,nan,nan,nan
0.0328098,nan,nan,nan
0.0329512,nan,nan,nan
0.0330926,nan,nan,nan
0.0332341,nan,nan,nan
0.0333754,nan,nan,nan
0.0335169,nan,nan,nan
0.0336583,nan,nan,nan
0.0337997,nan,nan,nan
0.0339412,nan,nan,nan
0.0340826,nan,nan,nan
0.034224,nan,nan,nan
0.0343654,nan,nan,nan
0.0345068,nan,nan,nan
0.0346482,nan,nan,nan
0.0347897,nan,nan,nan
0.0349311,nan,nan,nan
0.0350725,nan,nan,nan
0.035214,nan,nan,nan
0.0353553,nan,nan,nan
0.0354968,nan,nan,nan
0.0356382,nan,nan,nan
0.0357796,nan,nan,nan
0.035921,nan,nan,nan
0.0360625,nan,nan,nan
0.0362039,nan,nan,nan
0.0363453,nan,nan,nan
0.0364867,nan,nan,nan
0.0366281,nan,nan,nan
0.0367696,nan,nan,nan
0.036911,nan,nan,nan
0.0370524,nan,nan,nan
0.0371939,nan,nan,nan
0.0373352,nan,nan,nan
0.0374766,nan,nan,nan
0.0376181,nan,nan,nan
0.0377595,nan,nan,nan
0.037901,nan,nan,nan
0.0380424,nan,nan,nan
0.0381838,nan,nan,nan
0.0383252,nan,nan,nan
0.0384666,nan,nan,nan
0.038608,nan,nan,nan
0.0387495,nan,nan,nan
0.0388909,nan,nan,nan
0.0390323,nan,nan,nan
0.0391737,nan,nan,nan
0.0393152,nan,nan,nan
0.0394565,nan,nan,nan
0.039598,nan,nan,nan
0.0397394,nan,nan,nan
0.0398808,nan,nan,nan
0.0400223,nan,nan,nan
0.0401637,nan,nan,nan
0.0403051,nan,nan,nan
0.0404465,nan,nan,nan
0.0405879,nan,nan,nan
0.0407293,nan,nan,nan
0.0408708,nan,nan,nan
0.0410122,nan,nan,nan
0.0411537,nan,nan,nan
0.0412951,nan,nan,nan
0.0414364,nan,nan,nan
0.0415779,nan,nan,nan
0.0417193,nan,nan,nan
0.0418607,nan,nan,nan
0.0420022,nan,nan,nan
0.0421436,nan,nan,nan
0.042285,nan,nan,nan
0.0424264,nan,nan,nan
0.0425678,nan,nan,nan
0.0427093,nan,nan,nan
0.0428507,nan,nan,nan
0.0429921,nan,nan,nan
0.0431335,nan,nan,nan
0.043275,nan,nan,nan
0.0434164,nan,nan,nan
0.0435578,nan,nan,nan
0.0436992,nan,nan,nan
0.0438406,nan,nan,nan
0.0439821,nan,nan,nan
0.0441235,nan,nan,nan
0.0442649,nan,nan,nan
0.0444064,nan,nan,nan
0.0445477,nan,nan,nan
0.0446891,nan,nan,nan
0.0448306,nan,nan,nan
0.044972,nan,nan,nan
0.0451134,nan,nan,nan
0.0452549,nan,nan,nan
0.0453963,nan,nan,nan
0.0455376,nan,nan,nan
0.0456791,nan,nan,nan
0.0458205,nan,nan,nan
0.045962,nan,nan,nan
0.0461034,nan,nan,nan
0.0462448,nan,nan,nan
0.0463863,nan,nan,nan
0.0465276,nan,nan,nan
0.046669,nan,nan,nan
0.0468105,nan,nan,nan
0.0469519,nan,nan,nan
0.0470933,nan,nan,nan
0.0472348,nan,nan,nan
0.0473762,nan,nan,nan
0.0475176,nan,nan,nan
0.047659,nan,nan,nan
0.0478004,nan,nan,nan
0.0479419,nan,nan,nan
0.0480833,nan,nan,nan
0.0482247,nan,nan,nan
0.0483661,nan,nan,nan
0.0485076,nan,nan,nan
0.0486489,nan,nan,nan
0.0487904,nan,nan,nan
0.0489318,nan,nan,nan
0.0490732,nan,nan,nan
0.0492147,nan,nan,nan
0.0493561,nan,nan,nan
0.0494975,nan,nan,nan
0.0496389,nan,nan,nan
0.0497803,nan,nan,nan
0.0499217,nan,nan,nan
0.0500632,nan,nan,nan
0.0502046,nan,nan,nan
0.0503461,nan,nan,nan
0.0504875,nan,nan,nan
0.0506288,nan,nan,nan
0.0507703,nan,nan,nan
0.0509117,nan,nan,nan
0.0510531,nan,nan,nan
0.0511946,nan,nan,nan
0.051336,nan,nan,nan
0.0514774,nan,nan,nan
0.0516188,nan,nan,nan
0.0517602,nan,nan,nan
0.0519016,nan,nan,nan
0.0520431,nan,nan,nan
0.0521845,nan,nan,nan
0.0523259,nan,nan,nan
0.0524674,nan,nan,nan
0.0526087,nan,nan,nan
0.0527502,nan,nan,nan
0.0528916,nan,nan,nan
0.053033,nan,nan,nan
0.0531744,nan,nan,nan
0.0533159,nan,nan,nan
0.0534573,nan,nan,nan
0.0535987,nan,nan,nan
0.0537401,nan,nan,nan
0.0538815,nan,nan,nan
0.054023,nan,nan,nan
0.0541644,nan,nan,nan
0.0543058,nan,nan,nan
0.0544473,nan,nan,nan
0.0545887,nan,nan,nan
0.05473,nan,nan,nan
0.0548715,nan,nan,nan
0.0550129,nan,nan,nan
0.0551544,nan,nan,nan
0.0552958,nan,nan,nan
0.0554372,nan,nan,nan
0.0555786,nan,nan,nan
0.05572,nan,nan,nan
0.0558614,nan,nan,nan
0.0560029,nan,nan,nan
0.0561443,nan,nan,nan
0.0562857,nan,nan,nan
0.0564272,nan,nan,nan
0.0565686,nan,nan,nan
0.0567099,nan,nan,nan
0.0568514,nan,nan,nan
0.0569928,nan,nan,nan
0.0571342,nan,nan,nan
0.0572757,nan,nan,nan
0.0574171,nan,nan,nan
0.0575585,nan,nan,nan
0.0576999,nan,nan,nan
0.0578413,nan,nan,nan
0.0579828,nan,nan,nan
0.0581242,nan,nan,nan
0.0582656,nan,nan,nan
0.0584071,nan,nan,nan
0.0585485,nan,nan,nan
0.0586898,nan,nan,nan
0.0588313,nan,nan,nan
0.0589727,nan,nan,nan
0.0591141,nan,nan,nan
0.0592556,nan,nan,nan
0.059397,nan,nan,nan
0.0595384,nan,nan,nan
0.0596799,nan,nan,nan
0.0598212,nan,nan,nan
0.0599627,nan,nan,nan
0.0601041,nan,nan,nan
0.0602455,nan,nan,nan
0.060387,nan,nan,nan
0.0605284,nan,nan,nan
0.0606698,nan,nan,nan
0.0608112,nan,nan,nan
0.0609526,nan,nan,nan
0.061094,nan,nan,nan
0.0612355,nan,nan,nan
0.0613769,nan,nan,nan
0.0615183,nan,nan,nan
0.0616598,nan,nan,nan
0.0618011,nan,nan,nan
0.0619426,nan,nan,nan
0.062084,nan,nan,nan
0.0622254,nan,nan,nan
0.0623668,nan,nan,nan
0.0625083,nan,nan,nan
0.0626497,nan,nan,nan
0.0627911,nan,nan,nan
0.0629325,nan,nan,nan
0.0630739,nan,nan,nan
0.0632154,nan,nan,nan
0.0633568,nan,nan,nan
0.0634982,nan,nan,nan
0.0636397,nan,nan,nan
0.063781,nan,nan,nan
0.0639224,nan,nan,nan
0.0640639,nan,nan,nan
0.0642053,nan,nan,nan
0.0643467,nan,nan,nan
0.0644882,nan,nan,nan
0.0646296,nan,nan,nan
0.064771,nan,nan,nan
0.0649124,nan,nan,nan
0.0650538,nan,nan,nan
0.0651953,nan,nan,nan
0.0653367,nan,nan,nan
0.0654781,nan,nan,nan
0.0656195,nan,nan,nan
0.065761,nan,nan,nan
0.0659023,nan,nan,nan
0.0660438,nan,nan,nan
0.0661852,nan,nan,nan
0.0663266,nan,nan,nan
0.0664681,nan,nan,nan
0.0666095,nan,nan,nan
0.0667509,nan,nan,nan
0.0668923,nan,nan,nan
0.0670337,nan,nan,nan
0.0671751,nan,nan,nan
0.0673166,nan,nan,nan
0.067458,nan,nan,nan
0.0675995,nan,nan,nan
0.0677409,nan,nan,nan
0.0678822,nan,nan,nan
0.0680237,nan,nan,nan
0.0681651,nan,nan,nan
0.0683065,nan,nan,nan
0.068448,nan,nan,nan
0.0685894,nan,nan,nan
0.0687308,nan,nan,nan
0.0688722,nan,nan,nan
0.0690136,nan,nan,nan
0.069155,nan,nan,nan
0.0692965,nan,nan,nan
0.0694379,nan,nan,nan
0.0695793,nan,nan,nan
0.0697208,nan,nan,nan
0.0698621,nan,nan,nan
0.0700036,nan,nan,nan
0.070145,nan,nan,nan
0.0702864,nan,nan,nan
0.0704278,nan,nan,nan
0.0705693,nan,nan,nan
0.0707107,nan,nan,nan
0.0708522,nan,nan,nan
0.0709935,nan,nan,nan
0.0711349,nan,nan,nan
0.0712764,nan,nan,nan
0.0714178,nan,nan,nan
0.0715592,nan,nan,nan
0.0717007,nan,nan,nan
0.0718421,nan,nan,nan
0.0719834,nan,nan,nan
0.0721249,nan,nan,nan
0.0722663,nan,nan,nan
0.0724078,nan,nan,nan
0.0725492,nan,nan,nan
0.0726906,nan,nan,nan
0.0728321,nan,nan,nan
0.0729734,nan,nan,nan
0.0731148,nan,nan,nan
0.0732563,nan,nan,nan
0.0733977,nan,nan,nan
0.0735391,nan,nan,nan
0.0736806,nan,nan,nan
0.073822,nan,nan,nan
0.0739634,nan,nan,nan
0.0741048,nan,nan,nan
0.0742462,nan,nan,nan
0.0743877,nan,nan,nan
0.0745291,nan,nan,nan
0.0746705,nan,nan,nan
0.0748119,nan,nan,nan
0.0749533,nan,nan,nan
0.0750947,nan,nan,nan
0.0752362,nan,nan,nan
0.0753776,nan,nan,nan
0.075519,nan,nan,nan
0.0756605,nan,nan,nan
0.0758019,nan,nan,nan
0.0759432,nan,nan,nan
0.0760847,nan,nan,nan
0.0762261,nan,nan,nan
0.0763675,nan,nan,nan
0.076509,nan,nan,nan
0.0766504,nan,nan,nan
0.0767918,nan,nan,nan
0.0769333,nan,nan,nan
0.0770746,nan,nan,nan
0.0772161,nan,nan,nan
0.0773575,nan,nan,nan
0.0774989,nan,nan,nan
0.0776404,nan,nan,nan
0.0777818,nan,nan,nan
0.0779232,nan,nan,nan
0.0780646,nan,nan,nan
0.078206,nan,nan,nan
0.0783474,nan,nan,nan
0.0784889,nan,nan,nan
0.0786303,nan,nan,nan
0.0787717,nan,nan,nan
0.0789132,nan,nan,nan
0.0790545,nan,nan,nan
0.079196,nan,nan,nan
0.0793374,nan,nan,nan
0.0794788,nan,nan,nan
0.0796202,nan,nan,nan
0.0797617,nan,nan,nan
0.0799031,nan,nan,nan
0.0800445,nan,nan,nan
0.0801859,nan,nan,nan
0.0803273,nan,nan,nan
0.0804688,nan,nan,nan
0.0806102,nan,nan,nan
0.0807516,nan,nan,nan
0.0808931,nan,nan,nan
0.0810344,nan,nan,nan
0.0811758,nan,nan,nan
0.0813173,nan,nan,nan
0.0814587,nan,nan,nan
0.0816001,nan,nan,nan
0.0817416,nan,nan,nan
0.081883,nan,nan,nan
0.0820244,nan,nan,nan
0.0821658,nan,nan,nan
0.0823072,nan,nan,nan
0.0824487,nan,nan,nan
0.0825901,nan,nan,nan
0.0827315,nan,nan,nan
0.0828729,nan,nan,nan
0.0830144,nan,nan,nan
0.0831557,nan,nan,nan
0.0832972,nan,nan,nan
0.0834386,nan,nan,nan
0.08358,nan,nan,nan
0.0837215,nan,nan,nan
0.0838629,nan,nan,nan
0.0840043,nan,nan,nan
0.0841457,nan,nan,nan
0.0842871,nan,nan,nan
0.0844285,nan,nan,nan
0.08457,nan,nan,nan
0.0847114,nan,nan,nan
0.0848529,nan,nan,nan
0.0849943,nan,nan,nan
0.0851356,nan,nan,nan
0.0852771,nan,nan,nan
0.0854185,nan,nan,nan
0.0855599,nan,nan,nan
0.0857014,nan,nan,nan
0.0858428,nan,nan,nan
0.0859842,nan,nan,nan
0.0861256,nan,nan,nan
0.086267,nan,nan,nan
0.0864085,nan,nan,nan
0.0865499,nan,nan,nan
0.0866913,nan,nan,nan
0.0868328,nan,nan,nan
0.0869742,nan,nan,nan
0.0871155,nan,nan,nan
0.087257,nan,nan,nan
0.0873984,nan,nan,nan
0.0875398,nan,nan,nan
0.0876813,nan,nan,nan
0.0878227,nan,nan,nan
0.0879641,nan,nan,nan
0.0881056,nan,nan,nan
0.0882469,nan,nan,nan
0.0883883,nan,nan,nan
0.0885298,nan,nan,nan
0.0886712,nan,nan,nan
0.0888126,nan,nan,nan
0.0889541,nan,nan,nan
0.0890955,nan,nan,nan
0.0892368,nan,nan,nan
0.0893783,nan,nan,nan
0.0895197,nan,nan,nan
0.0896612,nan,nan,nan
0.0898026,nan,nan,nan
0.089944,nan,nan,nan
0.0900855,nan,nan,nan
0.0902268,nan,nan,nan
0.0903682,nan,nan,nan
0.0905097,nan,nan,nan
0.0906511,nan,nan,nan
0.0907925,nan,nan,nan
0.090934,nan,nan,nan
0.0910754,nan,nan,nan
0.0912168,nan,nan,nan
0.0913582,nan,nan,nan
0.0914996,nan,nan,nan
0.0916411,nan,nan,nan
0.0917825,nan,nan,nan
0.0919239,nan,nan,nan
0.0920653,nan,nan,nan
0.0922067,nan,nan,nan
0.0923481,nan,nan,nan
0.0924896,nan,nan,nan
0.092631,nan,nan,nan
0.0927724,nan,nan,nan
0.0929139,nan,nan,nan
0.0930553,nan,nan,nan
0.0931967,nan,nan,nan
0.0933381,nan,nan,nan
0.0934795,nan,nan,nan
0.0936209,nan,nan,nan
0.0937624,nan,nan,nan
0.0939038,nan,nan,nan
0.0940452,nan,nan,nan
0.0941867,nan,nan,nan
0.094328,nan,nan,nan
0.0944695,nan,nan,nan
0.0946109,nan,nan,nan
0.0947523,nan,nan,nan
0.0948938,nan,nan,nan
0.0950352,nan,nan,nan
0.0951766,nan,nan,nan
0.095318,nan,nan,nan
0.0954594,nan,nan,nan
0.0956008,nan,nan,nan
0.0957423,nan,nan,nan
0.0958837,nan,nan,nan
0.0960251,nan,nan,nan
0.0961666,nan,nan,nan
0.0963079,nan,nan,nan
0.0964494,nan,nan,nan
0.0965908,nan,nan,nan
0.0967322,nan,nan,nan
0.0968736,nan,nan,nan
0.0970151,nan,nan,nan
0.0971565,nan,nan,nan
0.0972979,nan,nan,nan
0.0974393,nan,nan,nan
0.0975807,nan,nan,nan
0.0977222,nan,nan,nan
0.0978636,nan,nan,nan
0.098005,nan,nan,nan
0.0981465,nan,nan,nan
0.0982879,nan,nan,nan
0.0984292,nan,nan,nan
0.0985707,nan,nan,nan
0.0987121,nan,nan,nan
0.0988536,nan,nan,nan
0.098995,nan,nan,nan
0.0991364,nan,nan,nan
0.0992779,nan,nan,nan
0.0994192,nan,nan,nan
0.0995606,nan,nan,nan
0.0997021,nan,nan,nan
0.0998435,nan,nan,nan
0.0999849,nan,nan,nan
0.100126,nan,nan,nan
0.100268,nan,nan,nan
0.100409,nan,nan,nan
0.100551,nan,nan,nan
0.100692,nan,nan,nan
0.100833,nan,nan,nan
0.100975,nan,nan,nan
0.101116,nan,nan,nan
0.101258,nan,nan,nan
0.101399,nan,nan,nan
0.101541,nan,nan,nan
0.101682,nan,nan,nan
0.101823,nan,nan,nan
0.101965,nan,nan,nan
0.102106,nan,nan,nan
0.102248,nan,nan,nan
0.102389,nan,nan,nan
0.10253,nan,nan,nan
0.102672,nan,nan,nan
0.102813,nan,nan,nan
0.102955,nan,nan,nan
0.103096,nan,nan,nan
0.103238,nan,nan,nan
0.103379,nan,nan,nan
0.10352,nan,nan,nan
0.103662,nan,nan,nan
0.103803,nan,nan,nan
0.103945,nan,nan,nan
0.104086,nan,nan,nan
0.104228,nan,nan,nan
0.104369,nan,nan,nan
0.10451,nan,nan,nan
0.104652,nan,nan,nan
0.104793,nan,nan,nan
0.104935,nan,nan,nan
0.105076,nan,nan,nan
0.105218,nan,nan,nan
0.105359,nan,nan,nan
0.1055,nan,nan,nan
0.105642,nan,nan,nan
0.105783,nan,nan,nan
0.105925,nan,nan,nan
0.106066,nan,nan,nan
0.106207,nan,nan,nan
0.106349,nan,nan,nan
0.10649,nan,nan,nan
0.106632,nan,nan,nan
0.106773,nan,nan,nan
0.106915,nan,nan,nan
0.107056,nan,nan,nan
0.107197,nan,nan,nan
0.107339,nan,nan,nan
0.10748,nan,nan,nan
0.107622,nan,nan,nan
0.107763,nan,nan,nan
0.107905,nan,nan,nan
0.108046,nan,nan,nan
0.108187,nan,nan,nan
0.108329,nan,nan,nan
0.10847,nan,nan,nan
0.108612,nan,nan,nan
0.108753,nan,nan,nan
0.108894,nan,nan,nan
0.109036,nan,nan,nan
0.109177,nan,nan,nan
0.109319,nan,nan,nan
0.10946,nan,nan,nan
0.109602,nan,nan,nan
0.109743,nan,nan,nan
0.109884,nan,nan,nan
0.110026,nan,nan,nan
0.110167,nan,nan,nan
0.110309,nan,nan,nan
0.11045,nan,nan,nan
0.110591,nan,nan,nan
0.110733,nan,nan,nan
0.110874,nan,nan,nan
0.111016,nan,nan,nan
0.111157,nan,nan,nan
0.111299,nan,nan,nan
0.11144,nan,nan,nan
0.111581,nan,nan,nan
0.111723,nan,nan,nan
0.111864,nan,nan,nan
0.112006,nan,nan,nan
0.112147,nan,nan,nan
0.112289,nan,nan,nan
0.11243,nan,nan,nan
0.112571,nan,nan,nan
0.112713,nan,nan,nan
0.112854,nan,nan,nan
0.112996,nan,nan,nan
0.113137,nan,nan,nan
0.113279,nan,nan,nan
0.11342,nan,nan,nan
0.113561,nan,nan,nan
0.113703,nan,nan,nan
0.113844,nan,nan,nan
0.113986,nan,nan,nan
0.114127,nan,nan,nan
0.114268,nan,nan,nan
0.11441,nan,nan,nan
0.114551,nan,nan,nan
0.114693,nan,nan,nan
0.114834,nan,nan,nan
0.114976,nan,nan,nan
0.115117,nan,nan,nan
0.115258,nan,nan,nan
0.1154,nan,nan,nan
0.115541,nan,nan,nan
0.115683,nan,nan,nan
0.115824,nan,nan,nan
0.115966,nan,nan,nan
0.116107,nan,nan,nan
0.116248,nan,nan,nan
0.11639,nan,nan,nan
0.116531,nan,nan,nan
0.116673,nan,nan,nan
0.116814,nan,nan,nan
0.116955,nan,nan,nan
0.117097,nan,nan,nan
0.117238,nan,nan,nan
0.11738,nan,nan,nan
0.117521,nan,nan,nan
0.117663,nan,nan,nan
0.117804,nan,nan,nan
0.117945,nan,nan,nan
0.118087,nan,nan,nan
0.118228,nan,nan,nan
0.11837,nan,nan,nan
0.118511,nan,nan,nan
0.118653,nan,nan,nan
0.118794,nan,nan,nan
0.118935,nan,nan,nan
0.119077,nan,nan,nan
0.119218,nan,nan,nan
0.11936,nan,nan,nan
0.119501,nan,nan,nan
0.119642,nan,nan,nan
0.119784,nan,nan,nan
0.119925,nan,nan,nan
0.120067,nan,nan,nan
0.120208,nan,nan,nan
0.12035,nan,nan,nan
0.120491,nan,nan,nan
0.120632,nan,nan,nan
0.120774,nan,nan,nan
0.120915,nan,nan,nan
0.121057,nan,nan,nan
0.121198,nan,nan,nan
0.12134,nan,nan,nan
0.121481,nan,nan,nan
0.121622,nan,nan,nan
0.121764,nan,nan,nan
0.121905,nan,nan,nan
0.122047,nan,nan,nan
0.122188,nan,nan,nan
0.12233,nan,nan,nan
0.122471,nan,nan,nan
0.122612,nan,nan,nan
0.122754,nan,nan,nan
0.122895,nan,nan,nan
0.123037,nan,nan,nan
0.123178,nan,nan,nan
0.123319,nan,nan,nan
0.123461,nan,nan,nan
0.123602,nan,nan,nan
0.123744,nan,nan,nan
0.123885,nan,nan,nan
0.124027,nan,nan,nan
0.124168,nan,nan,nan
0.124309,nan,nan,nan
0.124451,nan,nan,nan
0.124592,nan,nan,nan
0.124734,nan,nan,nan
0.124875,nan,nan,nan
0.125016,nan,nan,nan
0.125158,nan,nan,nan
0.125299,nan,nan,nan
0.125441,nan,nan,nan
0.125582,nan,nan,nan
0.125724,nan,nan,nan
0.125865,nan,nan,nan
0.126006,nan,nan,nan
0.126148,nan,nan,nan
0.126289,nan,nan,nan
0.126431,nan,nan,nan
0.126572,nan,nan,nan
0.126714,nan,nan,nan
0.126855,nan,nan,nan
0.126996,nan,nan,nan
0.127138,nan,nan,nan
0.127279,nan,nan,nan
0.127421,nan,nan,nan
0.127562,nan,nan,nan
0.127704,nan,nan,nan
0.127845,nan,nan,nan
0.127986,nan,nan,nan
0.128128,nan,nan,nan
0.128269,nan,nan,nan
0.128411,nan,nan,nan
0.128552,nan,nan,nan
0.128693,nan,nan,nan
0.128835,nan,nan,nan
0.128976,nan,nan,nan
0.129118,nan,nan,nan
0.129259,nan,nan,nan
0.129401,nan,nan,nan
0.129542,nan,nan,nan
0.129683,nan,nan,nan
0.129825,nan,nan,nan
0.129966,nan,nan,nan
0.130108,nan,nan,nan
0.130249,nan,nan,nan
0.130391,nan,nan,nan
0.130532,nan,nan,nan
0.130673,nan,nan,nan
0.130815,nan,nan,nan
0.130956,nan,nan,nan
0.131098,nan,nan,nan
0.131239,nan,nan,nan
0.13138,nan,nan,nan
0.131522,nan,nan,nan
0.131663,nan,nan,nan
0.131805,nan,nan,nan
0.131946,nan,nan,nan
0.132088,nan,nan,nan
0.132229,nan,nan,nan
0.13237,nan,nan,nan
0.132512,nan,nan,nan
0.132653,nan,nan,nan
0.132795,nan,nan,nan
0.132936,nan,nan,nan
0.133078,nan,nan,nan
0.133219,nan,nan,nan
0.13336,nan,nan,nan
0.133502,nan,nan,nan
0.133643,nan,nan,nan
0.133785,nan,nan,nan
0.133926,nan,nan,nan
0.134067,nan,nan,nan
0.134209,nan,nan,nan
0.13435,nan,nan,nan
0.134492,nan,nan,nan
0.134633,nan,nan,nan
0.134775,nan,nan,nan
0.134916,nan,nan,nan
0.135057,nan,nan,nan
0.135199,nan,nan,nan
0.13534,nan,nan,nan
0.135482,nan,nan,nan
0.135623,nan,nan,nan
0.135765,nan,nan,nan
0.135906,nan,nan,nan
0.136047,nan,nan,nan
0.136189,nan,nan,nan
0.13633,nan,nan,nan
0.136472,nan,nan,nan
0.136613,nan,nan,nan
0.136754,nan,nan,nan
0.136896,nan,nan,nan
0.137037,nan,nan,nan
0.137179,nan,nan,nan
0.13732,nan,nan,nan
0.137462,nan,nan,nan
0.137603,nan,nan,nan
0.137744,nan,nan,nan
0.137886,nan,nan,nan
0.138027,nan,nan,nan
0.138169,nan,nan,nan
0.13831,nan,nan,nan
0.138452,nan,nan,nan
0.138593,nan,nan,nan
0.138734,nan,nan,nan
0.138876,nan,nan,nan
0.139017,nan,nan,nan
0.139159,nan,nan,nan
0.1393,nan,nan,nan
0.139441,nan,nan,nan
0.139583,nan,nan,nan
0.139724,nan,nan,nan
0.139866,nan,nan,nan
0.140007,nan,nan,nan
0.140149,nan,nan,nan
0.14029,nan,nan,nan
0.140431,nan,nan,nan
0.140573,nan,nan,nan
0.140714,nan,nan,nan
0.140856,nan,nan,nan
0.140997,nan,nan,nan
0.141139,nan,nan,nan
0.14128,nan,nan,nan
0.141421,nan,nan,nan
0.141563,nan,nan,nan
0.141704,nan,nan,nan
0.141846,nan,nan,nan
0.141987,nan,nan,nan
0.142128,nan,nan,nan
0.14227,nan,nan,nan
0.142411,nan,nan,nan
0.142553,nan,nan,nan
0.142694,nan,nan,nan
0.142836,nan,nan,nan
0.142977,nan,nan,nan
0.143118,nan,nan,nan
0.14326,nan,nan,nan
0.143401,nan,nan,nan
0.143543,nan,nan,nan
0.143684,nan,nan,nan
0.143826,nan,nan,nan
0.143967,nan,nan,nan
0.144108,nan,nan,nan
0.14425,nan,nan,nan
0.144391,nan,nan,nan
0.144533,nan,nan,nan
0.144674,nan,nan,nan
0.144816,nan,nan,nan
0.144957,nan,nan,nan
0.145098,nan,nan,nan
0.14524,nan,nan,nan
0.145381,nan,nan,nan
0.145523,nan,nan,nan
0.145664,nan,nan,nan
0.145805,nan,nan,nan
0.145947,nan,nan,nan
0.146088,nan,nan,nan
0.14623,nan,nan,nan
0.146371,nan,nan,nan
0.146513,nan,nan,nan
0.146654,nan,nan,nan
0.146795,nan,nan,nan
0.146937,nan,nan,nan
0.147078,nan,nan,nan
0.14722,nan,nan,nan
0.147361,nan,nan,nan
0.147502,nan,nan,nan
0.147644,nan,nan,nan
0.147785,nan,nan,nan
0.147927,nan,nan,nan
0.148068,nan,nan,nan
0.14821,nan,nan,nan
0.148351,nan,nan,nan
0.148492,nan,nan,nan
0.148634,nan,nan,nan
0.148775,nan,nan,nan
0.148917,nan,nan,nan
0.149058,nan,nan,nan
0.1492,nan,nan,nan
0.149341,nan,nan,nan
0.149482,nan,nan,nan
0.149624,nan,nan,nan
0.149765,nan,nan,nan
0.149907,nan,nan,nan
0.150048,nan,nan,nan
0.150189,nan,nan,nan
0.150331,nan,nan,nan
0.150472,nan,nan,nan
0.150614,nan,nan,nan
0.150755,nan,nan,nan
0.150897,nan,nan,nan
0.151038,nan,nan,nan
0.151179,nan,nan,nan
0.151321,nan,nan,nan
0.151462,nan,nan,nan
0.151604,nan,nan,nan
0.151745,nan,nan,nan
0.151887,nan,nan,nan
0.152028,nan,nan,nan
0.152169,nan,nan,nan
0.152311,nan,nan,nan
0.152452,nan,nan,nan
0.152594,nan,nan,nan
0.152735,nan,nan,nan
0.152877,nan,nan,nan
0.153018,nan,nan,nan
0.153159,nan,nan,nan
0.153301,nan,nan,nan
0.153442,nan,nan,nan
0.153584,nan,nan,nan
0.153725,nan,nan,nan
0.153866,nan,nan,nan
0.154008,nan,nan,nan
0.154149,nan,nan,nan
0.154291,nan,nan,nan
0.154432,nan,nan,nan
0.154574,nan,nan,nan
0.154715,nan,nan,nan
0.154856,nan,nan,nan
0.154998,nan,nan,nan
0.155139,nan,nan,nan
0.155281,nan,nan,nan
0.155422,nan,nan,nan
0.155563,nan,nan,nan
0.155705,nan,nan,nan
0.155846,nan,nan,nan
0.155988,nan,nan,nan
0.156129,nan,nan,nan
0.156271,nan,nan,nan
0.156412,nan,nan,nan
0.156553,nan,nan,nan
0.156695,nan,nan,nan
0.156836,nan,nan,nan
0.156978,nan,nan,nan
0.157119,nan,nan,nan
0.157261,nan,nan,nan
0.157402,nan,nan,nan
0.157543,nan,nan,nan
0.157685,nan,nan,nan
0.157826,nan,nan,nan
0.157968,nan,nan,nan
0.158109,nan,nan,nan
0.15825,nan,nan,nan
0.158392,nan,nan,nan
0.158533,nan,nan,nan
0.158675,nan,nan,nan
0.158816,nan,nan,nan
0.158958,nan,nan,nan
0.159099,nan,nan,nan
0.159241,nan,nan,nan
0.159382,nan,nan,nan
0.159523,nan,nan,nan
0.159665,nan,nan,nan
0.159806,nan,nan,nan
0.159948,nan,nan,nan
0.160089,nan,nan,nan
0.16023,nan,nan,nan
0.160372,nan,nan,nan
0.160513,nan,nan,nan
0.160655,nan,nan,nan
0.160796,nan,nan,nan
0.160938,nan,nan,nan
0.161079,nan,nan,nan
0.16122,nan,nan,nan
0.161362,nan,nan,nan
0.161503,nan,nan,nan
0.161645,nan,nan,nan
0.161786,nan,nan,nan
0.161927,nan,nan,nan
0.162069,nan,nan,nan
0.16221,nan,nan,nan
0.162352,nan,nan,nan
0.162493,nan,nan,nan
0.162635,nan,nan,nan
0.162776,nan,nan,nan
0.162917,nan,nan,nan
0.163059,nan,nan,nan
0.1632,nan,nan,nan
0.163342,nan,nan,nan
0.163483,nan,nan,nan
0.163625,nan,nan,nan
0.163766,nan,nan,nan
0.163907,nan,nan,nan
0.164049,nan,nan,nan
0.16419,nan,nan,nan
0.164332,nan,nan,nan
0.164473,nan,nan,nan
0.164614,nan,nan,nan
0.164756,nan,nan,nan
0.164897,nan,nan,nan
0.165039,nan,nan,nan
0.16518,nan,nan,nan
0.165322,nan,nan,nan
0.165463,nan,nan,nan
0.165604,nan,nan,nan
0.165746,nan,nan,nan
0.165887,nan,nan,nan
0.166029,nan,nan,nan
0.16617,nan,nan,nan
0.166312,nan,nan,nan
0.166453,nan,nan,nan
0.166594,nan,nan,nan
0.166736,nan,nan,nan
0.166877,nan,nan,nan
0.167019,nan,nan,nan
0.16716,nan,nan,nan
0.167302,nan,nan,nan
0.167443,nan,nan,nan
0.167584,nan,nan,nan
0.167726,nan,nan,nan
0.167867,nan,nan,nan
0.168009,nan,nan,nan
0.16815,nan,nan,nan
0.168291,nan,nan,nan
0.168433,nan,nan,nan
0.168574,nan,nan,nan
0.168716,nan,nan,nan
0.168857,nan,nan,nan
0.168999,nan,nan,nan
0.16914,nan,nan,nan
0.169281,nan,nan,nan
0.169423,nan,nan,nan
0.169564,nan,nan,nan
0.169706,nan,nan,nan
0.169847,nan,nan,nan
0.169988,nan,nan,nan
0.17013,nan,nan,nan
0.170271,nan,nan,nan
0.170413,nan,nan,nan
0.170554,nan,nan,nan
0.170696,nan,nan,nan
0.170837,nan,nan,nan
0.170978,nan,nan,nan
0.17112,nan,nan,nan
0.171261,nan,nan,nan
0.171403,nan,nan,nan
0.171544,nan,nan,nan
0.171686,nan,nan,nan
0.171827,nan,nan,nan
0.171968,nan,nan,nan
0.17211,nan,nan,nan
0.172251,nan,nan,nan
0.172393,nan,nan,nan
0.172534,nan,nan,nan
0.172675,nan,nan,nan
0.172817,nan,nan,nan
0.172958,nan,nan,nan
0.1731,nan,nan,nan
0.173241,nan,nan,nan
0.173383,nan,nan,nan
0.173524,nan,nan,nan
0.173665,nan,nan,nan
0.173807,nan,nan,nan
0.173948,nan,nan,nan
0.17409,nan,nan,nan
0.174231,nan,nan,nan
0.174373,nan,nan,nan
0.174514,nan,nan,nan
0.174655,nan,nan,nan
0.174797,nan,nan,nan
0.174938,nan,nan,nan
0.17508,nan,nan,nan
0.175221,nan,nan,nan
0.175363,nan,nan,nan
0.175504,nan,nan,nan
0.175645,nan,nan,nan
0.175787,nan,nan,nan
0.175928,nan,nan,nan
0.17607,nan,nan,nan
0.176211,nan,nan,nan
0.176352,nan,nan,nan
0.176494,nan,nan,nan
0.176635,nan,nan,nan
0.176777,nan,nan,nan
0.176918,nan,nan,nan
0.17706,nan,nan,nan
0.177201,nan,nan,nan
0.177342,nan,nan,nan
0.177484,nan,nan,nan
0.177625,nan,nan,nan
0.177767,nan,nan,nan
0.177908,nan,nan,nan
0.17805,nan,nan,nan
0.178191,nan,nan,nan
0.178332,nan,nan,nan
0.178474,nan,nan,nan
0.178615,nan,nan,nan
0.178757,nan,nan,nan
0.178898,nan,nan,nan
0.179039,nan,nan,nan
0.179181,nan,nan,nan
0.179322,nan,nan,nan
0.179464,nan,nan,nan
0.179605,nan,nan,nan
0.179747,nan,nan,nan
0.179888,nan,nan,nan
0.180029,nan,nan,nan
0.180171,nan,nan,nan
0.180312,nan,nan,nan
0.180454,nan,nan,nan
0.180595,nan,nan,nan
0.180736,nan,nan,nan
0.180878,nan,nan,nan
0.181019,nan,nan,nan
0.181161,nan,nan,nan
0.181302,nan,nan,nan
0.181444,nan,nan,nan
0.181585,nan,nan,nan
0.181726,nan,nan,nan
0.181868,nan,nan,nan
0.182009,nan,nan,nan
0.182151,nan,nan,nan
0.182292,nan,nan,nan
0.182434,nan,nan,nan
0.182575,nan,nan,nan
0.182716,nan,nan,nan
0.182858,nan,nan,nan
0.182999,nan,nan,nan
0.183141,nan,nan,nan
0.183282,nan,nan,nan
0.183424,nan,nan,nan
0.183565,nan,nan,nan
0.183706,nan,nan,nan
0.183848,nan,nan,nan
0.183989,nan,nan,nan
0.184131,nan,nan,nan
0.184272,nan,nan,nan
0.184413,nan,nan,nan
0.184555,nan,nan,nan
0.184696,nan,nan,nan
0.184838,nan,nan,nan
0.184979,nan,nan,nan
0.185121,nan,nan,nan
0.185262,nan,nan,nan
0.185403,nan,nan,nan
0.185545,nan,nan,nan
0.185686,nan,nan,nan
0.185828,nan,nan,nan
0.185969,nan,nan,nan
0.186111,nan,nan,nan
0.186252,nan,nan,nan
0.186393,nan,nan,nan
0.186535,nan,nan,nan
0.186676,nan,nan,nan
0.186818,nan,nan,nan
0.186959,nan,nan,nan
0.1871,nan,nan,nan
0.187242,nan,nan,nan
0.187383,nan,nan,nan
0.187525,nan,nan,nan
0.187666,nan,nan,nan
0.187808,nan,nan,nan
0.187949,nan,nan,nan
0.18809,nan,nan,nan
0.188232,nan,nan,nan
0.188373,nan,nan,nan
0.188515,nan,nan,nan
0.188656,nan,nan,nan
0.188797,nan,nan,nan
0.188939,nan,nan,nan
0.18908,nan,nan,nan
0.189222,nan,nan,nan
0.189363,nan,nan,nan
0.189505,nan,nan,nan
0.189646,nan,nan,nan
0.189787,nan,nan,nan
0.189929,nan,nan,nan
0.19007,nan,nan,nan
0.190212,nan,nan,nan
0.190353,nan,nan,nan
0.190495,nan,nan,nan
0.190636,nan,nan,nan
0.190777,nan,nan,nan
0.190919,nan,nan,nan
0.19106,nan,nan,nan
0.191202,nan,nan,nan
0.191343,nan,nan,nan
0.191485,nan,nan,nan
0.191626,nan,nan,nan
0.191767,nan,nan,nan
0.191909,nan,nan,nan
0.19205,nan,nan,nan
0.192192,nan,nan,nan
0.192333,nan,nan,nan
0.192474,nan,nan,nan
0.192616,nan,nan,nan
0.192757,nan,nan,nan
0.192899,nan,nan,nan
0.19304,nan,nan,nan
0.193182,nan,nan,nan
0.193323,nan,nan,nan
0.193464,nan,nan,nan
0.193606,nan,nan,nan
0.193747,nan,nan,nan
0.193889,nan,nan,nan
0.19403,nan,nan,nan
0.194172,nan,nan,nan
0.194313,nan,nan,nan
0.194454,nan,nan,nan
0.194596,nan,nan,nan
0.194737,nan,nan,nan
0.194879,nan,nan,nan
0.19502,nan,nan,nan
0.195161,nan,nan,nan
0.195303,nan,nan,nan
0.195444,nan,nan,nan
0.195586,nan,nan,nan
0.195727,nan,nan,nan
0.195869,nan,nan,nan
0.19601,nan,nan,nan
0.196151,nan,nan,nan
0.196293,nan,nan,nan
0.196434,nan,nan,nan
0.196576,nan,nan,nan
0.196717,nan,nan,nan
0.196859,nan,nan,nan
0.197,nan,nan,nan
0.197141,nan,nan,nan
0.197283,nan,nan,nan
0.197424,nan,nan,nan
0.197566,nan,nan,nan
0.197707,nan,nan,nan
0.197849,nan,nan,nan
0.19799,nan,nan,nan
0.198131,nan,nan,nan
0.198273,nan,nan,nan
0.198414,nan,nan,nan
0.198556,nan,nan,nan
0.198697,nan,nan,nan
0.198838,nan,nan,nan
0.19898,nan,nan,nan
0.199121,nan,nan,nan
0.199263,nan,nan,nan
0.199404,nan,nan,nan
0.199546,nan,nan,nan
0.199687,nan,nan,nan
0.199828,nan,nan,nan
0.19997,nan,nan,nan
0.200111,nan,nan,nan
0.200253,nan,nan,nan
0.200394,nan,nan,nan
0.200536,nan,nan,nan
0.200677,nan,nan,nan
0.200818,nan,nan,nan
0.20096,nan,nan,nan
0.201101,nan,nan,nan
0.201243,nan,nan,nan
0.201384,nan,nan,nan
0.201525,nan,nan,nan
0.201667,nan,nan,nan
0.201808,nan,nan,nan
0.20195,nan,nan,nan
0.202091,nan,nan,nan
0.202233,nan,nan,nan
0.202374,nan,nan,nan
0.202515,nan,nan,nan
0.202657,nan,nan,nan
0.202798,nan,nan,nan
0.20294,nan,nan,nan
0.203081,nan,nan,nan
0.203222,nan,nan,nan
0.203364,nan,nan,nan
0.203505,nan,nan,nan
0.203647,nan,nan,nan
0.203788,nan,nan,nan
0.20393,nan,nan,nan
0.204071,nan,nan,nan
0.204212,nan,nan,nan
0.204354,nan,nan,nan
0.204495,nan,nan,nan
0.204637,nan,nan,nan
0.204778,nan,nan,nan
0.20492,nan,nan,nan
0.205061,nan,nan,nan
0.205202,nan,nan,nan
0.205344,nan,nan,nan
0.205485,nan,nan,nan
0.205627,nan,nan,nan
0.205768,nan,nan,nan
0.20591,nan,nan,nan
0.206051,nan,nan,nan
0.206192,nan,nan,nan
0.206334,nan,nan,nan
0.206475,nan,nan,nan
0.206617,nan,nan,nan
0.206758,nan,nan,nan
0.206899,nan,nan,nan
0.207041,nan,nan,nan
0.207182,nan,nan,nan
0.207324,nan,nan,nan
0.207465,nan,nan,nan
0.207607,nan,nan,nan
0.207748,nan,nan,nan
0.207889,nan,nan,nan
0.208031,nan,nan,nan
0.208172,nan,nan,nan
0.208314,nan,nan,nan
0.208455,nan,nan,nan
0.208597,nan,nan,nan
0.208738,nan,nan,nan
0.208879,nan,nan,nan
0.209021,nan,nan,nan
0.209162,nan,nan,nan
0.209304,nan,nan,nan
0.209445,nan,nan,nan
0.209586,nan,nan,nan
0.209728,nan,nan,nan
0.209869,nan,nan,nan
0.210011,nan,nan,nan
0.210152,nan,nan,nan
0.210294,nan,nan,nan
0.210435,nan,nan,nan
0.210576,nan,nan,nan
0.210718,nan,nan,nan
0.210859,nan,nan,nan
0.211001,nan,nan,nan
0.211142,nan,nan,nan
0.211283,nan,nan,nan
0.211425,nan,nan,nan
0.211566,nan,nan,nan
0.211708,nan,nan,nan
0.211849,nan,nan,nan
0.211991,nan,nan,nan
0.212132,nan,nan,nan
0.212273,nan,nan,nan
0.212415,nan,nan,nan
0.212556,nan,nan,nan
0.212698,nan,nan,nan
0.212839,nan,nan,nan
0.212981,nan,nan,nan
0.213122,nan,nan,nan
0.213263,nan,nan,nan
0.213405,nan,nan,nan
0.213546,nan,nan,nan
0.213688,nan,nan,nan
0.213829,nan,nan,nan
0.213971,nan,nan,nan
0.214112,nan,nan,nan
0.214253,nan,nan,nan
0.214395,nan,nan,nan
0.214536,nan,nan,nan
0.214678,nan,nan,nan
0.214819,nan,nan,nan
0.214961,nan,nan,nan
0.215102,nan,nan,nan
0.215243,nan,nan,nan
0.215385,nan,nan,nan
0.215526,nan,nan,nan
0.215668,nan,nan,nan
0.215809,nan,nan,nan
0.21595,nan,nan,nan
0.216092,nan,nan,nan
0.216233,nan,nan,nan
0.216375,nan,nan,nan
0.216516,nan,nan,nan
0.216658,nan,nan,nan
0.216799,nan,nan,nan
0.21694,nan,nan,nan
0.217082,nan,nan,nan
0.217223,nan,nan,nan
0.217365,nan,nan,nan
0.217506,nan,nan,nan
0.217647,nan,nan,nan
0.217789,nan,nan,nan
0.21793,nan,nan,nan
0.218072,nan,nan,nan
0.218213,nan,nan,nan
0.218355,nan,nan,nan
0.218496,nan,nan,nan
0.218637,nan,nan,nan
0.218779,nan,nan,nan
0.21892,nan,nan,nan
0.219062,nan,nan,nan
0.219203,nan,nan,nan
0.219345,nan,nan,nan
0.219486,nan,nan,nan
0.219627,nan,nan,nan
0.219769,nan,nan,nan
0.21991,nan,nan,nan
0.220052,nan,nan,nan
0.220193,nan,nan,nan
0.220334,nan,nan,nan
0.220476,nan,nan,nan
0.220617,nan,nan,nan
0.220759,nan,nan,nan
0.2209,nan,nan,nan
0.221042,nan,nan,nan
0.221183,nan,nan,nan
0.221324,nan,nan,nan
0.221466,nan,nan,nan
0.221607,nan,nan,nan
0.221749,nan,nan,nan
0.22189,nan,nan,nan
0.222032,nan,nan,nan
0.222173,nan,nan,nan
0.222314,nan,nan,nan
0.222456,nan,nan,nan
0.222597,nan,nan,nan
0.222739,nan,nan,nan
0.22288,nan,nan,nan
0.223022,nan,nan,nan
0.223163,nan,nan,nan
0.223304,nan,nan,nan
0.223446,nan,nan,nan
0.223587,nan,nan,nan
0.223729,nan,nan,nan
0.22387,nan,nan,nan
0.224011,nan,nan,nan
0.224153,nan,nan,nan
0.224294,nan,nan,nan
0.224436,nan,nan,nan
0.224577,nan,nan,nan
0.224719,nan,nan,nan
0.22486,nan,nan,nan
0.225001,nan,nan,nan
0.225143,nan,nan,nan
0.225284,nan,nan,nan
0.225426,nan,nan,nan
0.225567,nan,nan,nan
0.225708,nan,nan,nan
0.22585,nan,nan,nan
0.225991,nan,nan,nan
0.226133,nan,nan,nan
0.226274,nan,nan,nan
0.226416,nan,nan,nan
0.226557,nan,nan,nan
0.226698,nan,nan,nan
0.22684,nan,nan,nan
0.226981,nan,nan,nan
0.227123,nan,nan,nan
0.227264,nan,nan,nan
0.227406,nan,nan,nan
0.227547,nan,nan,nan
0.227688,nan,nan,nan
0.22783,nan,nan,nan
0.227971,nan,nan,nan
0.228113,nan,nan,nan
0.228254,nan,nan,nan
0.228395,nan,nan,nan
0.228537,nan,nan,nan
0.228678,nan,nan,nan
0.22882,nan,nan,nan
0.228961,nan,nan,nan
0.229103,nan,nan,nan
0.229244,nan,nan,nan
0.229385,nan,nan,nan
0.229527,nan,nan,nan
0.229668,nan,nan,nan
0.22981,nan,nan,nan
0.229951,nan,nan,nan
0.230093,nan,nan,nan
0.230234,nan,nan,nan
0.230375,nan,nan,nan
0.230517,nan,nan,nan
0.230658,nan,nan,nan
0.2308,nan,nan,nan
0.230941,nan,nan,nan
0.231083,nan,nan,nan
0.231224,nan,nan,nan
0.231365,nan,nan,nan
0.231507,nan,nan,nan
0.231648,nan,nan,nan
0.23179,nan,nan,nan
0.231931,nan,nan,nan
0.232073,nan,nan,nan
0.232214,nan,nan,nan
0.232355,nan,nan,nan
0.232497,nan,nan,nan
0.232638,nan,nan,nan
0.23278,nan,nan,nan
0.232921,nan,nan,nan
0.233062,nan,nan,nan
0.233204,nan,nan,nan
0.233345,nan,nan,nan
0.233487,nan,nan,nan
0.233628,nan,nan,nan
0.23377,nan,nan,nan
0.233911,nan,nan,nan
0.234052,nan,nan,nan
0.234194,nan,nan,nan
0.234335,nan,nan,nan
0.234477,nan,nan,nan
0.234618,nan,nan,nan
0.234759,nan,nan,nan
0.234901,nan,nan,nan
0.235042,nan,nan,nan
0.235184,nan,nan,nan
0.235325,nan,nan,nan
0.235467,nan,nan,nan
0.235608,nan,nan,nan
0.235749,nan,nan,nan
0.235891,nan,nan,nan
0.236032,nan,nan,nan
0.236174,nan,nan,nan
0.236315,nan,nan,nan
0.236457,nan,nan,nan
0.236598,nan,nan,nan
0.236739,nan,nan,nan
0.236881,nan,nan,nan
0.237022,nan,nan,nan
0.237164,nan,nan,nan
0.237305,nan,nan,nan
0.237447,nan,nan,nan
0.237588,nan,nan,nan
0.237729,nan,nan,nan
0.237871,nan,nan,nan
0.238012,nan,nan,nan
0.238154,nan,nan,nan
0.238295,nan,nan,nan
0.238436,nan,nan,nan
0.238578,nan,nan,nan
0.238719,nan,nan,nan
0.238861,nan,nan,nan
0.239002,nan,nan,nan
0.239144,nan,nan,nan
0.239285,nan,nan,nan
0.239426,nan,nan,nan
0.239568,nan,nan,nan
0.239709,nan,nan,nan
0.239851,nan,nan,nan
0.239992,nan,nan,nan
0.240134,nan,nan,nan
0.240275,nan,nan,nan
0.240416,nan,nan,nan
0.240558,nan,nan,nan
0.240699,nan,nan,nan
0.240841,nan,nan,nan
0.240982,nan,nan,nan
0.241123,nan,nan,nan
0.241265,nan,nan,nan
0.241406,nan,nan,nan
0.241548,nan,nan,nan
0.241689,nan,nan,nan
0.241831,nan,nan,nan
0.241972,nan,nan,nan
0.242113,nan,nan,nan
0.242255,nan,nan,nan
0.242396,nan,nan,nan
0.242538,nan,nan,nan
0.242679,nan,nan,nan
0.24282,nan,nan,nan
0.242962,nan,nan,nan
0.243103,nan,nan,nan
0.243245,nan,nan,nan
0.243386,nan,nan,nan
0.243528,nan,nan,nan
0.243669,nan,nan,nan
0.24381,nan,nan,nan
0.243952,nan,nan,nan
0.244093,nan,nan,nan
0.244235,nan,nan,nan
0.244376,nan,nan,nan
0.244518,nan,nan,nan
0.244659,nan,nan,nan
0.2448,nan,nan,nan
0.244942,nan,nan,nan
0.245083,nan,nan,nan
0.245225,nan,nan,nan
0.245366,nan,nan,nan
0.245508,nan,nan,nan
0.245649,nan,nan,nan
0.24579,nan,nan,nan
0.245932,nan,nan,nan
0.246073,nan,nan,nan
0.246215,nan,nan,nan
0.246356,nan,nan,nan
0.246497,nan,nan,nan
0.246639,nan,nan,nan
0.24678,nan,nan,nan
0.246922,nan,nan,nan
0.247063,nan,nan,nan
0.247205,nan,nan,nan
0.247346,nan,nan,nan
0.247487,nan,nan,nan
0.247629,nan,nan,nan
0.24777,nan,nan,nan
0.247912,nan,nan,nan
0.248053,nan,nan,nan
0.248195,nan,nan,nan
0.248336,nan,nan,nan
0.248477,nan,nan,nan
0.248619,nan,nan,nan
0.24876,nan,nan,nan
0.248902,nan,nan,nan
0.249043,nan,nan,nan
0.249184,nan,nan,nan
0.249326,nan,nan,nan
0.249467,nan,nan,nan
0.249609,nan,nan,nan
0.24975,nan,nan,nan
0.249892,nan,nan,nan
0.250033,nan,nan,nan
0.250174,nan,nan,nan
0.250316,nan,nan,nan
0.250457,nan,nan,nan
0.250599,nan,nan,nan
0.25074,nan,nan,nan
0.250881,nan,nan,nan
0.251023,nan,nan,nan
0.251164,nan,nan,nan
0.251306,nan,nan,nan
0.251447,nan,nan,nan
0.251589,nan,nan,nan
0.25173,nan,nan,nan
0.251871,nan,nan,nan
0.252013,nan,nan,nan
0.252154,nan,nan,nan
0.252296,nan,nan,nan
0.252437,nan,nan,nan
0.252579,nan,nan,nan
0.25272,nan,nan,nan
0.252861,nan,nan,nan
0.253003,nan,nan,nan
0.253144,nan,nan,nan
0.253286,nan,nan,nan
0.253427,nan,nan,nan
0.253569,nan,nan,nan
0.25371,nan,nan,nan
0.253851,nan,nan,nan
0.253993,nan,nan,nan
0.254134,nan,nan,nan
0.254276,nan,nan,nan
0.254417,nan,nan,nan
0.254558,nan,nan,nan
0.2547,nan,nan,nan
0.254841,nan,nan,nan
0.254983,nan,nan,nan
0.255124,nan,nan,nan
0.255266,nan,nan,nan
0.255407,nan,nan,nan
0.255548,nan,nan,nan
0.25569,nan,nan,nan
0.255831,nan,nan,nan
0.255973,nan,nan,nan
0.256114,nan,nan,nan
0.256256,nan,nan,nan
0.256397,nan,nan,nan
0.256538,nan,nan,nan
0.25668,nan,nan,nan
0.256821,nan,nan,nan
0.256963,nan,nan,nan
0.257104,nan,nan,nan
0.257245,nan,nan,nan
0.257387,nan,nan,nan
0.257528,nan,nan,nan
0.25767,nan,nan,nan
0.257811,nan,nan,nan
0.257953,nan,nan,nan
0.258094,nan,nan,nan
0.258235,nan,nan,nan
0.258377,nan,nan,nan
0.258518,nan,nan,nan
0.25866,nan,nan,nan
0.258801,nan,nan,nan
0.258943,nan,nan,nan
0.259084,nan,nan,nan
0.259225,nan,nan,nan
0.259367,nan,nan,nan
0.259508,nan,nan,nan
0.25965,nan,nan,nan
0.259791,nan,nan,nan
0.259932,nan,nan,nan
0.260074,nan,nan,nan
0.260215,nan,nan,nan
0.260357,nan,nan,nan
0.260498,nan,nan,nan
0.26064,nan,nan,nan
0.260781,nan,nan,nan
0.260922,nan,nan,nan
0.261064,nan,nan,nan
0.261205,nan,nan,nan
0.261347,nan,nan,nan
0.261488,nan,nan,nan
0.26163,nan,nan,nan
0.261771,nan,nan,nan
0.261912,nan,nan,nan
0.262054,nan,nan,nan
0.262195,nan,nan,nan
0.262337,nan,nan,nan
0.262478,nan,nan,nan
0.262619,nan,nan,nan
0.262761,nan,nan,nan
0.262902,nan,nan,nan
0.263044,nan,nan,nan
0.263185,nan,nan,nan
0.263327,nan,nan,nan
0.263468,nan,nan,nan
0.263609,nan,nan,nan
0.263751,nan,nan,nan
0.263892,nan,nan,nan
0.264034,nan,nan,nan
0.264175,nan,nan,nan
0.264317,nan,nan,nan
0.264458,nan,nan,nan
0.264599,nan,nan,nan
0.264741,nan,nan,nan
0.264882,nan,nan,nan
0.265024,nan,nan,nan
0.265165,nan,nan,nan
0.265306,nan,nan,nan
0.265448,nan,nan,nan
0.265589,nan,nan,nan
0.265731,nan,nan,nan
0.265872,nan,nan,nan
0.266014,nan,nan,nan
0.266155,nan,nan,nan
0.266296,nan,nan,nan
0.266438,nan,nan,nan
0.266579,nan,nan,nan
0.266721,nan,nan,nan
0.266862,nan,nan,nan
0.267004,nan,nan,nan
0.267145,nan,nan,nan
0.267286,nan,nan,nan
0.267428,nan,nan,nan
0.267569,nan,nan,nan
0.267711,nan,nan,nan
0.267852,nan,nan,nan
0.267993,nan,nan,nan
0.268135,nan,nan,nan
0.268276,nan,nan,nan
0.268418,nan,nan,nan
0.268559,nan,nan,nan
0.268701,nan,nan,nan
0.268842,nan,nan,nan
0.268983,nan,nan,nan
0.269125,nan,nan,nan
0.269266,nan,nan,nan
0.269408,nan,nan,nan
0.269549,nan,nan,nan
0.269691,nan,nan,nan
0.269832,nan,nan,nan
0.269973,nan,nan,nan
0.270115,nan,nan,nan
0.270256,nan,nan,nan
0.270398,nan,nan,nan
0.270539,nan,nan,nan
0.270681,nan,nan,nan
0.270822,nan,nan,nan
0.270963,nan,nan,nan
0.271105,nan,nan,nan
0.271246,nan,nan,nan
0.271388,nan,nan,nan
0.271529,nan,nan,nan
0.27167,nan,nan,nan
0.271812,nan,nan,nan
0.271953,nan,nan,nan
0.272095,nan,nan,nan
0.272236,nan,nan,nan
0.272378,nan,nan,nan
0.272519,nan,nan,nan
0.27266,nan,nan,nan
0.272802,nan,nan,nan
0.272943,nan,nan,nan
0.273085,nan,nan,nan
0.273226,nan,nan,nan
0.273367,nan,nan,nan
0.273509,nan,nan,nan
0.27365,nan,nan,nan
0.273792,nan,nan,nan
0.273933,nan,nan,nan
0.274075,nan,nan,nan
0.274216,nan,nan,nan
0.274357,nan,nan,nan
0.274499,nan,nan,nan
0.27464,nan,nan,nan
0.274782,nan,nan,nan
0.274923,nan,nan,nan
0.275065,nan,nan,nan
0.275206,nan,nan,nan
0.275347,nan,nan,nan
0.275489,nan,nan,nan
0.27563,nan,nan,nan
0.275772,nan,nan,nan
0.275913,nan,nan,nan
0.276055,nan,nan,nan
0.276196,nan,nan,nan
0.276337,nan,nan,nan
0.276479,nan,nan,nan
0.27662,nan,nan,nan
0.276762,nan,nan,nan
0.276903,nan,nan,nan
0.277045,nan,nan,nan
0.277186,nan,nan,nan
0.277327,nan,nan,nan
0.277469,nan,nan,nan
0.27761,nan,nan,nan
0.277752,nan,nan,nan
0.277893,nan,nan,nan
0.278034,nan,nan,nan
0.278176,nan,nan,nan
0.278317,nan,nan,nan
0.278459,nan,nan,nan
0.2786,nan,nan,nan
0.278742,nan,nan,nan
0.278883,nan,nan,nan
0.279024,nan,nan,nan
0.279166,nan,nan,nan
0.279307,nan,nan,nan
0.279449,nan,nan,nan
0.27959,nan,nan,nan
0.279731,nan,nan,nan
0.279873,nan,nan,nan
0.280014,nan,nan,nan
0.280156,nan,nan,nan
0.280297,nan,nan,nan
0.280439,nan,nan,nan
0.28058,nan,nan,nan
0.280721,nan,nan,nan
0.280863,nan,nan,nan
0.281004,nan,nan,nan
0.281146,nan,nan,nan
0.281287,nan,nan,nan
0.281428,nan,nan,nan
0.28157,nan,nan,nan
0.281711,nan,nan,nan
0.281853,nan,nan,nan
0.281994,nan,nan,nan
0.282136,nan,nan,nan
0.282277,nan,nan,nan
0.282418,nan,nan,nan
0.28256,nan,nan,nan
0.282701,nan,nan,nan
0.282843,nan,nan,nan
0.282984,nan,nan,nan
0.283126,nan,nan,nan
0.283267,nan,nan,nan
0.283408,nan,nan,nan
0.28355,nan,nan,nan
0.283691,nan,nan,nan
0.283833,nan,nan,nan
0.283974,nan,nan,nan
0.284116,nan,nan,nan
0.284257,nan,nan,nan
0.284398,nan,nan,nan
0.28454,nan,nan,nan
0.284681,nan,nan,nan
0.284823,nan,nan,nan
0.284964,nan,nan,nan
0.285105,nan,nan,nan
0.285247,nan,nan,nan
0.285388,nan,nan,nan
0.28553,nan,nan,nan
0.285671,nan,nan,nan
0.285813,nan,nan,nan
0.285954,nan,nan,nan
0.286095,nan,nan,nan
0.286237,nan,nan,nan
0.286378,nan,nan,nan
0.28652,nan,nan,nan
0.286661,nan,nan,nan
0.286803,nan,nan,nan
0.286944,nan,nan,nan
0.287085,nan,nan,nan
0.287227,nan,nan,nan
0.287368,nan,nan,nan
0.28751,nan,nan,nan
0.287651,nan,nan,nan
0.287793,nan,nan,nan
0.287934,nan,nan,nan
0.288075,nan,nan,nan
0.288217,nan,nan,nan
0.288358,nan,nan,nan
0.2885,nan,nan,nan
0.288641,nan,nan,nan
0.288782,nan,nan,nan
0.288924,nan,nan,nan
0.289065,nan,nan,nan
0.289207,nan,nan,nan
0.289348,nan,nan,nan
0.28949,nan,nan,nan
0.289631,nan,nan,nan
0.289772,nan,nan,nan
0.289914,nan,nan,nan
0.290055,nan,nan,nan
0.290197,nan,nan,nan
0.290338,nan,nan,nan
0.290479,nan,nan,nan
0.290621,nan,nan,nan
0.290762,nan,nan,nan
0.290904,nan,nan,nan
0.291045,nan,nan,nan
0.291187,nan,nan,nan
0.291328,nan,nan,nan
0.291469,nan,nan,nan
0.291611,nan,nan,nan
0.291752,nan,nan,nan
0.291894,nan,nan,nan
0.292035,nan,nan,nan
0.292177,nan,nan,nan
0.292318,nan,nan,nan
0.292459,nan,nan,nan
0.292601,nan,nan,nan
0.292742,nan,nan,nan
0.292884,nan,nan,nan
0.293025,nan,nan,nan
0.293167,nan,nan,nan
0.293308,nan,nan,nan
0.293449,nan,nan,nan
0.293591,nan,nan,nan
0.293732,nan,nan,nan
0.293874,nan,nan,nan
0.294015,nan,nan,nan
0.294156,nan,nan,nan
0.294298,nan,nan,nan
0.294439,nan,nan,nan
0.294581,nan,nan,nan
0.294722,nan,nan,nan
0.294864,nan,nan,nan
0.295005,nan,nan,nan
0.295146,nan,nan,nan
0.295288,nan,nan,nan
0.295429,nan,nan,nan
0.295571,nan,nan,nan
0.295712,nan,nan,nan
0.295853,nan,nan,nan
0.295995,nan,nan,nan
0.296136,nan,nan,nan
0.296278,nan,nan,nan
0.296419,nan,nan,nan
0.296561,nan,nan,nan
0.296702,nan,nan,nan
0.296843,nan,nan,nan
0.296985,nan,nan,nan
0.297126,nan,nan,nan
0.297268,nan,nan,nan
0.297409,nan,nan,nan
0.297551,nan,nan,nan
0.297692,nan,nan,nan
0.297833,nan,nan,nan
0.297975,nan,nan,nan
0.298116,nan,nan,nan
0.298258,nan,nan,nan
0.298399,nan,nan,nan
0.29854,nan,nan,nan
0.298682,nan,nan,nan
0.298823,nan,nan,nan
0.298965,nan,nan,nan
0.299106,nan,nan,nan
0.299248,nan,nan,nan
0.299389,nan,nan,nan
0.29953,nan,nan,nan
0.299672,nan,nan,nan
0.299813,nan,nan,nan
0.299955,nan,nan,nan
0.300096,nan,nan,nan
0.300238,nan,nan,nan
0.300379,nan,nan,nan
0.30052,nan,nan,nan
0.300662,nan,nan,nan
0.300803,nan,nan,nan
0.300945,nan,nan,nan
0.301086,nan,nan,nan
0.301228,nan,nan,nan
0.301369,nan,nan,nan
0.30151,nan,nan,nan
0.301652,nan,nan,nan
0.301793,nan,nan,nan
0.301935,nan,nan,nan
0.302076,nan,nan,nan
0.302217,nan,nan,nan
0.302359,nan,nan,nan
0.3025,nan,nan,nan
0.302642,nan,nan,nan
0.302783,nan,nan,nan
0.302925,nan,nan,nan
0.303066,nan,nan,nan
0.303207,nan,nan,nan
0.303349,nan,nan,nan
0.30349,nan,nan,nan
0.303632,nan,nan,nan
0.303773,nan,nan,nan
0.303915,nan,nan,nan
0.304056,nan,nan,nan
0.304197,nan,nan,nan
0.304339,nan,nan,nan
0.30448,nan,nan,nan
0.304622,nan,nan,nan
0.304763,nan,nan,nan
0.304904,nan,nan,nan
0.305046,nan,nan,nan
0.305187,nan,nan,nan
0.305329,nan,nan,nan
0.30547,nan,nan,nan
0.305612,nan,nan,nan
0.305753,nan,nan,nan
0.305894,nan,nan,nan
0.306036,nan,nan,nan
0.306177,nan,nan,nan
0.306319,nan,nan,nan
0.30646,nan,nan,nan
0.306601,nan,nan,nan
0.306743,nan,nan,nan
0.306884,nan,nan,nan
0.307026,nan,nan,nan
0.307167,nan,nan,nan
0.307309,nan,nan,nan
0.30745,nan,nan,nan
0.307591,nan,nan,nan
0.307733,nan,nan,nan
0.307874,nan,nan,nan
0.308016,nan,nan,nan
0.308157,nan,nan,nan
0.308299,nan,nan,nan
0.30844,nan,nan,nan
0.308581,nan,nan,nan
0.308723,nan,nan,nan
0.308864,nan,nan,nan
0.309006,nan,nan,nan
0.309147,nan,nan,nan
0.309289,nan,nan,nan
0.30943,nan,nan,nan
0.309571,nan,nan,nan
0.309713,nan,nan,nan
0.309854,nan,nan,nan
0.309996,nan,nan,nan
0.310137,nan,nan,nan
0.310279,nan,nan,nan
0.31042,nan,nan,nan
0.310561,nan,nan,nan
0.310703,nan,nan,nan
0.310844,nan,nan,nan
0.310986,nan,nan,nan
0.311127,nan,nan,nan
0.311268,nan,nan,nan
0.31141,nan,nan,nan
0.311551,nan,nan,nan
0.311693,nan,nan,nan
0.311834,nan,nan,nan
0.311976,nan,nan,nan
0.312117,nan,nan,nan
0.312258,nan,nan,nan
0.3124,nan,nan,nan
0.312541,nan,nan,nan
0.312683,nan,nan,nan
0.312824,nan,nan,nan
0.312965,nan,nan,nan
0.313107,nan,nan,nan
0.313248,nan,nan,nan
0.31339,nan,nan,nan
0.313531,nan,nan,nan
0.313673,nan,nan,nan
0.313814,nan,nan,nan
0.313955,nan,nan,nan
0.314097,nan,nan,nan
0.314238,nan,nan,nan
0.31438,nan,nan,nan
0.314521,nan,nan,nan
0.314663,nan,nan,nan
0.314804,nan,nan,nan
0.314945,nan,nan,nan
0.315087,nan,nan,nan
0.315228,nan,nan,nan
0.31537,nan,nan,nan
0.315511,nan,nan,nan
0.315653,nan,nan,nan
0.315794,nan,nan,nan
0.315935,nan,nan,nan
0.316077,nan,nan,nan
0.316218,nan,nan,nan
0.31636,nan,nan,nan
0.316501,nan,nan,nan
0.316642,nan,nan,nan
0.316784,nan,nan,nan
0.316925,nan,nan,nan
0.317067,nan,nan,nan
0.317208,nan,nan,nan
0.31735,nan,nan,nan
0.317491,nan,nan,nan
0.317632,nan,nan,nan
0.317774,nan,nan,nan
0.317915,nan,nan,nan
0.318057,nan,nan,nan
0.318198,nan,nan,nan
0.31834,nan,nan,nan
0.318481,nan,nan,nan
0.318622,nan,nan,nan
0.318764,nan,nan,nan
0.318905,nan,nan,nan
0.319047,nan,nan,nan
0.319188,nan,nan,nan
0.319329,nan,nan,nan
0.319471,nan,nan,nan
0.319612,nan,nan,nan
0.319754,nan,nan,nan
0.319895,nan,nan,nan
0.320037,nan,nan,nan
0.320178,nan,nan,nan
0.320319,nan,nan,nan
0.320461,nan,nan,nan
0.320602,nan,nan,nan
0.320744,nan,nan,nan
0.320885,nan,nan,nan
0.321026,nan,nan,nan
0.321168,nan,nan,nan
0.321309,nan,nan,nan
0.321451,nan,nan,nan
0.321592,nan,nan,nan
0.321734,nan,nan,nan
0.321875,nan,nan,nan
0.322016,nan,nan,nan
0.322158,nan,nan,nan
0.322299,nan,nan,nan
0.322441,nan,nan,nan
0.322582,nan,nan,nan
0.322724,nan,nan,nan
0.322865,nan,nan,nan
0.323006,nan,nan,nan
0.323148,nan,nan,nan
0.323289,nan,nan,nan
0.323431,nan,nan,nan
0.323572,nan,nan,nan
0.323714,nan,nan,nan
0.323855,nan,nan,nan
0.323996,nan,nan,nan
0.324138,nan,nan,nan
0.324279,nan,nan,nan
0.324421,nan,nan,nan
0.324562,nan,nan,nan
0.324703,nan,nan,nan
0.324845,nan,nan,nan
0.324986,nan,nan,nan
0.325128,nan,nan,nan
0.325269,nan,nan,nan
0.325411,nan,nan,nan
0.325552,nan,nan,nan
0.325693,nan,nan,nan
0.325835,nan,nan,nan
0.325976,nan,nan,nan
0.326118,nan,nan,nan
0.326259,nan,nan,nan
0.326401,nan,nan,nan
0.326542,nan,nan,nan
0.326683,nan,nan,nan
0.326825,nan,nan,nan
0.326966,nan,nan,nan
0.327108,nan,nan,nan
0.327249,nan,nan,nan
0.32739,nan,nan,nan
0.327532,nan,nan,nan
0.327673,nan,nan,nan
0.327815,nan,nan,nan
0.327956,nan,nan,nan
0.328098,nan,nan,nan
0.328239,nan,nan,nan
0.32838,nan,nan,nan
0.328522,nan,nan,nan
0.328663,nan,nan,nan
0.328805,nan,nan,nan
0.328946,nan,nan,nan
0.329088,nan,nan,nan
0.329229,nan,nan,nan
0.32937,nan,nan,nan
0.329512,nan,nan,nan
0.329653,nan,nan,nan
0.329795,nan,nan,nan
0.329936,nan,nan,nan
0.330077,nan,nan,nan
0.330219,nan,nan,nan
0.33036,nan,nan,nan
0.330502,nan,nan,nan
0.330643,nan,nan,nan
0.330785,nan,nan,nan
0.330926,nan,nan,nan
0.331067,nan,nan,nan
0.331209,nan,nan,nan
0.33135,nan,nan,nan
0.331492,nan,nan,nan
0.331633,nan,nan,nan
0.331775,nan,nan,nan
0.331916,nan,nan,nan
0.332057,nan,nan,nan
0.332199,nan,nan,nan
0.33234,nan,nan,nan
0.332482,nan,nan,nan
0.332623,nan,nan,nan
0.332764,nan,nan,nan
0.332906,nan,nan,nan
0.333047,nan,nan,nan
0.333189,nan,nan,nan
0.33333,nan,nan,nan
0.333472,nan,nan,nan
0.333613,nan,nan,nan
0.333754,nan,nan,nan
0.333896,nan,nan,nan
0.334037,nan,nan,nan
0.334179,nan,nan,nan
0.33432,nan,nan,nan
0.334462,nan,nan,nan
0.334603,nan,nan,nan
0.334744,nan,nan,nan
0.334886,nan,nan,nan
0.335027,nan,nan,nan
0.335169,nan,nan,nan
0.33531,nan,nan,nan
0.335451,nan,nan,nan
0.335593,nan,nan,nan
0.335734,nan,nan,nan
0.335876,nan,nan,nan
0.336017,nan,nan,nan
0.336159,nan,nan,nan
0.3363,nan,nan,nan
0.336441,nan,nan,nan
0.336583,nan,nan,nan
0.336724,nan,nan,nan
0.336866,nan,nan,nan
0.337007,nan,nan,nan
0.337149,nan,nan,nan
0.33729,nan,nan,nan
0.337431,nan,nan,nan
0.337573,nan,nan,nan
0.337714,nan,nan,nan
0.337856,nan,nan,nan
0.337997,nan,nan,nan
0.338138,nan,nan,nan
0.33828,nan,nan,nan
0.338421,nan,nan,nan
0.338563,nan,nan,nan
0.338704,nan,nan,nan
0.338846,nan,nan,nan
0.338987,nan,nan,nan
0.339128,nan,nan,nan
0.33927,nan,nan,nan
0.339411,nan,nan,nan
0.339553,nan,nan,nan
0.339694,nan,nan,nan
0.339836,nan,nan,nan
0.339977,nan,nan,nan
0.340118,nan,nan,nan
0.34026,nan,nan,nan
0.340401,nan,nan,nan
0.340543,nan,nan,nan
0.340684,nan,nan,nan
0.340825,nan,nan,nan
0.340967,nan,nan,nan
0.341108,nan,nan,nan
0.34125,nan,nan,nan
0.341391,nan,nan,nan
0.341533,nan,nan,nan
0.341674,nan,nan,nan
0.341815,nan,nan,nan
0.341957,nan,nan,nan
0.342098,nan,nan,nan
0.34224,nan,nan,nan
0.342381,nan,nan,nan
0.342523,nan,nan,nan
0.342664,nan,nan,nan
0.342805,nan,nan,nan
0.342947,nan,nan,nan
0.343088,nan,nan,nan
0.34323,nan,nan,nan
0.343371,nan,nan,nan
0.343512,nan,nan,nan
0.343654,nan,nan,nan
0.343795,nan,nan,nan
0.343937,nan,nan,nan
0.344078,nan,nan,nan
0.34422,nan,nan,nan
0.344361,nan,nan,nan
0.344502,nan,nan,nan
0.344644,nan,nan,nan
0.344785,nan,nan,nan
0.344927,nan,nan,nan
0.345068,nan,nan,nan
0.34521,nan,nan,nan
0.345351,nan,nan,nan
0.345492,nan,nan,nan
0.345634,nan,nan,nan
0.345775,nan,nan,nan
0.345917,nan,nan,nan
0.346058,nan,nan,nan
0.346199,nan,nan,nan
0.346341,nan,nan,nan
0.346482,nan,nan,nan
0.346624,nan,nan,nan
0.346765,nan,nan,nan
0.346907,nan,nan,nan
0.347048,nan,nan,nan
0.347189,nan,nan,nan
0.347331,nan,nan,nan
0.347472,nan,nan,nan
0.347614,nan,nan,nan
0.347755,nan,nan,nan
0.347897,nan,nan,nan
0.348038,nan,nan,nan
0.348179,nan,nan,nan
0.348321,nan,nan,nan
0.348462,nan,nan,nan
0.348604,nan,nan,nan
0.348745,nan,nan,nan
0.348887,nan,nan,nan
0.349028,nan,nan,nan
0.349169,nan,nan,nan
0.349311,nan,nan,nan
0.349452,nan,nan,nan
0.349594,nan,nan,nan
0.349735,nan,nan,nan
0.349876,nan,nan,nan
0.350018,nan,nan,nan
0.350159,nan,nan,nan
0.350301,nan,nan,nan
0.350442,nan,nan,nan
0.350584,nan,nan,nan
0.350725,nan,nan,nan
0.350866,nan,nan,nan
0.351008,nan,nan,nan
0.351149,nan,nan,nan
0.351291,nan,nan,nan
0.351432,nan,nan,nan
0.351573,nan,nan,nan
0.351715,nan,nan,nan
0.351856,nan,nan,nan
0.351998,nan,nan,nan
0.352139,nan,nan,nan
0.352281,nan,nan,nan
0.352422,nan,nan,nan
0.352563,nan,nan,nan
0.352705,nan,nan,nan
0.352846,nan,nan,nan
0.352988,nan,nan,nan
0.353129,nan,nan,nan
0.353271,nan,nan,nan
0.353412,nan,nan,nan
0.353553,nan,nan,nan
0.353695,nan,nan,nan
0.353836,nan,nan,nan
0.353978,nan,nan,nan
0.354119,nan,nan,nan
0.354261,nan,nan,nan
0.354402,nan,nan,nan
0.354543,nan,nan,nan
0.354685,nan,nan,nan
0.354826,nan,nan,nan
0.354968,nan,nan,nan
0.355109,nan,nan,nan
0.355251,nan,nan,nan
0.355392,nan,nan,nan
0.355533,nan,nan,nan
0.355675,nan,nan,nan
0.355816,nan,nan,nan
0.355958,nan,nan,nan
0.356099,nan,nan,nan
0.35624,nan,nan,nan
0.356382,nan,nan,nan
0.356523,nan,nan,nan
0.356665,nan,nan,nan
0.356806,nan,nan,nan
0.356948,nan,nan,nan
0.357089,nan,nan,nan
0.35723,nan,nan,nan
0.357372,nan,nan,nan
0.357513,nan,nan,nan
0.357655,nan,nan,nan
0.357796,nan,nan,nan
0.357937,nan,nan,nan
0.358079,nan,nan,nan
0.35822,nan,nan,nan
0.358362,nan,nan,nan
0.358503,nan,nan,nan
0.358645,nan,nan,nan
0.358786,nan,nan,nan
0.358927,nan,nan,nan
0.359069,nan,nan,nan
0.35921,nan,nan,nan
0.359352,nan,nan,nan
0.359493,nan,nan,nan
0.359634,nan,nan,nan
0.359776,nan,nan,nan
0.359917,nan,nan,nan
0.360059,nan,nan,nan
0.3602,nan,nan,nan
0.360342,nan,nan,nan
0.360483,nan,nan,nan
0.360624,nan,nan,nan
0.360766,nan,nan,nan
0.360907,nan,nan,nan
0.361049,nan,nan,nan
0.36119,nan,nan,nan
0.361332,nan,nan,nan
0.361473,nan,nan,nan
0.361614,nan,nan,nan
0.361756,nan,nan,nan
0.361897,nan,nan,nan
0.362039,nan,nan,nan
0.36218,nan,nan,nan
0.362322,nan,nan,nan
0.362463,nan,nan,nan
0.362604,nan,nan,nan
0.362746,nan,nan,nan
0.362887,nan,nan,nan
0.363029,nan,nan,nan
0.36317,nan,nan,nan
0.363311,nan,nan,nan
0.363453,nan,nan,nan
0.363594,nan,nan,nan
0.363736,nan,nan,nan
0.363877,nan,nan,nan
0.364019,nan,nan,nan
0.36416,nan,nan,nan
0.364301,nan,nan,nan
0.364443,nan,nan,nan
0.364584,nan,nan,nan
0.364726,nan,nan,nan
0.364867,nan,nan,nan
0.365009,nan,nan,nan
0.36515,nan,nan,nan
0.365291,nan,nan,nan
0.365433,nan,nan,nan
0.365574,nan,nan,nan
0.365716,nan,nan,nan
0.365857,nan,nan,nan
0.365999,nan,nan,nan
0.36614,nan,nan,nan
0.366281,nan,nan,nan
0.366423,nan,nan,nan
0.366564,nan,nan,nan
0.366706,nan,nan,nan
0.366847,nan,nan,nan
0.366988,nan,nan,nan
0.36713,nan,nan,nan
0.367271,nan,nan,nan
0.367413,nan,nan,nan
0.367554,nan,nan,nan
0.367696,nan,nan,nan
0.367837,nan,nan,nan
0.367978,nan,nan,nan
0.36812,nan,nan,nan
0.368261,nan,nan,nan
0.368403,nan,nan,nan
0.368544,nan,nan,nan
0.368685,nan,nan,nan
0.368827,nan,nan,nan
0.368968,nan,nan,nan
0.36911,nan,nan,nan
0.369251,nan,nan,nan
0.369393,nan,nan,nan
0.369534,nan,nan,nan
0.369675,nan,nan,nan
0.369817,nan,nan,nan
0.369958,nan,nan,nan
0.3701,nan,nan,nan
0.370241,nan,nan,nan
0.370383,nan,nan,nan
0.370524,nan,nan,nan
0.370665,nan,nan,nan
0.370807,nan,nan,nan
0.370948,nan,nan,nan
0.37109,nan,nan,nan
0.371231,nan,nan,nan
0.371373,nan,nan,nan
0.371514,nan,nan,nan
0.371655,nan,nan,nan
0.371797,nan,nan,nan
0.371938,nan,nan,nan
0.37208,nan,nan,nan
0.372221,nan,nan,nan
0.372362,nan,nan,nan
0.372504,nan,nan,nan
0.372645,nan,nan,nan
0.372787,nan,nan,nan
0.372928,nan,nan,nan
0.37307,nan,nan,nan
0.373211,nan,nan,nan
0.373352,nan,nan,nan
0.373494,nan,nan,nan
0.373635,nan,nan,nan
0.373777,nan,nan,nan
0.373918,nan,nan,nan
0.374059,nan,nan,nan
0.374201,nan,nan,nan
0.374342,nan,nan,nan
0.374484,nan,nan,nan
0.374625,nan,nan,nan
0.374767,nan,nan,nan
0.374908,nan,nan,nan
0.375049,nan,nan,nan
0.375191,nan,nan,nan
0.375332,nan,nan,nan
0.375474,nan,nan,nan
0.375615,nan,nan,nan
0.375757,nan,nan,nan
0.375898,nan,nan,nan
0.376039,nan,nan,nan
0.376181,nan,nan,nan
0.376322,nan,nan,nan
0.376464,nan,nan,nan
0.376605,nan,nan,nan
0.376747,nan,nan,nan
0.376888,nan,nan,nan
0.377029,nan,nan,nan
0.377171,nan,nan,nan
0.377312,nan,nan,nan
0.377454,nan,nan,nan
0.377595,nan,nan,nan
0.377736,nan,nan,nan
0.377878,nan,nan,nan
0.378019,nan,nan,nan
0.378161,nan,nan,nan
0.378302,nan,nan,nan
0.378444,nan,nan,nan
0.378585,nan,nan,nan
0.378726,nan,nan,nan
0.378868,nan,nan,nan
0.379009,nan,nan,nan
0.379151,nan,nan,nan
0.379292,nan,nan,nan
0.379434,nan,nan,nan
0.379575,nan,nan,nan
0.379716,nan,nan,nan
0.379858,nan,nan,nan
0.379999,nan,nan,nan
0.380141,nan,nan,nan
0.380282,nan,nan,nan
0.380423,nan,nan,nan
0.380565,nan,nan,nan
0.380706,nan,nan,nan
0.380848,nan,nan,nan
0.380989,nan,nan,nan
0.381131,nan,nan,nan
0.381272,nan,nan,nan
0.381413,nan,nan,nan
0.381555,nan,nan,nan
0.381696,nan,nan,nan
0.381838,nan,nan,nan
0.381979,nan,nan,nan
0.382121,nan,nan,nan
0.382262,nan,nan,nan
0.382403,nan,nan,nan
0.382545,nan,nan,nan
0.382686,nan,nan,nan
0.382828,nan,nan,nan
0.382969,nan,nan,nan
0.38311,nan,nan,nan
0.383252,nan,nan,nan
0.383393,nan,nan,nan
0.383535,nan,nan,nan
0.383676,nan,nan,nan
0.383818,nan,nan,nan
0.383959,nan,nan,nan
0.3841,nan,nan,nan
0.384242,nan,nan,nan
0.384383,nan,nan,nan
0.384525,nan,nan,nan
0.384666,nan,nan,nan
0.384807,nan,nan,nan
0.384949,nan,nan,nan
0.38509,nan,nan,nan
0.385232,nan,nan,nan
0.385373,nan,nan,nan
0.385515,nan,nan,nan
0.385656,nan,nan,nan
0.385798,nan,nan,nan
0.385939,nan,nan,nan
0.38608,nan,nan,nan
0.386222,nan,nan,nan
0.386363,nan,nan,nan
0.386505,nan,nan,nan
0.386646,nan,nan,nan
0.386787,nan,nan,nan
0.386929,nan,nan,nan
0.38707,nan,nan,nan
0.387212,nan,nan,nan
0.387353,nan,nan,nan
0.387495,nan,nan,nan
0.387636,nan,nan,nan
0.387777,nan,nan,nan
0.387919,nan,nan,nan
0.38806,nan,nan,nan
0.388202,nan,nan,nan
0.388343,nan,nan,nan
0.388485,nan,nan,nan
0.388626,nan,nan,nan
0.388767,nan,nan,nan
0.388909,nan,nan,nan
0.38905,nan,nan,nan
0.389192,nan,nan,nan
0.389333,nan,nan,nan
0.389474,nan,nan,nan
0.389616,nan,nan,nan
0.389757,nan,nan,nan
0.389899,nan,nan,nan
0.39004,nan,nan,nan
0.390182,nan,nan,nan
0.390323,nan,nan,nan
0.390464,nan,nan,nan
0.390606,nan,nan,nan
0.390747,nan,nan,nan
0.390889,nan,nan,nan
0.39103,nan,nan,nan
0.391171,nan,nan,nan
0.391313,nan,nan,nan
0.391454,nan,nan,nan
0.391596,nan,nan,nan
0.391737,nan,nan,nan
0.391879,nan,nan,nan
0.39202,nan,nan,nan
0.392161,nan,nan,nan
0.392303,nan,nan,nan
0.392444,nan,nan,nan
0.392586,nan,nan,nan
0.392727,nan,nan,nan
0.392869,nan,nan,nan
0.39301,nan,nan,nan
0.393151,nan,nan,nan
0.393293,nan,nan,nan
0.393434,nan,nan,nan
0.393576,nan,nan,nan
0.393717,nan,nan,nan
0.393859,nan,nan,nan
0.394,nan,nan,nan
0.394141,nan,nan,nan
0.394283,nan,nan,nan
0.394424,nan,nan,nan
0.394566,nan,nan,nan
0.394707,nan,nan,nan
0.394848,nan,nan,nan
0.39499,nan,nan,nan
0.395131,nan,nan,nan
0.395273,nan,nan,nan
0.395414,nan,nan,nan
0.395556,nan,nan,nan
0.395697,nan,nan,nan
0.395838,nan,nan,nan
0.39598,nan,nan,nan
0.396121,nan,nan,nan
0.396263,nan,nan,nan
0.396404,nan,nan,nan
0.396546,nan,nan,nan
0.396687,nan,nan,nan
0.396828,nan,nan,nan
0.39697,nan,nan,nan
0.397111,nan,nan,nan
0.397253,nan,nan,nan
0.397394,nan,nan,nan
0.397535,nan,nan,nan
0.397677,nan,nan,nan
0.397818,nan,nan,nan
0.39796,nan,nan,nan
0.398101,nan,nan,nan
0.398243,nan,nan,nan
0.398384,nan,nan,nan
0.398525,nan,nan,nan
0.398667,nan,nan,nan
0.398808,nan,nan,nan
0.39895,nan,nan,nan
0.399091,nan,nan,nan
0.399232,nan,nan,nan
0.399374,nan,nan,nan
0.399515,nan,nan,nan
0.399657,nan,nan,nan
0.399798,nan,nan,nan
0.39994,nan,nan,nan
0.400081,nan,nan,nan
0.400222,nan,nan,nan
0.400364,nan,nan,nan
0.400505,nan,nan,nan
0.400647,nan,nan,nan
0.400788,nan,nan,nan
0.40093,nan,nan,nan
0.401071,nan,nan,nan
0.401212,nan,nan,nan
0.401354,nan,nan,nan
0.401495,nan,nan,nan
0.401637,nan,nan,nan
0.401778,nan,nan,nan
0.40192,nan,nan,nan
0.402061,nan,nan,nan
0.402202,nan,nan,nan
0.402344,nan,nan,nan
0.402485,nan,nan,nan
0.402627,nan,nan,nan
0.402768,nan,nan,nan
0.402909,nan,nan,nan
0.403051,nan,nan,nan
0.403192,nan,nan,nan
0.403334,nan,nan,nan
0.403475,nan,nan,nan
0.403617,nan,nan,nan
0.403758,nan,nan,nan
0.403899,nan,nan,nan
0.404041,nan,nan,nan
0.404182,nan,nan,nan
0.404324,nan,nan,nan
0.404465,nan,nan,nan
0.404607,nan,nan,nan
0.404748,nan,nan,nan
0.404889,nan,nan,nan
0.405031,nan,nan,nan
0.405172,nan,nan,nan
0.405314,nan,nan,nan
0.405455,nan,nan,nan
0.405596,nan,nan,nan
0.405738,nan,nan,nan
0.405879,nan,nan,nan
0.406021,nan,nan,nan
0.406162,nan,nan,nan
0.406304,nan,nan,nan
0.406445,nan,nan,nan
0.406586,nan,nan,nan
0.406728,nan,nan,nan
0.406869,nan,nan,nan
0.407011,nan,nan,nan
0.407152,nan,nan,nan
0.407294,nan,nan,nan
0.407435,nan,nan,nan
0.407576,nan,nan,nan
0.407718,nan,nan,nan
0.407859,nan,nan,nan
0.408001,nan,nan,nan
0.408142,nan,nan,nan
0.408283,nan,nan,nan
0.408425,nan,nan,nan
0.408566,nan,nan,nan
0.408708,nan,nan,nan
0.408849,nan,nan,nan
0.408991,nan,nan,nan
0.409132,nan,nan,nan
0.409273,nan,nan,nan
0.409415,nan,nan,nan
0.409556,nan,nan,nan
0.409698,nan,nan,nan
0.409839,nan,nan,nan
0.409981,nan,nan,nan
0.410122,nan,nan,nan
0.410263,nan,nan,nan
0.410405,nan,nan,nan
0.410546,nan,nan,nan
0.410688,nan,nan,nan
0.410829,nan,nan,nan
0.410971,nan,nan,nan
0.411112,nan,nan,nan
0.411253,nan,nan,nan
0.411395,nan,nan,nan
0.411536,nan,nan,nan
0.411678,nan,nan,nan
0.411819,nan,nan,nan
0.41196,nan,nan,nan
0.412102,nan,nan,nan
0.412243,nan,nan,nan
0.412385,nan,nan,nan
0.412526,nan,nan,nan
0.412668,nan,nan,nan
0.412809,nan,nan,nan
0.41295,nan,nan,nan
0.413092,nan,nan,nan
0.413233,nan,nan,nan
0.413375,nan,nan,nan
0.413516,nan,nan,nan
0.413657,nan,nan,nan
0.413799,nan,nan,nan
0.41394,nan,nan,nan
0.414082,nan,nan,nan
0.414223,nan,nan,nan
0.414365,nan,nan,nan
0.414506,nan,nan,nan
0.414647,nan,nan,nan
0.414789,nan,nan,nan
0.41493,nan,nan,nan
0.415072,nan,nan,nan
0.415213,nan,nan,nan
0.415355,nan,nan,nan
0.415496,nan,nan,nan
0.415637,nan,nan,nan
0.415779,nan,nan,nan
0.41592,nan,nan,nan
0.416062,nan,nan,nan
0.416203,nan,nan,nan
0.416344,nan,nan,nan
0.416486,nan,nan,nan
0.416627,nan,nan,nan
0.416769,nan,nan,nan
0.41691,nan,nan,nan
0.417052,nan,nan,nan
0.417193,nan,nan,nan
0.417334,nan,nan,nan
0.417476,nan,nan,nan
0.417617,nan,nan,nan
0.417759,nan,nan,nan
0.4179,nan,nan,nan
0.418042,nan,nan,nan
0.418183,nan,nan,nan
0.418324,nan,nan,nan
0.418466,nan,nan,nan
0.418607,nan,nan,nan
0.418749,nan,nan,nan
0.41889,nan,nan,nan
0.419032,nan,nan,nan
0.419173,nan,nan,nan
0.419314,nan,nan,nan
0.419456,nan,nan,nan
0.419597,nan,nan,nan
0.419739,nan,nan,nan
0.41988,nan,nan,nan
0.420022,nan,nan,nan
0.420163,nan,nan,nan
0.420304,nan,nan,nan
0.420446,nan,nan,nan
0.420587,nan,nan,nan
0.420729,nan,nan,nan
0.42087,nan,nan,nan
0.421011,nan,nan,nan
0.421153,nan,nan,nan
0.421294,nan,nan,nan
0.421436,nan,nan,nan
0.421577,nan,nan,nan
0.421718,nan,nan,nan
0.42186,nan,nan,nan
0.422001,nan,nan,nan
0.422143,nan,nan,nan
0.422284,nan,nan,nan
0.422426,nan,nan,nan
0.422567,nan,nan,nan
0.422708,nan,nan,nan
0.42285,nan,nan,nan
0.422991,nan,nan,nan
0.423133,nan,nan,nan
0.423274,nan,nan,nan
0.423416,nan,nan,nan
0.423557,nan,nan,nan
0.423698,nan,nan,nan
0.42384,nan,nan,nan
0.423981,nan,nan,nan
0.424123,nan,nan,nan
0.424264,nan,nan,nan
0.424406,nan,nan,nan
0.424547,nan,nan,nan
0.424688,nan,nan,nan
0.42483,nan,nan,nan
0.424971,nan,nan,nan
0.425113,nan,nan,nan
0.425254,nan,nan,nan
0.425396,nan,nan,nan
0.425537,nan,nan,nan
0.425678,nan,nan,nan
0.42582,nan,nan,nan
0.425961,nan,nan,nan
0.426103,nan,nan,nan
0.426244,nan,nan,nan
0.426385,nan,nan,nan
0.426527,nan,nan,nan
0.426668,nan,nan,nan
0.42681,nan,nan,nan
0.426951,nan,nan,nan
0.427093,nan,nan,nan
0.427234,nan,nan,nan
0.427375,nan,nan,nan
0.427517,nan,nan,nan
0.427658,nan,nan,nan
0.4278,nan,nan,nan
0.427941,nan,nan,nan
0.428082,nan,nan,nan
0.428224,nan,nan,nan
0.428365,nan,nan,nan
0.428507,nan,nan,nan
0.428648,nan,nan,nan
0.42879,nan,nan,nan
0.428931,nan,nan,nan
0.429072,nan,nan,nan
0.429214,nan,nan,nan
0.429355,nan,nan,nan
0.429497,nan,nan,nan
0.429638,nan,nan,nan
0.429779,nan,nan,nan
0.429921,nan,nan,nan
0.430062,nan,nan,nan
0.430204,nan,nan,nan
0.430345,nan,nan,nan
0.430487,nan,nan,nan
0.430628,nan,nan,nan
0.430769,nan,nan,nan
0.430911,nan,nan,nan
0.431052,nan,nan,nan
0.431194,nan,nan,nan
0.431335,nan,nan,nan
0.431477,nan,nan,nan
0.431618,nan,nan,nan
0.431759,nan,nan,nan
0.431901,nan,nan,nan
0.432042,nan,nan,nan
0.432184,nan,nan,nan
0.432325,nan,nan,nan
0.432467,nan,nan,nan
0.432608,nan,nan,nan
0.432749,nan,nan,nan
0.432891,nan,nan,nan
0.433032,nan,nan,nan
0.433174,nan,nan,nan
0.433315,nan,nan,nan
0.433457,nan,nan,nan
0.433598,nan,nan,nan
0.433739,nan,nan,nan
0.433881,nan,nan,nan
0.434022,nan,nan,nan
0.434164,nan,nan,nan
0.434305,nan,nan,nan
0.434446,nan,nan,nan
0.434588,nan,nan,nan
0.434729,nan,nan,nan
0.434871,nan,nan,nan
0.435012,nan,nan,nan
0.435154,nan,nan,nan
0.435295,nan,nan,nan
0.435436,nan,nan,nan
0.435578,nan,nan,nan
0.435719,nan,nan,nan
0.435861,nan,nan,nan
0.436002,nan,nan,nan
0.436144,nan,nan,nan
0.436285,nan,nan,nan
0.436426,nan,nan,nan
0.436568,nan,nan,nan
0.436709,nan,nan,nan
0.436851,nan,nan,nan
0.436992,nan,nan,nan
0.437133,nan,nan,nan
0.437275,nan,nan,nan
0.437416,nan,nan,nan
0.437558,nan,nan,nan
0.437699,nan,nan,nan
0.43784,nan,nan,nan
0.437982,nan,nan,nan
0.438123,nan,nan,nan
0.438265,nan,nan,nan
0.438406,nan,nan,nan
0.438548,nan,nan,nan
0.438689,nan,nan,nan
0.43883,nan,nan,nan
0.438972,nan,nan,nan
0.439113,nan,nan,nan
0.439255,nan,nan,nan
0.439396,nan,nan,nan
0.439538,nan,nan,nan
0.439679,nan,nan,nan
0.43982,nan,nan,nan
0.439962,nan,nan,nan
0.440103,nan,nan,nan
0.440245,nan,nan,nan
0.440386,nan,nan,nan
0.440528,nan,nan,nan
0.440669,nan,nan,nan
0.44081,nan,nan,nan
0.440952,nan,nan,nan
0.441093,nan,nan,nan
0.441235,nan,nan,nan
0.441376,nan,nan,nan
0.441518,nan,nan,nan
0.441659,nan,nan,nan
0.4418,nan,nan,nan
0.441942,nan,nan,nan
0.442083,nan,nan,nan
0.442225,nan,nan,nan
0.442366,nan,nan,nan
0.442507,nan,nan,nan
0.442649,nan,nan,nan
0.44279,nan,nan,nan
0.442932,nan,nan,nan
0.443073,nan,nan,nan
0.443215,nan,nan,nan
0.443356,nan,nan,nan
0.443497,nan,nan,nan
0.443639,nan,nan,nan
0.44378,nan,nan,nan
0.443922,nan,nan,nan
0.444063,nan,nan,nan
0.444205,nan,nan,nan
0.444346,nan,nan,nan
0.444487,nan,nan,nan
0.444629,nan,nan,nan
0.44477,nan,nan,nan
0.444912,nan,nan,nan
0.445053,nan,nan,nan
0.445194,nan,nan,nan
0.445336,nan,nan,nan
0.445477,nan,nan,nan
0.445619,nan,nan,nan
0.44576,nan,nan,nan
0.445902,nan,nan,nan
0.446043,nan,nan,nan
0.446184,nan,nan,nan
0.446326,nan,nan,nan
0.446467,nan,nan,nan
0.446609,nan,nan,nan
0.44675,nan,nan,nan
0.446891,nan,nan,nan
0.447033,nan,nan,nan
0.447174,nan,nan,nan
0.447316,nan,nan,nan
0.447457,nan,nan,nan
0.447599,nan,nan,nan
0.44774,nan,nan,nan
0.447881,nan,nan,nan
0.448023,nan,nan,nan
0.448164,nan,nan,nan
0.448306,nan,nan,nan
0.448447,nan,nan,nan
0.448589,nan,nan,nan
0.44873,nan,nan,nan
0.448871,nan,nan,nan
0.449013,nan,nan,nan
0.449154,nan,nan,nan
0.449296,nan,nan,nan
0.449437,nan,nan,nan
0.449579,nan,nan,nan
0.44972,nan,nan,nan
0.449861,nan,nan,nan
0.450003,nan,nan,nan
0.450144,nan,nan,nan
0.450286,nan,nan,nan
0.450427,nan,nan,nan
0.450568,nan,nan,nan
0.45071,nan,nan,nan
0.450851,nan,nan,nan
0.450993,nan,nan,nan
0.451134,nan,nan,nan
0.451276,nan,nan,nan
0.451417,nan,nan,nan
0.451558,nan,nan,nan
0.4517,nan,nan,nan
0.451841,nan,nan,nan
0.451983,nan,nan,nan
0.452124,nan,nan,nan
0.452266,nan,nan,nan
0.452407,nan,nan,nan
0.452548,nan,nan,nan
0.45269,nan,nan,nan
0.452831,nan,nan,nan
0.452973,nan,nan,nan
0.453114,nan,nan,nan
0.453255,nan,nan,nan
0.453397,nan,nan,nan
0.453538,nan,nan,nan
0.45368,nan,nan,nan
0.453821,nan,nan,nan
0.453963,nan,nan,nan
0.454104,nan,nan,nan
0.454245,nan,nan,nan
0.454387,nan,nan,nan
0.454528,nan,nan,nan
0.45467,nan,nan,nan
0.454811,nan,nan,nan
0.454953,nan,nan,nan
0.455094,nan,nan,nan
0.455235,nan,nan,nan
0.455377,nan,nan,nan
0.455518,nan,nan,nan
0.45566,nan,nan,nan
0.455801,nan,nan,nan
0.455942,nan,nan,nan
0.456084,nan,nan,nan
0.456225,nan,nan,nan
0.456367,nan,nan,nan
0.456508,nan,nan,nan
0.45665,nan,nan,nan
0.456791,nan,nan,nan
0.456932,nan,nan,nan
0.457074,nan,nan,nan
0.457215,nan,nan,nan
0.457357,nan,nan,nan
0.457498,nan,nan,nan
0.45764,nan,nan,nan
0.457781,nan,nan,nan
0.457922,nan,nan,nan
0.458064,nan,nan,nan
0.458205,nan,nan,nan
0.458347,nan,nan,nan
0.458488,nan,nan,nan
0.45863,nan,nan,nan
0.458771,nan,nan,nan
0.458912,nan,nan,nan
0.459054,nan,nan,nan
0.459195,nan,nan,nan
0.459337,nan,nan,nan
0.459478,nan,nan,nan
0.459619,nan,nan,nan
0.459761,nan,nan,nan
0.459902,nan,nan,nan
0.460044,nan,nan,nan
0.460185,nan,nan,nan
0.460327,nan,nan,nan
0.460468,nan,nan,nan
0.460609,nan,nan,nan
0.460751,nan,nan,nan
0.460892,nan,nan,nan
0.461034,nan,nan,nan
0.461175,nan,nan,nan
0.461316,nan,nan,nan
0.461458,nan,nan,nan
0.461599,nan,nan,nan
0.461741,nan,nan,nan
0.461882,nan,nan,nan
0.462024,nan,nan,nan
0.462165,nan,nan,nan
0.462306,nan,nan,nan
0.462448,nan,nan,nan
0.462589,nan,nan,nan
0.462731,nan,nan,nan
0.462872,nan,nan,nan
0.463014,nan,nan,nan
0.463155,nan,nan,nan
0.463296,nan,nan,nan
0.463438,nan,nan,nan
0.463579,nan,nan,nan
0.463721,nan,nan,nan
0.463862,nan,nan,nan
0.464004,nan,nan,nan
0.464145,nan,nan,nan
0.464286,nan,nan,nan
0.464428,nan,nan,nan
0.464569,nan,nan,nan
0.464711,nan,nan,nan
0.464852,nan,nan,nan
0.464993,nan,nan,nan
0.465135,nan,nan,nan
0.465276,nan,nan,nan
0.465418,nan,nan,nan
0.465559,nan,nan,nan
0.465701,3.22947e-11,0.1,5.11609e-11
0.465842,4.52908e-11,0.1,9.01387e-11
0.465983,7.40041e-11,0.1,9.01387e-11
0.466125,7.40041e-11,0.1,9.01387e-11
0.466266,7.40041e-11,0.1,9.01387e-11
0.466408,7.40041e-11,0.1,1.12387e-10
0.466549,7.40041e-11,0.1,1.12387e-10
0.466691,7.40041e-11,0.1,1.12387e-10
0.466832,7.40041e-11,0.1,1.12387e-10
0.466973,7.40041e-11,0.1,1.12387e-10
0.467115,7.40041e-11,0.1,1.12387e-10
0.467256,7.40041e-11,0.1,1.12387e-10
0.467398,7.40041e-11,0.1,1.12387e-10
0.467539,7.40041e-11,0.1,1.12387e-10
0.46768,7.40041e-11,0.1,1.12387e-10
0.467822,7.40041e-11,0.1,1.12387e-10
0.467963,7.40041e-11,0.1,1.12387e-10
0.468105,7.40041e-11,0.1,1.12387e-10
0.468246,7.40041e-11,0.1,1.12387e-10
0.468388,7.40041e-11,0.1,1.12387e-10
0.468529,7.40041e-11,0.1,1.12387e-10
0.46867,7.40041e-11,0.1,1.12387e-10
0.468812,7.40041e-11,0.1,1.12387e-10
0.468953,7.40041e-11,0.1,1.12387e-10
0.469095,7.40041e-11,0.1,1.12387e-10
0.469236,7.40041e-11,0.1,1.12387e-10
0.469377,7.40041e-11,0.1,1.12387e-10
0.469519,7.40041e-11,0.1,1.12387e-10
0.46966,7.40041e-11,0.1,1.12387e-10
0.469802,7.40041e-11,0.1,1.12387e-10
0.469943,7.40041e-11,0.1,1.12387e-10
0.470085,7.40041e-11,0.1,1.12387e-10
0.470226,7.40041e-11,0.1,1.12387e-10
0.470367,7.40041e-11,0.1,1.12387e-10
0.470509,7.40041e-11,0.1,1.12387e-10
0.47065,7.40041e-11,0.1,1.12387e-10
0.470792,7.40041e-11,0.1,1.12387e-10
0.470933,7.40041e-11,0.1,1.12387e-10
0.471075,7.40041e-11,0.1,1.12387e-10
0.471216,7.40041e-11,0.1,1.12387e-10
0.471357,7.40041e-11,0.1,1.12387e-10
0.471499,7.40041e-11,0.1,1.12387e-10
0.47164,7.40041e-11,0.1,1.12387e-10
0.471782,7.40041e-11,0.1,1.12387e-10
0.471923,7.40041e-11,0.1,1.12387e-10
0.472064,7.40041e-11,0.1,1.12387e-10
0.472206,7.40041e-11,0.1,1.12387e-10
0.472347,7.40041e-11,0.1,1.12387e-10
0.472489,9.68578e-11,0.1,1.12387e-10
0.47263,9.68578e-11,0.1,1.12387e-10
0.472772,1.38066e-10,0.1,1.93e-10
0.472913,1.38066e-10,0.1,1.93e-10
0.473054,1.38066e-10,0.1,1.93e-10
0.473196,1.38066e-10,0.1,1.93e-10
0.473337,1.38066e-10,0.1,1.93e-10
0.473479,1.38066e-10,0.1,1.93e-10
0.47362,1.38066e-10,0.1,1.93e-10
0.473762,1.38066e-10,0.1,1.93e-10
0.473903,1.38066e-10,0.1,1.93e-10
0.474044,1.38066e-10,0.1,1.93e-10
0.474186,1.38066e-10,0.1,1.93e-10
0.474327,1.38066e-10,0.1,1.93e-10
0.474469,1.38066e-10,0.1,1.93e-10
0.47461,1.38066e-10,0.1,1.93e-10
0.474752,1.38066e-10,0.1,1.93e-10
0.474893,1.38066e-10,0.1,1.93e-10
0.475034,1.38066e-10,0.1,1.93e-10
0.475176,1.38066e-10,0.1,1.93e-10
0.475317,1.38066e-10,0.1,1.93e-10
0.475459,1.38066e-10,0.1,1.93e-10
0.4756,1.38066e-10,0.1,2.47647e-10
0.475741,1.38066e-10,0.1,2.47647e-10
0.475883,1.38066e-10,0.1,2.47647e-10
0.476024,1.38066e-10,0.1,2.47647e-10
0.476166,1.38066e-10,0.1,2.47647e-10
0.476307,1.38066e-10,0.1,2.47647e-10
0.476449,1.38066e-10,0.1,2.47647e-10
0.47659,1.38066e-10,0.1,2.47647e-10
0.476731,1.38066e-10,0.1,2.47647e-10
0.476873,1.38066e-10,0.1,2.47647e-10
0.477014,1.38066e-10,0.1,2.47647e-10
0.477156,1.38066e-10,0.1,2.47647e-10
0.477297,1.38066e-10,0.1,2.47647e-10
0.477439,1.38066e-10,0.1,2.47647e-10
0.47758,1.38066e-10,0.1,2.47647e-10
0.477721,1.38066e-10,0.1,2.47647e-10
0.477863,1.89367e-10,0.1,2.47647e-10
0.478004,1.89367e-10,0.1,2.47647e-10
0.478146,1.89367e-10,0.1,2.47647e-10
0.478287,1.89367e-10,0.1,2.47647e-10
0.478429,1.89367e-10,0.1,2.47647e-10
0.47857,1.89367e-10,0.1,2.47647e-10
0.478711,1.89367e-10,0.1,2.47647e-10
0.478853,1.89367e-10,0.1,2.47647e-10
0.478994,1.89367e-10,0.1,2.47647e-10
0.479136,1.89367e-10,0.1,2.47647e-10
0.479277,1.89367e-10,0.1,2.47647e-10
0.479418,1.89367e-10,0.1,2.47647e-10
0.47956,1.89367e-10,0.1,2.47647e-10
0.479701,1.89367e-10,0.1,2.47647e-10
0.479843,1.89367e-10,0.1,4.10436e-10
0.479984,1.89367e-10,0.1,4.10436e-10
0.480126,1.89367e-10,0.1,4.10436e-10
0.480267,1.89367e-10,0.1,4.10436e-10
0.480408,1.89367e-10,0.1,4.10436e-10
0.48055,1.89367e-10,0.1,4.10436e-10
0.480691,1.89367e-10,0.1,4.10436e-10
0.480833,1.89367e-10,0.1,4.10436e-10
0.480974,1.89367e-10,0.1,4.10436e-10
0.481115,1.89367e-10,0.1,4.10436e-10
0.481257,1.89367e-10,0.1,4.10436e-10
0.481398,1.89367e-10,0.1,4.10436e-10
0.48154,1.89367e-10,0.1,4.10436e-10
0.481681,1.89367e-10,0.1,4.10436e-10
0.481823,1.89367e-10,0.1,4.10436e-10
0.481964,1.89367e-10,0.1,4.10436e-10
0.482105,2.31194e-10,0.1,4.10436e-10
0.482247,2.31194e-10,0.1,4.10436e-10
0.482388,2.31194e-10,0.1,4.10436e-10
0.48253,2.31194e-10,0.1,4.10436e-10
0.482671,2.31194e-10,0.1,4.10436e-10
0.482813,2.31194e-10,0.1,4.10436e-10
0.482954,2.31194e-10,0.1,4.10436e-10
0.483095,2.31194e-10,0.1,4.10436e-10
0.483237,2.31194e-10,0.1,4.10436e-10
0.483378,2.31194e-10,0.1,4.10436e-10
0.48352,2.31194e-10,0.1,4.10436e-10
0.483661,2.31194e-10,0.1,4.10436e-10
0.483802,2.31194e-10,0.1,4.10436e-10
0.483944,2.31194e-10,0.1,4.10436e-10
0.484085,2.31194e-10,0.1,4.10436e-10
0.484227,2.31194e-10,0.1,4.10436e-10
0.484368,2.31194e-10,0.1,4.10436e-10
0.48451,2.31194e-10,0.1,4.10436e-10
0.484651,3.48928e-10,0.1,4.10436e-10
0.484792,3.48928e-10,0.1,4.10436e-10
0.484934,3.48928e-10,0.1,4.10436e-10
0.485075,3.48928e-10,0.1,4.10436e-10
0.485217,3.48928e-10,0.1,4.10436e-10
0.485358,3.48928e-10,0.1,4.10436e-10
0.4855,3.48928e-10,0.1,4.10436e-10
0.485641,3.48928e-10,0.1,4.10436e-10
0.485782,3.48928e-10,0.1,4.10436e-10
0.485924,3.48928e-10,0.1,4.10436e-10
0.486065,3.48928e-10,0.1,5.2171e-10
0.486207,3.48928e-10,0.1,5.2171e-10
0.486348,3.48928e-10,0.1,5.2171e-10
0.48649,3.48928e-10,0.1,5.2171e-10
0.486631,3.48928e-10,0.1,5.2171e-10
0.486772,3.48928e-10,0.1,8.20879e-10
0.486914,3.48928e-10,0.1,8.20879e-10
0.487055,3.48928e-10,0.1,8.20879e-10
0.487197,3.48928e-10,0.1,8.20879e-10
0.487338,3.48928e-10,0.1,8.20879e-10
0.487479,3.48928e-10,0.1,8.20879e-10
0.487621,3.48928e-10,0.1,8.20879e-10
0.487762,3.48928e-10,0.1,8.20879e-10
0.487904,3.48928e-10,0.1,1.05528e-09
0.488045,4.65962e-10,0.1,1.05528e-09
0.488187,4.65962e-10,0.1,1.05528e-09
0.488328,4.65962e-10,0.1,1.05528e-09
0.488469,4.65962e-10,0.1,1.05528e-09
0.488611,4.65962e-10,0.1,1.05528e-09
0.488752,4.65962e-10,0.1,1.05528e-09
0.488894,4.65962e-10,0.1,1.05528e-09
0.489035,4.65962e-10,0.1,1.05528e-09
0.489177,4.65962e-10,0.1,1.05528e-09
0.489318,4.65962e-10,0.1,1.05528e-09
0.489459,4.65962e-10,0.1,1.05528e-09
0.489601,4.65962e-10,0.1,1.05528e-09
0.489742,4.65962e-10,0.1,1.05528e-09
0.489884,4.65962e-10,0.1,1.05528e-09
0.490025,4.65962e-10,0.1,1.05528e-09
0.490166,4.65962e-10,0.1,1.05528e-09
0.490308,4.65962e-10,0.1,1.05528e-09
0.490449,4.65962e-10,0.1,1.05528e-09
0.490591,4.65962e-10,0.1,1.05528e-09
0.490732,4.65962e-10,0.1,1.05528e-09
0.490874,4.65962e-10,0.1,1.05528e-09
0.491015,4.65962e-10,0.1,1.05528e-09
0.491156,4.65962e-10,0.1,1.05528e-09
0.491298,4.65962e-10,0.1,1.05528e-09
0.491439,4.65962e-10,0.1,1.05528e-09
0.491581,4.65962e-10,0.1,1.05528e-09
0.491722,6.87961e-10,0.1,1.05528e-09
0.491863,6.87961e-10,0.1,1.05528e-09
0.492005,6.87961e-10,0.1,1.05528e-09
0.492146,6.87961e-10,0.1,1.05528e-09
0.492288,6.87961e-10,0.1,1.05528e-09
0.492429,6.87961e-10,0.1,1.05528e-09
0.492571,6.87961e-10,0.1,1.05528e-09
0.492712,6.87961e-10,0.1,1.05528e-09
0.492853,6.87961e-10,0.1,1.05528e-09
0.492995,6.87961e-10,0.1,1.05528e-09
0.493136,6.87961e-10,0.1,1.05528e-09
0.493278,6.87961e-10,0.1,1.05528e-09
0.493419,6.87961e-10,0.1,1.60136e-09
0.493561,6.87961e-10,0.1,1.60136e-09
0.493702,6.87961e-10,0.1,1.60136e-09
0.493843,6.87961e-10,0.1,1.60136e-09
0.493985,6.87961e-10,0.1,1.60136e-09
0.494126,6.87961e-10,0.1,1.60136e-09
0.494268,6.87961e-10,0.1,1.60136e-09
0.494409,6.87961e-10,0.1,1.60136e-09
0.494551,6.87961e-10,0.1,1.60136e-09
0.494692,8.62039e-10,0.1,1.60136e-09
0.494833,8.62039e-10,0.1,1.60136e-09
0.494975,8.62039e-10,0.1,1.60136e-09
0.495116,8.62039e-10,0.1,1.60136e-09
0.495258,8.62039e-10,0.1,1.60136e-09
0.495399,8.62039e-10,0.1,1.60136e-09
0.49554,8.62039e-10,0.1,1.60136e-09
0.495682,8.62039e-10,0.1,1.60136e-09
0.495823,8.62039e-10,0.1,1.60136e-09
0.495965,8.62039e-10,0.1,1.60136e-09
0.496106,8.62039e-10,0.1,1.60136e-09
0.496248,8.62039e-10,0.1,1.60136e-09
0.496389,8.62039e-10,0.1,1.60136e-09
0.49653,8.62039e-10,0.1,1.60136e-09
0.496672,8.62039e-10,0.1,1.60136e-09
0.496813,8.62039e-10,0.1,1.60136e-09
0.496955,8.62039e-10,0.1,1.60136e-09
0.497096,8.62039e-10,0.1,1.60136e-09
0.497238,8.62039e-10,0.1,1.98536e-09
0.497379,8.62039e-10,0.1,1.98536e-09
0.49752,8.62039e-10,0.1,1.98536e-09
0.497662,8.62039e-10,0.1,1.98536e-09
0.497803,8.62039e-10,0.1,1.98536e-09
0.497945,8.62039e-10,0.1,1.98536e-09
0.498086,8.62039e-10,0.1,1.98536e-09
0.498228,8.62039e-10,0.1,1.98536e-09
0.498369,1.2073e-09,0.1,1.98536e-09
0.49851,1.2073e-09,0.1,1.98536e-09
0.498652,1.2073e-09,0.1,1.98536e-09
0.498793,1.2073e-09,0.1,1.98536e-09
0.498935,1.2073e-09,0.1,1.98536e-09
0.499076,1.2073e-09,0.1,1.98536e-09
0.499217,1.2073e-09,0.1,1.98536e-09
0.499359,1.2073e-09,0.1,1.98536e-09
0.4995,1.2073e-09,0.1,1.98536e-09
0.499642,1.2073e-09,0.1,1.98536e-09
0.499783,1.2073e-09,0.1,1.98536e-09
0.499925,1.2073e-09,0.1,2.94024e-09
0.500066,1.2073e-09,0.1,2.94024e-09
0.500207,1.2073e-09,0.1,2.94024e-09
0.500349,1.2073e-09,0.1,2.94024e-09
0.50049,1.2073e-09,0.1,2.94024e-09
0.500632,1.2073e-09,0.1,2.94024e-09
0.500773,1.2073e-09,0.1,2.94024e-09
0.500914,1.2073e-09,0.1,2.94024e-09
0.501056,1.2073e-09,0.1,2.94024e-09
0.501197,1.2073e-09,0.1,2.94024e-09
0.501339,1.2073e-09,0.1,2.94024e-09
0.50148,1.2073e-09,0.1,2.94024e-09
0.501622,1.2073e-09,0.1,2.94024e-09
0.501763,1.2073e-09,0.1,2.94024e-09
0.501904,1.2073e-09,0.1,2.94024e-09
0.502046,1.2073e-09,0.1,2.94024e-09
0.502187,1.66076e-09,0.1,2.94024e-09
0.502329,1.66076e-09,0.1,2.94024e-09
0.50247,1.66076e-09,0.1,2.94024e-09
0.502612,1.66076e-09,0.1,2.94024e-09
0.502753,1.66076e-09,0.1,2.94024e-09
0.502894,1.66076e-09,0.1,2.94024e-09
0.503036,1.66076e-09,0.1,2.94024e-09
0.503177,1.66076e-09,0.1,2.94024e-09
0.503319,1.66076e-09,0.1,2.94024e-09
0.50346,1.66076e-09,0.1,2.94024e-09
0.503601,1.66076e-09,0.1,3.67913e-09
0.503743,1.66076e-09,0.1,3.67913e-09
0.503884,1.66076e-09,0.1,3.67913e-09
0.504026,1.66076e-09,0.1,3.67913e-09
0.504167,1.66076e-09,0.1,3.67913e-09
0.504309,1.66076e-09,0.1,3.67913e-09
0.50445,1.66076e-09,0.1,3.67913e-09
0.504591,1.66076e-09,0.1,3.67913e-09
0.504733,1.66076e-09,0.1,3.67913e-09
0.504874,1.66076e-09,0.1,3.67913e-09
0.505016,1.66076e-09,0.1,3.67913e-09
0.505157,2.32361e-09,0.1,3.67913e-09
0.505299,2.32361e-09,0.1,3.67913e-09
0.50544,2.32361e-09,0.1,3.67913e-09
0.505581,2.32361e-09,0.1,3.67913e-09
0.505723,2.32361e-09,0.1,3.67913e-09
0.505864,2.32361e-09,0.1,3.67913e-09
0.506006,2.32361e-09,0.1,3.67913e-09
0.506147,2.32361e-09,0.1,5.25128e-09
0.506289,2.32361e-09,0.1,5.25128e-09
0.50643,2.32361e-09,0.1,5.25128e-09
0.506571,2.32361e-09,0.1,5.25128e-09
0.506713,2.32361e-09,0.1,5.25128e-09
0.506854,2.32361e-09,0.1,5.25128e-09
0.506996,2.32361e-09,0.1,5.25128e-09
0.507137,2.32361e-09,0.1,5.25128e-09
0.507278,2.32361e-09,0.1,5.25128e-09
0.50742,2.32361e-09,0.1,5.25128e-09
0.507561,2.32361e-09,0.1,5.25128e-09
0.507703,2.32361e-09,0.1,5.25128e-09
0.507844,2.32361e-09,0.1,6.35544e-09
0.507986,2.32361e-09,0.1,6.35544e-09
0.508127,2.8795e-09,0.1,6.35544e-09
0.508268,2.8795e-09,0.1,6.35544e-09
0.50841,2.8795e-09,0.1,6.35544e-09
0.508551,2.8795e-09,0.1,6.35544e-09
0.508693,2.8795e-09,0.1,6.35544e-09
0.508834,2.8795e-09,0.1,6.35544e-09
0.508976,2.8795e-09,0.1,6.35544e-09
0.509117,2.8795e-09,0.1,6.35544e-09
0.509258,2.8795e-09,0.1,6.35544e-09
0.5094,2.8795e-09,0.1,6.35544e-09
0.509541,2.8795e-09,0.1,6.35544e-09
0.509683,2.8795e-09,0.1,6.35544e-09
0.509824,2.8795e-09,0.1,6.35544e-09
0.509965,2.8795e-09,0.1,6.35544e-09
0.510107,2.8795e-09,0.1,6.35544e-09
0.510248,2.8795e-09,0.1,6.35544e-09
0.51039,2.8795e-09,0.1,6.35544e-09
0.510531,2.8795e-09,0.1,6.35544e-09
0.510673,2.8795e-09,0.1,6.35544e-09
0.510814,2.8795e-09,0.1,6.35544e-09
0.510955,2.8795e-09,0.1,6.35544e-09
0.511097,2.8795e-09,0.1,6.35544e-09
0.511238,2.8795e-09,0.1,6.35544e-09
0.51138,2.8795e-09,0.1,6.35544e-09
0.511521,2.8795e-09,0.1,6.35544e-09
0.511662,2.8795e-09,0.1,6.35544e-09
0.511804,4.0011e-09,0.1,6.35544e-09
0.511945,4.0011e-09,0.1,6.35544e-09
0.512087,4.0011e-09,0.1,6.35544e-09
0.512228,4.0011e-09,0.1,8.89001e-09
0.51237,4.0011e-09,0.1,8.89001e-09
0.512511,4.0011e-09,0.1,8.89001e-09
0.512652,4.0011e-09,0.1,8.89001e-09
0.512794,4.0011e-09,0.1,8.89001e-09
0.512935,4.0011e-09,0.1,8.89001e-09
0.513077,4.0011e-09,0.1,8.89001e-09
0.513218,4.0011e-09,0.1,8.89001e-09
0.51336,4.0011e-09,0.1,8.89001e-09
0.513501,4.0011e-09,0.1,8.89001e-09
0.513642,4.0011e-09,0.1,8.89001e-09
0.513784,4.0011e-09,0.1,8.89001e-09
0.513925,4.0011e-09,0.1,8.89001e-09
0.514067,4.0011e-09,0.1,8.89001e-09
0.514208,4.0011e-09,0.1,8.89001e-09
0.51435,4.0011e-09,0.1,8.89001e-09
0.514491,4.0011e-09,0.1,8.89001e-09
0.514632,4.0011e-09,0.1,8.89001e-09
0.514774,4.0011e-09,0.1,8.89001e-09
0.514915,4.0011e-09,0.1,8.89001e-09
0.515057,4.0011e-09,0.1,8.89001e-09
0.515198,4.0011e-09,0.1,8.89001e-09
0.515339,4.0011e-09,0.1,8.89001e-09
0.515481,4.0011e-09,0.1,8.89001e-09
0.515622,5.41634e-09,0.1,8.89001e-09
0.515764,5.41634e-09,0.1,8.89001e-09
0.515905,5.41634e-09,0.1,8.89001e-09
0.516047,5.41634e-09,0.1,8.89001e-09
0.516188,5.41634e-09,0.1,8.89001e-09
0.516329,5.41634e-09,0.1,8.89001e-09
0.516471,5.41634e-09,0.1,8.89001e-09
0.516612,5.41634e-09,0.1,8.89001e-09
0.516754,5.41634e-09,0.1,8.89001e-09
0.516895,5.41634e-09,0.1,8.89001e-09
0.517037,5.41634e-09,0.1,8.89001e-09
0.517178,5.41634e-09,0.1,8.89001e-09
0.517319,5.41634e-09,0.1,8.89001e-09
0.517461,5.41634e-09,0.1,8.89001e-09
0.517602,5.41634e-09,0.1,8.89001e-09
0.517744,5.41634e-09,0.1,1.11116e-08
0.517885,5.41634e-09,0.1,1.11116e-08
0.518026,5.41634e-09,0.1,1.11116e-08
0.518168,5.41634e-09,0.1,1.53025e-08
0.518309,5.41634e-09,0.1,1.53025e-08
0.518451,5.41634e-09,0.1,1.82869e-08
0.518592,7.48473e-09,0.1,1.82869e-08
0.518734,7.48473e-09,0.1,1.82869e-08
0.518875,7.48473e-09,0.1,1.82869e-08
0.519016,7.48473e-09,0.1,1.82869e-08
0.519158,7.48473e-09,0.1,1.82869e-08
0.519299,7.48473e-09,0.1,1.82869e-08
0.519441,7.48473e-09,0.1,1.82869e-08
0.519582,7.48473e-09,0.1,1.82869e-08
0.519723,7.48473e-09,0.1,1.82869e-08
0.519865,7.48473e-09,0.1,1.82869e-08
0.520006,7.48473e-09,0.1,1.82869e-08
0.520148,7.48473e-09,0.1,1.82869e-08
0.520289,7.48473e-09,0.1,1.82869e-08
0.520431,7.48473e-09,0.1,1.82869e-08
0.520572,7.48473e-09,0.1,1.82869e-08
0.520713,7.48473e-09,0.1,1.82869e-08
0.520855,7.48473e-09,0.1,1.82869e-08
0.520996,7.48473e-09,0.1,1.82869e-08
0.521138,7.48473e-09,0.1,1.82869e-08
0.521279,7.48473e-09,0.1,1.82869e-08
0.521421,7.48473e-09,0.1,1.82869e-08
0.521562,7.48473e-09,0.1,1.82869e-08
0.521703,9.26599e-09,0.1,1.82869e-08
0.521845,9.26599e-09,0.1,1.82869e-08
0.521986,9.26599e-09,0.1,1.82869e-08
0.522128,9.26599e-09,0.1,1.82869e-08
0.522269,9.26599e-09,0.1,1.82869e-08
0.522411,9.26599e-09,0.1,1.82869e-08
0.522552,9.26599e-09,0.1,1.82869e-08
0.522693,9.26599e-09,0.1,1.82869e-08
0.522835,9.26599e-09,0.1,1.82869e-08
0.522976,9.26599e-09,0.1,1.82869e-08
0.523118,9.26599e-09,0.1,1.82869e-08
0.523259,9.26599e-09,0.1,1.82869e-08
0.5234,9.26599e-09,0.1,1.82869e-08
0.523542,9.26599e-09,0.1,1.82869e-08
0.523683,9.26599e-09,0.1,1.82869e-08
0.523825,9.26599e-09,0.1,1.82869e-08
0.523966,9.26599e-09,0.1,2.50378e-08
0.524108,9.26599e-09,0.1,2.50378e-08
0.524249,9.26599e-09,0.1,2.50378e-08
0.52439,9.26599e-09,0.1,2.50378e-08
0.524532,9.26599e-09,0.1,2.50378e-08
0.524673,9.26599e-09,0.1,2.50378e-08
0.524815,9.26599e-09,0.1,2.50378e-08
0.524956,9.26599e-09,0.1,2.50378e-08
0.525098,9.26599e-09,0.1,2.50378e-08
0.525239,9.26599e-09,0.1,2.50378e-08
0.52538,1.27271e-08,0.1,2.50378e-08
0.525522,1.27271e-08,0.1,2.50378e-08
0.525663,1.27271e-08,0.1,2.50378e-08
0.525805,1.27271e-08,0.1,2.50378e-08
0.525946,1.27271e-08,0.1,2.50378e-08
0.526088,1.27271e-08,0.1,2.50378e-08
0.526229,1.27271e-08,0.1,2.50378e-08
0.52637,1.27271e-08,0.1,2.50378e-08
0.526512,1.27271e-08,0.1,2.50378e-08
0.526653,1.27271e-08,0.1,2.50378e-08
0.526795,1.27271e-08,0.1,2.50378e-08
0.526936,1.27271e-08,0.1,2.50378e-08
0.527077,1.27271e-08,0.1,2.50378e-08
0.527219,1.27271e-08,0.1,2.50378e-08
0.52736,1.27271e-08,0.1,2.50378e-08
0.527502,1.27271e-08,0.1,2.50378e-08
0.527643,1.27271e-08,0.1,2.50378e-08
0.527785,1.27271e-08,0.1,2.50378e-08
0.527926,1.27271e-08,0.1,2.50378e-08
0.528067,1.27271e-08,0.1,2.50378e-08
0.528209,1.27271e-08,0.1,2.50378e-08
0.52835,1.27271e-08,0.1,2.97135e-08
0.528492,1.27271e-08,0.1,2.97135e-08
0.528633,1.27271e-08,0.1,2.97135e-08
0.528774,1.27271e-08,0.1,2.97135e-08
0.528916,1.27271e-08,0.1,2.97135e-08
0.529057,1.27271e-08,0.1,2.97135e-08
0.529199,1.70716e-08,0.1,2.97135e-08
0.52934,1.70716e-08,0.1,2.97135e-08
0.529482,1.70716e-08,0.1,2.97135e-08
0.529623,1.70716e-08,0.1,2.97135e-08
0.529764,1.70716e-08,0.1,2.97135e-08
0.529906,1.70716e-08,0.1,4.05261e-08
0.530047,1.70716e-08,0.1,4.05261e-08
0.530189,1.70716e-08,0.1,4.05261e-08
0.53033,1.70716e-08,0.1,4.05261e-08
0.530472,1.70716e-08,0.1,4.05261e-08
0.530613,1.70716e-08,0.1,4.05261e-08
0.530754,1.70716e-08,0.1,4.05261e-08
0.530896,1.70716e-08,0.1,4.05261e-08
0.531037,1.70716e-08,0.1,4.05261e-08
0.531179,1.70716e-08,0.1,4.05261e-08
0.53132,1.70716e-08,0.1,4.05261e-08
0.531461,1.70716e-08,0.1,4.05261e-08
0.531603,1.70716e-08,0.1,4.05261e-08
0.531744,1.70716e-08,0.1,4.05261e-08
0.531886,1.70716e-08,0.1,4.05261e-08
0.532027,1.70716e-08,0.1,5.04017e-08
0.532169,2.33446e-08,0.1,5.04017e-08
0.53231,2.33446e-08,0.1,5.04017e-08
0.532451,2.33446e-08,0.1,5.04017e-08
0.532593,2.33446e-08,0.1,5.04017e-08
0.532734,2.33446e-08,0.1,5.04017e-08
0.532876,2.33446e-08,0.1,5.04017e-08
0.533017,2.33446e-08,0.1,5.04017e-08
0.533159,2.33446e-08,0.1,5.04017e-08
0.5333,2.33446e-08,0.1,5.04017e-08
0.533441,2.33446e-08,0.1,5.04017e-08
0.533583,2.33446e-08,0.1,5.04017e-08
0.533724,2.33446e-08,0.1,5.04017e-08
0.533866,2.33446e-08,0.1,5.04017e-08
0.534007,2.33446e-08,0.1,5.04017e-08
0.534149,2.33446e-08,0.1,5.04017e-08
0.53429,2.33446e-08,0.1,5.04017e-08
0.534431,2.33446e-08,0.1,5.04017e-08
0.534573,2.33446e-08,0.1,5.04017e-08
0.534714,2.33446e-08,0.1,5.04017e-08
0.534856,2.33446e-08,0.1,5.04017e-08
0.534997,2.33446e-08,0.1,5.04017e-08
0.535138,2.88748e-08,0.1,5.04017e-08
0.53528,2.88748e-08,0.1,5.04017e-08
0.535421,2.88748e-08,0.1,5.04017e-08
0.535563,2.88748e-08,0.1,5.04017e-08
0.535704,2.88748e-08,0.1,6.83306e-08
0.535846,2.88748e-08,0.1,6.83306e-08
0.535987,2.88748e-08,0.1,6.83306e-08
0.536128,2.88748e-08,0.1,6.83306e-08
0.53627,2.88748e-08,0.1,6.83306e-08
0.536411,2.88748e-08,0.1,6.83306e-08
0.536553,2.88748e-08,0.1,6.83306e-08
0.536694,2.88748e-08,0.1,6.83306e-08
0.536836,2.88748e-08,0.1,6.83306e-08
0.536977,2.88748e-08,0.1,6.83306e-08
0.537118,2.88748e-08,0.1,6.83306e-08
0.53726,2.88748e-08,0.1,6.83306e-08
0.537401,2.88748e-08,0.1,6.83306e-08
0.537543,2.88748e-08,0.1,6.83306e-08
0.537684,2.88748e-08,0.1,6.83306e-08
0.537825,2.88748e-08,0.1,6.83306e-08
0.537967,2.88748e-08,0.1,6.83306e-08
0.538108,2.88748e-08,0.1,6.83306e-08
0.53825,2.88748e-08,0.1,8.06693e-08
0.538391,2.88748e-08,0.1,8.06693e-08
0.538533,2.88748e-08,0.1,8.06693e-08
0.538674,2.88748e-08,0.1,8.06693e-08
0.538815,2.88748e-08,0.1,8.06693e-08
0.538957,3.92696e-08,0.1,8.06693e-08
0.539098,3.92696e-08,0.1,8.06693e-08
0.53924,3.92696e-08,0.1,8.06693e-08
0.539381,3.92696e-08,0.1,8.06693e-08
0.539522,3.92696e-08,0.1,8.06693e-08
0.539664,3.92696e-08,0.1,8.06693e-08
0.539805,3.92696e-08,0.1,8.06693e-08
0.539947,3.92696e-08,0.1,8.06693e-08
0.540088,3.92696e-08,0.1,8.06693e-08
0.54023,3.92696e-08,0.1,8.06693e-08
0.540371,3.92696e-08,0.1,8.06693e-08
0.540512,3.92696e-08,0.1,8.06693e-08
0.540654,3.92696e-08,0.1,8.06693e-08
0.540795,3.92696e-08,0.1,8.06693e-08
0.540937,3.92696e-08,0.1,8.06693e-08
0.541078,3.92696e-08,0.1,8.06693e-08
0.54122,3.92696e-08,0.1,8.06693e-08
0.541361,3.92696e-08,0.1,1.08663e-07
0.541502,3.92696e-08,0.1,1.08663e-07
0.541644,3.92696e-08,0.1,1.08663e-07
0.541785,3.92696e-08,0.1,1.08663e-07
0.541927,3.92696e-08,0.1,1.08663e-07
0.542068,3.92696e-08,0.1,1.08663e-07
0.54221,3.92696e-08,0.1,1.08663e-07
0.542351,3.92696e-08,0.1,1.08663e-07
0.542492,3.92696e-08,0.1,1.08663e-07
0.542634,5.23379e-08,0.1,1.08663e-07
0.542775,5.23379e-08,0.1,1.08663e-07
0.542917,5.23379e-08,0.1,1.08663e-07
0.543058,5.23379e-08,0.1,1.08663e-07
0.543199,5.23379e-08,0.1,1.08663e-07
0.543341,5.23379e-08,0.1,1.08663e-07
0.543482,5.23379e-08,0.1,1.08663e-07
0.543624,5.23379e-08,0.1,1.08663e-07
0.543765,5.23379e-08,0.1,1.08663e-07
0.543907,5.23379e-08,0.1,1.08663e-07
0.544048,5.23379e-08,0.1,1.08663e-07
0.544189,5.23379e-08,0.1,1.08663e-07
0.544331,5.23379e-08,0.1,1.08663e-07
0.544472,5.23379e-08,0.1,1.08663e-07
0.544614,5.23379e-08,0.1,1.08663e-07
0.544755,5.23379e-08,0.1,1.08663e-07
0.544897,5.23379e-08,0.1,1.08663e-07
0.545038,5.23379e-08,0.1,1.08663e-07
0.545179,5.23379e-08,0.1,1.08663e-07
0.545321,5.23379e-08,0.1,1.08663e-07
0.545462,5.23379e-08,0.1,1.08663e-07
0.545604,5.23379e-08,0.1,1.08663e-07
0.545745,7.0974e-08,0.1,1.34562e-07
0.545886,7.0974e-08,0.1,1.34562e-07
0.546028,7.0974e-08,0.1,1.34562e-07
0.546169,7.0974e-08,0.1,1.34562e-07
0.546311,7.0974e-08,0.1,1.34562e-07
0.546452,7.0974e-08,0.1,1.34562e-07
0.546594,7.0974e-08,0.1,1.34562e-07
0.546735,7.0974e-08,0.1,1.34562e-07
0.546876,7.0974e-08,0.1,1.77643e-07
0.547018,7.0974e-08,0.1,1.77643e-07
0.547159,7.0974e-08,0.1,1.77643e-07
0.547301,7.0974e-08,0.1,1.77643e-07
0.547442,7.0974e-08,0.1,1.77643e-07
0.547584,7.0974e-08,0.1,1.77643e-07
0.547725,7.0974e-08,0.1,2.08341e-07
0.547866,7.0974e-08,0.1,2.08341e-07
0.548008,7.0974e-08,0.1,2.08341e-07
0.548149,7.0974e-08,0.1,2.08341e-07
0.548291,7.0974e-08,0.1,2.08341e-07
0.548432,7.0974e-08,0.1,2.08341e-07
0.548573,7.0974e-08,0.1,2.08341e-07
0.548715,8.77817e-08,0.1,2.08341e-07
0.548856,8.77817e-08,0.1,2.08341e-07
0.548998,8.77817e-08,0.1,2.08341e-07
0.549139,8.77817e-08,0.1,2.08341e-07
0.549281,8.77817e-08,0.1,2.08341e-07
0.549422,8.77817e-08,0.1,2.08341e-07
0.549563,8.77817e-08,0.1,2.08341e-07
0.549705,8.77817e-08,0.1,2.08341e-07
0.549846,8.77817e-08,0.1,2.08341e-07
0.549988,8.77817e-08,0.1,2.08341e-07
0.550129,8.77817e-08,0.1,2.08341e-07
0.55027,8.77817e-08,0.1,2.08341e-07
0.550412,8.77817e-08,0.1,2.08341e-07
0.550553,8.77817e-08,0.1,2.08341e-07
0.550695,8.77817e-08,0.1,2.08341e-07
0.550836,8.77817e-08,0.1,2.08341e-07
0.550978,8.77817e-08,0.1,2.08341e-07
0.551119,8.77817e-08,0.1,2.08341e-07
0.55126,8.77817e-08,0.1,2.08341e-07
0.551402,8.77817e-08,0.1,2.08341e-07
0.551543,8.77817e-08,0.1,2.08341e-07
0.551685,8.77817e-08,0.1,2.08341e-07
0.551826,8.77817e-08,0.1,2.08341e-07
0.551968,8.77817e-08,0.1,2.08341e-07
0.552109,8.77817e-08,0.1,2.08341e-07
0.55225,8.77817e-08,0.1,2.63604e-07
0.552392,1.1868e-07,0.1,2.63604e-07
0.552533,1.1868e-07,0.1,2.63604e-07
0.552675,1.1868e-07,0.1,2.63604e-07
0.552816,1.1868e-07,0.1,2.63604e-07
0.552958,1.1868e-07,0.1,2.63604e-07
0.553099,1.1868e-07,0.1,2.63604e-07
0.55324,1.1868e-07,0.1,2.63604e-07
0.553382,1.1868e-07,0.1,2.63604e-07
0.553523,1.1868e-07,0.1,2.63604e-07
0.553665,1.1868e-07,0.1,2.63604e-07
0.553806,1.1868e-07,0.1,2.63604e-07
0.553948,1.1868e-07,0.1,2.63604e-07
0.554089,1.1868e-07,0.1,2.63604e-07
0.55423,1.1868e-07,0.1,2.63604e-07
0.554372,1.1868e-07,0.1,2.63604e-07
0.554513,1.1868e-07,0.1,2.63604e-07
0.554655,1.1868e-07,0.1,2.63604e-07
0.554796,1.1868e-07,0.1,2.63604e-07
0.554937,1.1868e-07,0.1,2.63604e-07
0.555079,1.1868e-07,0.1,2.63604e-07
0.55522,1.1868e-07,0.1,2.63604e-07
0.555362,1.1868e-07,0.1,2.63604e-07
0.555503,1.1868e-07,0.1,2.63604e-07
0.555645,1.1868e-07,0.1,2.63604e-07
0.555786,1.1868e-07,0.1,2.63604e-07
0.555927,1.1868e-07,0.1,2.63604e-07
0.556069,1.5703e-07,0.1,2.63604e-07
0.55621,1.5703e-07,0.1,2.63604e-07
0.556352,1.5703e-07,0.1,2.63604e-07
0.556493,1.5703e-07,0.1,2.63604e-07
0.556635,1.5703e-07,0.1,2.63604e-07
0.556776,1.5703e-07,0.1,3.07302e-07
0.556917,1.5703e-07,0.1,3.07302e-07
0.557059,1.5703e-07,0.1,3.07302e-07
0.5572,1.5703e-07,0.1,3.07302e-07
0.557342,1.5703e-07,0.1,3.07302e-07
0.557483,1.5703e-07,0.1,3.07302e-07
0.557624,1.5703e-07,0.1,3.07302e-07
0.557766,1.5703e-07,0.1,4.01414e-07
0.557907,1.5703e-07,0.1,4.01414e-07
0.558049,1.5703e-07,0.1,4.01414e-07
0.55819,1.5703e-07,0.1,4.01414e-07
0.558332,1.5703e-07,0.1,4.01414e-07
0.558473,1.5703e-07,0.1,4.01414e-07
0.558614,1.5703e-07,0.1,4.01414e-07
0.558756,1.5703e-07,0.1,4.01414e-07
0.558897,1.5703e-07,0.1,4.01414e-07
0.559039,1.5703e-07,0.1,4.01414e-07
0.55918,2.11821e-07,0.1,4.01414e-07
0.559321,2.11821e-07,0.1,4.01414e-07
0.559463,2.11821e-07,0.1,4.01414e-07
0.559604,2.11821e-07,0.1,4.01414e-07
0.559746,2.11821e-07,0.1,4.93585e-07
0.559887,2.11821e-07,0.1,4.93585e-07
0.560029,2.11821e-07,0.1,4.93585e-07
0.56017,2.11821e-07,0.1,4.93585e-07
0.560311,2.11821e-07,0.1,4.93585e-07
0.560453,2.11821e-07,0.1,4.93585e-07
0.560594,2.11821e-07,0.1,4.93585e-07
0.560736,2.11821e-07,0.1,4.93585e-07
0.560877,2.11821e-07,0.1,4.93585e-07
0.561019,2.11821e-07,0.1,4.93585e-07
0.56116,2.11821e-07,0.1,4.93585e-07
0.561301,2.11821e-07,0.1,4.93585e-07
0.561443,2.11821e-07,0.1,4.93585e-07
0.561584,2.11821e-07,0.1,4.93585e-07
0.561726,2.11821e-07,0.1,4.93585e-07
0.561867,2.11821e-07,0.1,4.93585e-07
0.562009,2.11821e-07,0.1,4.93585e-07
0.56215,2.11821e-07,0.1,4.93585e-07
0.562291,2.62228e-07,0.1,4.93585e-07
0.562433,2.62228e-07,0.1,4.93585e-07
0.562574,2.62228e-07,0.1,4.93585e-07
0.562716,2.62228e-07,0.1,4.93585e-07
0.562857,2.62228e-07,0.1,4.93585e-07
0.562998,2.62228e-07,0.1,4.93585e-07
0.56314,2.62228e-07,0.1,4.93585e-07
0.563281,2.62228e-07,0.1,4.93585e-07
0.563423,2.62228e-07,0.1,4.93585e-07
0.563564,2.62228e-07,0.1,4.93585e-07
0.563706,2.62228e-07,0.1,6.58251e-07
0.563847,2.62228e-07,0.1,6.58251e-07
0.563988,2.62228e-07,0.1,6.58251e-07
0.56413,2.62228e-07,0.1,6.58251e-07
0.564271,2.62228e-07,0.1,6.58251e-07
0.564413,2.62228e-07,0.1,6.58251e-07
0.564554,2.62228e-07,0.1,6.58251e-07
0.564696,2.62228e-07,0.1,6.58251e-07
0.564837,2.62228e-07,0.1,6.58251e-07
0.564978,2.62228e-07,0.1,6.58251e-07
0.56512,2.62228e-07,0.1,6.58251e-07
0.565261,2.62228e-07,0.1,6.58251e-07
0.565403,2.62228e-07,0.1,6.58251e-07
0.565544,2.62228e-07,0.1,6.58251e-07
0.565685,2.62228e-07,0.1,6.58251e-07
0.565827,2.62228e-07,0.1,6.58251e-07
0.565968,3.52546e-07,0.1,6.58251e-07
0.56611,3.52546e-07,0.1,7.65327e-07
0.566251,3.52546e-07,0.1,7.65327e-07
0.566393,3.52546e-07,0.1,7.65327e-07
0.566534,3.52546e-07,0.1,7.65327e-07
0.566675,3.52546e-07,0.1,7.65327e-07
0.566817,3.52546e-07,0.1,7.65327e-07
0.566958,3.52546e-07,0.1,7.65327e-07
0.5671,3.52546e-07,0.1,7.65327e-07
0.567241,3.52546e-07,0.1,7.65327e-07
0.567383,3.52546e-07,0.1,7.65327e-07
0.567524,3.52546e-07,0.1,7.65327e-07
0.567665,3.52546e-07,0.1,7.65327e-07
0.567807,3.52546e-07,0.1,7.65327e-07
0.567948,3.52546e-07,0.1,7.65327e-07
0.56809,3.52546e-07,0.1,7.65327e-07
0.568231,3.52546e-07,0.1,7.65327e-07
0.568372,3.52546e-07,0.1,7.65327e-07
0.568514,3.52546e-07,0.1,7.65327e-07
0.568655,3.52546e-07,0.1,7.65327e-07
0.568797,3.52546e-07,0.1,7.65327e-07
0.568938,3.52546e-07,0.1,7.65327e-07
0.56908,3.52546e-07,0.1,7.65327e-07
0.569221,3.52546e-07,0.1,1.01789e-06
0.569362,3.52546e-07,0.1,1.01789e-06
0.569504,3.52546e-07,0.1,1.01789e-06
0.569645,4.63872e-07,0.1,1.01789e-06
0.569787,4.63872e-07,0.1,1.01789e-06
0.569928,4.63872e-07,0.1,1.01789e-06
0.570069,4.63872e-07,0.1,1.01789e-06
0.570211,4.63872e-07,0.1,1.01789e-06
0.570352,4.63872e-07,0.1,1.01789e-06
0.570494,4.63872e-07,0.1,1.01789e-06
0.570635,4.63872e-07,0.1,1.01789e-06
0.570777,4.63872e-07,0.1,1.01789e-06
0.570918,4.63872e-07,0.1,1.01789e-06
0.571059,4.63872e-07,0.1,1.01789e-06
0.571201,4.63872e-07,0.1,1.01789e-06
0.571342,4.63872e-07,0.1,1.01789e-06
0.571484,4.63872e-07,0.1,1.01789e-06
0.571625,4.63872e-07,0.1,1.01789e-06
0.571767,4.63872e-07,0.1,1.01789e-06
0.571908,4.63872e-07,0.1,1.01789e-06
0.572049,4.63872e-07,0.1,1.01789e-06
0.572191,4.63872e-07,0.1,1.01789e-06
0.572332,4.63872e-07,0.1,1.01789e-06
0.572474,4.63872e-07,0.1,1.01789e-06
0.572615,4.63872e-07,0.1,1.01789e-06
0.572757,6.22666e-07,0.1,1.01789e-06
0.572898,6.22666e-07,0.1,1.01789e-06
0.573039,6.22666e-07,0.1,1.01789e-06
0.573181,6.22666e-07,0.1,1.01789e-06
0.573322,6.22666e-07,0.1,1.01789e-06
0.573464,6.22666e-07,0.1,1.01789e-06
0.573605,6.22666e-07,0.1,1.01789e-06
0.573747,6.22666e-07,0.1,1.01789e-06
0.573888,6.22666e-07,0.1,1.01789e-06
0.574029,6.22666e-07,0.1,1.01789e-06
0.574171,6.22666e-07,0.1,1.01789e-06
0.574312,6.22666e-07,0.1,1.18055e-06
0.574454,6.22666e-07,0.1,1.18055e-06
0.574595,6.22666e-07,0.1,1.18055e-06
0.574736,6.22666e-07,0.1,1.18055e-06
0.574878,6.22666e-07,0.1,1.18055e-06
0.575019,6.22666e-07,0.1,1.55592e-06
0.575161,6.22666e-07,0.1,1.55592e-06
0.575302,6.22666e-07,0.1,1.55592e-06
0.575444,6.22666e-07,0.1,1.81575e-06
0.575585,6.22666e-07,0.1,1.81575e-06
0.575726,6.22666e-07,0.1,1.81575e-06
0.575868,7.72003e-07,0.1,1.81575e-06
0.576009,7.72003e-07,0.1,1.81575e-06
0.576151,7.72003e-07,0.1,1.81575e-06
0.576292,7.72003e-07,0.1,1.81575e-06
0.576433,7.72003e-07,0.1,1.81575e-06
0.576575,7.72003e-07,0.1,1.81575e-06
0.576716,7.72003e-07,0.1,1.81575e-06
0.576858,7.72003e-07,0.1,1.81575e-06
0.576999,7.72003e-07,0.1,1.81575e-06
0.577141,7.72003e-07,0.1,1.81575e-06
0.577282,7.72003e-07,0.1,1.81575e-06
0.577423,7.72003e-07,0.1,1.81575e-06
0.577565,7.72003e-07,0.1,1.81575e-06
0.577706,7.72003e-07,0.1,1.81575e-06
0.577848,7.72003e-07,0.1,1.81575e-06
0.577989,7.72003e-07,0.1,1.81575e-06
0.57813,7.72003e-07,0.1,1.81575e-06
0.578272,7.72003e-07,0.1,1.81575e-06
0.578413,7.72003e-07,0.1,1.81575e-06
0.578555,7.72003e-07,0.1,1.81575e-06
0.578696,7.72003e-07,0.1,1.81575e-06
0.578838,7.72003e-07,0.1,1.81575e-06
0.578979,7.72003e-07,0.1,1.81575e-06
0.57912,7.72003e-07,0.1,1.81575e-06
0.579262,7.72003e-07,0.1,1.81575e-06
0.579403,7.72003e-07,0.1,1.81575e-06
0.579545,1.03306e-06,0.1,1.81575e-06
0.579686,1.03306e-06,0.1,1.81575e-06
0.579828,1.03306e-06,0.1,1.81575e-06
0.579969,1.03306e-06,0.1,1.81575e-06
0.58011,1.03306e-06,0.1,1.81575e-06
0.580252,1.03306e-06,0.1,1.81575e-06
0.580393,1.03306e-06,0.1,1.81575e-06
0.580535,1.03306e-06,0.1,1.81575e-06
0.580676,1.03306e-06,0.1,1.81575e-06
0.580818,1.03306e-06,0.1,1.81575e-06
0.580959,1.03306e-06,0.1,1.81575e-06
0.5811,1.03306e-06,0.1,1.81575e-06
0.581242,1.03306e-06,0.1,1.81575e-06
0.581383,1.03306e-06,0.1,2.63794e-06
0.581525,1.03306e-06,0.1,2.63794e-06
0.581666,1.03306e-06,0.1,2.63794e-06
0.581807,1.03306e-06,0.1,2.63794e-06
0.581949,1.03306e-06,0.1,2.63794e-06
0.58209,1.03306e-06,0.1,2.63794e-06
0.582232,1.03306e-06,0.1,2.63794e-06
0.582373,1.03306e-06,0.1,2.63794e-06
0.582515,1.03306e-06,0.1,2.63794e-06
0.582656,1.03306e-06,0.1,2.63794e-06
0.582797,1.03306e-06,0.1,2.63794e-06
0.582939,1.03306e-06,0.1,2.63794e-06
0.58308,1.35214e-06,0.1,2.63794e-06
0.583222,1.35214e-06,0.1,2.63794e-06
0.583363,1.35214e-06,0.1,2.63794e-06
0.583505,1.35214e-06,0.1,2.63794e-06
0.583646,1.35214e-06,0.1,2.63794e-06
0.583787,1.35214e-06,0.1,2.63794e-06
0.583929,1.35214e-06,0.1,2.63794e-06
0.58407,1.35214e-06,0.1,2.63794e-06
0.584212,1.35214e-06,0.1,2.63794e-06
0.584353,1.35214e-06,0.1,2.63794e-06
0.584495,1.35214e-06,0.1,2.63794e-06
0.584636,1.35214e-06,0.1,2.63794e-06
0.584777,1.35214e-06,0.1,2.63794e-06
0.584919,1.35214e-06,0.1,2.63794e-06
0.58506,1.35214e-06,0.1,2.63794e-06
0.585202,1.35214e-06,0.1,3.11178e-06
0.585343,1.35214e-06,0.1,3.11178e-06
0.585484,1.35214e-06,0.1,3.11178e-06
0.585626,1.35214e-06,0.1,3.11178e-06
0.585767,1.35214e-06,0.1,3.11178e-06
0.585909,1.35214e-06,0.1,3.11178e-06
0.58605,1.35214e-06,0.1,3.11178e-06
0.586192,1.80734e-06,0.1,3.11178e-06
0.586333,1.80734e-06,0.1,3.11178e-06
0.586474,1.80734e-06,0.1,3.11178e-06
0.586616,1.80734e-06,0.1,3.11178e-06
0.586757,1.80734e-06,0.1,3.11178e-06
0.586899,1.80734e-06,0.1,3.11178e-06
0.58704,1.80734e-06,0.1,3.11178e-06
0.587182,1.80734e-06,0.1,3.9538e-06
0.587323,1.80734e-06,0.1,3.9538e-06
0.587464,1.80734e-06,0.1,3.9538e-06
0.587606,1.80734e-06,0.1,3.9538e-06
0.587747,1.80734e-06,0.1,3.9538e-06
0.587889,1.80734e-06,0.1,3.9538e-06
0.58803,1.80734e-06,0.1,3.9538e-06
0.588171,1.80734e-06,0.1,3.9538e-06
0.588313,1.80734e-06,0.1,3.9538e-06
0.588454,1.80734e-06,0.1,3.9538e-06
0.588596,1.80734e-06,0.1,3.9538e-06
0.588737,1.80734e-06,0.1,3.9538e-06
0.588879,1.80734e-06,0.1,3.9538e-06
0.58902,1.80734e-06,0.1,3.9538e-06
0.589161,1.80734e-06,0.1,3.9538e-06
0.589303,1.80734e-06,0.1,3.9538e-06
0.589444,2.24507e-06,0.1,3.9538e-06
0.589586,2.24507e-06,0.1,4.55e-06
0.589727,2.24507e-06,0.1,4.55e-06
0.589868,2.24507e-06,0.1,4.55e-06
0.59001,2.24507e-06,0.1,4.55e-06
0.590151,2.24507e-06,0.1,4.55e-06
0.590293,2.24507e-06,0.1,4.55e-06
0.590434,2.24507e-06,0.1,4.55e-06
0.590576,2.24507e-06,0.1,4.55e-06
0.590717,2.24507e-06,0.1,4.55e-06
0.590858,2.24507e-06,0.1,4.55e-06
0.591,2.24507e-06,0.1,4.55e-06
0.591141,2.24507e-06,0.1,4.55e-06
0.591283,2.24507e-06,0.1,4.55e-06
0.591424,2.24507e-06,0.1,4.55e-06
0.591566,2.24507e-06,0.1,4.55e-06
0.591707,2.24507e-06,0.1,4.55e-06
0.591848,2.24507e-06,0.1,4.55e-06
0.59199,2.24507e-06,0.1,5.7384e-06
0.592131,2.24507e-06,0.1,5.7384e-06
0.592273,2.24507e-06,0.1,5.7384e-06
0.592414,2.24507e-06,0.1,5.7384e-06
0.592556,2.24507e-06,0.1,5.7384e-06
0.592697,2.24507e-06,0.1,5.7384e-06
0.592838,2.24507e-06,0.1,5.7384e-06
0.59298,2.99177e-06,0.1,5.7384e-06
0.593121,2.99177e-06,0.1,5.7384e-06
0.593263,2.99177e-06,0.1,5.7384e-06
0.593404,2.99177e-06,0.1,5.7384e-06
0.593545,2.99177e-06,0.1,5.7384e-06
0.593687,2.99177e-06,0.1,5.7384e-06
0.593828,2.99177e-06,0.1,5.7384e-06
0.59397,2.99177e-06,0.1,5.7384e-06
0.594111,2.99177e-06,0.1,5.7384e-06
0.594253,2.99177e-06,0.1,5.7384e-06
0.594394,2.99177e-06,0.1,6.86114e-06
0.594535,2.99177e-06,0.1,6.86114e-06
0.594677,2.99177e-06,0.1,6.86114e-06
0.594818,2.99177e-06,0.1,6.86114e-06
0.59496,2.99177e-06,0.1,6.86114e-06
0.595101,2.99177e-06,0.1,6.86114e-06
0.595243,2.99177e-06,0.1,6.86114e-06
0.595384,2.99177e-06,0.1,6.86114e-06
0.595525,2.99177e-06,0.1,6.86114e-06
0.595667,2.99177e-06,0.1,6.86114e-06
0.595808,2.99177e-06,0.1,6.86114e-06
0.59595,2.99177e-06,0.1,6.86114e-06
0.596091,2.99177e-06,0.1,6.86114e-06
0.596232,2.99177e-06,0.1,6.86114e-06
0.596374,2.99177e-06,0.1,6.86114e-06
0.596515,2.99177e-06,0.1,6.86114e-06
0.596657,3.89671e-06,0.1,6.86114e-06
0.596798,3.89671e-06,0.1,6.86114e-06
0.59694,3.89671e-06,0.1,6.86114e-06
0.597081,3.89671e-06,0.1,8.5408e-06
0.597222,3.89671e-06,0.1,8.5408e-06
0.597364,3.89671e-06,0.1,8.5408e-06
0.597505,3.89671e-06,0.1,8.5408e-06
0.597647,3.89671e-06,0.1,8.5408e-06
0.597788,3.89671e-06,0.1,8.5408e-06
0.597929,3.89671e-06,0.1,8.5408e-06
0.598071,3.89671e-06,0.1,8.5408e-06
0.598212,3.89671e-06,0.1,8.5408e-06
0.598354,3.89671e-06,0.1,8.5408e-06
0.598495,3.89671e-06,0.1,8.5408e-06
0.598637,3.89671e-06,0.1,8.5408e-06
0.598778,3.89671e-06,0.1,8.5408e-06
0.598919,3.89671e-06,0.1,8.5408e-06
0.599061,3.89671e-06,0.1,8.5408e-06
0.599202,3.89671e-06,0.1,8.5408e-06
0.599344,3.89671e-06,0.1,8.5408e-06
0.599485,3.89671e-06,0.1,8.5408e-06
0.599627,3.89671e-06,0.1,8.5408e-06
0.599768,5.18932e-06,0.1,8.5408e-06
0.599909,5.18932e-06,0.1,1.00866e-05
0.600051,5.18932e-06,0.1,1.00866e-05
0.600192,5.18932e-06,0.1,1.00866e-05
0.600334,5.18932e-06,0.1,1.00866e-05
0.600475,5.18932e-06,0.1,1.00866e-05
0.600617,5.18932e-06,0.1,1.00866e-05
0.600758,5.18932e-06,0.1,1.00866e-05
0.600899,5.18932e-06,0.1,1.00866e-05
0.601041,5.18932e-06,0.1,1.00866e-05
0.601182,5.18932e-06,0.1,1.00866e-05
0.601324,5.18932e-06,0.1,1.00866e-05
0.601465,5.18932e-06,0.1,1.00866e-05
0.601606,5.18932e-06,0.1,1.00866e-05
0.601748,5.18932e-06,0.1,1.24835e-05
0.601889,5.18932e-06,0.1,1.24835e-05
0.602031,5.18932e-06,0.1,1.24835e-05
0.602172,5.18932e-06,0.1,1.24835e-05
0.602314,5.18932e-06,0.1,1.24835e-05
0.602455,5.18932e-06,0.1,1.24835e-05
0.602596,5.18932e-06,0.1,1.24835e-05
0.602738,5.18932e-06,0.1,1.24835e-05
0.602879,6.46033e-06,0.1,1.24835e-05
0.603021,6.46033e-06,0.1,1.24835e-05
0.603162,6.46033e-06,0.1,1.24835e-05
0.603304,6.46033e-06,0.1,1.24835e-05
0.603445,6.46033e-06,0.1,1.24835e-05
0.603586,6.46033e-06,0.1,1.24835e-05
0.603728,6.46033e-06,0.1,1.24835e-05
0.603869,6.46033e-06,0.1,1.24835e-05
0.604011,6.46033e-06,0.1,1.4671e-05
0.604152,6.46033e-06,0.1,1.4671e-05
0.604294,6.46033e-06,0.1,1.4671e-05
0.604435,6.46033e-06,0.1,1.4671e-05
0.604576,6.46033e-06,0.1,1.4671e-05
0.604718,6.46033e-06,0.1,1.4671e-05
0.604859,6.46033e-06,0.1,1.4671e-05
0.605001,6.46033e-06,0.1,1.4671e-05
0.605142,6.46033e-06,0.1,1.4671e-05
0.605283,6.46033e-06,0.1,1.4671e-05
0.605425,6.46033e-06,0.1,1.4671e-05
0.605566,6.46033e-06,0.1,1.4671e-05
0.605708,6.46033e-06,0.1,1.4671e-05
0.605849,6.46033e-06,0.1,1.4671e-05
0.605991,6.46033e-06,0.1,1.4671e-05
0.606132,6.46033e-06,0.1,1.4671e-05
0.606273,6.46033e-06,0.1,1.4671e-05
0.606415,6.46033e-06,0.1,1.4671e-05
0.606556,8.58049e-06,0.1,1.4671e-05
0.606698,8.58049e-06,0.1,1.4671e-05
0.606839,8.58049e-06,0.1,1.81137e-05
0.606981,8.58049e-06,0.1,1.81137e-05
0.607122,8.58049e-06,0.1,1.81137e-05
0.607263,8.58049e-06,0.1,1.81137e-05
0.607405,8.58049e-06,0.1,1.81137e-05
0.607546,8.58049e-06,0.1,1.81137e-05
0.607688,8.58049e-06,0.1,1.81137e-05
0.607829,8.58049e-06,0.1,1.81137e-05
0.60797,8.58049e-06,0.1,1.81137e-05
0.608112,8.58049e-06,0.1,1.81137e-05
0.608253,8.58049e-06,0.1,1.81137e-05
0.608395,8.58049e-06,0.1,1.81137e-05
0.608536,8.58049e-06,0.1,1.81137e-05
0.608678,8.58049e-06,0.1,1.81137e-05
0.608819,8.58049e-06,0.1,1.81137e-05
0.60896,8.58049e-06,0.1,1.81137e-05
0.609102,8.58049e-06,0.1,1.81137e-05
0.609243,8.58049e-06,0.1,2.15552e-05
0.609385,8.58049e-06,0.1,2.15552e-05
0.609526,8.58049e-06,0.1,2.15552e-05
0.609667,8.58049e-06,0.1,2.15552e-05
0.609809,8.58049e-06,0.1,2.15552e-05
0.60995,8.58049e-06,0.1,2.15552e-05
0.610092,1.11166e-05,0.1,2.15552e-05
0.610233,1.11166e-05,0.1,2.15552e-05
0.610375,1.11166e-05,0.1,2.15552e-05
0.610516,1.11166e-05,0.1,2.15552e-05
0.610657,1.11166e-05,0.1,2.15552e-05
0.610799,1.11166e-05,0.1,2.15552e-05
0.61094,1.11166e-05,0.1,2.15552e-05
0.611082,1.11166e-05,0.1,2.15552e-05
0.611223,1.11166e-05,0.1,2.15552e-05
0.611365,1.11166e-05,0.1,2.15552e-05
0.611506,1.11166e-05,0.1,2.15552e-05
0.611647,1.11166e-05,0.1,2.15552e-05
0.611789,1.11166e-05,0.1,2.71903e-05
0.61193,1.11166e-05,0.1,2.71903e-05
0.612072,1.11166e-05,0.1,2.71903e-05
0.612213,1.11166e-05,0.1,2.71903e-05
0.612355,1.11166e-05,0.1,2.71903e-05
0.612496,1.11166e-05,0.1,2.71903e-05
0.612637,1.11166e-05,0.1,2.71903e-05
0.612779,1.11166e-05,0.1,2.71903e-05
0.61292,1.11166e-05,0.1,2.71903e-05
0.613062,1.11166e-05,0.1,2.71903e-05
0.613203,1.11166e-05,0.1,2.71903e-05
0.613344,1.47603e-05,0.1,2.71903e-05
0.613486,1.47603e-05,0.1,2.71903e-05
0.613627,1.47603e-05,0.1,2.71903e-05
0.613769,1.47603e-05,0.1,2.71903e-05
0.61391,1.47603e-05,0.1,2.71903e-05
0.614052,1.47603e-05,0.1,2.71903e-05
0.614193,1.47603e-05,0.1,3.13118e-05
0.614334,1.47603e-05,0.1,3.13118e-05
0.614476,1.47603e-05,0.1,3.13118e-05
0.614617,1.47603e-05,0.1,3.13118e-05
0.614759,1.47603e-05,0.1,3.13118e-05
0.6149,1.47603e-05,0.1,3.13118e-05
0.615042,1.47603e-05,0.1,3.13118e-05
0.615183,1.47603e-05,0.1,3.13118e-05
0.615324,1.47603e-05,0.1,3.13118e-05
0.615466,1.47603e-05,0.1,3.13118e-05
0.615607,1.47603e-05,0.1,3.13118e-05
0.615749,1.47603e-05,0.1,3.13118e-05
0.61589,1.47603e-05,0.1,3.13118e-05
0.616031,1.47603e-05,0.1,3.13118e-05
0.616173,1.47603e-05,0.1,3.13118e-05
0.616314,1.47603e-05,0.1,3.13118e-05
0.616456,1.84181e-05,0.1,3.13118e-05
0.616597,1.84181e-05,0.1,3.92228e-05
0.616739,1.84181e-05,0.1,3.92228e-05
0.61688,1.84181e-05,0.1,3.92228e-05
0.617021,1.84181e-05,0.1,3.92228e-05
0.617163,1.84181e-05,0.1,3.92228e-05
0.617304,1.84181e-05,0.1,3.92228e-05
0.617446,1.84181e-05,0.1,3.92228e-05
0.617587,1.84181e-05,0.1,3.92228e-05
0.617728,1.84181e-05,0.1,3.92228e-05
0.61787,1.84181e-05,0.1,3.92228e-05
0.618011,1.84181e-05,0.1,3.92228e-05
0.618153,1.84181e-05,0.1,3.92228e-05
0.618294,1.84181e-05,0.1,3.92228e-05
0.618436,1.84181e-05,0.1,3.92228e-05
0.618577,1.84181e-05,0.1,3.92228e-05
0.618718,1.84181e-05,0.1,3.92228e-05
0.61886,1.84181e-05,0.1,3.92228e-05
0.619001,1.84181e-05,0.1,3.92228e-05
0.619143,1.84181e-05,0.1,3.92228e-05
0.619284,1.84181e-05,0.1,4.51259e-05
0.619426,1.84181e-05,0.1,4.51259e-05
0.619567,1.84181e-05,0.1,4.51259e-05
0.619708,1.84181e-05,0.1,4.51259e-05
0.61985,1.84181e-05,0.1,4.51259e-05
0.619991,1.84181e-05,0.1,4.51259e-05
0.620133,2.43901e-05,0.1,4.51259e-05
0.620274,2.43901e-05,0.1,4.51259e-05
0.620416,2.43901e-05,0.1,4.51259e-05
0.620557,2.43901e-05,0.1,4.51259e-05
0.620698,2.43901e-05,0.1,4.51259e-05
0.62084,2.43901e-05,0.1,5.52251e-05
0.620981,2.43901e-05,0.1,5.52251e-05
0.621123,2.43901e-05,0.1,5.52251e-05
0.621264,2.43901e-05,0.1,5.52251e-05
0.621405,2.43901e-05,0.1,5.52251e-05
0.621547,2.43901e-05,0.1,5.52251e-05
0.621688,2.43901e-05,0.1,5.52251e-05
0.62183,2.43901e-05,0.1,5.52251e-05
0.621971,2.43901e-05,0.1,6.31619e-05
0.622113,2.43901e-05,0.1,6.31619e-05
0.622254,2.43901e-05,0.1,6.31619e-05
0.622395,2.43901e-05,0.1,6.31619e-05
0.622537,2.43901e-05,0.1,6.31619e-05
0.622678,2.43901e-05,0.1,6.31619e-05
0.62282,2.43901e-05,0.1,6.31619e-05
0.622961,2.43901e-05,0.1,6.31619e-05
0.623103,2.43901e-05,0.1,6.31619e-05
0.623244,2.43901e-05,0.1,6.31619e-05
0.623385,2.43901e-05,0.1,6.31619e-05
0.623527,2.43901e-05,0.1,6.31619e-05
0.623668,3.14208e-05,0.1,6.31619e-05
0.62381,3.14208e-05,0.1,6.31619e-05
0.623951,3.14208e-05,0.1,6.31619e-05
0.624092,3.14208e-05,0.1,6.31619e-05
0.624234,3.14208e-05,0.1,6.31619e-05
0.624375,3.14208e-05,0.1,6.31619e-05
0.624517,3.14208e-05,0.1,6.31619e-05
0.624658,3.14208e-05,0.1,6.31619e-05
0.6248,3.14208e-05,0.1,6.31619e-05
0.624941,3.14208e-05,0.1,7.46698e-05
0.625082,3.14208e-05,0.1,7.46698e-05
0.625224,3.14208e-05,0.1,7.46698e-05
0.625365,3.14208e-05,0.1,7.46698e-05
0.625507,3.14208e-05,0.1,7.46698e-05
0.625648,3.14208e-05,0.1,7.46698e-05
0.62579,3.14208e-05,0.1,7.46698e-05
0.625931,3.14208e-05,0.1,7.46698e-05
0.626072,3.14208e-05,0.1,7.46698e-05
0.626214,3.14208e-05,0.1,7.46698e-05
0.626355,3.14208e-05,0.1,7.46698e-05
0.626497,3.14208e-05,0.1,7.46698e-05
0.626638,3.14208e-05,0.1,7.46698e-05
0.626779,4.16137e-05,0.1,7.46698e-05
0.626921,4.16137e-05,0.1,7.46698e-05
0.627062,4.16137e-05,0.1,7.46698e-05
0.627204,4.16137e-05,0.1,7.46698e-05
0.627345,4.16137e-05,0.1,7.46698e-05
0.627487,4.16137e-05,0.1,7.46698e-05
0.627628,4.16137e-05,0.1,7.46698e-05
0.627769,4.16137e-05,0.1,7.46698e-05
0.627911,4.16137e-05,0.1,7.46698e-05
0.628052,4.16137e-05,0.1,7.46698e-05
0.628194,4.16137e-05,0.1,7.46698e-05
0.628335,4.16137e-05,0.1,7.46698e-05
0.628477,4.16137e-05,0.1,7.46698e-05
0.628618,4.16137e-05,0.1,8.43522e-05
0.628759,4.16137e-05,0.1,8.43522e-05
0.628901,4.16137e-05,0.1,0.000101279
0.629042,4.16137e-05,0.1,0.000101279
0.629184,4.16137e-05,0.1,0.000101279
0.629325,4.16137e-05,0.1,0.000111997
0.629466,4.16137e-05,0.1,0.000111997
0.629608,4.16137e-05,0.1,0.000111997
0.629749,4.16137e-05,0.1,0.000111997
0.629891,4.16137e-05,0.1,0.000111997
0.630032,5.20442e-05,0.1,0.000111997
0.630174,5.20442e-05,0.1,0.000111997
0.630315,5.20442e-05,0.1,0.000111997
0.630456,5.20442e-05,0.1,0.000111997
0.630598,5.20442e-05,0.1,0.000111997
0.630739,5.20442e-05,0.1,0.000111997
0.630881,5.20442e-05,0.1,0.000111997
0.631022,5.20442e-05,0.1,0.000111997
0.631164,5.20442e-05,0.1,0.000111997
0.631305,5.20442e-05,0.1,0.000111997
0.631446,5.20442e-05,0.1,0.000111997
0.631588,5.20442e-05,0.1,0.000111997
0.631729,5.20442e-05,0.1,0.000111997
0.631871,5.20442e-05,0.1,0.000111997
0.632012,5.20442e-05,0.1,0.000111997
0.632154,5.20442e-05,0.1,0.000111997
0.632295,5.20442e-05,0.1,0.000111997
0.632436,5.20442e-05,0.1,0.000111997
0.632578,5.20442e-05,0.1,0.000135474
0.632719,5.20442e-05,0.1,0.000135474
0.632861,5.20442e-05,0.1,0.000135474
0.633002,5.20442e-05,0.1,0.000135474
0.633143,5.20442e-05,0.1,0.000135474
0.633285,5.20442e-05,0.1,0.000135474
0.633426,5.20442e-05,0.1,0.000135474
0.633568,6.87384e-05,0.1,0.000135474
0.633709,6.87384e-05,0.1,0.000135474
0.633851,6.87384e-05,0.1,0.000135474
0.633992,6.87384e-05,0.1,0.000135474
0.634133,6.87384e-05,0.1,0.000135474
0.634275,6.87384e-05,0.1,0.000135474
0.634416,6.87384e-05,0.1,0.000153361
0.634558,6.87384e-05,0.1,0.000153361
0.634699,6.87384e-05,0.1,0.000153361
0.634841,6.87384e-05,0.1,0.000153361
0.634982,6.87384e-05,0.1,0.000153361
0.635123,6.87384e-05,0.1,0.000153361
0.635265,6.87384e-05,0.1,0.000153361
0.635406,6.87384e-05,0.1,0.000153361
0.635548,6.87384e-05,0.1,0.000153361
0.635689,6.87384e-05,0.1,0.000153361
0.63583,6.87384e-05,0.1,0.000153361
0.635972,6.87384e-05,0.1,0.000153361
0.636113,6.87384e-05,0.1,0.000153361
0.636255,6.87384e-05,0.1,0.000153361
0.636396,6.87384e-05,0.1,0.000185479
0.636538,6.87384e-05,0.1,0.000185479
0.636679,6.87384e-05,0.1,0.000185479
0.63682,6.87384e-05,0.1,0.000185479
0.636962,6.87384e-05,0.1,0.000185479
0.637103,8.80074e-05,0.1,0.000185479
0.637245,8.80074e-05,0.1,0.000185479
0.637386,8.80074e-05,0.1,0.000185479
0.637527,8.80074e-05,0.1,0.000185479
0.637669,8.80074e-05,0.1,0.000185479
0.63781,8.80074e-05,0.1,0.000185479
0.637952,8.80074e-05,0.1,0.000185479
0.638093,8.80074e-05,0.1,0.000185479
0.638235,8.80074e-05,0.1,0.000185479
0.638376,8.80074e-05,0.1,0.000185479
0.638517,8.80074e-05,0.1,0.000185479
0.638659,8.80074e-05,0.1,0.000185479
0.6388,8.80074e-05,0.1,0.000185479
0.638942,8.80074e-05,0.1,0.000185479
0.639083,8.80074e-05,0.1,0.000185479
0.639225,8.80074e-05,0.1,0.000205832
0.639366,8.80074e-05,0.1,0.000205832
0.639507,8.80074e-05,0.1,0.000205832
0.639649,8.80074e-05,0.1,0.000205832
0.63979,8.80074e-05,0.1,0.000205832
0.639932,8.80074e-05,0.1,0.000205832
0.640073,8.80074e-05,0.1,0.000205832
0.640215,8.80074e-05,0.1,0.000205832
0.640356,0.000116291,0.1,0.000205832
0.640497,0.000116291,0.1,0.00025007
0.640639,0.000116291,0.1,0.00025007
0.64078,0.000116291,0.1,0.00025007
0.640922,0.000116291,0.1,0.00025007
0.641063,0.000116291,0.1,0.00025007
0.641204,0.000116291,0.1,0.00025007
0.641346,0.000116291,0.1,0.000283032
0.641487,0.000116291,0.1,0.000283032
0.641629,0.000116291,0.1,0.000283032
0.64177,0.000116291,0.1,0.000283032
0.641912,0.000116291,0.1,0.000283032
0.642053,0.000116291,0.1,0.000283032
0.642194,0.000116291,0.1,0.000283032
0.642336,0.000116291,0.1,0.000283032
0.642477,0.000116291,0.1,0.000283032
0.642619,0.000116291,0.1,0.000283032
0.64276,0.000116291,0.1,0.000283032
0.642902,0.000116291,0.1,0.000283032
0.643043,0.000116291,0.1,0.000283032
0.643184,0.000116291,0.1,0.000283032
0.643326,0.000116291,0.1,0.000283032
0.643467,0.000116291,0.1,0.000283032
0.643609,0.000145733,0.1,0.000283032
0.64375,0.000145733,0.1,0.000283032
0.643891,0.000145733,0.1,0.000283032
0.644033,0.000145733,0.1,0.000283032
0.644174,0.000145733,0.1,0.000283032
0.644316,0.000145733,0.1,0.000340763
0.644457,0.000145733,0.1,0.000340763
0.644599,0.000145733,0.1,0.000340763
0.64474,0.000145733,0.1,0.000340763
0.644881,0.000145733,0.1,0.000340763
0.645023,0.000145733,0.1,0.000340763
0.645164,0.000145733,0.1,0.000340763
0.645306,0.000145733,0.1,0.000340763
0.645447,0.000145733,0.1,0.000340763
0.645589,0.000145733,0.1,0.000340763
0.64573,0.000145733,0.1,0.000340763
0.645871,0.000145733,0.1,0.000340763
0.646013,0.000145733,0.1,0.000340763
0.646154,0.000145733,0.1,0.000340763
0.646296,0.000145733,0.1,0.000340763
0.646437,0.000145733,0.1,0.000340763
0.646578,0.000145733,0.1,0.000340763
0.64672,0.000145733,0.1,0.000340763
0.646861,0.000145733,0.1,0.000340763
0.647003,0.000145733,0.1,0.000340763
0.647144,0.000191976,0.1,0.000340763
0.647286,0.000191976,0.1,0.000340763
0.647427,0.000191976,0.1,0.000340763
0.647568,0.000191976,0.1,0.000340763
0.64771,0.000191976,0.1,0.000340763
0.647851,0.000191976,0.1,0.000385313
0.647993,0.000191976,0.1,0.000385313
0.648134,0.000191976,0.1,0.000385313
0.648275,0.000191976,0.1,0.000468341
0.648417,0.000191976,0.1,0.000468341
0.648558,0.000191976,0.1,0.000468341
0.6487,0.000191976,0.1,0.000468341
0.648841,0.000191976,0.1,0.000515781
0.648983,0.000191976,0.1,0.000515781
0.649124,0.000191976,0.1,0.000515781
0.649265,0.000191976,0.1,0.000515781
0.649407,0.000191976,0.1,0.000515781
0.649548,0.000191976,0.1,0.000515781
0.64969,0.000191976,0.1,0.000515781
0.649831,0.000191976,0.1,0.000515781
0.649973,0.000191976,0.1,0.000515781
0.650114,0.000191976,0.1,0.000515781
0.650255,0.000191976,0.1,0.000515781
0.650397,0.000191976,0.1,0.000515781
0.650538,0.000191976,0.1,0.000515781
0.65068,0.00024416,0.1,0.000515781
0.650821,0.00024416,0.1,0.000515781
0.650963,0.00024416,0.1,0.000515781
0.651104,0.00024416,0.1,0.000515781
0.651245,0.00024416,0.1,0.000515781
0.651387,0.00024416,0.1,0.000515781
0.651528,0.00024416,0.1,0.000515781
0.65167,0.00024416,0.1,0.000515781
0.651811,0.00024416,0.1,0.000515781
0.651953,0.00024416,0.1,0.000515781
0.652094,0.00024416,0.1,0.00061867
0.652235,0.00024416,0.1,0.00061867
0.652377,0.00024416,0.1,0.00061867
0.652518,0.00024416,0.1,0.00061867
0.65266,0.00024416,0.1,0.00061867
0.652801,0.00024416,0.1,0.00061867
0.652942,0.00024416,0.1,0.00061867
0.653084,0.00024416,0.1,0.00061867
0.653225,0.00024416,0.1,0.00061867
0.653367,0.00024416,0.1,0.00061867
0.653508,0.00024416,0.1,0.00061867
0.65365,0.00024416,0.1,0.00061867
0.653791,0.00024416,0.1,0.00061867
0.653932,0.000321848,0.1,0.00061867
0.654074,0.000321848,0.1,0.00061867
0.654215,0.000321848,0.1,0.00061867
0.654357,0.000321848,0.1,0.000699362
0.654498,0.000321848,0.1,0.000699362
0.65464,0.000321848,0.1,0.000699362
0.654781,0.000321848,0.1,0.000699362
0.654922,0.000321848,0.1,0.000699362
0.655064,0.000321848,0.1,0.000699362
0.655205,0.000321848,0.1,0.000699362
0.655347,0.000321848,0.1,0.000699362
0.655488,0.000321848,0.1,0.000699362
0.655629,0.000321848,0.1,0.000841005
0.655771,0.000321848,0.1,0.000841005
0.655912,0.000321848,0.1,0.000841005
0.656054,0.000321848,0.1,0.000841005
0.656195,0.000321848,0.1,0.000841005
0.656336,0.000321848,0.1,0.000841005
0.656478,0.000321848,0.1,0.000841005
0.656619,0.000321848,0.1,0.000841005
0.656761,0.000321848,0.1,0.000841005
0.656902,0.000321848,0.1,0.000841005
0.657044,0.000403932,0.1,0.000841005
0.657185,0.000403932,0.1,0.000841005
0.657326,0.000403932,0.1,0.000904919
0.657468,0.000403932,0.1,0.000904919
0.657609,0.000403932,0.1,0.000904919
0.657751,0.000403932,0.1,0.000904919
0.657892,0.000403932,0.1,0.000904919
0.658034,0.000403932,0.1,0.000904919
0.658175,0.000403932,0.1,0.000904919
0.658316,0.000403932,0.1,0.000904919
0.658458,0.000403932,0.1,0.000904919
0.658599,0.000403932,0.1,0.000904919
0.658741,0.000403932,0.1,0.000904919
0.658882,0.000403932,0.1,0.000904919
0.659024,0.000403932,0.1,0.000904919
0.659165,0.000403932,0.1,0.001069
0.659306,0.000403932,0.1,0.001069
0.659448,0.000403932,0.1,0.001069
0.659589,0.000403932,0.1,0.001069
0.659731,0.000403932,0.1,0.001069
0.659872,0.000403932,0.1,0.001069
0.660013,0.000403932,0.1,0.001069
0.660155,0.000403932,0.1,0.001069
0.660296,0.000403932,0.1,0.001069
0.660438,0.000403932,0.1,0.001069
0.660579,0.000530764,0.1,0.001069
0.660721,0.000530764,0.1,0.00120043
0.660862,0.000530764,0.1,0.00120043
0.661003,0.000530764,0.1,0.00120043
0.661145,0.000530764,0.1,0.00120043
0.661286,0.000530764,0.1,0.00120043
0.661428,0.000530764,0.1,0.00120043
0.661569,0.000530764,0.1,0.00120043
0.661711,0.000530764,0.1,0.00120043
0.661852,0.000530764,0.1,0.00120043
0.661993,0.000530764,0.1,0.00120043
0.662135,0.000530764,0.1,0.00120043
0.662276,0.000530764,0.1,0.00120043
0.662418,0.000530764,0.1,0.00120043
0.662559,0.000530764,0.1,0.00140954
0.662701,0.000530764,0.1,0.00140954
0.662842,0.000530764,0.1,0.00140954
0.662983,0.000530764,0.1,0.00140954
0.663125,0.000530764,0.1,0.00140954
0.663266,0.000530764,0.1,0.00140954
0.663408,0.000530764,0.1,0.00140954
0.663549,0.000530764,0.1,0.00140954
0.66369,0.000530764,0.1,0.00140954
0.663832,0.000530764,0.1,0.00140954
0.663973,0.000530764,0.1,0.00140954
0.664115,0.000669425,0.1,0.00140954
0.664256,0.000669425,0.1,0.00140954
0.664398,0.000669425,0.1,0.00140954
0.664539,0.000669425,0.1,0.00140954
0.66468,0.000669425,0.1,0.00140954
0.664822,0.000669425,0.1,0.00140954
0.664963,0.000669425,0.1,0.00151068
0.665105,0.000669425,0.1,0.00151068
0.665246,0.000669425,0.1,0.00151068
0.665388,0.000669425,0.1,0.00151068
0.665529,0.000669425,0.1,0.00151068
0.66567,0.000669425,0.1,0.00151068
0.665812,0.000669425,0.1,0.00151068
0.665953,0.000669425,0.1,0.00177585
0.666095,0.000669425,0.1,0.00177585
0.666236,0.000669425,0.1,0.00177585
0.666377,0.000669425,0.1,0.00177585
0.666519,0.000669425,0.1,0.00177585
0.66666,0.000669425,0.1,0.00177585
0.666802,0.000669425,0.1,0.0019939
0.666943,0.000669425,0.1,0.0019939
0.667085,0.000669425,0.1,0.0019939
0.667226,0.000669425,0.1,0.0019939
0.667367,0.000880421,0.1,0.0019939
0.667509,0.000880421,0.1,0.0019939
0.66765,0.000880421,0.1,0.0019939
0.667792,0.000880421,0.1,0.0019939
0.667933,0.000880421,0.1,0.0019939
0.668074,0.000880421,0.1,0.0019939
0.668216,0.000880421,0.1,0.0019939
0.668357,0.000880421,0.1,0.0019939
0.668499,0.000880421,0.1,0.0019939
0.66864,0.000880421,0.1,0.0019939
0.668782,0.000880421,0.1,0.0019939
0.668923,0.000880421,0.1,0.0019939
0.669064,0.000880421,0.1,0.0019939
0.669206,0.000880421,0.1,0.0019939
0.669347,0.000880421,0.1,0.0019939
0.669489,0.000880421,0.1,0.00235207
0.66963,0.000880421,0.1,0.00235207
0.669772,0.000880421,0.1,0.00235207
0.669913,0.000880421,0.1,0.00235207
0.670054,0.000880421,0.1,0.00235207
0.670196,0.000880421,0.1,0.00235207
0.670337,0.000880421,0.1,0.00235207
0.670479,0.000880421,0.1,0.00235207
0.67062,0.00110542,0.1,0.00235207
0.670762,0.00110542,0.1,0.00235207
0.670903,0.00110542,0.1,0.00235207
0.671044,0.00110542,0.1,0.00235207
0.671186,0.00110542,0.1,0.00235207
0.671327,0.00110542,0.1,0.00235207
0.671469,0.00110542,0.1,0.00235207
0.67161,0.00110542,0.1,0.00235207
0.671751,0.00110542,0.1,0.00235207
0.671893,0.00110542,0.1,0.00235207
0.672034,0.00110542,0.1,0.00235207
0.672176,0.00110542,0.1,0.00235207
0.672317,0.00110542,0.1,0.00235207
0.672459,0.00110542,0.1,0.00235207
0.6726,0.00110542,0.1,0.00235207
0.672741,0.00110542,0.1,0.00235207
0.672883,0.00110542,0.1,0.00332553
0.673024,0.00110542,0.1,0.00332553
0.673166,0.00110542,0.1,0.00332553
0.673307,0.00110542,0.1,0.00332553
0.673449,0.00110542,0.1,0.00332553
0.67359,0.00110542,0.1,0.00332553
0.673731,0.00110542,0.1,0.00332553
0.673873,0.00110542,0.1,0.00332553
0.674014,0.00110542,0.1,0.00332553
0.674156,0.00144751,0.1,0.00332553
0.674297,0.00144751,0.1,0.00332553
0.674438,0.00144751,0.1,0.00332553
0.67458,0.00144751,0.1,0.00332553
0.674721,0.00144751,0.1,0.00332553
0.674863,0.00144751,0.1,0.00332553
0.675004,0.00144751,0.1,0.00332553
0.675146,0.00144751,0.1,0.00332553
0.675287,0.00144751,0.1,0.00332553
0.675428,0.00144751,0.1,0.00332553
0.67557,0.00144751,0.1,0.00332553
0.675711,0.00144751,0.1,0.00332553
0.675853,0.00144751,0.1,0.00332553
0.675994,0.00144751,0.1,0.00332553
0.676135,0.00144751,0.1,0.00332553
0.676277,0.00144751,0.1,0.00389172
0.676418,0.00144751,0.1,0.00389172
0.67656,0.00144751,0.1,0.00389172
0.676701,0.00144751,0.1,0.00389172
0.676843,0.00144751,0.1,0.00389172
0.676984,0.00144751,0.1,0.00389172
0.677126,0.00144751,0.1,0.00389172
0.677267,0.00144751,0.1,0.00389172
0.677408,0.00144751,0.1,0.00389172
0.67755,0.00144751,0.1,0.00389172
0.677691,0.00181013,0.1,0.00389172
0.677833,0.00181013,0.1,0.00389172
0.677974,0.00181013,0.1,0.00389172
0.678115,0.00181013,0.1,0.00389172
0.678257,0.00181013,0.1,0.00389172
0.678398,0.00181013,0.1,0.00389172
0.67854,0.00181013,0.1,0.00389172
0.678681,0.00181013,0.1,0.00389172
0.678823,0.00181013,0.1,0.00434807
0.678964,0.00181013,0.1,0.00434807
0.679105,0.00181013,0.1,0.00434807
0.679247,0.00181013,0.1,0.00434807
0.679388,0.00181013,0.1,0.00434807
0.67953,0.00181013,0.1,0.00506254
0.679671,0.00181013,0.1,0.00506254
0.679812,0.00181013,0.1,0.00506254
0.679954,0.00181013,0.1,0.00506254
0.680095,0.00181013,0.1,0.00506254
0.680237,0.00181013,0.1,0.0055568
0.680378,0.00181013,0.1,0.0055568
0.68052,0.00181013,0.1,0.0055568
0.680661,0.00181013,0.1,0.0055568
0.680802,0.00181013,0.1,0.0055568
0.680944,0.0023732,0.1,0.0055568
0.681085,0.0023732,0.1,0.0055568
0.681227,0.0023732,0.1,0.0055568
0.681368,0.0023732,0.1,0.0055568
0.68151,0.0023732,0.1,0.0055568
0.681651,0.0023732,0.1,0.0055568
0.681792,0.0023732,0.1,0.0055568
0.681934,0.0023732,0.1,0.0055568
0.682075,0.0023732,0.1,0.0055568
0.682217,0.0023732,0.1,0.0055568
0.682358,0.0023732,0.1,0.0055568
0.6825,0.0023732,0.1,0.0055568
0.682641,0.0023732,0.1,0.00646598
0.682782,0.0023732,0.1,0.00646598
0.682924,0.0023732,0.1,0.00646598
0.683065,0.0023732,0.1,0.00646598
0.683207,0.0023732,0.1,0.00646598
0.683348,0.0023732,0.1,0.00646598
0.683489,0.0023732,0.1,0.00646598
0.683631,0.0023732,0.1,0.00646598
0.683772,0.0023732,0.1,0.00646598
0.683914,0.0023732,0.1,0.00646598
0.684055,0.0023732,0.1,0.00646598
0.684197,0.00297634,0.1,0.00646598
0.684338,0.00297634,0.1,0.00646598
0.684479,0.00297634,0.1,0.00646598
0.684621,0.00297634,0.1,0.00646598
0.684762,0.00297634,0.1,0.00646598
0.684904,0.00297634,0.1,0.00722601
0.685045,0.00297634,0.1,0.00722601
0.685187,0.00297634,0.1,0.00722601
0.685328,0.00297634,0.1,0.00722601
0.685469,0.00297634,0.1,0.00722601
0.685611,0.00297634,0.1,0.00722601
0.685752,0.00297634,0.1,0.00722601
0.685894,0.00297634,0.1,0.0082559
0.686035,0.00297634,0.1,0.0082559
0.686176,0.00297634,0.1,0.0082559
0.686318,0.00297634,0.1,0.0082559
0.686459,0.00297634,0.1,0.00921917
0.686601,0.00297634,0.1,0.00921917
0.686742,0.00297634,0.1,0.00921917
0.686884,0.00297634,0.1,0.00921917
0.687025,0.00297634,0.1,0.00921917
0.687166,0.00297634,0.1,0.00921917
0.687308,0.00297634,0.1,0.00921917
0.687449,0.00297634,0.1,0.00921917
0.687591,0.00297634,0.1,0.00921917
0.687732,0.00387873,0.1,0.00921917
0.687873,0.00387873,0.1,0.00921917
0.688015,0.00387873,0.1,0.00921917
0.688156,0.00387873,0.1,0.00921917
0.688298,0.00387873,0.1,0.00921917
0.688439,0.00387873,0.1,0.00921917
0.688581,0.00387873,0.1,0.00921917
0.688722,0.00387873,0.1,0.0102518
0.688863,0.00387873,0.1,0.0102518
0.689005,0.00387873,0.1,0.0102518
0.689146,0.00387873,0.1,0.0102518
0.689288,0.00387873,0.1,0.0102518
0.689429,0.00387873,0.1,0.0102518
0.689571,0.00387873,0.1,0.0102518
0.689712,0.00387873,0.1,0.0102518
0.689853,0.00387873,0.1,0.0102518
0.689995,0.00387873,0.1,0.0110477
0.690136,0.00387873,0.1,0.0110477
0.690278,0.00387873,0.1,0.0110477
0.690419,0.00387873,0.1,0.0110477
0.690561,0.00387873,0.1,0.0110477
0.690702,0.00387873,0.1,0.0110477
0.690843,0.00387873,0.1,0.0110477
0.690985,0.00387873,0.1,0.0110477
0.691126,0.00477896,0.1,0.0121978
0.691268,0.00477896,0.1,0.0121978
0.691409,0.00477896,0.1,0.0121978
0.69155,0.00477896,0.1,0.0121978
0.691692,0.00477896,0.1,0.0121978
0.691833,0.00477896,0.1,0.0121978
0.691975,0.00477896,0.1,0.0121978
0.692116,0.00477896,0.1,0.0121978
0.692258,0.00477896,0.1,0.0121978
0.692399,0.00477896,0.1,0.0121978
0.69254,0.00477896,0.1,0.0134558
0.692682,0.00477896,0.1,0.0134558
0.692823,0.00477896,0.1,0.0134558
0.692965,0.00477896,0.1,0.0134558
0.693106,0.00477896,0.1,0.0134558
0.693248,0.00477896,0.1,0.0134558
0.693389,0.00477896,0.1,0.0134558
0.69353,0.00477896,0.1,0.0134558
0.693672,0.00477896,0.1,0.0134558
0.693813,0.00477896,0.1,0.0134558
0.693955,0.00477896,0.1,0.0154413
0.694096,0.00477896,0.1,0.0154413
0.694237,0.00477896,0.1,0.0154413
0.694379,0.00477896,0.1,0.0154413
0.69452,0.0062291,0.1,0.0154413
0.694662,0.0062291,0.1,0.0154413
0.694803,0.0062291,0.1,0.0154413
0.694945,0.0062291,0.1,0.0154413
0.695086,0.0062291,0.1,0.0154413
0.695227,0.0062291,0.1,0.0154413
0.695369,0.0062291,0.1,0.0154413
0.69551,0.0062291,0.1,0.0154413
0.695652,0.0062291,0.1,0.0163131
0.695793,0.0062291,0.1,0.0163131
0.695934,0.0062291,0.1,0.0163131
0.696076,0.0062291,0.1,0.0163131
0.696217,0.0062291,0.1,0.0163131
0.696359,0.0062291,0.1,0.0163131
0.6965,0.0062291,0.1,0.0163131
0.696642,0.0062291,0.1,0.0163131
0.696783,0.0062291,0.1,0.0163131
0.696925,0.0062291,0.1,0.0186147
0.697066,0.0062291,0.1,0.0186147
0.697207,0.0062291,0.1,0.0186147
0.697349,0.0062291,0.1,0.0186147
0.69749,0.0062291,0.1,0.0186147
0.697632,0.0062291,0.1,0.0186147
0.697773,0.00778387,0.1,0.0186147
0.697914,0.00778387,0.1,0.0186147
0.698056,0.00778387,0.1,0.0186147
0.698197,0.00778387,0.1,0.0204643
0.698339,0.00778387,0.1,0.0204643
0.69848,0.00778387,0.1,0.0204643
0.698622,0.00778387,0.1,0.0204643
0.698763,0.00778387,0.1,0.0204643
0.698904,0.00778387,0.1,0.0204643
0.699046,0.00778387,0.1,0.0204643
0.699187,0.00778387,0.1,0.0204643
0.699329,0.00778387,0.1,0.0204643
0.69947,0.00778387,0.1,0.0204643
0.699611,0.00778387,0.1,0.0204643
0.699753,0.00778387,0.1,0.0204643
0.699894,0.00778387,0.1,0.0234554
0.700036,0.00778387,0.1,0.0234554
0.700177,0.00778387,0.1,0.0234554
0.700319,0.00778387,0.1,0.0234554
0.70046,0.00778387,0.1,0.0234554
0.700601,0.00778387,0.1,0.0234554
0.700743,0.00778387,0.1,0.0234554
0.700884,0.00778387,0.1,0.0234554
0.701026,0.00778387,0.1,0.0234554
0.701167,0.0100592,0.1,0.0234554
0.701309,0.0100592,0.1,0.0234554
0.70145,0.0100592,0.1,0.0234554
0.701591,0.0100592,0.1,0.0250453
0.701733,0.0100592,0.1,0.0250453
0.701874,0.0100592,0.1,0.0250453
0.702016,0.0100592,0.1,0.0250453
0.702157,0.0100592,0.1,0.0250453
0.702299,0.0100592,0.1,0.0250453
0.70244,0.0100592,0.1,0.0250453
0.702581,0.0100592,0.1,0.028079
0.702723,0.0100592,0.1,0.028079
0.702864,0.0100592,0.1,0.028079
0.703006,0.0100592,0.1,0.028079
0.703147,0.0100592,0.1,0.028079
0.703288,0.0100592,0.1,0.028079
0.70343,0.0100592,0.1,0.028079
0.703571,0.0100592,0.1,0.0307668
0.703713,0.0100592,0.1,0.0307668
0.703854,0.0100592,0.1,0.0307668
0.703996,0.0100592,0.1,0.0307668
0.704137,0.0100592,0.1,0.0307668
0.704278,0.0100592,0.1,0.0307668
0.70442,0.0100592,0.1,0.0307668
0.704561,0.0100592,0.1,0.0307668
0.704703,0.0100592,0.1,0.0307668
0.704844,0.012217,0.1,0.0307668
0.704985,0.012217,0.1,0.0307668
0.705127,0.012217,0.1,0.0307668
0.705268,0.012217,0.1,0.0340952
0.70541,0.012217,0.1,0.0340952
0.705551,0.012217,0.1,0.0340952
0.705693,0.012217,0.1,0.0340952
0.705834,0.012217,0.1,0.0340952
0.705975,0.012217,0.1,0.0340952
0.706117,0.012217,0.1,0.0340952
0.706258,0.012217,0.1,0.0340952
0.7064,0.012217,0.1,0.0340952
0.706541,0.012217,0.1,0.0366329
0.706683,0.012217,0.1,0.0366329
0.706824,0.012217,0.1,0.0366329
0.706965,0.012217,0.1,0.0366329
0.707107,0.012217,0.1,0.0366329
0.707248,0.012217,0.1,0.0366329
0.70739,0.012217,0.1,0.0366329
0.707531,0.012217,0.1,0.0366329
0.707672,0.012217,0.1,0.0399773
0.707814,0.012217,0.1,0.0399773
0.707955,0.012217,0.1,0.0399773
0.708097,0.0158582,0.1,0.0399773
0.708238,0.0158582,0.1,0.0399773
0.70838,0.0158582,0.1,0.0399773
0.708521,0.0158582,0.1,0.0399773
0.708662,0.0158582,0.1,0.0399773
0.708804,0.0158582,0.1,0.0399773
0.708945,0.0158582,0.1,0.0399773
0.709087,0.0158582,0.1,0.0399773
0.709228,0.0158582,0.1,0.0399773
0.70937,0.0158582,0.1,0.0399773
0.709511,0.0158582,0.1,0.0432957
0.709652,0.0158582,0.1,0.0432957
0.709794,0.0158582,0.1,0.0432957
0.709935,0.0158582,0.1,0.0474025
0.710077,0.0158582,0.1,0.0474025
0.710218,0.0158582,0.1,0.049969
0.71036,0.0158582,0.1,0.049969
0.710501,0.0158582,0.1,0.049969
0.710642,0.0158582,0.1,0.049969
0.710784,0.0158582,0.1,0.049969
0.710925,0.0158582,0.1,0.049969
0.711067,0.0158582,0.1,0.049969
0.711208,0.0158582,0.1,0.049969
0.711349,0.0196778,0.1,0.049969
0.711491,0.0196778,0.1,0.049969
0.711632,0.0196778,0.1,0.049969
0.711774,0.0196778,0.1,0.049969
0.711915,0.0196778,0.1,0.049969
0.712057,0.0196778,0.1,0.0542608
0.712198,0.0196778,0.1,0.0542608
0.712339,0.0196778,0.1,0.0542608
0.712481,0.0196778,0.1,0.0542608
0.712622,0.0196778,0.1,0.0542608
0.712764,0.0196778,0.1,0.0542608
0.712905,0.0196778,0.1,0.0542608
0.713047,0.0196778,0.1,0.0542608
0.713188,0.0196778,0.1,0.0542608
0.713329,0.0196778,0.1,0.0542608
0.713471,0.0196778,0.1,0.0542608
0.713612,0.0196778,0.1,0.0542608
0.713754,0.0196778,0.1,0.0542608
0.713895,0.0196778,0.1,0.0542608
0.714036,0.0196778,0.1,0.0542608
0.714178,0.0196778,0.1,0.0568914
0.714319,0.0196778,0.1,0.0621986
0.714461,0.0196778,0.1,0.0621986
0.714602,0.0196778,0.1,0.0675229
0.714744,0.0196778,0.1,0.0675229
0.714885,0.0196778,0.1,0.0675229
0.715026,0.0251924,0.1,0.0675229
0.715168,0.0251924,0.1,0.0675229
0.715309,0.0251924,0.1,0.0675229
0.715451,0.0251924,0.1,0.0675229
0.715592,0.0251924,0.1,0.0675229
0.715734,0.0251924,0.1,0.0675229
0.715875,0.0251924,0.1,0.0675229
0.716016,0.0251924,0.1,0.0675229
0.716158,0.0251924,0.1,0.0675229
0.716299,0.0251924,0.1,0.0675229
0.716441,0.0251924,0.1,0.0675229
0.716582,0.0251924,0.1,0.0675229
0.716723,0.0251924,0.1,0.0728699
0.716865,0.0251924,0.1,0.0728699
0.717006,0.0251924,0.1,0.0728699
0.717148,0.0251924,0.1,0.0728699
0.717289,0.0251924,0.1,0.0728699
0.717431,0.0251924,0.1,0.0728699
0.717572,0.0251924,0.1,0.0728699
0.717713,0.0251924,0.1,0.0728699
0.717855,0.0251924,0.1,0.0728699
0.717996,0.0251924,0.1,0.0728699
0.718138,0.0251924,0.1,0.0728699
0.718279,0.0251924,0.1,0.0770571
0.718421,0.0251924,0.1,0.0770571
0.718562,0.0251924,0.1,0.0770571
0.718703,0.0251924,0.1,0.0770571
0.718845,0.0301589,0.1,0.0826872
0.718986,0.0301589,0.1,0.0826872
0.719128,0.0301589,0.1,0.0826872
0.719269,0.0301589,0.1,0.0826872
0.71941,0.0301589,0.1,0.0826872
0.719552,0.0301589,0.1,0.0826872
0.719693,0.0301589,0.1,0.0826872
0.719835,0.0301589,0.1,0.0891114
0.719976,0.0301589,0.1,0.0891114
0.720118,0.0301589,0.1,0.0891114
0.720259,0.0301589,0.1,0.0891114
0.7204,0.0301589,0.1,0.0891114
0.720542,0.0301589,0.1,0.0891114
0.720683,0.0301589,0.1,0.0891114
0.720825,0.0301589,0.1,0.0891114
0.720966,0.0301589,0.1,0.0891114
0.721108,0.0301589,0.1,0.0954186
0.721249,0.0301589,0.1,0.0954186
0.72139,0.0301589,0.1,0.0954186
0.721532,0.0301589,0.1,0.0954186
0.721673,0.0301589,0.1,0.0954186
0.721815,0.0382294,0.1,0.0954186
0.721956,0.0382294,0.1,0.100614
0.722097,0.0382294,0.1,0.100614
0.722239,0.0382294,0.1,0.100614
0.72238,0.0382294,0.1,0.100614
0.722522,0.0382294,0.1,0.100614
0.722663,0.0382294,0.1,0.100614
0.722805,0.0382294,0.1,0.100614
0.722946,0.0382294,0.1,0.100614
0.723087,0.0382294,0.1,0.100614
0.723229,0.0382294,0.1,0.107225
0.72337,0.0382294,0.1,0.107225
0.723512,0.0382294,0.1,0.107225
0.723653,0.0382294,0.1,0.107225
0.723795,0.0382294,0.1,0.107225
0.723936,0.0382294,0.1,0.107225
0.724077,0.0382294,0.1,0.107225
0.724219,0.0382294,0.1,0.107225
0.72436,0.0382294,0.1,0.107225
0.724502,0.0382294,0.1,0.107225
0.724643,0.0382294,0.1,0.107225
0.724784,0.0382294,0.1,0.107225
0.724926,0.0465636,0.1,0.113848
0.725067,0.0465636,0.1,0.113848
0.725209,0.0465636,0.1,0.120393
0.72535,0.0465636,0.1,0.120393
0.725492,0.0465636,0.1,0.125272
0.725633,0.0465636,0.1,0.125272
0.725774,0.0465636,0.1,0.125272
0.725916,0.0465636,0.1,0.125272
0.726057,0.0465636,0.1,0.125272
0.726199,0.0465636,0.1,0.125272
0.72634,0.0465636,0.1,0.125272
0.726481,0.0465636,0.1,0.125272
0.726623,0.0465636,0.1,0.125272
0.726764,0.0465636,0.1,0.125272
0.726906,0.0465636,0.1,0.125272
0.727047,0.0465636,0.1,0.131532
0.727189,0.0465636,0.1,0.131532
0.72733,0.0465636,0.1,0.131532
0.727471,0.0465636,0.1,0.131532
0.727613,0.0465636,0.1,0.131532
0.727754,0.0465636,0.1,0.131532
0.727896,0.0465636,0.1,0.131532
0.728037,0.0465636,0.1,0.131532
0.728179,0.0465636,0.1,0.131532
0.72832,0.0465636,0.1,0.131532
0.728461,0.0465636,0.1,0.131532
0.728603,0.0575833,0.1,0.142837
0.728744,0.0575833,0.1,0.148085
0.728886,0.0575833,0.1,0.148085
0.729027,0.0575833,0.1,0.148085
0.729169,0.0575833,0.1,0.148085
0.72931,0.0575833,0.1,0.148085
0.729451,0.0575833,0.1,0.148085
0.729593,0.0575833,0.1,0.148085
0.729734,0.0575833,0.1,0.148085
0.729876,0.0575833,0.1,0.148085
0.730017,0.0575833,0.1,0.148085
0.730159,0.0575833,0.1,0.154109
0.7303,0.0575833,0.1,0.154109
0.730441,0.0575833,0.1,0.154109
0.730583,0.0575833,0.1,0.154109
0.730724,0.0575833,0.1,0.154109
0.730866,0.0575833,0.1,0.154109
0.731007,0.0575833,0.1,0.154109
0.731148,0.0575833,0.1,0.154109
0.73129,0.0575833,0.1,0.154109
0.731431,0.0575833,0.1,0.154109
0.731573,0.0575833,0.1,0.154109
0.731714,0.0575833,0.1,0.15951
0.731856,0.0575833,0.1,0.166726
0.731997,0.0575833,0.1,0.166726
0.732138,0.0575833,0.1,0.174085
0.73228,0.0667165,0.1,0.174085
0.732421,0.0667165,0.1,0.174085
0.732563,0.0667165,0.1,0.174085
0.732704,0.0667165,0.1,0.174085
0.732846,0.0667165,0.1,0.174085
0.732987,0.0667165,0.1,0.174085
0.733128,0.0667165,0.1,0.174085
0.73327,0.0667165,0.1,0.174085
0.733411,0.0667165,0.1,0.174085
0.733553,0.0667165,0.1,0.174085
0.733694,0.0667165,0.1,0.181373
0.733835,0.0667165,0.1,0.181373
0.733977,0.0667165,0.1,0.181373
0.734118,0.0667165,0.1,0.181373
0.73426,0.0667165,0.1,0.181373
0.734401,0.0667165,0.1,0.181373
0.734543,0.0667165,0.1,0.181373
0.734684,0.0667165,0.1,0.181373
0.734825,0.0667165,0.1,0.181373
0.734967,0.0667165,0.1,0.187697
0.735108,0.0667165,0.1,0.187697
0.73525,0.0667165,0.1,0.187697
0.735391,0.082196,0.1,0.194885
0.735533,0.082196,0.1,0.194885
0.735674,0.082196,0.1,0.194885
0.735815,0.082196,0.1,0.194885
0.735957,0.082196,0.1,0.202006
0.736098,0.082196,0.1,0.202006
0.73624,0.082196,0.1,0.202006
0.736381,0.082196,0.1,0.202006
0.736522,0.082196,0.1,0.202006
0.736664,0.082196,0.1,0.202006
0.736805,0.082196,0.1,0.202006
0.736947,0.082196,0.1,0.202006
0.737088,0.082196,0.1,0.208824
0.73723,0.082196,0.1,0.208824
0.737371,0.082196,0.1,0.208824
0.737512,0.082196,0.1,0.208824
0.737654,0.082196,0.1,0.208824
0.737795,0.082196,0.1,0.208824
0.737937,0.0963533,0.1,0.208824
0.738078,0.0963533,0.1,0.215375
0.738219,0.0963533,0.1,0.215375
0.738361,0.0963533,0.1,0.215375
0.738502,0.0963533,0.1,0.215375
0.738644,0.0963533,0.1,0.215375
0.738785,0.0963533,0.1,0.222098
0.738927,0.0963533,0.1,0.222098
0.739068,0.0963533,0.1,0.222098
0.739209,0.0963533,0.1,0.222098
0.739351,0.0963533,0.1,0.222098
0.739492,0.0963533,0.1,0.228879
0.739634,0.0963533,0.1,0.228879
0.739775,0.0963533,0.1,0.228879
0.739917,0.0963533,0.1,0.228879
0.740058,0.0963533,0.1,0.228879
0.740199,0.0963533,0.1,0.228879
0.740341,0.0963533,0.1,0.235357
0.740482,0.0963533,0.1,0.235357
0.740624,0.0963533,0.1,0.235357
0.740765,0.0963533,0.1,0.235357
0.740907,0.0963533,0.1,0.235357
0.741048,0.0963533,0.1,0.24157
0.741189,0.0963533,0.1,0.24157
0.741331,0.0963533,0.1,0.24157
0.741472,0.0963533,0.1,0.24157
0.741614,0.0963533,0.1,0.24157
0.741755,0.114017,0.1,0.24157
0.741896,0.114017,0.1,0.247737
0.742038,0.114017,0.1,0.247737
0.742179,0.114017,0.1,0.247737
0.742321,0.114017,0.1,0.247737
0.742462,0.114017,0.1,0.247737
0.742604,0.114017,0.1,0.247737
0.742745,0.114017,0.1,0.247737
0.742886,0.114017,0.1,0.247737
0.743028,0.114017,0.1,0.247737
0.743169,0.114017,0.1,0.253938
0.743311,0.114017,0.1,0.253938
0.743452,0.114017,0.1,0.25965
0.743594,0.114017,0.1,0.25965
0.743735,0.114017,0.1,0.266184
0.743876,0.114017,0.1,0.266184
0.744018,0.114017,0.1,0.266184
0.744159,0.114017,0.1,0.266184
0.744301,0.114017,0.1,0.266184
0.744442,0.114017,0.1,0.266184
0.744583,0.114017,0.1,0.266184
0.744725,0.114017,0.1,0.266184
0.744866,0.114017,0.1,0.266184
0.745008,0.114017,0.1,0.266184
0.745149,0.114017,0.1,0.271617
0.745291,0.114017,0.1,0.271617
0.745432,0.114017,0.1,0.271617
0.745573,0.122405,0.1,0.271617
0.745715,0.122405,0.1,0.271617
0.745856,0.122405,0.1,0.271617
0.745998,0.122405,0.1,0.271617
0.746139,0.122405,0.1,0.271617
0.74628,0.122405,0.1,0.277814
0.746422,0.122405,0.1,0.277814
0.746563,0.122405,0.1,0.277814
0.746705,0.122405,0.1,0.282242
0.746846,0.122405,0.1,0.282242
0.746988,0.122405,0.1,0.282242
0.747129,0.140108,0.1,0.286586
0.74727,0.140108,0.1,0.286586
0.747412,0.140108,0.1,0.286586
0.747553,0.140108,0.1,0.286586
0.747695,0.140108,0.1,0.286586
0.747836,0.140108,0.1,0.286586
0.747978,0.140108,0.1,0.290498
0.748119,0.154634,0.1,0.290498
0.74826,0.154634,0.1,0.290498
0.748402,0.154634,0.1,0.290498
0.748543,0.154634,0.1,0.294002
0.748685,0.154634,0.1,0.294002
0.748826,0.154634,0.1,0.294002
0.748968,0.154634,0.1,0.294002
0.749109,0.154634,0.1,0.297306
0.74925,0.154634,0.1,0.297306
0.749392,0.154634,0.1,0.297306
0.749533,0.154634,0.1,0.299834
0.749675,0.154634,0.1,0.299834
0.749816,0.154634,0.1,0.299834
0.749958,0.154634,0.1,0.30205
0.750099,0.154634,0.1,0.30205
0.75024,0.154634,0.1,0.30205
0.750382,0.154634,0.1,0.30337
0.750523,0.154634,0.1,0.30337
0.750665,0.154634,0.1,0.30337
0.750806,0.154634,0.1,0.305413
0.750947,0.154634,0.1,0.305413
0.751089,0.154634,0.1,0.308067
0.75123,0.154634,0.1,0.308067
0.751372,0.154634,0.1,0.309671
0.751513,0.154634,0.1,0.309671
0.751655,0.154634,0.1,0.309671
0.751796,0.154634,0.1,0.309984
0.751937,0.154634,0.1,0.309984
0.752079,0.151274,0.1,0.307216
0.75222,0.151274,0.1,0.307216
0.752362,0.151274,0.1,0.307216
0.752503,0.151274,0.1,0.307216
0.752645,0.151274,0.1,0.307216
0.752786,0.151274,0.1,0.307216
0.752927,0.151274,0.1,0.303482
0.753069,0.151274,0.1,0.303482
0.75321,0.151274,0.1,0.300011
0.753352,0.151274,0.1,0.300011
0.753493,0.151274,0.1,0.300011
0.753634,0.151274,0.1,0.300011
0.753776,0.151274,0.1,0.296532
0.753917,0.151274,0.1,0.296532
0.754059,0.151274,0.1,0.296532
0.7542,0.151274,0.1,0.296532
0.754342,0.151274,0.1,0.292607
0.754483,0.151274,0.1,0.292607
0.754624,0.151274,0.1,0.288601
0.754766,0.151274,0.1,0.288601
0.754907,0.151274,0.1,0.288601
0.755049,0.151274,0.1,0.288601
0.75519,0.151274,0.1,0.284603
0.755332,0.151274,0.1,0.284603
0.755473,0.151274,0.1,0.284603
0.755614,0.151274,0.1,0.284603
0.755756,0.151274,0.1,0.278728
0.755897,0.151274,0.1,0.278728
0.756039,0.128948,0.1,0.278728
0.75618,0.128948,0.1,0.272805
0.756321,0.128948,0.1,0.272805
0.756463,0.128948,0.1,0.272805
0.756604,0.128948,0.1,0.266443
0.756746,0.128948,0.1,0.266443
0.756887,0.128948,0.1,0.266443
0.757029,0.128948,0.1,0.266443
0.75717,0.128948,0.1,0.266443
0.757311,0.102722,0.1,0.266443
0.757453,0.102722,0.1,0.258979
0.757594,0.102722,0.1,0.258979
0.757736,0.102722,0.1,0.258979
0.757877,0.102722,0.1,0.258979
0.758018,0.102722,0.1,0.24898
0.75816,0.102722,0.1,0.24898
0.758301,0.102722,0.1,0.24898
0.758443,0.102722,0.1,0.24898
0.758584,0.102722,0.1,0.24898
0.758726,0.102722,0.1,0.241948
0.758867,0.102722,0.1,0.241948
0.759008,0.102722,0.1,0.241948
0.75915,0.102722,0.1,0.241948
0.759291,0.102722,0.1,0.241948
0.759433,0.102722,0.1,0.241948
0.759574,0.0886989,0.1,0.23668
0.759716,0.0886989,0.1,0.23668
0.759857,0.0886989,0.1,0.226393
0.759998,0.0886989,0.1,0.226393
0.76014,0.0886989,0.1,0.226393
0.760281,0.0886989,0.1,0.216923
0.760423,0.0886989,0.1,0.216923
0.760564,0.0886989,0.1,0.216923
0.760706,0.0886989,0.1,0.216923
0.760847,0.0886989,0.1,0.216923
0.760988,0.0886989,0.1,0.216923
0.76113,0.0886989,0.1,0.203617
0.761271,0.0886989,0.1,0.203617
0.761413,0.0886989,0.1,0.203617
0.761554,0.0886989,0.1,0.203617
0.761695,0.0886989,0.1,0.203617
0.761837,0.0886989,0.1,0.203617
0.761978,0.0886989,0.1,0.195738
0.76212,0.0886989,0.1,0.195738
0.762261,0.0886989,0.1,0.195738
0.762403,0.0886989,0.1,0.195738
0.762544,0.0383902,0.1,0.195738
0.762685,0.0383902,0.1,0.177904
0.762827,0.0383902,0.1,0.177904
0.762968,0.0383902,0.1,0.177904
0.76311,0.0383902,0.1,0.177904
0.763251,0.0383902,0.1,0.177904
0.763393,0.0383902,0.1,0.166509
0.763534,0.0383902,0.1,0.166509
0.763675,0.0383902,0.1,0.166509
0.763817,0.0383902,0.1,0.166509
0.763958,0.0383902,0.1,0.166509
0.7641,0.0383902,0.1,0.166509
0.764241,0.0383902,0.1,0.166509
0.764382,0.0383902,0.1,0.166509
0.764524,0.0383902,0.1,0.149198
0.764665,0.0383902,0.1,0.149198
0.764807,0.0383902,0.1,0.149198
0.764948,0.0383902,0.1,0.149198
0.76509,0.0383902,0.1,0.149198
0.765231,0.0383902,0.1,0.149198
0.765372,0.0383902,0.1,0.149198
0.765514,0.0430616,0.1,0.149198
0.765655,0.0430616,0.1,0.149198
0.765797,0.0430616,0.1,0.133206
0.765938,0.0430616,0.1,0.133206
0.766079,0.0430616,0.1,0.133206
0.766221,0.0430616,0.1,0.115281
0.766362,0.0430616,0.1,0.115281
0.766504,0.0430616,0.1,0.115281
0.766645,0.0430616,0.1,0.115281
0.766787,0.0430616,0.1,0.115281
0.766928,0.0430616,0.1,0.115281
0.767069,0.0430616,0.1,0.115281
0.767211,0.0430616,0.1,0.115281
0.767352,0.0430616,0.1,0.115281
0.767494,0.0430616,0.1,0.115281
0.767635,0.0430616,0.1,0.115281
0.767777,0.0430616,0.1,0.115281
0.767918,0.0430616,0.1,0.115281
0.768059,0.0430616,0.1,0.101782
0.768201,0.0430616,0.1,0.101782
0.768342,0.0430616,0.1,0.101782
0.768484,0.0430616,0.1,0.101782
0.768625,0.0430616,0.1,0.0834647
0.768767,0.0430616,0.1,0.0834647
0.768908,0.0430616,0.1,0.0834647
0.769049,0.0430616,0.1,0.0834647
0.769191,0.0165613,0.1,0.0834647
0.769332,0.0165613,0.1,0.0834647
0.769474,0.0165613,0.1,0.0834647
0.769615,0.0165613,0.1,0.0834647
0.769756,0.0165613,0.1,0.0834647
0.769898,0.0165613,0.1,0.0834647
0.770039,0.0165613,0.1,0.0783893
0.770181,0.0165613,0.1,0.0783893
0.770322,0.0165613,0.1,0.0783893
0.770464,0.0165613,0.1,0.0783893
0.770605,0.0165613,0.1,0.0783893
0.770746,0.0165613,0.1,0.0783893
0.770888,0.0165613,0.1,0.0783893
0.771029,0.0165613,0.1,0.0783893
0.771171,0.0165613,0.1,0.0584347
0.771312,0.0165613,0.1,0.0584347
0.771454,0.0165613,0.1,0.0584347
0.771595,0.0165613,0.1,0.0584347
0.771736,0.0165613,0.1,0.0584347
0.771878,0.0165613,0.1,0.0544232
0.772019,0.0165613,0.1,0.0544232
0.772161,0.0165613,0.1,0.0544232
0.772302,0.0165613,0.1,0.0544232
0.772443,0.0165613,0.1,0.0544232
0.772585,0.0165613,0.1,0.0544232
0.772726,0.0165613,0.1,0.0544232
0.772868,0.013082,0.1,0.0544232
0.773009,0.013082,0.1,0.0544232
0.773151,0.013082,0.1,0.0544232
0.773292,0.013082,0.1,0.039922
0.773433,0.013082,0.1,0.039922
0.773575,0.013082,0.1,0.039922
0.773716,0.013082,0.1,0.039922
0.773858,0.013082,0.1,0.039922
0.773999,0.013082,0.1,0.039922
0.774141,0.013082,0.1,0.039922
0.774282,0.013082,0.1,0.039922
0.774423,0.013082,0.1,0.0370178
0.774565,0.013082,0.1,0.0370178
0.774706,0.013082,0.1,0.0370178
0.774848,0.013082,0.1,0.0370178
0.774989,0.013082,0.1,0.0370178
0.775131,0.013082,0.1,0.0370178
0.775272,0.013082,0.1,0.0370178
0.775413,0.013082,0.1,0.0370178
0.775555,0.013082,0.1,0.0370178
0.775696,0.013082,0.1,0.0235175
0.775838,0.013082,0.1,0.0235175
0.775979,0.00298973,0.1,0.0235175
0.77612,0.00298973,0.1,0.0235175
0.776262,0.00298973,0.1,0.0235175
0.776403,0.00298973,0.1,0.0235175
0.776545,0.00298973,0.1,0.0235175
0.776686,0.00298973,0.1,0.0235175
0.776828,0.00298973,0.1,0.0235175
0.776969,0.00298973,0.1,0.0231506
0.77711,0.00298973,0.1,0.0231506
0.777252,0.00298973,0.1,0.0231506
0.777393,0.00298973,0.1,0.0231506
0.777535,0.00298973,0.1,0.0231506
0.777676,0.00298973,0.1,0.0231506
0.777817,0.00298973,0.1,0.0231506
0.777959,0.00298973,0.1,0.0134944
0.7781,0.00298973,0.1,0.0134944
0.778242,0.00298973,0.1,0.0134944
0.778383,0.00298973,0.1,0.0134944
0.778525,0.00298973,0.1,0.0118912
0.778666,0.00298973,0.1,0.0118912
0.778807,0.00298973,0.1,0.0118912
0.778949,0.00381241,0.1,0.0118912
0.77909,0.00381241,0.1,0.0118912
0.779232,0.00381241,0.1,0.0118912
0.779373,0.00381241,0.1,0.0118912
0.779515,0.00381241,0.1,0.0118912
0.779656,0.00381241,0.1,0.0118912
0.779797,0.00381241,0.1,0.0118912
0.779939,0.00381241,0.1,0.0118912
0.78008,0.00381241,0.1,0.0118912
0.780222,0.00381241,0.1,0.00608134
0.780363,0.00381241,0.1,0.00608134
0.780505,0.00381241,0.1,0.00608134
0.780646,0.00381241,0.1,0.00608134
0.780787,0.00381241,0.1,0.00608134
0.780929,0.00381241,0.1,0.00608134
0.78107,0.00381241,0.1,0.00608134
0.781212,0.00381241,0.1,0.00608134
0.781353,0.00381241,0.1,0.00608134
0.781494,0.00381241,0.1,0.00608134
0.781636,0.00381241,0.1,0.00608134
0.781777,0.00381241,0.1,0.00608134
0.781919,0.00381241,0.1,0.00608134
0.78206,0.00381241,0.1,0.00608134
0.782202,0.00381241,0.1,0.00608134
0.782343,0.00381241,0.1,0.00608134
0.782484,0.00381241,0.1,0.00608134
0.782626,0.000642029,0.1,0.00608134
0.782767,0.000642029,0.1,0.00608134
0.782909,0.000642029,0.1,0.00663851
0.78305,0.000642029,0.1,0.00663851
0.783192,0.000642029,0.1,0.00295228
0.783333,0.000642029,0.1,0.00254467
0.783474,0.000642029,0.1,0.00254467
0.783616,0.000642029,0.1,0.00254467
0.783757,0.000642029,0.1,0.00254467
0.783899,0.000642029,0.1,0.00254467
0.78404,0.000642029,0.1,0.00254467
0.784181,0.000642029,0.1,0.00254467
0.784323,0.000642029,0.1,0.00254467
0.784464,0.000642029,0.1,0.00254467
0.784606,0.000642029,0.1,0.00254467
0.784747,0.000642029,0.1,0.00254467
0.784889,0.000642029,0.1,0.00254467
0.78503,0.000642029,0.1,0.00254467
0.785171,0.000642029,0.1,0.00254467
0.785313,0.000642029,0.1,0.00254467
0.785454,0.000642029,0.1,0.00254467
0.785596,0.000642029,0.1,0.00254467
0.785737,0.000642029,0.1,0.00254467
0.785878,0.000642029,0.1,0.00254467
0.78602,0.00045113,0.1,0.00254467
0.786161,0.00045113,0.1,0.00254467
0.786303,0.00045113,0.1,0.000914095
0.786444,0.00045113,0.1,0.000914095
0.786586,0.00045113,0.1,0.000914095
0.786727,0.00045113,0.1,0.000914095
0.786868,0.00045113,0.1,0.000914095
0.78701,0.00045113,0.1,0.000914095
0.787151,0.00045113,0.1,0.000914095
0.787293,0.00045113,0.1,0.000914095
0.787434,0.00045113,0.1,0.000914095
0.787576,0.00045113,0.1,0.000914095
0.787717,0.00045113,0.1,0.000914095
0.787858,0.00045113,0.1,0.000914095
0.788,0.00045113,0.1,0.000914095
0.788141,0.00045113,0.1,0.000914095
0.788283,0.00045113,0.1,0.000914095
0.788424,0.00045113,0.1,0.000914095
0.788566,0.00045113,0.1,0.000914095
0.788707,0.00045113,0.1,0.000914095
0.788848,0.00045113,0.1,0.000914095
0.78899,0.00045113,0.1,0.000742114
0.789131,0.00045113,0.1,0.000742114
0.789273,5.46057e-05,0.1,0.000742114
0.789414,5.46057e-05,0.1,0.000742114
0.789555,5.46057e-05,0.1,0.000250143
0.789697,5.46057e-05,0.1,0.000250143
0.789838,5.46057e-05,0.1,0.000250143
0.78998,5.46057e-05,0.1,0.000250143
0.790121,5.46057e-05,0.1,0.000250143
0.790263,5.46057e-05,0.1,0.000273966
0.790404,5.46057e-05,0.1,0.000273966
0.790545,5.46057e-05,0.1,0.000273966
0.790687,5.46057e-05,0.1,0.000273966
0.790828,5.46057e-05,0.1,0.000273966
0.79097,5.46057e-05,0.1,0.000273966
0.791111,5.46057e-05,0.1,0.000273966
0.791253,5.46057e-05,0.1,0.000273966
0.791394,5.46057e-05,0.1,0.000273966
0.791535,5.46057e-05,0.1,0.000273966
0.791677,5.46057e-05,0.1,0.000273966
0.791818,5.46057e-05,0.1,0.000273966
0.79196,5.46057e-05,0.1,0.000273966
0.792101,5.46057e-05,0.1,0.000273966
0.792242,5.46057e-05,0.1,0.000273966
0.792384,5.46057e-05,0.1,0.000273966
0.792525,6.85357e-05,0.1,0.000273966
0.792667,6.85357e-05,0.1,0.000273966
0.792808,6.85357e-05,0.1,0.000273966
0.79295,6.85357e-05,0.1,0.000273966
0.793091,6.85357e-05,0.1,5.33358e-05
0.793232,6.85357e-05,0.1,5.33358e-05
0.793374,6.85357e-05,0.1,5.33358e-05
0.793515,6.85357e-05,0.1,5.33358e-05
0.793657,6.85357e-05,0.1,5.33358e-05
0.793798,6.85357e-05,0.1,5.33358e-05
0.79394,6.85357e-05,0.1,5.33358e-05
0.794081,6.85357e-05,0.1,5.33358e-05
0.794222,6.85357e-05,0.1,5.33358e-05
0.794364,6.85357e-05,0.1,5.33358e-05
0.794505,6.85357e-05,0.1,5.33358e-05
0.794647,6.85357e-05,0.1,5.33358e-05
0.794788,6.85357e-05,0.1,5.33358e-05
0.794929,6.85357e-05,0.1,5.33358e-05
0.795071,6.85357e-05,0.1,3.90681e-05
0.795212,6.85357e-05,0.1,3.90681e-05
0.795354,6.85357e-05,0.1,3.90681e-05
0.795495,6.85357e-05,0.1,3.90681e-05
0.795637,6.85357e-05,0.1,3.90681e-05
0.795778,6.85357e-05,0.1,3.90681e-05
0.795919,6.06624e-06,0.1,3.90681e-05
0.796061,6.06624e-06,0.1,3.90681e-05
0.796202,6.06624e-06,0.1,3.90681e-05
0.796344,6.06624e-06,0.1,3.90681e-05
0.796485,6.06624e-06,0.1,7.15986e-06
0.796627,6.06624e-06,0.1,7.15986e-06
0.796768,6.06624e-06,0.1,7.15986e-06
0.796909,6.06624e-06,0.1,7.15986e-06
0.797051,6.06624e-06,0.1,7.15986e-06
0.797192,6.06624e-06,0.1,7.15986e-06
0.797334,6.06624e-06,0.1,7.15986e-06
0.797475,6.06624e-06,0.1,7.15986e-06
0.797616,6.06624e-06,0.1,7.15986e-06
0.797758,6.06624e-06,0.1,7.15986e-06
0.797899,6.06624e-06,0.1,7.15986e-06
0.798041,6.06624e-06,0.1,7.15986e-06
0.798182,6.06624e-06,0.1,7.15986e-06
0.798324,6.06624e-06,0.1,7.15986e-06
0.798465,6.06624e-06,0.1,7.15986e-06
0.798606,6.06624e-06,0.1,7.15986e-06
0.798748,6.06624e-06,0.1,7.68087e-06
0.798889,6.06624e-06,0.1,7.68087e-06
0.799031,6.06624e-06,0.1,7.68087e-06
0.799172,6.06624e-06,0.1,7.68087e-06
0.799314,3.91784e-06,0.1,7.68087e-06
0.799455,3.91784e-06,0.1,7.68087e-06
0.799596,3.91784e-06,0.1,7.68087e-06
0.799738,3.91784e-06,0.1,7.68087e-06
0.799879,3.91784e-06,0.1,1.46255e-06
0.800021,3.91784e-06,0.1,1.46255e-06
0.800162,3.91784e-06,0.1,1.46255e-06
0.800304,3.91784e-06,0.1,1.46255e-06
0.800445,3.91784e-06,0.1,1.46255e-06
0.800586,3.91784e-06,0.1,1.46255e-06
0.800728,3.91784e-06,0.1,8.71332e-07
0.800869,3.91784e-06,0.1,8.71332e-07
0.801011,3.91784e-06,0.1,8.71332e-07
0.801152,3.91784e-06,0.1,8.71332e-07
0.801293,3.91784e-06,0.1,8.71332e-07
0.801435,3.91784e-06,0.1,8.71332e-07
0.801576,3.91784e-06,0.1,8.71332e-07
0.801718,3.91784e-06,0.1,8.71332e-07
0.801859,3.91784e-06,0.1,8.71332e-07
0.802001,3.91784e-06,0.1,8.71332e-07
0.802142,3.91784e-06,0.1,8.71332e-07
0.802283,3.91784e-06,0.1,8.71332e-07
0.802425,3.91784e-06,0.1,8.71332e-07
0.802566,2.14139e-07,0.1,8.71332e-07
0.802708,2.14139e-07,0.1,8.71332e-07
0.802849,2.14139e-07,0.1,8.71332e-07
0.80299,2.14139e-07,0.1,8.71332e-07
0.803132,2.14139e-07,0.1,8.71332e-07
0.803273,2.14139e-07,0.1,8.71332e-07
0.803415,2.14139e-07,0.1,8.71332e-07
0.803556,2.14139e-07,0.1,8.71332e-07
0.803698,2.14139e-07,0.1,8.71332e-07
0.803839,2.14139e-07,0.1,1.17996e-07
0.80398,2.14139e-07,0.1,1.17996e-07
0.804122,2.14139e-07,0.1,1.17996e-07
0.804263,2.14139e-07,0.1,1.17996e-07
0.804405,2.14139e-07,0.1,1.17996e-07
0.804546,2.14139e-07,0.1,1.17996e-07
0.804688,2.14139e-07,0.1,1.17996e-07
0.804829,2.14139e-07,0.1,1.17996e-07
0.80497,2.14139e-07,0.1,1.17996e-07
0.805112,2.14139e-07,0.1,1.17996e-07
0.805253,2.14139e-07,0.1,1.17996e-07
0.805395,2.14139e-07,0.1,1.17996e-07
0.805536,2.14139e-07,0.1,1.17996e-07
0.805677,2.14139e-07,0.1,1.17996e-07
0.805819,2.14139e-07,0.1,1.17996e-07
0.80596,2.14139e-07,0.1,1.17996e-07
0.806102,2.47747e-07,0.1,1.17996e-07
0.806243,2.47747e-07,0.1,1.17996e-07
0.806385,2.47747e-07,0.1,1.17996e-07
0.806526,2.47747e-07,0.1,1.17996e-07
0.806667,2.47747e-07,0.1,6.455e-08
0.806809,2.47747e-07,0.1,6.455e-08
0.80695,2.47747e-07,0.1,6.455e-08
0.807092,2.47747e-07,0.1,6.455e-08
0.807233,2.47747e-07,0.1,6.455e-08
0.807375,2.47747e-07,0.1,6.455e-08
0.807516,2.47747e-07,0.1,6.455e-08
0.807657,2.47747e-07,0.1,6.455e-08
0.807799,2.47747e-07,0.1,6.455e-08
0.80794,2.47747e-07,0.1,6.455e-08
0.808082,2.47747e-07,0.1,6.455e-08
0.808223,2.47747e-07,0.1,2.1606e-08
0.808365,2.47747e-07,0.1,2.1606e-08
0.808506,2.47747e-07,0.1,2.1606e-08
0.808647,2.47747e-07,0.1,2.1606e-08
0.808789,2.47747e-07,0.1,2.1606e-08
0.80893,2.47747e-07,0.1,2.1606e-08
0.809072,2.47747e-07,0.1,2.1606e-08
0.809213,2.47747e-07,0.1,2.1606e-08
0.809354,9.82201e-09,0.1,2.1606e-08
0.809496,9.82201e-09,0.1,2.1606e-08
0.809637,9.82201e-09,0.1,2.1606e-08
0.809779,9.82201e-09,0.1,2.1606e-08
0.80992,9.82201e-09,0.1,2.1606e-08
0.810062,9.82201e-09,0.1,2.1606e-08
0.810203,9.82201e-09,0.1,2.1606e-08
0.810344,9.82201e-09,0.1,2.1606e-08
0.810486,9.82201e-09,0.1,2.1606e-08
0.810627,9.82201e-09,0.1,2.1606e-08
0.810769,9.82201e-09,0.1,2.1606e-08
0.81091,9.82201e-09,0.1,2.1606e-08
0.811052,9.82201e-09,0.1,2.1606e-08
0.811193,9.82201e-09,0.1,2.1606e-08
0.811334,9.82201e-09,0.1,2.1606e-08
0.811476,9.82201e-09,0.1,2.1606e-08
0.811617,9.82201e-09,0.1,2.1606e-08
0.811759,9.82201e-09,0.1,2.1606e-08
0.8119,9.82201e-09,0.1,2.1606e-08
0.812041,9.82201e-09,0.1,9.24056e-09
0.812183,9.82201e-09,0.1,9.24056e-09
0.812324,9.82201e-09,0.1,9.24056e-09
0.812466,9.82201e-09,0.1,9.24056e-09
0.812607,9.82201e-09,0.1,9.24056e-09
0.812749,6.09834e-09,0.1,9.24056e-09
0.81289,6.09834e-09,0.1,9.24056e-09
0.813031,6.09834e-09,0.1,3.17227e-09
0.813173,6.09834e-09,0.1,3.17227e-09
0.813314,6.09834e-09,0.1,3.17227e-09
0.813456,6.09834e-09,0.1,3.17227e-09
0.813597,6.09834e-09,0.1,3.17227e-09
0.813739,6.09834e-09,0.1,3.17227e-09
0.81388,6.09834e-09,0.1,3.17227e-09
0.814021,6.09834e-09,0.1,3.17227e-09
0.814163,6.09834e-09,0.1,3.17227e-09
0.814304,6.09834e-09,0.1,3.17227e-09
0.814446,6.09834e-09,0.1,3.17227e-09
0.814587,6.09834e-09,0.1,3.17227e-09
0.814728,6.09834e-09,0.1,3.17227e-09
0.81487,6.09834e-09,0.1,3.17227e-09
0.815011,6.09834e-09,0.1,3.17227e-09
0.815153,6.09834e-09,0.1,3.17227e-09
0.815294,6.09834e-09,0.1,3.17227e-09
0.815436,6.09834e-09,0.1,3.17227e-09
0.815577,6.09834e-09,0.1,3.17227e-09
0.815718,6.09834e-09,0.1,3.17227e-09
0.81586,6.09834e-09,0.1,3.17227e-09
0.816001,6.09834e-09,0.1,3.17227e-09
0.816143,1.81849e-10,0.1,3.17227e-09
0.816284,1.81849e-10,0.1,3.17227e-09
0.816426,1.81849e-10,0.1,3.17227e-09
0.816567,1.81849e-10,0.1,3.17227e-09
0.816708,1.81849e-10,0.1,3.17227e-09
0.81685,1.81849e-10,0.1,3.17227e-09
0.816991,1.81849e-10,0.1,3.17227e-09
0.817133,1.81849e-10,0.1,3.17227e-09
0.817274,1.81849e-10,0.1,1.16497e-09
0.817415,1.81849e-10,0.1,1.16497e-09
0.817557,1.81849e-10,0.1,1.16497e-09
0.817698,1.81849e-10,0.1,1.2142e-10
0.81784,1.81849e-10,0.1,1.2142e-10
0.817981,1.81849e-10,0.1,1.2142e-10
0.818123,1.81849e-10,0.1,1.2142e-10
0.818264,1.81849e-10,0.1,1.2142e-10
0.818405,1.81849e-10,0.1,1.2142e-10
0.818547,1.81849e-10,0.1,1.2142e-10
0.818688,1.81849e-10,0.1,1.2142e-10
0.81883,1.81849e-10,0.1,1.2142e-10
0.818971,1.81849e-10,0.1,1.2142e-10
0.819113,1.81849e-10,0.1,1.2142e-10
0.819254,1.81849e-10,0.1,1.2142e-10
0.819395,1.81849e-10,0.1,1.2142e-10
0.819537,1.81849e-10,0.1,1.2142e-10
0.819678,1.96026e-10,0.1,1.2142e-10
0.81982,1.96026e-10,0.1,1.2142e-10
0.819961,1.96026e-10,0.1,1.2142e-10
0.820102,1.96026e-10,0.1,1.2142e-10
0.820244,1.96026e-10,0.1,1.2142e-10
0.820385,1.96026e-10,0.1,1.2142e-10
0.820527,1.96026e-10,0.1,1.2142e-10
0.820668,1.96026e-10,0.1,1.2142e-10
0.82081,1.96026e-10,0.1,1.2142e-10
0.820951,1.96026e-10,0.1,1.2142e-10
0.821092,1.96026e-10,0.1,1.2142e-10
0.821234,1.96026e-10,0.1,1.2142e-10
0.821375,1.96026e-10,0.1,1.21163e-10
0.821517,1.96026e-10,0.1,1.21163e-10
0.821658,1.96026e-10,0.1,1.21163e-10
0.8218,1.96026e-10,0.1,1.21163e-10
0.821941,1.96026e-10,0.1,1.21163e-10
0.822082,1.96026e-10,0.1,1.21163e-10
0.822224,1.96026e-10,0.1,1.21163e-10
0.822365,1.96026e-10,0.1,1.21163e-10
0.822507,1.96026e-10,0.1,1.21163e-10
0.822648,1.96026e-10,0.1,1.65623e-11
0.822789,1.96026e-10,0.1,2.91155e-12
0.822931,3.94134e-12,0.1,2.91155e-12
0.823072,3.94134e-12,0.1,2.91155e-12
0.823214,3.94134e-12,0.1,2.91155e-12
0.823355,3.94134e-12,0.1,2.91155e-12
0.823497,3.94134e-12,0.1,2.91155e-12
0.823638,3.94134e-12,0.1,2.91155e-12
0.823779,3.94134e-12,0.1,2.91155e-12
0.823921,3.94134e-12,0.1,2.91155e-12
0.824062,3.94134e-12,0.1,2.91155e-12
0.824204,3.94134e-12,0.1,2.91155e-12
0.824345,3.94134e-12,0.1,2.91155e-12
0.824486,3.94134e-12,0.1,2.91155e-12
0.824628,3.94134e-12,0.1,2.91155e-12
0.824769,3.94134e-12,0.1,2.91155e-12
0.824911,3.94134e-12,0.1,2.91155e-12
0.825052,3.94134e-12,0.1,2.91155e-12
0.825194,3.94134e-12,0.1,2.91155e-12
0.825335,3.94134e-12,0.1,2.91155e-12
0.825476,3.94134e-12,0.1,2.91155e-12
0.825618,3.94134e-12,0.1,2.91155e-12
0.825759,3.94134e-12,0.1,2.91155e-12
0.825901,3.94134e-12,0.1,2.91155e-12
0.826042,3.94134e-12,0.1,2.91155e-12
0.826184,2.25011e-12,0.1,2.91155e-12
0.826325,2.25011e-12,0.1,2.91155e-12
0.826466,2.25011e-12,0.1,2.91155e-12
0.826608,2.25011e-12,0.1,2.91155e-12
0.826749,2.25011e-12,0.1,2.91155e-12
0.826891,2.25011e-12,0.1,2.91155e-12
0.827032,2.25011e-12,0.1,2.91155e-12
0.827174,2.25011e-12,0.1,2.91155e-12
0.827315,2.25011e-12,0.1,2.91155e-12
0.827456,2.25011e-12,0.1,2.91155e-12
0.827598,2.25011e-12,0.1,2.91155e-12
0.827739,2.25011e-12,0.1,2.91155e-12
0.827881,2.25011e-12,0.1,2.91155e-12
0.828022,2.25011e-12,0.1,2.50237e-13
0.828164,2.25011e-12,0.1,2.61106e-14
0.828305,2.25011e-12,0.1,2.61106e-14
0.828446,2.25011e-12,0.1,2.61106e-14
0.828588,2.25011e-12,0.1,2.61106e-14
0.828729,2.25011e-12,0.1,2.61106e-14
0.828871,2.25011e-12,0.1,2.61106e-14
0.829012,2.25011e-12,0.1,2.61106e-14
0.829153,2.25011e-12,0.1,2.61106e-14
0.829295,2.25011e-12,0.1,2.61106e-14
0.829436,2.25011e-12,0.1,2.61106e-14
0.829578,2.50516e-14,0.1,2.61106e-14
0.829719,2.50516e-14,0.1,2.61106e-14
0.829861,2.50516e-14,0.1,2.61106e-14
0.830002,2.50516e-14,0.1,2.61106e-14
0.830143,2.50516e-14,0.1,2.61106e-14
0.830285,2.50516e-14,0.1,2.61106e-14
0.830426,2.50516e-14,0.1,2.61106e-14
0.830568,2.50516e-14,0.1,2.61106e-14
0.830709,2.50516e-14,0.1,2.61106e-14
0.830851,2.50516e-14,0.1,2.61106e-14
0.830992,2.50516e-14,0.1,2.61106e-14
0.831133,2.50516e-14,0.1,2.61106e-14
0.831275,2.50516e-14,0.1,2.61106e-14
0.831416,2.50516e-14,0.1,2.61106e-14
0.831558,2.50516e-14,0.1,2.77024e-14
0.831699,2.50516e-14,0.1,2.77024e-14
0.83184,2.50516e-14,0.1,2.77024e-14
0.831982,2.50516e-14,0.1,2.77024e-14
0.832123,2.50516e-14,0.1,2.77024e-14
0.832265,2.50516e-14,0.1,2.77024e-14
0.832406,2.50516e-14,0.1,2.77024e-14
0.832548,2.50516e-14,0.1,2.77024e-14
0.832689,2.50516e-14,0.1,2.77024e-14
0.83283,2.50516e-14,0.1,2.77024e-14
0.832972,2.64789e-14,0.1,2.77024e-14
0.833113,2.64789e-14,0.1,2.77024e-14
0.833255,2.64789e-14,0.1,2.77024e-14
0.833396,2.64789e-14,0.1,2.77024e-14
0.833538,2.64789e-14,0.1,2.77024e-14
0.833679,2.64789e-14,0.1,4.03245e-17
0.83382,2.64789e-14,0.1,4.03245e-17
0.833962,2.64789e-14,0.1,4.03245e-17
0.834103,2.64789e-14,0.1,4.03245e-17
0.834245,2.64789e-14,0.1,4.03245e-17
0.834386,2.64789e-14,0.1,4.03245e-17
0.834527,2.64789e-14,0.1,4.03245e-17
0.834669,2.64789e-14,0.1,4.03245e-17
0.83481,2.64789e-14,0.1,4.03245e-17
0.834952,2.64789e-14,0.1,4.03245e-17
0.835093,2.64789e-14,0.1,4.03245e-17
0.835235,2.64789e-14,0.1,4.03245e-17
0.835376,2.64789e-14,0.1,4.03245e-17
0.835517,2.64789e-14,0.1,4.03245e-17
0.835659,2.64789e-14,0.1,4.03245e-17
0.8358,2.64789e-14,0.1,4.03245e-17
0.835942,2.64789e-14,0.1,4.03245e-17
0.836083,2.64789e-14,0.1,4.03245e-17
0.836224,1.39666e-16,0.1,4.03245e-17
0.836366,1.39666e-16,0.1,4.03245e-17
0.836507,1.39666e-16,0.1,4.03245e-17
0.836649,1.39666e-16,0.1,4.03245e-17
0.83679,1.39666e-16,0.1,4.03245e-17
0.836932,1.39666e-16,0.1,4.03245e-17
0.837073,1.39666e-16,0.1,4.03245e-17
0.837214,1.39666e-16,0.1,4.03245e-17
0.837356,1.39666e-16,0.1,4.03245e-17
0.837497,1.39666e-16,0.1,4.03245e-17
0.837639,1.39666e-16,0.1,4.03245e-17
0.83778,1.39666e-16,0.1,4.03245e-17
0.837922,1.39666e-16,0.1,4.03245e-17
0.838063,1.39666e-16,0.1,4.03245e-17
0.838204,1.39666e-16,0.1,4.03245e-17
0.838346,1.39666e-16,0.1,4.03245e-17
0.838487,1.39666e-16,0.1,4.03245e-17
0.838629,1.39666e-16,0.1,4.03245e-17
0.83877,1.39666e-16,0.1,4.03245e-17
0.838912,1.39666e-16,0.1,4.03245e-17
0.839053,1.39666e-16,0.1,4.03245e-17
0.839194,1.39666e-16,0.1,5.62975e-19
0.839336,1.39666e-16,0.1,5.62975e-19
0.839477,1.39666e-16,0.1,5.62975e-19
0.839619,6.60682e-17,0.1,5.62975e-19
0.83976,6.60682e-17,0.1,3.98266e-21
0.839901,6.60682e-17,0.1,3.98266e-21
0.840043,6.60682e-17,0.1,3.98266e-21
0.840184,6.60682e-17,0.1,3.98266e-21
0.840326,6.60682e-17,0.1,3.98266e-21
0.840467,6.60682e-17,0.1,3.98266e-21
0.840609,6.60682e-17,0.1,3.98266e-21
0.84075,6.60682e-17,0.1,3.98266e-21
0.840891,6.60682e-17,0.1,3.98266e-21
0.841033,6.60682e-17,0.1,3.98266e-21
0.841174,6.60682e-17,0.1,3.98266e-21
0.841316,6.60682e-17,0.1,3.98266e-21
0.841457,6.60682e-17,0.1,3.98266e-21
0.841599,6.60682e-17,0.1,3.98266e-21
0.84174,6.60682e-17,0.1,3.98266e-21
0.841881,6.60682e-17,0.1,3.98266e-21
0.842023,6.60682e-17,0.1,3.98266e-21
0.842164,6.60682e-17,0.1,3.98266e-21
0.842306,6.60682e-17,0.1,3.98266e-21
0.842447,6.60682e-17,0.1,3.98266e-21
0.842588,6.60682e-17,0.1,3.98266e-21
0.84273,6.60682e-17,0.1,3.98266e-21
0.842871,1.19961e-19,0.1,3.98266e-21
0.843013,1.19961e-19,0.1,3.98266e-21
0.843154,1.19961e-19,0.1,3.98266e-21
0.843296,1.19961e-19,0.1,3.98266e-21
0.843437,1.19961e-19,0.1,3.98266e-21
0.843578,1.19961e-19,0.1,3.98266e-21
0.84372,1.19961e-19,0.1,3.98266e-21
0.843861,1.19961e-19,0.1,3.98266e-21
0.844003,1.19961e-19,0.1,3.98266e-21
0.844144,1.19961e-19,0.1,3.98266e-21
0.844285,1.19961e-19,0.1,3.98266e-21
0.844427,1.19961e-19,0.1,3.98266e-21
0.844568,1.19961e-19,0.1,3.98266e-21
0.84471,1.19961e-19,0.1,3.98266e-21
0.844851,1.19961e-19,0.1,6.62078e-26
0.844993,1.19961e-19,0.1,6.62078e-26
0.845134,1.19961e-19,0.1,6.62078e-26
0.845275,1.19961e-19,0.1,6.62078e-26
0.845417,1.19961e-19,0.1,6.62078e-26
0.845558,1.19961e-19,0.1,6.62078e-26
0.8457,1.19961e-19,0.1,6.62078e-26
0.845841,1.19961e-19,0.1,6.62078e-26
0.845983,1.19961e-19,0.1,3.72708e-26
0.846124,1.19961e-19,0.1,3.72708e-26
0.846265,1.30925e-19,0.1,3.72708e-26
0.846407,1.30925e-19,0.1,3.72708e-26
0.846548,1.30925e-19,0.1,3.72708e-26
0.84669,1.30925e-19,0.1,3.72708e-26
0.846831,1.30925e-19,0.1,3.72708e-26
0.846973,1.30925e-19,0.1,3.72708e-26
0.847114,1.30925e-19,0.1,3.72708e-26
0.847255,1.30925e-19,0.1,3.72708e-26
0.847397,1.30925e-19,0.1,3.72708e-26
0.847538,1.30925e-19,0.1,3.72708e-26
0.84768,1.30925e-19,0.1,3.72708e-26
0.847821,1.30925e-19,0.1,3.72708e-26
0.847962,1.30925e-19,0.1,3.72708e-26
0.848104,1.30925e-19,0.1,3.72708e-26
0.848245,1.30925e-19,0.1,3.72708e-26
0.848387,1.30925e-19,0.1,3.72708e-26
0.848528,1.30925e-19,0.1,3.72708e-26
0.84867,1.30925e-19,0.1,3.72708e-26
0.848811,1.30925e-19,0.1,3.72708e-26
0.848952,1.30925e-19,0.1,3.72708e-26
0.849094,1.30925e-19,0.1,3.72708e-26
0.849235,1.30925e-19,0.1,3.72708e-26
0.849377,1.30925e-19,0.1,3.72708e-26
0.849518,7.5145e-23,0.1,3.72708e-26
0.84966,7.5145e-23,0.1,3.72708e-26
0.849801,7.5145e-23,0.1,3.72708e-26
0.849942,7.5145e-23,0.1,3.72708e-26
0.850084,7.5145e-23,0.1,3.72708e-26
0.850225,7.5145e-23,0.1,3.72708e-26
0.850367,7.5145e-23,0.1,3.72708e-26
0.850508,7.5145e-23,0.1,3.72708e-26
0.850649,7.5145e-23,0.1,3.72708e-26
0.850791,7.5145e-23,0.1,2.1959e-29
0.850932,7.5145e-23,0.1,2.1959e-29
0.851074,7.5145e-23,0.1,2.1959e-29
0.851215,7.5145e-23,0.1,2.1959e-29
0.851357,7.5145e-23,0.1,2.1959e-29
0.851498,7.5145e-23,0.1,2.1959e-29
0.851639,7.5145e-23,0.1,2.1959e-29
0.851781,7.5145e-23,0.1,2.1959e-29
0.851922,7.5145e-23,0.1,2.1959e-29
0.852064,7.5145e-23,0.1,2.1959e-29
0.852205,7.5145e-23,0.1,2.1959e-29
0.852347,7.5145e-23,0.1,2.1959e-29
0.852488,7.5145e-23,0.1,2.1959e-29
0.852629,3.07709e-23,0.1,2.16686e-29
0.852771,3.07709e-23,0.1,2.16686e-29
0.852912,3.07709e-23,0.1,2.16686e-29
0.853054,3.07709e-23,0.1,2.16686e-29
0.853195,3.07709e-23,0.1,2.16686e-29
0.853337,3.07709e-23,0.1,2.16686e-29
0.853478,3.07709e-23,0.1,2.16686e-29
0.853619,3.07709e-23,0.1,2.16686e-29
0.853761,3.07709e-23,0.1,2.16686e-29
0.853902,3.07709e-23,0.1,2.16686e-29
0.854044,3.07709e-23,0.1,2.16686e-29
0.854185,3.07709e-23,0.1,2.16686e-29
0.854326,3.07709e-23,0.1,2.16686e-29
0.854468,3.07709e-23,0.1,2.16686e-29
0.854609,3.07709e-23,0.1,2.16686e-29
0.854751,3.07709e-23,0.1,2.16686e-29
0.854892,3.07709e-23,0.1,2.16686e-29
0.855034,3.07709e-23,0.1,2.16686e-29
0.855175,3.07709e-23,0.1,2.16686e-29
0.855316,3.07709e-23,0.1,2.16686e-29
0.855458,3.07709e-23,0.1,2.16686e-29
0.855599,3.07709e-23,0.1,2.16686e-29
0.855741,3.07709e-23,0.1,2.16686e-29
0.855882,3.07709e-23,0.1,2.16686e-29
0.856023,3.07709e-23,0.1,2.16686e-29
0.856165,5.05652e-27,0.1,2.16686e-29
0.856306,5.05652e-27,0.1,2.16686e-29
0.856448,5.05652e-27,0.1,2.16686e-29
0.856589,5.05652e-27,0.1,2.16686e-29
0.856731,5.05652e-27,0.1,2.16686e-29
0.856872,5.05652e-27,0.1,2.16686e-29
0.857013,5.05652e-27,0.1,0
0.857155,5.05652e-27,0.1,0
0.857296,5.05652e-27,0.1,0
0.857438,5.05652e-27,0.1,0
0.857579,5.05652e-27,0.1,0
0.857721,5.05652e-27,0.1,0
0.857862,5.05652e-27,0.1,0
0.858003,5.05652e-27,0.1,0
0.858145,5.05652e-27,0.1,0
0.858286,5.05652e-27,0.1,0
0.858428,5.05652e-27,0.1,0
0.858569,5.05652e-27,0.1,0
0.858711,5.05652e-27,0.1,0
0.858852,5.05652e-27,0.1,0
0.858993,5.05652e-27,0.1,0
0.859135,5.05652e-27,0.1,0
0.859276,5.05652e-27,0.1,0
0.859418,5.05652e-27,0.1,0
0.859559,5.05652e-27,0.1,0
0.8597,5.05652e-27,0.1,0
0.859842,5.05652e-27,0.1,0
0.859983,5.05652e-27,0.1,0
0.860125,5.80992e-27,0.1,0
0.860266,5.80992e-27,0.1,0
0.860408,5.80992e-27,0.1,0
0.860549,5.80992e-27,0.1,0
0.86069,5.80992e-27,0.1,0
0.860832,5.80992e-27,0.1,0
0.860973,5.80992e-27,0.1,0
0.861115,5.80992e-27,0.1,0
0.861256,5.80992e-27,0.1,0
0.861398,5.80992e-27,0.1,0
0.861539,5.80992e-27,0.1,0
0.86168,5.80992e-27,0.1,0
0.861822,5.80992e-27,0.1,0
0.861963,5.80992e-27,0.1,0
0.862105,5.80992e-27,0.1,0
0.862246,5.80992e-27,0.1,0
0.862387,5.80992e-27,0.1,0
0.862529,5.80992e-27,0.1,0
0.86267,5.80992e-27,0.1,0
0.862812,0,0.1,0
0.862953,0,0.1,0
0.863095,0,0.1,0
0.863236,0,0.1,0
0.863377,0,0.1,0
0.863519,0,0.1,0
0.86366,0,0.1,0
0.863802,0,0.1,0
0.863943,0,0.1,0
0.864084,0,0.1,0
0.864226,0,0.1,0
0.864367,0,0.1,0
0.864509,0,0.1,0
0.86465,0,0.1,0
0.864792,0,0.1,0
0.864933,0,0.1,0
0.865074,0,0.1,0
0.865216,0,0.1,0
0.865357,0,0.1,0
0.865499,0,0.1,0
0.86564,0,0.1,0
0.865782,0,0.1,0
0.865923,0,0.1,0
0.866064,0,0.1,0
0.866206,0,0.1,0
0.866347,0,0.1,0
0.866489,0,0.1,0
0.86663,0,0.1,0
0.866772,0,0.1,0
0.866913,0,0.1,0
0.867054,0,0.1,0
0.867196,0,0.1,0
0.867337,0,0.1,0
0.867479,0,0.1,0
0.86762,0,0.1,0
0.867761,0,0.1,0
0.867903,0,0.1,0
0.868044,0,0.1,0
0.868186,0,0.1,0
0.868327,0,0.1,0
0.868469,0,0.1,0
0.86861,0,0.1,0
0.868751,0,0.1,0
0.868893,0,0.1,0
0.869034,0,0.1,0
0.869176,0,0.1,0
0.869317,0,0.1,0
0.869459,0,0.1,0
0.8696,0,0.1,0
0.869741,0,0.1,0
0.869883,0,0.1,0
0.870024,0,0.1,0
0.870166,0,0.1,0
0.870307,0,0.1,0
0.870448,0,0.1,0
0.87059,0,0.1,0
0.870731,0,0.1,0
0.870873,0,0.1,0
0.871014,0,0.1,0
0.871156,0,0.1,0
0.871297,0,0.1,0
0.871438,0,0.1,0
0.87158,0,0.1,0
0.871721,0,0.1,0
0.871863,0,0.1,0
0.872004,0,0.1,0
0.872146,0,0.1,0
0.872287,0,0.1,0
0.872428,0,0.1,0
0.87257,0,0.1,0
0.872711,0,0.1,0
0.872853,0,0.1,0
0.872994,0,0.1,0
0.873136,0,0.1,0
0.873277,0,0.1,0
0.873418,0,0.1,0
0.87356,0,0.1,0
0.873701,0,0.1,0
0.873843,0,0.1,0
0.873984,0,0.1,0
0.874125,0,0.1,0
0.874267,0,0.1,0
0.874408,0,0.1,0
0.87455,0,0.1,0
0.874691,0,0.1,0
0.874833,0,0.1,0
0.874974,0,0.1,0
0.875115,0,0.1,0
0.875257,0,0.1,0
0.875398,0,0.1,0
0.87554,0,0.1,0
0.875681,0,0.1,0
0.875822,0,0.1,0
0.875964,0,0.1,0
0.876105,0,0.1,0
0.876247,0,0.1,0
0.876388,0,0.1,0
0.87653,0,0.1,0
0.876671,0,0.1,0
0.876812,0,0.1,0
0.876954,0,0.1,0
0.877095,0,0.1,0
0.877237,0,0.1,0
0.877378,0,0.1,0
0.87752,0,0.1,0
0.877661,0,0.1,0
0.877802,0,0.1,0
0.877944,0,0.1,0
0.878085,0,0.1,0
0.878227,0,0.1,0
0.878368,0,0.1,0
0.87851,0,0.1,0
0.878651,0,0.1,0
0.878792,0,0.1,0
0.878934,0,0.1,0
0.879075,0,0.1,0
0.879217,0,0.1,0
0.879358,0,0.1,0
0.879499,0,0.1,0
0.879641,0,0.1,0
0.879782,0,0.1,0
0.879924,0,0.1,0
0.880065,0,0.1,0
0.880207,0,0.1,0
0.880348,0,0.1,0
0.880489,0,0.1,0
0.880631,0,0.1,0
0.880772,0,0.1,0
0.880914,0,0.1,0
0.881055,0,0.1,0
0.881197,0,0.1,0
0.881338,0,0.1,0
0.881479,0,0.1,0
0.881621,0,0.1,0
0.881762,0,0.1,0
0.881904,0,0.1,0
0.882045,0,0.1,0
0.882186,0,0.1,0
0.882328,0,0.1,0
0.882469,0,0.1,0
0.882611,0,0.1,0
0.882752,0,0.1,0
0.882894,0,0.1,0
0.883035,0,0.1,0
0.883176,0,0.1,0
0.883318,0,0.1,0
0.883459,0,0.1,0
0.883601,0,0.1,0
0.883742,0,0.1,0
0.883883,0,0.1,0
0.884025,0,0.1,0
0.884166,0,0.1,0
0.884308,0,0.1,0
0.884449,0,0.1,0
0.884591,0,0.1,0
0.884732,0,0.1,0
0.884873,0,0.1,0
0.885015,0,0.1,0
0.885156,0,0.1,0
0.885298,0,0.1,0
0.885439,0,0.1,0
0.885581,0,0.1,0
0.885722,0,0.1,0
0.885863,0,0.1,0
0.886005,0,0.1,0
0.886146,0,0.1,0
0.886288,0,0.1,0
0.886429,0,0.1,0
0.886571,0,0.1,0
0.886712,0,0.1,0
0.886853,0,0.1,0
0.886995,0,0.1,0
0.887136,0,0.1,0
0.887278,0,0.1,0
0.887419,0,0.1,0
0.88756,0,0.1,0
0.887702,0,0.1,0
0.887843,0,0.1,0
0.887985,0,0.1,0
0.888126,0,0.1,0
0.888268,0,0.1,0
0.888409,0,0.1,0
0.88855,0,0.1,0
0.888692,0,0.1,0
0.888833,0,0.1,0
0.888975,0,0.1,0
0.889116,0,0.1,0
0.889258,0,0.1,0
0.889399,0,0.1,0
0.88954,0,0.1,0
0.889682,0,0.1,0
0.889823,0,0.1,0
0.889965,0,0.1,0
0.890106,0,0.1,0
0.890247,0,0.1,0
0.890389,0,0.1,0
0.89053,0,0.1,0
0.890672,0,0.1,0
0.890813,0,0.1,0
0.890955,0,0.1,0
0.891096,0,0.1,0
0.891237,0,0.1,0
0.891379,0,0.1,0
0.89152,0,0.1,0
0.891662,0,0.1,0
0.891803,0,0.1,0
0.891945,0,0.1,0
0.892086,0,0.1,0
0.892227,0,0.1,0
0.892369,0,0.1,0
0.89251,0,0.1,0
0.892652,0,0.1,0
0.892793,0,0.1,0
0.892935,0,0.1,0
0.893076,0,0.1,0
0.893217,0,0.1,0
0.893359,0,0.1,0
0.8935,0,0.1,0
0.893642,0,0.1,0
0.893783,0,0.1,0
0.893924,0,0.1,0
0.894066,0,0.1,0
0.894207,0,0.1,0
0.894349,0,0.1,0
0.89449,0,0.1,0
0.894632,0,0.1,0
0.894773,0,0.1,0
0.894914,0,0.1,0
0.895056,0,0.1,0
0.895197,0,0.1,0
0.895339,0,0.1,0
0.89548,0,0.1,0
0.895621,0,0.1,0
0.895763,0,0.1,0
0.895904,0,0.1,0
0.896046,0,0.1,0
0.896187,0,0.1,0
0.896329,0,0.1,0
0.89647,0,0.1,0
0.896611,0,0.1,0
0.896753,0,0.1,0
0.896894,nan,nan,nan
0.897036,nan,nan,nan
0.897177,nan,nan,nan
0.897318,nan,nan,nan
0.89746,nan,nan,nan
0.897601,nan,nan,nan
0.897743,nan,nan,nan
0.897884,nan,nan,nan
0.898026,nan,nan,nan
0.898167,nan,nan,nan
0.898308,nan,nan,nan
0.89845,nan,nan,nan
0.898591,nan,nan,nan
0.898733,nan,nan,nan
0.898874,nan,nan,nan
0.899016,nan,nan,nan
0.899157,nan,nan,nan
0.899298,nan,nan,nan
0.89944,nan,nan,nan
0.899581,nan,nan,nan
0.899723,nan,nan,nan
0.899864,nan,nan,nan
0.900006,nan,nan,nan
0.900147,nan,nan,nan
0.900288,nan,nan,nan
0.90043,nan,nan,nan
0.900571,nan,nan,nan
0.900713,nan,nan,nan
0.900854,nan,nan,nan
0.900995,nan,nan,nan
0.901137,nan,nan,nan
0.901278,nan,nan,nan
0.90142,nan,nan,nan
0.901561,nan,nan,nan
0.901703,nan,nan,nan
0.901844,nan,nan,nan
0.901985,nan,nan,nan
0.902127,nan,nan,nan
0.902268,nan,nan,nan
0.90241,nan,nan,nan
0.902551,nan,nan,nan
0.902692,nan,nan,nan
0.902834,nan,nan,nan
0.902975,nan,nan,nan
0.903117,nan,nan,nan
0.903258,nan,nan,nan
0.9034,nan,nan,nan
0.903541,nan,nan,nan
0.903683,nan,nan,nan
0.903824,nan,nan,nan
0.903965,nan,nan,nan
0.904107,nan,nan,nan
0.904248,nan,nan,nan
0.90439,nan,nan,nan
0.904531,nan,nan,nan
0.904672,nan,nan,nan
0.904814,nan,nan,nan
0.904955,nan,nan,nan
0.905097,nan,nan,nan
0.905238,nan,nan,nan
0.90538,nan,nan,nan
0.905521,nan,nan,nan
0.905662,nan,nan,nan
0.905804,nan,nan,nan
0.905945,nan,nan,nan
0.906087,nan,nan,nan
0.906228,nan,nan,nan
0.90637,nan,nan,nan
0.906511,nan,nan,nan
0.906652,nan,nan,nan
0.906794,nan,nan,nan
0.906935,nan,nan,nan
0.907077,nan,nan,nan
0.907218,nan,nan,nan
0.907359,nan,nan,nan
0.907501,nan,nan,nan
0.907642,nan,nan,nan
0.907784,nan,nan,nan
0.907925,nan,nan,nan
0.908067,nan,nan,nan
0.908208,nan,nan,nan
0.908349,nan,nan,nan
0.908491,nan,nan,nan
0.908632,nan,nan,nan
0.908774,nan,nan,nan
0.908915,nan,nan,nan
0.909057,nan,nan,nan
0.909198,nan,nan,nan
0.909339,nan,nan,nan
0.909481,nan,nan,nan
0.909622,nan,nan,nan
0.909764,nan,nan,nan
0.909905,nan,nan,nan
0.910046,nan,nan,nan
0.910188,nan,nan,nan
0.910329,nan,nan,nan
0.910471,nan,nan,nan
0.910612,nan,nan,nan
0.910754,nan,nan,nan
0.910895,nan,nan,nan
0.911036,nan,nan,nan
0.911178,nan,nan,nan
0.911319,nan,nan,nan
0.911461,nan,nan,nan
0.911602,nan,nan,nan
0.911744,nan,nan,nan
0.911885,nan,nan,nan
0.912026,nan,nan,nan
0.912168,nan,nan,nan
0.912309,nan,nan,nan
0.912451,nan,nan,nan
0.912592,nan,nan,nan
0.912733,nan,nan,nan
0.912875,nan,nan,nan
0.913016,nan,nan,nan
0.913158,nan,nan,nan
0.913299,nan,nan,nan
0.913441,nan,nan,nan
0.913582,nan,nan,nan
0.913723,nan,nan,nan
0.913865,nan,nan,nan
0.914006,nan,nan,nan
0.914148,nan,nan,nan
0.914289,nan,nan,nan
0.914431,nan,nan,nan
0.914572,nan,nan,nan
0.914713,nan,nan,nan
0.914855,nan,nan,nan
0.914996,nan,nan,nan
0.915138,nan,nan,nan
0.915279,nan,nan,nan
0.91542,nan,nan,nan
0.915562,nan,nan,nan
0.915703,nan,nan,nan
0.915845,nan,nan,nan
0.915986,nan,nan,nan
0.916128,nan,nan,nan
0.916269,nan,nan,nan
0.91641,nan,nan,nan
0.916552,nan,nan,nan
0.916693,nan,nan,nan
0.916835,nan,nan,nan
0.916976,nan,nan,nan
0.917118,nan,nan,nan
0.917259,nan,nan,nan
0.9174,nan,nan,nan
0.917542,nan,nan,nan
0.917683,nan,nan,nan
0.917825,nan,nan,nan
0.917966,nan,nan,nan
0.918107,nan,nan,nan
0.918249,nan,nan,nan
0.91839,nan,nan,nan
0.918532,nan,nan,nan
0.918673,nan,nan,nan
0.918815,nan,nan,nan
0.918956,nan,nan,nan
0.919097,nan,nan,nan
0.919239,nan,nan,nan
0.91938,nan,nan,nan
0.919522,nan,nan,nan
0.919663,nan,nan,nan
0.919805,nan,nan,nan
0.919946,nan,nan,nan
0.920087,nan,nan,nan
0.920229,nan,nan,nan
0.92037,nan,nan,nan
0.920512,nan,nan,nan
0.920653,nan,nan,nan
0.920794,nan,nan,nan
0.920936,nan,nan,nan
0.921077,nan,nan,nan
0.921219,nan,nan,nan
0.92136,nan,nan,nan
0.921502,nan,nan,nan
0.921643,nan,nan,nan
0.921784,nan,nan,nan
0.921926,nan,nan,nan
0.922067,nan,nan,nan
0.922209,nan,nan,nan
0.92235,nan,nan,nan
0.922492,nan,nan,nan
0.922633,nan,nan,nan
0.922774,nan,nan,nan
0.922916,nan,nan,nan
0.923057,nan,nan,nan
0.923199,nan,nan,nan
0.92334,nan,nan,nan
0.923482,nan,nan,nan
0.923623,nan,nan,nan
0.923764,nan,nan,nan
0.923906,nan,nan,nan
0.924047,nan,nan,nan
0.924189,nan,nan,nan
0.92433,nan,nan,nan
0.924471,nan,nan,nan
0.924613,nan,nan,nan
0.924754,nan,nan,nan
0.924896,nan,nan,nan
0.925037,nan,nan,nan
0.925179,nan,nan,nan
0.92532,nan,nan,nan
0.925461,nan,nan,nan
0.925603,nan,nan,nan
0.925744,nan,nan,nan
0.925886,nan,nan,nan
0.926027,nan,nan,nan
0.926169,nan,nan,nan
0.92631,nan,nan,nan
0.926451,nan,nan,nan
0.926593,nan,nan,nan
0.926734,nan,nan,nan
0.926876,nan,nan,nan
0.927017,nan,nan,nan
0.927158,nan,nan,nan
0.9273,nan,nan,nan
0.927441,nan,nan,nan
0.927583,nan,nan,nan
0.927724,nan,nan,nan
0.927866,nan,nan,nan
0.928007,nan,nan,nan
0.928148,nan,nan,nan
0.92829,nan,nan,nan
0.928431,nan,nan,nan
0.928573,nan,nan,nan
0.928714,nan,nan,nan
0.928855,nan,nan,nan
0.928997,nan,nan,nan
0.929138,nan,nan,nan
0.92928,nan,nan,nan
0.929421,nan,nan,nan
0.929563,nan,nan,nan
0.929704,nan,nan,nan
0.929845,nan,nan,nan
0.929987,nan,nan,nan
0.930128,nan,nan,nan
0.93027,nan,nan,nan
0.930411,nan,nan,nan
0.930553,nan,nan,nan
0.930694,nan,nan,nan
0.930835,nan,nan,nan
0.930977,nan,nan,nan
0.931118,nan,nan,nan
0.93126,nan,nan,nan
0.931401,nan,nan,nan
0.931543,nan,nan,nan
0.931684,nan,nan,nan
0.931825,nan,nan,nan
0.931967,nan,nan,nan
0.932108,nan,nan,nan
0.93225,nan,nan,nan
0.932391,nan,nan,nan
0.932532,nan,nan,nan
0.932674,nan,nan,nan
0.932815,nan,nan,nan
0.932957,nan,nan,nan
0.933098,nan,nan,nan
0.93324,nan,nan,nan
0.933381,nan,nan,nan
0.933522,nan,nan,nan
0.933664,nan,nan,nan
0.933805,nan,nan,nan
0.933947,nan,nan,nan
0.934088,nan,nan,nan
0.934229,nan,nan,nan
0.934371,nan,nan,nan
0.934512,nan,nan,nan
0.934654,nan,nan,nan
0.934795,nan,nan,nan
0.934937,nan,nan,nan
0.935078,nan,nan,nan
0.935219,nan,nan,nan
0.935361,nan,nan,nan
0.935502,nan,nan,nan
0.935644,nan,nan,nan
0.935785,nan,nan,nan
0.935927,nan,nan,nan
0.936068,nan,nan,nan
0.936209,nan,nan,nan
0.936351,nan,nan,nan
0.936492,nan,nan,nan
0.936634,nan,nan,nan
0.936775,nan,nan,nan
0.936916,nan,nan,nan
0.937058,nan,nan,nan
0.937199,nan,nan,nan
0.937341,nan,nan,nan
0.937482,nan,nan,nan
0.937624,nan,nan,nan
0.937765,nan,nan,nan
0.937907,nan,nan,nan
0.938048,nan,nan,nan
0.938189,nan,nan,nan
0.938331,nan,nan,nan
0.938472,nan,nan,nan
0.938614,nan,nan,nan
0.938755,nan,nan,nan
0.938896,nan,nan,nan
0.939038,nan,nan,nan
0.939179,nan,nan,nan
0.939321,nan,nan,nan
0.939462,nan,nan,nan
0.939604,nan,nan,nan
0.939745,nan,nan,nan
0.939886,nan,nan,nan
0.940028,nan,nan,nan
0.940169,nan,nan,nan
0.940311,nan,nan,nan
0.940452,nan,nan,nan
0.940593,nan,nan,nan
0.940735,nan,nan,nan
0.940876,nan,nan,nan
0.941018,nan,nan,nan
0.941159,nan,nan,nan
0.941301,nan,nan,nan
0.941442,nan,nan,nan
0.941583,nan,nan,nan
0.941725,nan,nan,nan
0.941866,nan,nan,nan
0.942008,nan,nan,nan
0.942149,nan,nan,nan
0.942291,nan,nan,nan
0.942432,nan,nan,nan
0.942573,nan,nan,nan
0.942715,nan,nan,nan
0.942856,nan,nan,nan
0.942998,nan,nan,nan
0.943139,nan,nan,nan
0.94328,nan,nan,nan
0.943422,nan,nan,nan
0.943563,nan,nan,nan
0.943705,nan,nan,nan
0.943846,nan,nan,nan
0.943988,nan,nan,nan
0.944129,nan,nan,nan
0.94427,nan,nan,nan
0.944412,nan,nan,nan
0.944553,nan,nan,nan
0.944695,nan,nan,nan
0.944836,nan,nan,nan
0.944978,nan,nan,nan
0.945119,nan,nan,nan
0.94526,nan,nan,nan
0.945402,nan,nan,nan
0.945543,nan,nan,nan
0.945685,nan,nan,nan
0.945826,nan,nan,nan
0.945967,nan,nan,nan
0.946109,nan,nan,nan
0.94625,nan,nan,nan
0.946392,nan,nan,nan
0.946533,nan,nan,nan
0.946675,nan,nan,nan
0.946816,nan,nan,nan
0.946957,nan,nan,nan
0.947099,nan,nan,nan
0.94724,nan,nan,nan
0.947382,nan,nan,nan
0.947523,nan,nan,nan
0.947665,nan,nan,nan
0.947806,nan,nan,nan
0.947947,nan,nan,nan
0.948089,nan,nan,nan
0.94823,nan,nan,nan
0.948372,nan,nan,nan
0.948513,nan,nan,nan
0.948654,nan,nan,nan
0.948796,nan,nan,nan
0.948937,nan,nan,nan
0.949079,nan,nan,nan
0.94922,nan,nan,nan
0.949362,nan,nan,nan
0.949503,nan,nan,nan
0.949644,nan,nan,nan
0.949786,nan,nan,nan
0.949927,nan,nan,nan
0.950069,nan,nan,nan
0.95021,nan,nan,nan
0.950352,nan,nan,nan
0.950493,nan,nan,nan
0.950634,nan,nan,nan
0.950776,nan,nan,nan
0.950917,nan,nan,nan
0.951059,nan,nan,nan
0.9512,nan,nan,nan
0.951342,nan,nan,nan
0.951483,nan,nan,nan
0.951624,nan,nan,nan
0.951766,nan,nan,nan
0.951907,nan,nan,nan
0.952049,nan,nan,nan
0.95219,nan,nan,nan
0.952331,nan,nan,nan
0.952473,nan,nan,nan
0.952614,nan,nan,nan
0.952756,nan,nan,nan
0.952897,nan,nan,nan
0.953039,nan,nan,nan
0.95318,nan,nan,nan
0.953321,nan,nan,nan
0.953463,nan,nan,nan
0.953604,nan,nan,nan
0.953746,nan,nan,nan
0.953887,nan,nan,nan
0.954029,nan,nan,nan
0.95417,nan,nan,nan
0.954311,nan,nan,nan
0.954453,nan,nan,nan
0.954594,nan,nan,nan
0.954736,nan,nan,nan
0.954877,nan,nan,nan
0.955018,nan,nan,nan
0.95516,nan,nan,nan
0.955301,nan,nan,nan
0.955443,nan,nan,nan
0.955584,nan,nan,nan
0.955726,nan,nan,nan
0.955867,nan,nan,nan
0.956008,nan,nan,nan
0.95615,nan,nan,nan
0.956291,nan,nan,nan
0.956433,nan,nan,nan
0.956574,nan,nan,nan
0.956716,nan,nan,nan
0.956857,nan,nan,nan
0.956998,nan,nan,nan
0.95714,nan,nan,nan
0.957281,nan,nan,nan
0.957423,nan,nan,nan
0.957564,nan,nan,nan
0.957705,nan,nan,nan
0.957847,nan,nan,nan
0.957988,nan,nan,nan
0.95813,nan,nan,nan
0.958271,nan,nan,nan
0.958413,nan,nan,nan
0.958554,nan,nan,nan
0.958695,nan,nan,nan
0.958837,nan,nan,nan
0.958978,nan,nan,nan
0.95912,nan,nan,nan
0.959261,nan,nan,nan
0.959403,nan,nan,nan
0.959544,nan,nan,nan
0.959685,nan,nan,nan
0.959827,nan,nan,nan
0.959968,nan,nan,nan
0.96011,nan,nan,nan
0.960251,nan,nan,nan
0.960392,nan,nan,nan
0.960534,nan,nan,nan
0.960675,nan,nan,nan
0.960817,nan,nan,nan
0.960958,nan,nan,nan
0.9611,nan,nan,nan
0.961241,nan,nan,nan
0.961382,nan,nan,nan
0.961524,nan,nan,nan
0.961665,nan,nan,nan
0.961807,nan,nan,nan
0.961948,nan,nan,nan
0.96209,nan,nan,nan
0.962231,nan,nan,nan
0.962372,nan,nan,nan
0.962514,nan,nan,nan
0.962655,nan,nan,nan
0.962797,nan,nan,nan
0.962938,nan,nan,nan
0.96308,nan,nan,nan
0.963221,nan,nan,nan
0.963362,nan,nan,nan
0.963504,nan,nan,nan
0.963645,nan,nan,nan
0.963787,nan,nan,nan
0.963928,nan,nan,nan
0.964069,nan,nan,nan
0.964211,nan,nan,nan
0.964352,nan,nan,nan
0.964494,nan,nan,nan
0.964635,nan,nan,nan
0.964777,nan,nan,nan
0.964918,nan,nan,nan
0.965059,nan,nan,nan
0.965201,nan,nan,nan
0.965342,nan,nan,nan
0.965484,nan,nan,nan
0.965625,nan,nan,nan
0.965766,nan,nan,nan
0.965908,nan,nan,nan
0.966049,nan,nan,nan
0.966191,nan,nan,nan
0.966332,nan,nan,nan
0.966474,nan,nan,nan
0.966615,nan,nan,nan
0.966756,nan,nan,nan
0.966898,nan,nan,nan
0.967039,nan,nan,nan
0.967181,nan,nan,nan
0.967322,nan,nan,nan
0.967463,nan,nan,nan
0.967605,nan,nan,nan
0.967746,nan,nan,nan
0.967888,nan,nan,nan
0.968029,nan,nan,nan
0.968171,nan,nan,nan
0.968312,nan,nan,nan
0.968453,nan,nan,nan
0.968595,nan,nan,nan
0.968736,nan,nan,nan
0.968878,nan,nan,nan
0.969019,nan,nan,nan
0.969161,nan,nan,nan
0.969302,nan,nan,nan
0.969443,nan,nan,nan
0.969585,nan,nan,nan
0.969726,nan,nan,nan
0.969868,nan,nan,nan
0.970009,nan,nan,nan
0.970151,nan,nan,nan
0.970292,nan,nan,nan
0.970433,nan,nan,nan
0.970575,nan,nan,nan
0.970716,nan,nan,nan
0.970858,nan,nan,nan
0.970999,nan,nan,nan
0.971141,nan,nan,nan
0.971282,nan,nan,nan
0.971423,nan,nan,nan
0.971565,nan,nan,nan
0.971706,nan,nan,nan
0.971848,nan,nan,nan
0.971989,nan,nan,nan
0.97213,nan,nan,nan
0.972272,nan,nan,nan
0.972413,nan,nan,nan
0.972555,nan,nan,nan
0.972696,nan,nan,nan
0.972838,nan,nan,nan
0.972979,nan,nan,nan
0.97312,nan,nan,nan
0.973262,nan,nan,nan
0.973403,nan,nan,nan
0.973545,nan,nan,nan
0.973686,nan,nan,nan
0.973827,nan,nan,nan
0.973969,nan,nan,nan
0.97411,nan,nan,nan
0.974252,nan,nan,nan
0.974393,nan,nan,nan
0.974535,nan,nan,nan
0.974676,nan,nan,nan
0.974817,nan,nan,nan
0.974959,nan,nan,nan
0.9751,nan,nan,nan
0.975242,nan,nan,nan
0.975383,nan,nan,nan
0.975524,nan,nan,nan
0.975666,nan,nan,nan
0.975807,nan,nan,nan
0.975949,nan,nan,nan
0.97609,nan,nan,nan
0.976232,nan,nan,nan
0.976373,nan,nan,nan
0.976515,nan,nan,nan
0.976656,nan,nan,nan
0.976797,nan,nan,nan
0.976939,nan,nan,nan
0.97708,nan,nan,nan
0.977222,nan,nan,nan
0.977363,nan,nan,nan
0.977504,nan,nan,nan
0.977646,nan,nan,nan
0.977787,nan,nan,nan
0.977929,nan,nan,nan
0.97807,nan,nan,nan
0.978212,nan,nan,nan
0.978353,nan,nan,nan
0.978494,nan,nan,nan
0.978636,nan,nan,nan
0.978777,nan,nan,nan
0.978919,nan,nan,nan
0.97906,nan,nan,nan
0.979202,nan,nan,nan
0.979343,nan,nan,nan
0.979484,nan,nan,nan
0.979626,nan,nan,nan
0.979767,nan,nan,nan
0.979909,nan,nan,nan
0.98005,nan,nan,nan
0.980191,nan,nan,nan
0.980333,nan,nan,nan
0.980474,nan,nan,nan
0.980616,nan,nan,nan
0.980757,nan,nan,nan
0.980899,nan,nan,nan
0.98104,nan,nan,nan
0.981181,nan,nan,nan
0.981323,nan,nan,nan
0.981464,nan,nan,nan
0.981606,nan,nan,nan
0.981747,nan,nan,nan
0.981889,nan,nan,nan
0.98203,nan,nan,nan
0.982171,nan,nan,nan
0.982313,nan,nan,nan
0.982454,nan,nan,nan
0.982596,nan,nan,nan
0.982737,nan,nan,nan
0.982878,nan,nan,nan
0.98302,nan,nan,nan
0.983161,nan,nan,nan
0.983303,nan,nan,nan
0.983444,nan,nan,nan
0.983586,nan,nan,nan
0.983727,nan,nan,nan
0.983868,nan,nan,nan
0.98401,nan,nan,nan
0.984151,nan,nan,nan
0.984293,nan,nan,nan
0.984434,nan,nan,nan
0.984576,nan,nan,nan
0.984717,nan,nan,nan
0.984858,nan,nan,nan
0.985,nan,nan,nan
0.985141,nan,nan,nan
0.985283,nan,nan,nan
0.985424,nan,nan,nan
0.985565,nan,nan,nan
0.985707,nan,nan,nan
0.985848,nan,nan,nan
0.98599,nan,nan,nan
0.986131,nan,nan,nan
0.986273,nan,nan,nan
0.986414,nan,nan,nan
0.986555,nan,nan,nan
0.986697,nan,nan,nan
0.986838,nan,nan,nan
0.98698,nan,nan,nan
0.987121,nan,nan,nan
0.987263,nan,nan,nan
0.987404,nan,nan,nan
0.987545,nan,nan,nan
0.987687,nan,nan,nan
0.987828,nan,nan,nan
0.98797,nan,nan,nan
0.988111,nan,nan,nan
0.988252,nan,nan,nan
0.988394,nan,nan,nan
0.988535,nan,nan,nan
0.988677,nan,nan,nan
0.988818,nan,nan,nan
0.98896,nan,nan,nan
0.989101,nan,nan,nan
0.989242,nan,nan,nan
0.989384,nan,nan,nan
0.989525,nan,nan,nan
0.989667,nan,nan,nan
0.989808,nan,nan,nan
0.98995,nan,nan,nan
0.990091,nan,nan,nan
0.990232,nan,nan,nan
0.990374,nan,nan,nan
0.990515,nan,nan,nan
0.990657,nan,nan,nan
0.990798,nan,nan,nan
0.990939,nan,nan,nan
0.991081,nan,nan,nan
0.991222,nan,nan,nan
0.991364,nan,nan,nan
0.991505,nan,nan,nan
0.991647,nan,nan,nan
0.991788,nan,nan,nan
0.991929,nan,nan,nan
0.992071,nan,nan,nan
0.992212,nan,nan,nan
0.992354,nan,nan,nan
0.992495,nan,nan,nan
0.992637,nan,nan,nan
0.992778,nan,nan,nan
0.992919,nan,nan,nan
0.993061,nan,nan,nan
0.993202,nan,nan,nan
0.993344,nan,nan,nan
0.993485,nan,nan,nan
0.993626,nan,nan,nan
0.993768,nan,nan,nan
0.993909,nan,nan,nan
0.994051,nan,nan,nan
0.994192,nan,nan,nan
0.994334,nan,nan,nan
0.994475,nan,nan,nan
0.994617,nan,nan,nan
0.994758,nan,nan,nan
0.994899,nan,nan,nan
0.995041,nan,nan,nan
0.995182,nan,nan,nan
0.995324,nan,nan,nan
0.995465,nan,nan,nan
0.995606,nan,nan,nan
0.995748,nan,nan,nan
0.995889,nan,nan,nan
0.996031,nan,nan,nan
0.996172,nan,nan,nan
0.996314,nan,nan,nan
0.996455,nan,nan,nan
0.996596,nan,nan,nan
0.996738,nan,nan,nan
0.996879,nan,nan,nan
0.997021,nan,nan,nan
0.997162,nan,nan,nan
0.997303,nan,nan,nan
0.997445,nan,nan,nan
0.997586,nan,nan,nan
0.997728,nan,nan,nan
0.997869,nan,nan,nan
0.998011,nan,nan,nan
0.998152,nan,nan,nan
0.998293,nan,nan,nan
0.998435,nan,nan,nan
0.998576,nan,nan,nan
0.998718,nan,nan,nan
0.998859,nan,nan,nan
0.999,nan,nan,nan
0.999142,nan,nan,nan
0.999283,nan,nan,nan
0.999425,nan,nan,nan
0.999566,nan,nan,nan
0.999708,nan,nan,nan
0.999849,nan,nan,nan
0.99999,nan,nan,nan
1.00013,nan,nan,nan
1.00027,nan,nan,nan
1.00041,nan,nan,nan
1.00056,nan,nan,nan
1.0007,nan,nan,nan
1.00084,nan,nan,nan
1.00098,nan,nan,nan
1.00112,nan,nan,nan
1.00126,nan,nan,nan
1.0014,nan,nan,nan
1.00155,nan,nan,nan
1.00169,nan,nan,nan
1.00183,nan,nan,nan
1.00197,nan,nan,nan
1.00211,nan,nan,nan
1.00225,nan,nan,nan
1.00239,nan,nan,nan
1.00254,nan,nan,nan
1.00268,nan,nan,nan
1.00282,nan,nan,nan
1.00296,nan,nan,nan
1.0031,nan,nan,nan
1.00324,nan,nan,nan
1.00338,nan,nan,nan
1.00353,nan,nan,nan
1.00367,nan,nan,nan
1.00381,nan,nan,nan
1.00395,nan,nan,nan
1.00409,nan,nan,nan
1.00423,nan,nan,nan
1.00437,nan,nan,nan
1.00452,nan,nan,nan
1.00466,nan,nan,nan
1.0048,nan,nan,nan
1.00494,nan,nan,nan
1.00508,nan,nan,nan
1.00522,nan,nan,nan
1.00536,nan,nan,nan
1.00551,nan,nan,nan
1.00565,nan,nan,nan
1.00579,nan,nan,nan
1.00593,nan,nan,nan
1.00607,nan,nan,nan
1.00621,nan,nan,nan
1.00635,nan,nan,nan
1.0065,nan,nan,nan
1.00664,nan,nan,nan
1.00678,nan,nan,nan
1.00692,nan,nan,nan
1.00706,nan,nan,nan
1.0072,nan,nan,nan
1.00734,nan,nan,nan
1.00749,nan,nan,nan
1.00763,nan,nan,nan
1.00777,nan,nan,nan
1.00791,nan,nan,nan
1.00805,nan,nan,nan
1.00819,nan,nan,nan
1.00833,nan,nan,nan
1.00848,nan,nan,nan
1.00862,nan,nan,nan
1.00876,nan,nan,nan
1.0089,nan,nan,nan
1.00904,nan,nan,nan
1.00918,nan,nan,nan
1.00932,nan,nan,nan
1.00947,nan,nan,nan
1.00961,nan,nan,nan
1.00975,nan,nan,nan
1.00989,nan,nan,nan
1.01003,nan,nan,nan
1.01017,nan,nan,nan
1.01031,nan,nan,nan
1.01046,nan,nan,nan
1.0106,nan,nan,nan
1.01074,nan,nan,nan
1.01088,nan,nan,nan
1.01102,nan,nan,nan
1.01116,nan,nan,nan
1.0113,nan,nan,nan
1.01145,nan,nan,nan
1.01159,nan,nan,nan
1.01173,nan,nan,nan
1.01187,nan,nan,nan
1.01201,nan,nan,nan
1.01215,nan,nan,nan
1.01229,nan,nan,nan
1.01244,nan,nan,nan
1.01258,nan,nan,nan
1.01272,nan,nan,nan
1.01286,nan,nan,nan
1.013,nan,nan,nan
1.01314,nan,nan,nan
1.01328,nan,nan,nan
1.01343,nan,nan,nan
1.01357,nan,nan,nan
1.01371,nan,nan,nan
1.01385,nan,nan,nan
1.01399,nan,nan,nan
1.01413,nan,nan,nan
1.01427,nan,nan,nan
1.01442,nan,nan,nan
1.01456,nan,nan,nan
1.0147,nan,nan,nan
1.01484,nan,nan,nan
1.01498,nan,nan,nan
1.01512,nan,nan,nan
1.01526,nan,nan,nan
1.01541,nan,nan,nan
1.01555,nan,nan,nan
1.01569,nan,nan,nan
1.01583,nan,nan,nan
1.01597,nan,nan,nan
1.01611,nan,nan,nan
1.01625,nan,nan,nan
1.0164,nan,nan,nan
1.01654,nan,nan,nan
1.01668,nan,nan,nan
1.01682,nan,nan,nan
1.01696,nan,nan,nan
1.0171,nan,nan,nan
1.01724,nan,nan,nan
1.01739,nan,nan,nan
1.01753,nan,nan,nan
1.01767,nan,nan,nan
1.01781,nan,nan,nan
1.01795,nan,nan,nan
1.01809,nan,nan,nan
1.01823,nan,nan,nan
1.01838,nan,nan,nan
1.01852,nan,nan,nan
1.01866,nan,nan,nan
1.0188,nan,nan,nan
1.01894,nan,nan,nan
1.01908,nan,nan,nan
1.01922,nan,nan,nan
1.01937,nan,nan,nan
1.01951,nan,nan,nan
1.01965,nan,nan,nan
1.01979,nan,nan,nan
1.01993,nan,nan,nan
1.02007,nan,nan,nan
1.02021,nan,nan,nan
1.02036,nan,nan,nan
1.0205,nan,nan,nan
1.02064,nan,nan,nan
1.02078,nan,nan,nan
1.02092,nan,nan,nan
1.02106,nan,nan,nan
1.0212,nan,nan,nan
1.02135,nan,nan,nan
1.02149,nan,nan,nan
1.02163,nan,nan,nan
1.02177,nan,nan,nan
1.02191,nan,nan,nan
1.02205,nan,nan,nan
1.02219,nan,nan,nan
1.02233,nan,nan,nan
1.02248,nan,nan,nan
1.02262,nan,nan,nan
1.02276,nan,nan,nan
1.0229,nan,nan,nan
1.02304,nan,nan,nan
1.02318,nan,nan,nan
1.02332,nan,nan,nan
1.02347,nan,nan,nan
1.02361,nan,nan,nan
1.02375,nan,nan,nan
1.02389,nan,nan,nan
1.02403,nan,nan,nan
1.02417,nan,nan,nan
1.02431,nan,nan,nan
1.02446,nan,nan,nan
1.0246,nan,nan,nan
1.02474,nan,nan,nan
1.02488,nan,nan,nan
1.02502,nan,nan,nan
1.02516,nan,nan,nan
1.0253,nan,nan,nan
1.02545,nan,nan,nan
1.02559,nan,nan,nan
1.02573,nan,nan,nan
1.02587,nan,nan,nan
1.02601,nan,nan,nan
1.02615,nan,nan,nan
1.02629,nan,nan,nan
1.02644,nan,nan,nan
1.02658,nan,nan,nan
1.02672,nan,nan,nan
1.02686,nan,nan,nan
1.027,nan,nan,nan
1.02714,nan,nan,nan
1.02728,nan,nan,nan
1.02743,nan,nan,nan
1.02757,nan,nan,nan
1.02771,nan,nan,nan
1.02785,nan,nan,nan
1.02799,nan,nan,nan
1.02813,nan,nan,nan
1.02827,nan,nan,nan
1.02842,nan,nan,nan
1.02856,nan,nan,nan
1.0287,nan,nan,nan
1.02884,nan,nan,nan
1.02898,nan,nan,nan
1.02912,nan,nan,nan
1.02926,nan,nan,nan
1.02941,nan,nan,nan
1.02955,nan,nan,nan
1.02969,nan,nan,nan
1.02983,nan,nan,nan
1.02997,nan,nan,nan
1.03011,nan,nan,nan
1.03025,nan,nan,nan
1.0304,nan,nan,nan
1.03054,nan,nan,nan
1.03068,nan,nan,nan
1.03082,nan,nan,nan
1.03096,nan,nan,nan
1.0311,nan,nan,nan
1.03124,nan,nan,nan
1.03139,nan,nan,nan
1.03153,nan,nan,nan
1.03167,nan,nan,nan
1.03181,nan,nan,nan
1.03195,nan,nan,nan
1.03209,nan,nan,nan
1.03223,nan,nan,nan
1.03238,nan,nan,nan
1.03252,nan,nan,nan
1.03266,nan,nan,nan
1.0328,nan,nan,nan
1.03294,nan,nan,nan
1.03308,nan,nan,nan
1.03322,nan,nan,nan
1.03337,nan,nan,nan
1.03351,nan,nan,nan
1.03365,nan,nan,nan
1.03379,nan,nan,nan
1.03393,nan,nan,nan
1.03407,nan,nan,nan
1.03421,nan,nan,nan
1.03436,nan,nan,nan
1.0345,nan,nan,nan
1.03464,nan,nan,nan
1.03478,nan,nan,nan
1.03492,nan,nan,nan
1.03506,nan,nan,nan
1.0352,nan,nan,nan
1.03535,nan,nan,nan
1.03549,nan,nan,nan
1.03563,nan,nan,nan
1.03577,nan,nan,nan
1.03591,nan,nan,nan
1.03605,nan,nan,nan
1.03619,nan,nan,nan
1.03634,nan,nan,nan
1.03648,nan,nan,nan
1.03662,nan,nan,nan
1.03676,nan,nan,nan
1.0369,nan,nan,nan
1.03704,nan,nan,nan
1.03718,nan,nan,nan
1.03733,nan,nan,nan
1.03747,nan,nan,nan
1.03761,nan,nan,nan
1.03775,nan,nan,nan
1.03789,nan,nan,nan
1.03803,nan,nan,nan
1.03817,nan,nan,nan
1.03832,nan,nan,nan
1.03846,nan,nan,nan
1.0386,nan,nan,nan
1.03874,nan,nan,nan
1.03888,nan,nan,nan
1.03902,nan,nan,nan
1.03916,nan,nan,nan
1.03931,nan,nan,nan
1.03945,nan,nan,nan
1.03959,nan,nan,nan
1.03973,nan,nan,nan
1.03987,nan,nan,nan
1.04001,nan,nan,nan
1.04015,nan,nan,nan
1.0403,nan,nan,nan
1.04044,nan,nan,nan
1.04058,nan,nan,nan
1.04072,nan,nan,nan
1.04086,nan,nan,nan
1.041,nan,nan,nan
1.04114,nan,nan,nan
1.04129,nan,nan,nan
1.04143,nan,nan,nan
1.04157,nan,nan,nan
1.04171,nan,nan,nan
1.04185,nan,nan,nan
1.04199,nan,nan,nan
1.04213,nan,nan,nan
1.04228,nan,nan,nan
1.04242,nan,nan,nan
1.04256,nan,nan,nan
1.0427,nan,nan,nan
1.04284,nan,nan,nan
1.04298,nan,nan,nan
1.04312,nan,nan,nan
1.04327,nan,nan,nan
1.04341,nan,nan,nan
1.04355,nan,nan,nan
1.04369,nan,nan,nan
1.04383,nan,nan,nan
1.04397,nan,nan,nan
1.04411,nan,nan,nan
1.04426,nan,nan,nan
1.0444,nan,nan,nan
1.04454,nan,nan,nan
1.04468,nan,nan,nan
1.04482,nan,nan,nan
1.04496,nan,nan,nan
1.0451,nan,nan,nan
1.04525,nan,nan,nan
1.04539,nan,nan,nan
1.04553,nan,nan,nan
1.04567,nan,nan,nan
1.04581,nan,nan,nan
1.04595,nan,nan,nan
1.04609,nan,nan,nan
1.04624,nan,nan,nan
1.04638,nan,nan,nan
1.04652,nan,nan,nan
1.04666,nan,nan,nan
1.0468,nan,nan,nan
1.04694,nan,nan,nan
1.04708,nan,nan,nan
1.04723,nan,nan,nan
1.04737,nan,nan,nan
1.04751,nan,nan,nan
1.04765,nan,nan,nan
1.04779,nan,nan,nan
1.04793,nan,nan,nan
1.04807,nan,nan,nan
1.04822,nan,nan,nan
1.04836,nan,nan,nan
1.0485,nan,nan,nan
1.04864,nan,nan,nan
1.04878,nan,nan,nan
1.04892,nan,nan,nan
1.04906,nan,nan,nan
1.04921,nan,nan,nan
1.04935,nan,nan,nan
1.04949,nan,nan,nan
1.04963,nan,nan,nan
1.04977,nan,nan,nan
1.04991,nan,nan,nan
1.05005,nan,nan,nan
1.05019,nan,nan,nan
1.05034,nan,nan,nan
1.05048,nan,nan,nan
1.05062,nan,nan,nan
1.05076,nan,nan,nan
1.0509,nan,nan,nan
1.05104,nan,nan,nan
1.05119,nan,nan,nan
1.05133,nan,nan,nan
1.05147,nan,nan,nan
1.05161,nan,nan,nan
1.05175,nan,nan,nan
1.05189,nan,nan,nan
1.05203,nan,nan,nan
1.05217,nan,nan,nan
1.05232,nan,nan,nan
1.05246,nan,nan,nan
1.0526,nan,nan,nan
1.05274,nan,nan,nan
1.05288,nan,nan,nan
1.05302,nan,nan,nan
1.05316,nan,nan,nan
1.05331,nan,nan,nan
1.05345,nan,nan,nan
1.05359,nan,nan,nan
1.05373,nan,nan,nan
1.05387,nan,nan,nan
1.05401,nan,nan,nan
1.05415,nan,nan,nan
1.0543,nan,nan,nan
1.05444,nan,nan,nan
1.05458,nan,nan,nan
1.05472,nan,nan,nan
1.05486,nan,nan,nan
1.055,nan,nan,nan
1.05514,nan,nan,nan
1.05529,nan,nan,nan
1.05543,nan,nan,nan
1.05557,nan,nan,nan
1.05571,nan,nan,nan
1.05585,nan,nan,nan
1.05599,nan,nan,nan
1.05613,nan,nan,nan
1.05628,nan,nan,nan
1.05642,nan,nan,nan
1.05656,nan,nan,nan
1.0567,nan,nan,nan
1.05684,nan,nan,nan
1.05698,nan,nan,nan
1.05712,nan,nan,nan
1.05727,nan,nan,nan
1.05741,nan,nan,nan
1.05755,nan,nan,nan
1.05769,nan,nan,nan
1.05783,nan,nan,nan
1.05797,nan,nan,nan
1.05811,nan,nan,nan
1.05826,nan,nan,nan
1.0584,nan,nan,nan
1.05854,nan,nan,nan
1.05868,nan,nan,nan
1.05882,nan,nan,nan
1.05896,nan,nan,nan
1.0591,nan,nan,nan
1.05925,nan,nan,nan
1.05939,nan,nan,nan
1.05953,nan,nan,nan
1.05967,nan,nan,nan
1.05981,nan,nan,nan
1.05995,nan,nan,nan
1.06009,nan,nan,nan
1.06024,nan,nan,nan
1.06038,nan,nan,nan
1.06052,nan,nan,nan
1.06066,nan,nan,nan
1.0608,nan,nan,nan
1.06094,nan,nan,nan
1.06108,nan,nan,nan
1.06123,nan,nan,nan
1.06137,nan,nan,nan
1.06151,nan,nan,nan
1.06165,nan,nan,nan
1.06179,nan,nan,nan
1.06193,nan,nan,nan
1.06207,nan,nan,nan
1.06222,nan,nan,nan
1.06236,nan,nan,nan
1.0625,nan,nan,nan
1.06264,nan,nan,nan
1.06278,nan,nan,nan
1.06292,nan,nan,nan
1.06306,nan,nan,nan
1.06321,nan,nan,nan
1.06335,nan,nan,nan
1.06349,nan,nan,nan
1.06363,nan,nan,nan
1.06377,nan,nan,nan
1.06391,nan,nan,nan
1.06405,nan,nan,nan
1.0642,nan,nan,nan
1.06434,nan,nan,nan
1.06448,nan,nan,nan
1.06462,nan,nan,nan
1.06476,nan,nan,nan
1.0649,nan,nan,nan
1.06504,nan,nan,nan
1.06519,nan,nan,nan
1.06533,nan,nan,nan
1.06547,nan,nan,nan
1.06561,nan,nan,nan
1.06575,nan,nan,nan
1.06589,nan,nan,nan
1.06603,nan,nan,nan
1.06618,nan,nan,nan
1.06632,nan,nan,nan
1.06646,nan,nan,nan
1.0666,nan,nan,nan
1.06674,nan,nan,nan
1.06688,nan,nan,nan
1.06702,nan,nan,nan
1.06717,nan,nan,nan
1.06731,nan,nan,nan
1.06745,nan,nan,nan
1.06759,nan,nan,nan
1.06773,nan,nan,nan
1.06787,nan,nan,nan
1.06801,nan,nan,nan
1.06816,nan,nan,nan
1.0683,nan,nan,nan
1.06844,nan,nan,nan
1.06858,nan,nan,nan
1.06872,nan,nan,nan
1.06886,nan,nan,nan
1.069,nan,nan,nan
1.06915,nan,nan,nan
1.06929,nan,nan,nan
1.06943,nan,nan,nan
1.06957,nan,nan,nan
1.06971,nan,nan,nan
1.06985,nan,nan,nan
1.06999,nan,nan,nan
1.07014,nan,nan,nan
1.07028,nan,nan,nan
1.07042,nan,nan,nan
1.07056,nan,nan,nan
1.0707,nan,nan,nan
1.07084,nan,nan,nan
1.07098,nan,nan,nan
1.07113,nan,nan,nan
1.07127,nan,nan,nan
1.07141,nan,nan,nan
1.07155,nan,nan,nan
1.07169,nan,nan,nan
1.07183,nan,nan,nan
1.07197,nan,nan,nan
1.07212,nan,nan,nan
1.07226,nan,nan,nan
1.0724,nan,nan,nan
1.07254,nan,nan,nan
1.07268,nan,nan,nan
1.07282,nan,nan,nan
1.07296,nan,nan,nan
1.07311,nan,nan,nan
1.07325,nan,nan,nan
1.07339,nan,nan,nan
1.07353,nan,nan,nan
1.07367,nan,nan,nan
1.07381,nan,nan,nan
1.07395,nan,nan,nan
1.0741,nan,nan,nan
1.07424,nan,nan,nan
1.07438,nan,nan,nan
1.07452,nan,nan,nan
1.07466,nan,nan,nan
1.0748,nan,nan,nan
1.07494,nan,nan,nan
1.07509,nan,nan,nan
1.07523,nan,nan,nan
1.07537,nan,nan,nan
1.07551,nan,nan,nan
1.07565,nan,nan,nan
1.07579,nan,nan,nan
1.07593,nan,nan,nan
1.07608,nan,nan,nan
1.07622,nan,nan,nan
1.07636,nan,nan,nan
1.0765,nan,nan,nan
1.07664,nan,nan,nan
1.07678,nan,nan,nan
1.07692,nan,nan,nan
1.07707,nan,nan,nan
1.07721,nan,nan,nan
1.07735,nan,nan,nan
1.07749,nan,nan,nan
1.07763,nan,nan,nan
1.07777,nan,nan,nan
1.07791,nan,nan,nan
1.07806,nan,nan,nan
1.0782,nan,nan,nan
1.07834,nan,nan,nan
1.07848,nan,nan,nan
1.07862,nan,nan,nan
1.07876,nan,nan,nan
1.0789,nan,nan,nan
1.07905,nan,nan,nan
1.07919,nan,nan,nan
1.07933,nan,nan,nan
1.07947,nan,nan,nan
1.07961,nan,nan,nan
1.07975,nan,nan,nan
1.07989,nan,nan,nan
1.08003,nan,nan,nan
1.08018,nan,nan,nan
1.08032,nan,nan,nan
1.08046,nan,nan,nan
1.0806,nan,nan,nan
1.08074,nan,nan,nan
1.08088,nan,nan,nan
1.08102,nan,nan,nan
1.08117,nan,nan,nan
1.08131,nan,nan,nan
1.08145,nan,nan,nan
1.08159,nan,nan,nan
1.08173,nan,nan,nan
1.08187,nan,nan,nan
1.08201,nan,nan,nan
1.08216,nan,nan,nan
1.0823,nan,nan,nan
1.08244,nan,nan,nan
1.08258,nan,nan,nan
1.08272,nan,nan,nan
1.08286,nan,nan,nan
1.083,nan,nan,nan
1.08315,nan,nan,nan
1.08329,nan,nan,nan
1.08343,nan,nan,nan
1.08357,nan,nan,nan
1.08371,nan,nan,nan
1.08385,nan,nan,nan
1.08399,nan,nan,nan
1.08414,nan,nan,nan
1.08428,nan,nan,nan
1.08442,nan,nan,nan
1.08456,nan,nan,nan
1.0847,nan,nan,nan
1.08484,nan,nan,nan
1.08498,nan,nan,nan
1.08513,nan,nan,nan
1.08527,nan,nan,nan
1.08541,nan,nan,nan
1.08555,nan,nan,nan
1.08569,nan,nan,nan
1.08583,nan,nan,nan
1.08597,nan,nan,nan
1.08612,nan,nan,nan
1.08626,nan,nan,nan
1.0864,nan,nan,nan
1.08654,nan,nan,nan
1.08668,nan,nan,nan
1.08682,nan,nan,nan
1.08696,nan,nan,nan
1.08711,nan,nan,nan
1.08725,nan,nan,nan
1.08739,nan,nan,nan
1.08753,nan,nan,nan
1.08767,nan,nan,nan
1.08781,nan,nan,nan
1.08795,nan,nan,nan
1.0881,nan,nan,nan
1.08824,nan,nan,nan
1.08838,nan,nan,nan
1.08852,nan,nan,nan
1.08866,nan,nan,nan
1.0888,nan,nan,nan
1.08894,nan,nan,nan
1.08909,nan,nan,nan
1.08923,nan,nan,nan
1.08937,nan,nan,nan
1.08951,nan,nan,nan
1.08965,nan,nan,nan
1.08979,nan,nan,nan
1.08993,nan,nan,nan
1.09008,nan,nan,nan
1.09022,nan,nan,nan
1.09036,nan,nan,nan
1.0905,nan,nan,nan
1.09064,nan,nan,nan
1.09078,nan,nan,nan
1.09092,nan,nan,nan
1.09107,nan,nan,nan
1.09121,nan,nan,nan
1.09135,nan,nan,nan
1.09149,nan,nan,nan
1.09163,nan,nan,nan
1.09177,nan,nan,nan
1.09191,nan,nan,nan
1.09206,nan,nan,nan
1.0922,nan,nan,nan
1.09234,nan,nan,nan
1.09248,nan,nan,nan
1.09262,nan,nan,nan
1.09276,nan,nan,nan
1.0929,nan,nan,nan
1.09305,nan,nan,nan
1.09319,nan,nan,nan
1.09333,nan,nan,nan
1.09347,nan,nan,nan
1.09361,nan,nan,nan
1.09375,nan,nan,nan
1.09389,nan,nan,nan
1.09404,nan,nan,nan
1.09418,nan,nan,nan
1.09432,nan,nan,nan
1.09446,nan,nan,nan
1.0946,nan,nan,nan
1.09474,nan,nan,nan
1.09488,nan,nan,nan
1.09503,nan,nan,nan
1.09517,nan,nan,nan
1.09531,nan,nan,nan
1.09545,nan,nan,nan
1.09559,nan,nan,nan
1.09573,nan,nan,nan
1.09587,nan,nan,nan
1.09602,nan,nan,nan
1.09616,nan,nan,nan
1.0963,nan,nan,nan
1.09644,nan,nan,nan
1.09658,nan,nan,nan
1.09672,nan,nan,nan
1.09686,nan,nan,nan
1.09701,nan,nan,nan
1.09715,nan,nan,nan
1.09729,nan,nan,nan
1.09743,nan,nan,nan
1.09757,nan,nan,nan
1.09771,nan,nan,nan
1.09785,nan,nan,nan
1.098,nan,nan,nan
1.09814,nan,nan,nan
1.09828,nan,nan,nan
1.09842,nan,nan,nan
1.09856,nan,nan,nan
1.0987,nan,nan,nan
1.09884,nan,nan,nan
1.09899,nan,nan,nan
1.09913,nan,nan,nan
1.09927,nan,nan,nan
1.09941,nan,nan,nan
1.09955,nan,nan,nan
1.09969,nan,nan,nan
1.09983,nan,nan,nan
1.09998,nan,nan,nan
1.10012,nan,nan,nan
1.10026,nan,nan,nan
1.1004,nan,nan,nan
1.10054,nan,nan,nan
1.10068,nan,nan,nan
1.10082,nan,nan,nan
1.10097,nan,nan,nan
1.10111,nan,nan,nan
1.10125,nan,nan,nan
1.10139,nan,nan,nan
1.10153,nan,nan,nan
1.10167,nan,nan,nan
1.10181,nan,nan,nan
1.10196,nan,nan,nan
1.1021,nan,nan,nan
1.10224,nan,nan,nan
1.10238,nan,nan,nan
1.10252,nan,nan,nan
1.10266,nan,nan,nan
1.1028,nan,nan,nan
1.10295,nan,nan,nan
1.10309,nan,nan,nan
1.10323,nan,nan,nan
1.10337,nan,nan,nan
1.10351,nan,nan,nan
1.10365,nan,nan,nan
1.10379,nan,nan,nan
1.10394,nan,nan,nan
1.10408,nan,nan,nan
1.10422,nan,nan,nan
1.10436,nan,nan,nan
1.1045,nan,nan,nan
1.10464,nan,nan,nan
1.10478,nan,nan,nan
1.10493,nan,nan,nan
1.10507,nan,nan,nan
1.10521,nan,nan,nan
1.10535,nan,nan,nan
1.10549,nan,nan,nan
1.10563,nan,nan,nan
1.10577,nan,nan,nan
1.10592,nan,nan,nan
1.10606,nan,nan,nan
1.1062,nan,nan,nan
1.10634,nan,nan,nan
1.10648,nan,nan,nan
1.10662,nan,nan,nan
1.10676,nan,nan,nan
1.1069,nan,nan,nan
1.10705,nan,nan,nan
1.10719,nan,nan,nan
1.10733,nan,nan,nan
1.10747,nan,nan,nan
1.10761,nan,nan,nan
1.10775,nan,nan,nan
1.10789,nan,nan,nan
1.10804,nan,nan,nan
1.10818,nan,nan,nan
1.10832,nan,nan,nan
1.10846,nan,nan,nan
1.1086,nan,nan,nan
1.10874,nan,nan,nan
1.10888,nan,nan,nan
1.10903,nan,nan,nan
1.10917,nan,nan,nan
1.10931,nan,nan,nan
1.10945,nan,nan,nan
1.10959,nan,nan,nan
1.10973,nan,nan,nan
1.10987,nan,nan,nan
1.11002,nan,nan,nan
1.11016,nan,nan,nan
1.1103,nan,nan,nan
1.11044,nan,nan,nan
1.11058,nan,nan,nan
1.11072,nan,nan,nan
1.11086,nan,nan,nan
1.11101,nan,nan,nan
1.11115,nan,nan,nan
1.11129,nan,nan,nan
1.11143,nan,nan,nan
1.11157,nan,nan,nan
1.11171,nan,nan,nan
1.11185,nan,nan,nan
1.112,nan,nan,nan
1.11214,nan,nan,nan
1.11228,nan,nan,nan
1.11242,nan,nan,nan
1.11256,nan,nan,nan
1.1127,nan,nan,nan
1.11284,nan,nan,nan
1.11299,nan,nan,nan
1.11313,nan,nan,nan
1.11327,nan,nan,nan
1.11341,nan,nan,nan
1.11355,nan,nan,nan
1.11369,nan,nan,nan
1.11383,nan,nan,nan
1.11398,nan,nan,nan
1.11412,nan,nan,nan
1.11426,nan,nan,nan
1.1144,nan,nan,nan
1.11454,nan,nan,nan
1.11468,nan,nan,nan
1.11482,nan,nan,nan
1.11497,nan,nan,nan
1.11511,nan,nan,nan
1.11525,nan,nan,nan
1.11539,nan,nan,nan
1.11553,nan,nan,nan
1.11567,nan,nan,nan
1.11581,nan,nan,nan
1.11596,nan,nan,nan
1.1161,nan,nan,nan
1.11624,nan,nan,nan
1.11638,nan,nan,nan
1.11652,nan,nan,nan
1.11666,nan,nan,nan
1.1168,nan,nan,nan
1.11695,nan,nan,nan
1.11709,nan,nan,nan
1.11723,nan,nan,nan
1.11737,nan,nan,nan
1.11751,nan,nan,nan
1.11765,nan,nan,nan
1.11779,nan,nan,nan
1.11794,nan,nan,nan
1.11808,nan,nan,nan
1.11822,nan,nan,nan
1.11836,nan,nan,nan
1.1185,nan,nan,nan
1.11864,nan,nan,nan
1.11878,nan,nan,nan
1.11893,nan,nan,nan
1.11907,nan,nan,nan
1.11921,nan,nan,nan
1.11935,nan,nan,nan
1.11949,nan,nan,nan
1.11963,nan,nan,nan
1.11977,nan,nan,nan
1.11992,nan,nan,nan
1.12006,nan,nan,nan
1.1202,nan,nan,nan
1.12034,nan,nan,nan
1.12048,nan,nan,nan
1.12062,nan,nan,nan
1.12076,nan,nan,nan
1.12091,nan,nan,nan
1.12105,nan,nan,nan
1.12119,nan,nan,nan
1.12133,nan,nan,nan
1.12147,nan,nan,nan
1.12161,nan,nan,nan
1.12175,nan,nan,nan
1.1219,nan,nan,nan
1.12204,nan,nan,nan
1.12218,nan,nan,nan
1.12232,nan,nan,nan
1.12246,nan,nan,nan
1.1226,nan,nan,nan
1.12274,nan,nan,nan
1.12289,nan,nan,nan
1.12303,nan,nan,nan
1.12317,nan,nan,nan
1.12331,nan,nan,nan
1.12345,nan,nan,nan
1.12359,nan,nan,nan
1.12373,nan,nan,nan
1.12388,nan,nan,nan
1.12402,nan,nan,nan
1.12416,nan,nan,nan
1.1243,nan,nan,nan
1.12444,nan,nan,nan
1.12458,nan,nan,nan
1.12472,nan,nan,nan
1.12487,nan,nan,nan
1.12501,nan,nan,nan
1.12515,nan,nan,nan
1.12529,nan,nan,nan
1.12543,nan,nan,nan
1.12557,nan,nan,nan
1.12571,nan,nan,nan
1.12586,nan,nan,nan
1.126,nan,nan,nan
1.12614,nan,nan,nan
1.12628,nan,nan,nan
1.12642,nan,nan,nan
1.12656,nan,nan,nan
1.1267,nan,nan,nan
1.12685,nan,nan,nan
1.12699,nan,nan,nan
1.12713,nan,nan,nan
1.12727,nan,nan,nan
1.12741,nan,nan,nan
1.12755,nan,nan,nan
1.12769,nan,nan,nan
1.12784,nan,nan,nan
1.12798,nan,nan,nan
1.12812,nan,nan,nan
1.12826,nan,nan,nan
1.1284,nan,nan,nan
1.12854,nan,nan,nan
1.12868,nan,nan,nan
1.12883,nan,nan,nan
1.12897,nan,nan,nan
1.12911,nan,nan,nan
1.12925,nan,nan,nan
1.12939,nan,nan,nan
1.12953,nan,nan,nan
1.12967,nan,nan,nan
1.12982,nan,nan,nan
1.12996,nan,nan,nan
1.1301,nan,nan,nan
1.13024,nan,nan,nan
1.13038,nan,nan,nan
1.13052,nan,nan,nan
1.13066,nan,nan,nan
1.13081,nan,nan,nan
1.13095,nan,nan,nan
1.13109,nan,nan,nan
1.13123,nan,nan,nan
1.13137,nan,nan,nan
1.13151,nan,nan,nan
1.13165,nan,nan,nan
1.1318,nan,nan,nan
1.13194,nan,nan,nan
1.13208,nan,nan,nan
1.13222,nan,nan,nan
1.13236,nan,nan,nan
1.1325,nan,nan,nan
1.13264,nan,nan,nan
1.13279,nan,nan,nan
1.13293,nan,nan,nan
1.13307,nan,nan,nan
1.13321,nan,nan,nan
1.13335,nan,nan,nan
1.13349,nan,nan,nan
1.13363,nan,nan,nan
1.13378,nan,nan,nan
1.13392,nan,nan,nan
1.13406,nan,nan,nan
1.1342,nan,nan,nan
1.13434,nan,nan,nan
1.13448,nan,nan,nan
1.13462,nan,nan,nan
1.13477,nan,nan,nan
1.13491,nan,nan,nan
1.13505,nan,nan,nan
1.13519,nan,nan,nan
1.13533,nan,nan,nan
1.13547,nan,nan,nan
1.13561,nan,nan,nan
1.13575,nan,nan,nan
1.1359,nan,nan,nan
1.13604,nan,nan,nan
1.13618,nan,nan,nan
1.13632,nan,nan,nan
1.13646,nan,nan,nan
1.1366,nan,nan,nan
1.13674,nan,nan,nan
1.13689,nan,nan,nan
1.13703,nan,nan,nan
1.13717,nan,nan,nan
1.13731,nan,nan,nan
1.13745,nan,nan,nan
1.13759,nan,nan,nan
1.13773,nan,nan,nan
1.13788,nan,nan,nan
1.13802,nan,nan,nan
1.13816,nan,nan,nan
1.1383,nan,nan,nan
1.13844,nan,nan,nan
1.13858,nan,nan,nan
1.13872,nan,nan,nan
1.13887,nan,nan,nan
1.13901,nan,nan,nan
1.13915,nan,nan,nan
1.13929,nan,nan,nan
1.13943,nan,nan,nan
1.13957,nan,nan,nan
1.13971,nan,nan,nan
1.13986,nan,nan,nan
1.14,nan,nan,nan
1.14014,nan,nan,nan
1.14028,nan,nan,nan
1.14042,nan,nan,nan
1.14056,nan,nan,nan
1.1407,nan,nan,nan
1.14085,nan,nan,nan
1.14099,nan,nan,nan
1.14113,nan,nan,nan
1.14127,nan,nan,nan
1.14141,nan,nan,nan
1.14155,nan,nan,nan
1.14169,nan,nan,nan
1.14184,nan,nan,nan
1.14198,nan,nan,nan
1.14212,nan,nan,nan
1.14226,nan,nan,nan
1.1424,nan,nan,nan
1.14254,nan,nan,nan
1.14268,nan,nan,nan
1.14283,nan,nan,nan
1.14297,nan,nan,nan
1.14311,nan,nan,nan
1.14325,nan,nan,nan
1.14339,nan,nan,nan
1.14353,nan,nan,nan
1.14367,nan,nan,nan
1.14382,nan,nan,nan
1.14396,nan,nan,nan
1.1441,nan,nan,nan
1.14424,nan,nan,nan
1.14438,nan,nan,nan
1.14452,nan,nan,nan
1.14466,nan,nan,nan
1.14481,nan,nan,nan
1.14495,nan,nan,nan
1.14509,nan,nan,nan
1.14523,nan,nan,nan
1.14537,nan,nan,nan
1.14551,nan,nan,nan
1.14565,nan,nan,nan
1.1458,nan,nan,nan
1.14594,nan,nan,nan
1.14608,nan,nan,nan
1.14622,nan,nan,nan
1.14636,nan,nan,nan
1.1465,nan,nan,nan
1.14664,nan,nan,nan
1.14679,nan,nan,nan
1.14693,nan,nan,nan
1.14707,nan,nan,nan
1.14721,nan,nan,nan
1.14735,nan,nan,nan
1.14749,nan,nan,nan
1.14763,nan,nan,nan
1.14778,nan,nan,nan
1.14792,nan,nan,nan
1.14806,nan,nan,nan
1.1482,nan,nan,nan
1.14834,nan,nan,nan
1.14848,nan,nan,nan
1.14862,nan,nan,nan
1.14877,nan,nan,nan
1.14891,nan,nan,nan
1.14905,nan,nan,nan
1.14919,nan,nan,nan
1.14933,nan,nan,nan
1.14947,nan,nan,nan
1.14961,nan,nan,nan
1.14976,nan,nan,nan
1.1499,nan,nan,nan
1.15004,nan,nan,nan
1.15018,nan,nan,nan
1.15032,nan,nan,nan
1.15046,nan,nan,nan
1.1506,nan,nan,nan
1.15075,nan,nan,nan
1.15089,nan,nan,nan
1.15103,nan,nan,nan
1.15117,nan,nan,nan
1.15131,nan,nan,nan
1.15145,nan,nan,nan
1.15159,nan,nan,nan
1.15174,nan,nan,nan
1.15188,nan,nan,nan
1.15202,nan,nan,nan
1.15216,nan,nan,nan
1.1523,nan,nan,nan
1.15244,nan,nan,nan
1.15258,nan,nan,nan
1.15273,nan,nan,nan
1.15287,nan,nan,nan
1.15301,nan,nan,nan
1.15315,nan,nan,nan
1.15329,nan,nan,nan
1.15343,nan,nan,nan
1.15357,nan,nan,nan
1.15372,nan,nan,nan
1.15386,nan,nan,nan
1.154,nan,nan,nan
1.15414,nan,nan,nan
1.15428,nan,nan,nan
1.15442,nan,nan,nan
1.15456,nan,nan,nan
1.15471,nan,nan,nan
1.15485,nan,nan,nan
1.15499,nan,nan,nan
1.15513,nan,nan,nan
1.15527,nan,nan,nan
1.15541,nan,nan,nan
1.15555,nan,nan,nan
1.1557,nan,nan,nan
1.15584,nan,nan,nan
1.15598,nan,nan,nan
1.15612,nan,nan,nan
1.15626,nan,nan,nan
1.1564,nan,nan,nan
1.15654,nan,nan,nan
1.15669,nan,nan,nan
1.15683,nan,nan,nan
1.15697,nan,nan,nan
1.15711,nan,nan,nan
1.15725,nan,nan,nan
1.15739,nan,nan,nan
1.15753,nan,nan,nan
1.15768,nan,nan,nan
1.15782,nan,nan,nan
1.15796,nan,nan,nan
1.1581,nan,nan,nan
1.15824,nan,nan,nan
1.15838,nan,nan,nan
1.15852,nan,nan,nan
1.15867,nan,nan,nan
1.15881,nan,nan,nan
1.15895,nan,nan,nan
1.15909,nan,nan,nan
1.15923,nan,nan,nan
1.15937,nan,nan,nan
1.15951,nan,nan,nan
1.15966,nan,nan,nan
1.1598,nan,nan,nan
1.15994,nan,nan,nan
1.16008,nan,nan,nan
1.16022,nan,nan,nan
1.16036,nan,nan,nan
1.1605,nan,nan,nan
1.16065,nan,nan,nan
1.16079,nan,nan,nan
1.16093,nan,nan,nan
1.16107,nan,nan,nan
1.16121,nan,nan,nan
1.16135,nan,nan,nan
1.16149,nan,nan,nan
1.16164,nan,nan,nan
1.16178,nan,nan,nan
1.16192,nan,nan,nan
1.16206,nan,nan,nan
1.1622,nan,nan,nan
1.16234,nan,nan,nan
1.16248,nan,nan,nan
1.16262,nan,nan,nan
1.16277,nan,nan,nan
1.16291,nan,nan,nan
1.16305,nan,nan,nan
1.16319,nan,nan,nan
1.16333,nan,nan,nan
1.16347,nan,nan,nan
1.16361,nan,nan,nan
1.16376,nan,nan,nan
1.1639,nan,nan,nan
1.16404,nan,nan,nan
1.16418,nan,nan,nan
1.16432,nan,nan,nan
1.16446,nan,nan,nan
1.1646,nan,nan,nan
1.16475,nan,nan,nan
1.16489,nan,nan,nan
1.16503,nan,nan,nan
1.16517,nan,nan,nan
1.16531,nan,nan,nan
1.16545,nan,nan,nan
1.16559,nan,nan,nan
1.16574,nan,nan,nan
1.16588,nan,nan,nan
1.16602,nan,nan,nan
1.16616,nan,nan,nan
1.1663,nan,nan,nan
1.16644,nan,nan,nan
1.16658,nan,nan,nan
1.16673,nan,nan,nan
1.16687,nan,nan,nan
1.16701,nan,nan,nan
1.16715,nan,nan,nan
1.16729,nan,nan,nan
1.16743,nan,nan,nan
1.16757,nan,nan,nan
1.16772,nan,nan,nan
1.16786,nan,nan,nan
1.168,nan,nan,nan
1.16814,nan,nan,nan
1.16828,nan,nan,nan
1.16842,nan,nan,nan
1.16856,nan,nan,nan
1.16871,nan,nan,nan
1.16885,nan,nan,nan
1.16899,nan,nan,nan
1.16913,nan,nan,nan
1.16927,nan,nan,nan
1.16941,nan,nan,nan
1.16955,nan,nan,nan
1.1697,nan,nan,nan
1.16984,nan,nan,nan
1.16998,nan,nan,nan
1.17012,nan,nan,nan
1.17026,nan,nan,nan
1.1704,nan,nan,nan
1.17054,nan,nan,nan
1.17069,nan,nan,nan
1.17083,nan,nan,nan
1.17097,nan,nan,nan
1.17111,nan,nan,nan
1.17125,nan,nan,nan
1.17139,nan,nan,nan
1.17153,nan,nan,nan
1.17168,nan,nan,nan
1.17182,nan,nan,nan
1.17196,nan,nan,nan
1.1721,nan,nan,nan
1.17224,nan,nan,nan
1.17238,nan,nan,nan
1.17252,nan,nan,nan
1.17267,nan,nan,nan
1.17281,nan,nan,nan
1.17295,nan,nan,nan
1.17309,nan,nan,nan
1.17323,nan,nan,nan
1.17337,nan,nan,nan
1.17351,nan,nan,nan
1.17366,nan,nan,nan
1.1738,nan,nan,nan
1.17394,nan,nan,nan
1.17408,nan,nan,nan
1.17422,nan,nan,nan
1.17436,nan,nan,nan
1.1745,nan,nan,nan
1.17465,nan,nan,nan
1.17479,nan,nan,nan
1.17493,nan,nan,nan
1.17507,nan,nan,nan
1.17521,nan,nan,nan
1.17535,nan,nan,nan
1.17549,nan,nan,nan
1.17564,nan,nan,nan
1.17578,nan,nan,nan
1.17592,nan,nan,nan
1.17606,nan,nan,nan
1.1762,nan,nan,nan
1.17634,nan,nan,nan
1.17648,nan,nan,nan
1.17663,nan,nan,nan
1.17677,nan,nan,nan
1.17691,nan,nan,nan
1.17705,nan,nan,nan
1.17719,nan,nan,nan
1.17733,nan,nan,nan
1.17747,nan,nan,nan
1.17762,nan,nan,nan
1.17776,nan,nan,nan
1.1779,nan,nan,nan
1.17804,nan,nan,nan
1.17818,nan,nan,nan
1.17832,nan,nan,nan
1.17846,nan,nan,nan
1.17861,nan,nan,nan
1.17875,nan,nan,nan
1.17889,nan,nan,nan
1.17903,nan,nan,nan
1.17917,nan,nan,nan
1.17931,nan,nan,nan
1.17945,nan,nan,nan
1.1796,nan,nan,nan
1.17974,nan,nan,nan
1.17988,nan,nan,nan
1.18002,nan,nan,nan
1.18016,nan,nan,nan
1.1803,nan,nan,nan
1.18044,nan,nan,nan
1.18059,nan,nan,nan
1.18073,nan,nan,nan
1.18087,nan,nan,nan
1.18101,nan,nan,nan
1.18115,nan,nan,nan
1.18129,nan,nan,nan
1.18143,nan,nan,nan
1.18158,nan,nan,nan
1.18172,nan,nan,nan
1.18186,nan,nan,nan
1.182,nan,nan,nan
1.18214,nan,nan,nan
1.18228,nan,nan,nan
1.18242,nan,nan,nan
1.18257,nan,nan,nan
1.18271,nan,nan,nan
1.18285,nan,nan,nan
1.18299,nan,nan,nan
1.18313,nan,nan,nan
1.18327,nan,nan,nan
1.18341,nan,nan,nan
1.18356,nan,nan,nan
1.1837,nan,nan,nan
1.18384,nan,nan,nan
1.18398,nan,nan,nan
1.18412,nan,nan,nan
1.18426,nan,nan,nan
1.1844,nan,nan,nan
1.18455,nan,nan,nan
1.18469,nan,nan,nan
1.18483,nan,nan,nan
1.18497,nan,nan,nan
1.18511,nan,nan,nan
1.18525,nan,nan,nan
1.18539,nan,nan,nan
1.18554,nan,nan,nan
1.18568,nan,nan,nan
1.18582,nan,nan,nan
1.18596,nan,nan,nan
1.1861,nan,nan,nan
1.18624,nan,nan,nan
1.18638,nan,nan,nan
1.18653,nan,nan,nan
1.18667,nan,nan,nan
1.18681,nan,nan,nan
1.18695,nan,nan,nan
1.18709,nan,nan,nan
1.18723,nan,nan,nan
1.18737,nan,nan,nan
1.18752,nan,nan,nan
1.18766,nan,nan,nan
1.1878,nan,nan,nan
1.18794,nan,nan,nan
1.18808,nan,nan,nan
1.18822,nan,nan,nan
1.18836,nan,nan,nan
1.18851,nan,nan,nan
1.18865,nan,nan,nan
1.18879,nan,nan,nan
1.18893,nan,nan,nan
1.18907,nan,nan,nan
1.18921,nan,nan,nan
1.18935,nan,nan,nan
1.1895,nan,nan,nan
1.18964,nan,nan,nan
1.18978,nan,nan,nan
1.18992,nan,nan,nan
1.19006,nan,nan,nan
1.1902,nan,nan,nan
1.19034,nan,nan,nan
1.19049,nan,nan,nan
1.19063,nan,nan,nan
1.19077,nan,nan,nan
1.19091,nan,nan,nan
1.19105,nan,nan,nan
1.19119,nan,nan,nan
1.19133,nan,nan,nan
1.19148,nan,nan,nan
1.19162,nan,nan,nan
1.19176,nan,nan,nan
1.1919,nan,nan,nan
1.19204,nan,nan,nan
1.19218,nan,nan,nan
1.19232,nan,nan,nan
1.19246,nan,nan,nan
1.19261,nan,nan,nan
1.19275,nan,nan,nan
1.19289,nan,nan,nan
1.19303,nan,nan,nan
1.19317,nan,nan,nan
1.19331,nan,nan,nan
1.19345,nan,nan,nan
1.1936,nan,nan,nan
1.19374,nan,nan,nan
1.19388,nan,nan,nan
1.19402,nan,nan,nan
1.19416,nan,nan,nan
1.1943,nan,nan,nan
1.19444,nan,nan,nan
1.19459,nan,nan,nan
1.19473,nan,nan,nan
1.19487,nan,nan,nan
1.19501,nan,nan,nan
1.19515,nan,nan,nan
1.19529,nan,nan,nan
1.19543,nan,nan,nan
1.19558,nan,nan,nan
1.19572,nan,nan,nan
1.19586,nan,nan,nan
1.196,nan,nan,nan
1.19614,nan,nan,nan
1.19628,nan,nan,nan
1.19642,nan,nan,nan
1.19657,nan,nan,nan
1.19671,nan,nan,nan
1.19685,nan,nan,nan
1.19699,nan,nan,nan
1.19713,nan,nan,nan
1.19727,nan,nan,nan
1.19741,nan,nan,nan
1.19756,nan,nan,nan
1.1977,nan,nan,nan
1.19784,nan,nan,nan
1.19798,nan,nan,nan
1.19812,nan,nan,nan
1.19826,nan,nan,nan
1.1984,nan,nan,nan
1.19855,nan,nan,nan
1.19869,nan,nan,nan
1.19883,nan,nan,nan
1.19897,nan,nan,nan
1.19911,nan,nan,nan
1.19925,nan,nan,nan
1.19939,nan,nan,nan
1.19954,nan,nan,nan
1.19968,nan,nan,nan
1.19982,nan,nan,nan
1.19996,nan,nan,nan
1.2001,nan,nan,nan
1.20024,nan,nan,nan
1.20038,nan,nan,nan
1.20053,nan,nan,nan
1.20067,nan,nan,nan
1.20081,nan,nan,nan
1.20095,nan,nan,nan
1.20109,nan,nan,nan
1.20123,nan,nan,nan
1.20137,nan,nan,nan
1.20152,nan,nan,nan
1.20166,nan,nan,nan
1.2018,nan,nan,nan
1.20194,nan,nan,nan
1.20208,nan,nan,nan
1.20222,nan,nan,nan
1.20236,nan,nan,nan
1.20251,nan,nan,nan
1.20265,nan,nan,nan
1.20279,nan,nan,nan
1.20293,nan,nan,nan
1.20307,nan,nan,nan
1.20321,nan,nan,nan
1.20335,nan,nan,nan
1.2035,nan,nan,nan
1.20364,nan,nan,nan
1.20378,nan,nan,nan
1.20392,nan,nan,nan
1.20406,nan,nan,nan
1.2042,nan,nan,nan
1.20434,nan,nan,nan
1.20449,nan,nan,nan
1.20463,nan,nan,nan
1.20477,nan,nan,nan
1.20491,nan,nan,nan
1.20505,nan,nan,nan
1.20519,nan,nan,nan
1.20533,nan,nan,nan
1.20548,nan,nan,nan
1.20562,nan,nan,nan
1.20576,nan,nan,nan
1.2059,nan,nan,nan
1.20604,nan,nan,nan
1.20618,nan,nan,nan
1.20632,nan,nan,nan
1.20647,nan,nan,nan
1.20661,nan,nan,nan
1.20675,nan,nan,nan
1.20689,nan,nan,nan
1.20703,nan,nan,nan
1.20717,nan,nan,nan
1.20731,nan,nan,nan
1.20746,nan,nan,nan
1.2076,nan,nan,nan
1.20774,nan,nan,nan
1.20788,nan,nan,nan
1.20802,nan,nan,nan
1.20816,nan,nan,nan
1.2083,nan,nan,nan
1.20845,nan,nan,nan
1.20859,nan,nan,nan
1.20873,nan,nan,nan
1.20887,nan,nan,nan
1.20901,nan,nan,nan
1.20915,nan,nan,nan
1.20929,nan,nan,nan
1.20944,nan,nan,nan
1.20958,nan,nan,nan
1.20972,nan,nan,nan
1.20986,nan,nan,nan
1.21,nan,nan,nan
1.21014,nan,nan,nan
1.21028,nan,nan,nan
1.21043,nan,nan,nan
1.21057,nan,nan,nan
1.21071,nan,nan,nan
1.21085,nan,nan,nan
1.21099,nan,nan,nan
1.21113,nan,nan,nan
1.21127,nan,nan,nan
1.21142,nan,nan,nan
1.21156,nan,nan,nan
1.2117,nan,nan,nan
1.21184,nan,nan,nan
1.21198,nan,nan,nan
1.21212,nan,nan,nan
1.21226,nan,nan,nan
1.21241,nan,nan,nan
1.21255,nan,nan,nan
1.21269,nan,nan,nan
1.21283,nan,nan,nan
1.21297,nan,nan,nan
1.21311,nan,nan,nan
1.21325,nan,nan,nan
1.2134,nan,nan,nan
1.21354,nan,nan,nan
1.21368,nan,nan,nan
1.21382,nan,nan,nan
1.21396,nan,nan,nan
1.2141,nan,nan,nan
1.21424,nan,nan,nan
1.21439,nan,nan,nan
1.21453,nan,nan,nan
1.21467,nan,nan,nan
1.21481,nan,nan,nan
1.21495,nan,nan,nan
1.21509,nan,nan,nan
1.21523,nan,nan,nan
1.21538,nan,nan,nan
1.21552,nan,nan,nan
1.21566,nan,nan,nan
1.2158,nan,nan,nan
1.21594,nan,nan,nan
1.21608,nan,nan,nan
1.21622,nan,nan,nan
1.21637,nan,nan,nan
1.21651,nan,nan,nan
1.21665,nan,nan,nan
1.21679,nan,nan,nan
1.21693,nan,nan,nan
1.21707,nan,nan,nan
1.21721,nan,nan,nan
1.21736,nan,nan,nan
1.2175,nan,nan,nan
1.21764,nan,nan,nan
1.21778,nan,nan,nan
1.21792,nan,nan,nan
1.21806,nan,nan,nan
1.2182,nan,nan,nan
1.21835,nan,nan,nan
1.21849,nan,nan,nan
1.21863,nan,nan,nan
1.21877,nan,nan,nan
1.21891,nan,nan,nan
1.21905,nan,nan,nan
1.21919,nan,nan,nan
1.21933,nan,nan,nan
1.21948,nan,nan,nan
1.21962,nan,nan,nan
1.21976,nan,nan,nan
1.2199,nan,nan,nan
1.22004,nan,nan,nan
1.22018,nan,nan,nan
1.22032,nan,nan,nan
1.22047,nan,nan,nan
1.22061,nan,nan,nan
1.22075,nan,nan,nan
1.22089,nan,nan,nan
1.22103,nan,nan,nan
1.22117,nan,nan,nan
1.22131,nan,nan,nan
1.22146,nan,nan,nan
1.2216,nan,nan,nan
1.22174,nan,nan,nan
1.22188,nan,nan,nan
1.22202,nan,nan,nan
1.22216,nan,nan,nan
1.2223,nan,nan,nan
1.22245,nan,nan,nan
1.22259,nan,nan,nan
1.22273,nan,nan,nan
1.22287,nan,nan,nan
1.22301,nan,nan,nan
1.22315,nan,nan,nan
1.22329,nan,nan,nan
1.22344,nan,nan,nan
1.22358,nan,nan,nan
1.22372,nan,nan,nan
1.22386,nan,nan,nan
1.224,nan,nan,nan
1.22414,nan,nan,nan
1.22428,nan,nan,nan
1.22443,nan,nan,nan
1.22457,nan,nan,nan
1.22471,nan,nan,nan
1.22485,nan,nan,nan
1.22499,nan,nan,nan
1.22513,nan,nan,nan
1.22527,nan,nan,nan
1.22542,nan,nan,nan
1.22556,nan,nan,nan
1.2257,nan,nan,nan
1.22584,nan,nan,nan
1.22598,nan,nan,nan
1.22612,nan,nan,nan
1.22626,nan,nan,nan
1.22641,nan,nan,nan
1.22655,nan,nan,nan
1.22669,nan,nan,nan
1.22683,nan,nan,nan
1.22697,nan,nan,nan
1.22711,nan,nan,nan
1.22725,nan,nan,nan
1.2274,nan,nan,nan
1.22754,nan,nan,nan
1.22768,nan,nan,nan
1.22782,nan,nan,nan
1.22796,nan,nan,nan
1.2281,nan,nan,nan
1.22824,nan,nan,nan
1.22839,nan,nan,nan
1.22853,nan,nan,nan
1.22867,nan,nan,nan
1.22881,nan,nan,nan
1.22895,nan,nan,nan
1.22909,nan,nan,nan
1.22923,nan,nan,nan
1.22938,nan,nan,nan
1.22952,nan,nan,nan
1.22966,nan,nan,nan
1.2298,nan,nan,nan
1.22994,nan,nan,nan
1.23008,nan,nan,nan
1.23022,nan,nan,nan
1.23037,nan,nan,nan
1.23051,nan,nan,nan
1.23065,nan,nan,nan
1.23079,nan,nan,nan
1.23093,nan,nan,nan
1.23107,nan,nan,nan
1.23121,nan,nan,nan
1.23136,nan,nan,nan
1.2315,nan,nan,nan
1.23164,nan,nan,nan
1.23178,nan,nan,nan
1.23192,nan,nan,nan
1.23206,nan,nan,nan
1.2322,nan,nan,nan
1.23235,nan,nan,nan
1.23249,nan,nan,nan
1.23263,nan,nan,nan
1.23277,nan,nan,nan
1.23291,nan,nan,nan
1.23305,nan,nan,nan
1.23319,nan,nan,nan
1.23334,nan,nan,nan
1.23348,nan,nan,nan
1.23362,nan,nan,nan
1.23376,nan,nan,nan
1.2339,nan,nan,nan
1.23404,nan,nan,nan
1.23418,nan,nan,nan
1.23433,nan,nan,nan
1.23447,nan,nan,nan
1.23461,nan,nan,nan
1.23475,nan,nan,nan
1.23489,nan,nan,nan
1.23503,nan,nan,nan
1.23517,nan,nan,nan
1.23532,nan,nan,nan
1.23546,nan,nan,nan
1.2356,nan,nan,nan
1.23574,nan,nan,nan
1.23588,nan,nan,nan
1.23602,nan,nan,nan
1.23616,nan,nan,nan
1.23631,nan,nan,nan
1.23645,nan,nan,nan
1.23659,nan,nan,nan
1.23673,nan,nan,nan
1.23687,nan,nan,nan
1.23701,nan,nan,nan
1.23715,nan,nan,nan
1.2373,nan,nan,nan
1.23744,nan,nan,nan
1.23758,nan,nan,nan
1.23772,nan,nan,nan
1.23786,nan,nan,nan
1.238,nan,nan,nan
1.23814,nan,nan,nan
1.23829,nan,nan,nan
1.23843,nan,nan,nan
1.23857,nan,nan,nan
1.23871,nan,nan,nan
1.23885,nan,nan,nan
1.23899,nan,nan,nan
1.23913,nan,nan,nan
1.23928,nan,nan,nan
1.23942,nan,nan,nan
1.23956,nan,nan,nan
1.2397,nan,nan,nan
1.23984,nan,nan,nan
1.23998,nan,nan,nan
1.24012,nan,nan,nan
1.24027,nan,nan,nan
1.24041,nan,nan,nan
1.24055,nan,nan,nan
1.24069,nan,nan,nan
1.24083,nan,nan,nan
1.24097,nan,nan,nan
1.24111,nan,nan,nan
1.24126,nan,nan,nan
1.2414,nan,nan,nan
1.24154,nan,nan,nan
1.24168,nan,nan,nan
1.24182,nan,nan,nan
1.24196,nan,nan,nan
1.2421,nan,nan,nan
1.24225,nan,nan,nan
1.24239,nan,nan,nan
1.24253,nan,nan,nan
1.24267,nan,nan,nan
1.24281,nan,nan,nan
1.24295,nan,nan,nan
1.24309,nan,nan,nan
1.24324,nan,nan,nan
1.24338,nan,nan,nan
1.24352,nan,nan,nan
1.24366,nan,nan,nan
1.2438,nan,nan,nan
1.24394,nan,nan,nan
1.24408,nan,nan,nan
1.24423,nan,nan,nan
1.24437,nan,nan,nan
1.24451,nan,nan,nan
1.24465,nan,nan,nan
1.24479,nan,nan,nan
1.24493,nan,nan,nan
1.24507,nan,nan,nan
1.24522,nan,nan,nan
1.24536,nan,nan,nan
1.2455,nan,nan,nan
1.24564,nan,nan,nan
1.24578,nan,nan,nan
1.24592,nan,nan,nan
1.24606,nan,nan,nan
1.2462,nan,nan,nan
1.24635,nan,nan,nan
1.24649,nan,nan,nan
1.24663,nan,nan,nan
1.24677,nan,nan,nan
1.24691,nan,nan,nan
1.24705,nan,nan,nan
1.2472,nan,nan,nan
1.24734,nan,nan,nan
1.24748,nan,nan,nan
1.24762,nan,nan,nan
1.24776,nan,nan,nan
1.2479,nan,nan,nan
1.24804,nan,nan,nan
1.24818,nan,nan,nan
1.24833,nan,nan,nan
1.24847,nan,nan,nan
1.24861,nan,nan,nan
1.24875,nan,nan,nan
1.24889,nan,nan,nan
1.24903,nan,nan,nan
1.24917,nan,nan,nan
1.24932,nan,nan,nan
1.24946,nan,nan,nan
1.2496,nan,nan,nan
1.24974,nan,nan,nan
1.24988,nan,nan,nan
1.25002,nan,nan,nan
1.25016,nan,nan,nan
1.25031,nan,nan,nan
1.25045,nan,nan,nan
1.25059,nan,nan,nan
1.25073,nan,nan,nan
1.25087,nan,nan,nan
1.25101,nan,nan,nan
1.25115,nan,nan,nan
1.2513,nan,nan,nan
1.25144,nan,nan,nan
1.25158,nan,nan,nan
1.25172,nan,nan,nan
1.25186,nan,nan,nan
1.252,nan,nan,nan
1.25214,nan,nan,nan
1.25229,nan,nan,nan
1.25243,nan,nan,nan
1.25257,nan,nan,nan
1.25271,nan,nan,nan
1.25285,nan,nan,nan
1.25299,nan,nan,nan
1.25313,nan,nan,nan
1.25328,nan,nan,nan
1.25342,nan,nan,nan
1.25356,nan,nan,nan
1.2537,nan,nan,nan
1.25384,nan,nan,nan
1.25398,nan,nan,nan
1.25412,nan,nan,nan
1.25427,nan,nan,nan
1.25441,nan,nan,nan
1.25455,nan,nan,nan
1.25469,nan,nan,nan
1.25483,nan,nan,nan
1.25497,nan,nan,nan
1.25511,nan,nan,nan
1.25526,nan,nan,nan
1.2554,nan,nan,nan
1.25554,nan,nan,nan
1.25568,nan,nan,nan
1.25582,nan,nan,nan
1.25596,nan,nan,nan
1.2561,nan,nan,nan
1.25625,nan,nan,nan
1.25639,nan,nan,nan
1.25653,nan,nan,nan
1.25667,nan,nan,nan
1.25681,nan,nan,nan
1.25695,nan,nan,nan
1.25709,nan,nan,nan
1.25724,nan,nan,nan
1.25738,nan,nan,nan
1.25752,nan,nan,nan
1.25766,nan,nan,nan
1.2578,nan,nan,nan
1.25794,nan,nan,nan
1.25808,nan,nan,nan
1.25823,nan,nan,nan
1.25837,nan,nan,nan
1.25851,nan,nan,nan
1.25865,nan,nan,nan
1.25879,nan,nan,nan
1.25893,nan,nan,nan
1.25907,nan,nan,nan
1.25922,nan,nan,nan
1.25936,nan,nan,nan
1.2595,nan,nan,nan
1.25964,nan,nan,nan
1.25978,nan,nan,nan
1.25992,nan,nan,nan
1.26006,nan,nan,nan
1.26021,nan,nan,nan
1.26035,nan,nan,nan
1.26049,nan,nan,nan
1.26063,nan,nan,nan
1.26077,nan,nan,nan
1.26091,nan,nan,nan
1.26105,nan,nan,nan
1.2612,nan,nan,nan
1.26134,nan,nan,nan
1.26148,nan,nan,nan
1.26162,nan,nan,nan
1.26176,nan,nan,nan
1.2619,nan,nan,nan
1.26204,nan,nan,nan
1.26219,nan,nan,nan
1.26233,nan,nan,nan
1.26247,nan,nan,nan
1.26261,nan,nan,nan
1.26275,nan,nan,nan
1.26289,nan,nan,nan
1.26303,nan,nan,nan
1.26318,nan,nan,nan
1.26332,nan,nan,nan
1.26346,nan,nan,nan
1.2636,nan,nan,nan
1.26374,nan,nan,nan
1.26388,nan,nan,nan
1.26402,nan,nan,nan
1.26417,nan,nan,nan
1.26431,nan,nan,nan
1.26445,nan,nan,nan
1.26459,nan,nan,nan
1.26473,nan,nan,nan
1.26487,nan,nan,nan
1.26501,nan,nan,nan
1.26516,nan,nan,nan
1.2653,nan,nan,nan
1.26544,nan,nan,nan
1.26558,nan,nan,nan
1.26572,nan,nan,nan
1.26586,nan,nan,nan
1.266,nan,nan,nan
1.26615,nan,nan,nan
1.26629,nan,nan,nan
1.26643,nan,nan,nan
1.26657,nan,nan,nan
1.26671,nan,nan,nan
1.26685,nan,nan,nan
1.26699,nan,nan,nan
1.26714,nan,nan,nan
1.26728,nan,nan,nan
1.26742,nan,nan,nan
1.26756,nan,nan,nan
1.2677,nan,nan,nan
1.26784,nan,nan,nan
1.26798,nan,nan,nan
1.26813,nan,nan,nan
1.26827,nan,nan,nan
1.26841,nan,nan,nan
1.26855,nan,nan,nan
1.26869,nan,nan,nan
1.26883,nan,nan,nan
1.26897,nan,nan,nan
1.26912,nan,nan,nan
1.26926,nan,nan,nan
1.2694,nan,nan,nan
1.26954,nan,nan,nan
1.26968,nan,nan,nan
1.26982,nan,nan,nan
1.26996,nan,nan,nan
1.27011,nan,nan,nan
1.27025,nan,nan,nan
1.27039,nan,nan,nan
1.27053,nan,nan,nan
1.27067,nan,nan,nan
1.27081,nan,nan,nan
1.27095,nan,nan,nan
1.2711,nan,nan,nan
1.27124,nan,nan,nan
1.27138,nan,nan,nan
1.27152,nan,nan,nan
1.27166,nan,nan,nan
1.2718,nan,nan,nan
1.27194,nan,nan,nan
1.27209,nan,nan,nan
1.27223,nan,nan,nan
1.27237,nan,nan,nan
1.27251,nan,nan,nan
1.27265,nan,nan,nan
1.27279,nan,nan,nan
1.27293,nan,nan,nan
1.27308,nan,nan,nan
1.27322,nan,nan,nan
1.27336,nan,nan,nan
1.2735,nan,nan,nan
1.27364,nan,nan,nan
1.27378,nan,nan,nan
1.27392,nan,nan,nan
1.27407,nan,nan,nan
1.27421,nan,nan,nan
1.27435,nan,nan,nan
1.27449,nan,nan,nan
1.27463,nan,nan,nan
1.27477,nan,nan,nan
1.27491,nan,nan,nan
1.27506,nan,nan,nan
1.2752,nan,nan,nan
1.27534,nan,nan,nan
1.27548,nan,nan,nan
1.27562,nan,nan,nan
1.27576,nan,nan,nan
1.2759,nan,nan,nan
1.27604,nan,nan,nan
1.27619,nan,nan,nan
1.27633,nan,nan,nan
1.27647,nan,nan,nan
1.27661,nan,nan,nan
1.27675,nan,nan,nan
1.27689,nan,nan,nan
1.27703,nan,nan,nan
1.27718,nan,nan,nan
1.27732,nan,nan,nan
1.27746,nan,nan,nan
1.2776,nan,nan,nan
1.27774,nan,nan,nan
1.27788,nan,nan,nan
1.27802,nan,nan,nan
1.27817,nan,nan,nan
1.27831,nan,nan,nan
1.27845,nan,nan,nan
1.27859,nan,nan,nan
1.27873,nan,nan,nan
1.27887,nan,nan,nan
1.27901,nan,nan,nan
1.27916,nan,nan,nan
1.2793,nan,nan,nan
1.27944,nan,nan,nan
1.27958,nan,nan,nan
1.27972,nan,nan,nan
1.27986,nan,nan,nan
1.28,nan,nan,nan
1.28015,nan,nan,nan
1.28029,nan,nan,nan
1.28043,nan,nan,nan
1.28057,nan,nan,nan
1.28071,nan,nan,nan
1.28085,nan,nan,nan
1.28099,nan,nan,nan
1.28114,nan,nan,nan
1.28128,nan,nan,nan
1.28142,nan,nan,nan
1.28156,nan,nan,nan
1.2817,nan,nan,nan
1.28184,nan,nan,nan
1.28198,nan,nan,nan
1.28213,nan,nan,nan
1.28227,nan,nan,nan
1.28241,nan,nan,nan
1.28255,nan,nan,nan
1.28269,nan,nan,nan
1.28283,nan,nan,nan
1.28297,nan,nan,nan
1.28312,nan,nan,nan
1.28326,nan,nan,nan
1.2834,nan,nan,nan
1.28354,nan,nan,nan
1.28368,nan,nan,nan
1.28382,nan,nan,nan
1.28396,nan,nan,nan
1.28411,nan,nan,nan
1.28425,nan,nan,nan
1.28439,nan,nan,nan
1.28453,nan,nan,nan
1.28467,nan,nan,nan
1.28481,nan,nan,nan
1.28495,nan,nan,nan
1.2851,nan,nan,nan
1.28524,nan,nan,nan
1.28538,nan,nan,nan
1.28552,nan,nan,nan
1.28566,nan,nan,nan
1.2858,nan,nan,nan
1.28594,nan,nan,nan
1.28609,nan,nan,nan
1.28623,nan,nan,nan
1.28637,nan,nan,nan
1.28651,nan,nan,nan
1.28665,nan,nan,nan
1.28679,nan,nan,nan
1.28693,nan,nan,nan
1.28708,nan,nan,nan
1.28722,nan,nan,nan
1.28736,nan,nan,nan
1.2875,nan,nan,nan
1.28764,nan,nan,nan
1.28778,nan,nan,nan
1.28792,nan,nan,nan
1.28807,nan,nan,nan
1.28821,nan,nan,nan
1.28835,nan,nan,nan
1.28849,nan,nan,nan
1.28863,nan,nan,nan
1.28877,nan,nan,nan
1.28891,nan,nan,nan
1.28906,nan,nan,nan
1.2892,nan,nan,nan
1.28934,nan,nan,nan
1.28948,nan,nan,nan
1.28962,nan,nan,nan
1.28976,nan,nan,nan
1.2899,nan,nan,nan
1.29005,nan,nan,nan
1.29019,nan,nan,nan
1.29033,nan,nan,nan
1.29047,nan,nan,nan
1.29061,nan,nan,nan
1.29075,nan,nan,nan
1.29089,nan,nan,nan
1.29104,nan,nan,nan
1.29118,nan,nan,nan
1.29132,nan,nan,nan
1.29146,nan,nan,nan
1.2916,nan,nan,nan
1.29174,nan,nan,nan
1.29188,nan,nan,nan
1.29203,nan,nan,nan
1.29217,nan,nan,nan
1.29231,nan,nan,nan
1.29245,nan,nan,nan
1.29259,nan,nan,nan
1.29273,nan,nan,nan
1.29287,nan,nan,nan
1.29302,nan,nan,nan
1.29316,nan,nan,nan
1.2933,nan,nan,nan
1.29344,nan,nan,nan
1.29358,nan,nan,nan
1.29372,nan,nan,nan
1.29386,nan,nan,nan
1.29401,nan,nan,nan
1.29415,nan,nan,nan
1.29429,nan,nan,nan
1.29443,nan,nan,nan
1.29457,nan,nan,nan
1.29471,nan,nan,nan
1.29485,nan,nan,nan
1.295,nan,nan,nan
1.29514,nan,nan,nan
1.29528,nan,nan,nan
1.29542,nan,nan,nan
1.29556,nan,nan,nan
1.2957,nan,nan,nan
1.29584,nan,nan,nan
1.29599,nan,nan,nan
1.29613,nan,nan,nan
1.29627,nan,nan,nan
1.29641,nan,nan,nan
1.29655,nan,nan,nan
1.29669,nan,nan,nan
1.29683,nan,nan,nan
1.29698,nan,nan,nan
1.29712,nan,nan,nan
1.29726,nan,nan,nan
1.2974,nan,nan,nan
1.29754,nan,nan,nan
1.29768,nan,nan,nan
1.29782,nan,nan,nan
1.29797,nan,nan,nan
1.29811,nan,nan,nan
1.29825,nan,nan,nan
1.29839,nan,nan,nan
1.29853,nan,nan,nan
1.29867,nan,nan,nan
1.29881,nan,nan,nan
1.29896,nan,nan,nan
1.2991,nan,nan,nan
1.29924,nan,nan,nan
1.29938,nan,nan,nan
1.29952,nan,nan,nan
1.29966,nan,nan,nan
1.2998,nan,nan,nan
1.29995,nan,nan,nan
1.30009,nan,nan,nan
1.30023,nan,nan,nan
1.30037,nan,nan,nan
1.30051,nan,nan,nan
1.30065,nan,nan,nan
1.30079,nan,nan,nan
1.30094,nan,nan,nan
1.30108,nan,nan,nan
1.30122,nan,nan,nan
1.30136,nan,nan,nan
1.3015,nan,nan,nan
1.30164,nan,nan,nan
1.30178,nan,nan,nan
1.30193,nan,nan,nan
1.30207,nan,nan,nan
1.30221,nan,nan,nan
1.30235,nan,nan,nan
1.30249,nan,nan,nan
1.30263,nan,nan,nan
1.30277,nan,nan,nan
1.30291,nan,nan,nan
1.30306,nan,nan,nan
1.3032,nan,nan,nan
1.30334,nan,nan,nan
1.30348,nan,nan,nan
1.30362,nan,nan,nan
1.30376,nan,nan,nan
1.3039,nan,nan,nan
1.30405,nan,nan,nan
1.30419,nan,nan,nan
1.30433,nan,nan,nan
1.30447,nan,nan,nan
1.30461,nan,nan,nan
1.30475,nan,nan,nan
1.30489,nan,nan,nan
1.30504,nan,nan,nan
1.30518,nan,nan,nan
1.30532,nan,nan,nan
1.30546,nan,nan,nan
1.3056,nan,nan,nan
1.30574,nan,nan,nan
1.30588,nan,nan,nan
1.30603,nan,nan,nan
1.30617,nan,nan,nan
1.30631,nan,nan,nan
1.30645,nan,nan,nan
1.30659,nan,nan,nan
1.30673,nan,nan,nan
1.30687,nan,nan,nan
1.30702,nan,nan,nan
1.30716,nan,nan,nan
1.3073,nan,nan,nan
1.30744,nan,nan,nan
1.30758,nan,nan,nan
1.30772,nan,nan,nan
1.30786,nan,nan,nan
1.30801,nan,nan,nan
1.30815,nan,nan,nan
1.30829,nan,nan,nan
1.30843,nan,nan,nan
1.30857,nan,nan,nan
1.30871,nan,nan,nan
1.30885,nan,nan,nan
1.309,nan,nan,nan
1.30914,nan,nan,nan
1.30928,nan,nan,nan
1.30942,nan,nan,nan
1.30956,nan,nan,nan
1.3097,nan,nan,nan
1.30984,nan,nan,nan
1.30999,nan,nan,nan
1.31013,nan,nan,nan
1.31027,nan,nan,nan
1.31041,nan,nan,nan
1.31055,nan,nan,nan
1.31069,nan,nan,nan
1.31083,nan,nan,nan
1.31098,nan,nan,nan
1.31112,nan,nan,nan
1.31126,nan,nan,nan
1.3114,nan,nan,nan
1.31154,nan,nan,nan
1.31168,nan,nan,nan
1.31182,nan,nan,nan
1.31197,nan,nan,nan
1.31211,nan,nan,nan
1.31225,nan,nan,nan
1.31239,nan,nan,nan
1.31253,nan,nan,nan
1.31267,nan,nan,nan
1.31281,nan,nan,nan
1.31296,nan,nan,nan
1.3131,nan,nan,nan
1.31324,nan,nan,nan
1.31338,nan,nan,nan
1.31352,nan,nan,nan
1.31366,nan,nan,nan
1.3138,nan,nan,nan
1.31395,nan,nan,nan
1.31409,nan,nan,nan
1.31423,nan,nan,nan
1.31437,nan,nan,nan
1.31451,nan,nan,nan
1.31465,nan,nan,nan
1.31479,nan,nan,nan
1.31494,nan,nan,nan
1.31508,nan,nan,nan
1.31522,nan,nan,nan
1.31536,nan,nan,nan
1.3155,nan,nan,nan
1.31564,nan,nan,nan
1.31578,nan,nan,nan
1.31593,nan,nan,nan
1.31607,nan,nan,nan
1.31621,nan,nan,nan
1.31635,nan,nan,nan
1.31649,nan,nan,nan
1.31663,nan,nan,nan
1.31677,nan,nan,nan
1.31692,nan,nan,nan
1.31706,nan,nan,nan
1.3172,nan,nan,nan
1.31734,nan,nan,nan
1.31748,nan,nan,nan
1.31762,nan,nan,nan
1.31776,nan,nan,nan
1.31791,nan,nan,nan
1.31805,nan,nan,nan
1.31819,nan,nan,nan
1.31833,nan,nan,nan
1.31847,nan,nan,nan
1.31861,nan,nan,nan
1.31875,nan,nan,nan
1.3189,nan,nan,nan
1.31904,nan,nan,nan
1.31918,nan,nan,nan
1.31932,nan,nan,nan
1.31946,nan,nan,nan
1.3196,nan,nan,nan
1.31974,nan,nan,nan
1.31989,nan,nan,nan
1.32003,nan,nan,nan
1.32017,nan,nan,nan
1.32031,nan,nan,nan
1.32045,nan,nan,nan
1.32059,nan,nan,nan
1.32073,nan,nan,nan
1.32088,nan,nan,nan
1.32102,nan,nan,nan
1.32116,nan,nan,nan
1.3213,nan,nan,nan
1.32144,nan,nan,nan
1.32158,nan,nan,nan
1.32172,nan,nan,nan
1.32187,nan,nan,nan
1.32201,nan,nan,nan
1.32215,nan,nan,nan
1.32229,nan,nan,nan
1.32243,nan,nan,nan
1.32257,nan,nan,nan
1.32271,nan,nan,nan
1.32286,nan,nan,nan
1.323,nan,nan,nan
1.32314,nan,nan,nan
1.32328,nan,nan,nan
1.32342,nan,nan,nan
1.32356,nan,nan,nan
1.3237,nan,nan,nan
1.32385,nan,nan,nan
1.32399,nan,nan,nan
1.32413,nan,nan,nan
1.32427,nan,nan,nan
1.32441,nan,nan,nan
1.32455,nan,nan,nan
1.32469,nan,nan,nan
1.32484,nan,nan,nan
1.32498,nan,nan,nan
1.32512,nan,nan,nan
1.32526,nan,nan,nan
1.3254,nan,nan,nan
1.32554,nan,nan,nan
1.32568,nan,nan,nan
1.32583,nan,nan,nan
1.32597,nan,nan,nan
1.32611,nan,nan,nan
1.32625,nan,nan,nan
1.32639,nan,nan,nan
1.32653,nan,nan,nan
1.32667,nan,nan,nan
1.32682,nan,nan,nan
1.32696,nan,nan,nan
1.3271,nan,nan,nan
1.32724,nan,nan,nan
1.32738,nan,nan,nan
1.32752,nan,nan,nan
1.32766,nan,nan,nan
1.32781,nan,nan,nan
1.32795,nan,nan,nan
1.32809,nan,nan,nan
1.32823,nan,nan,nan
1.32837,nan,nan,nan
1.32851,nan,nan,nan
1.32865,nan,nan,nan
1.3288,nan,nan,nan
1.32894,nan,nan,nan
1.32908,nan,nan,nan
1.32922,nan,nan,nan
1.32936,nan,nan,nan
1.3295,nan,nan,nan
1.32964,nan,nan,nan
1.32979,nan,nan,nan
1.32993,nan,nan,nan
1.33007,nan,nan,nan
1.33021,nan,nan,nan
1.33035,nan,nan,nan
1.33049,nan,nan,nan
1.33063,nan,nan,nan
1.33078,nan,nan,nan
1.33092,nan,nan,nan
1.33106,nan,nan,nan
1.3312,nan,nan,nan
1.33134,nan,nan,nan
1.33148,nan,nan,nan
1.33162,nan,nan,nan
1.33176,nan,nan,nan
1.33191,nan,nan,nan
1.33205,nan,nan,nan
1.33219,nan,nan,nan
1.33233,nan,nan,nan
1.33247,nan,nan,nan
1.33261,nan,nan,nan
1.33275,nan,nan,nan
1.3329,nan,nan,nan
1.33304,nan,nan,nan
1.33318,nan,nan,nan
1.33332,nan,nan,nan
1.33346,nan,nan,nan
1.3336,nan,nan,nan
1.33374,nan,nan,nan
1.33389,nan,nan,nan
1.33403,nan,nan,nan
1.33417,nan,nan,nan
1.33431,nan,nan,nan
1.33445,nan,nan,nan
1.33459,nan,nan,nan
1.33473,nan,nan,nan
1.33488,nan,nan,nan
1.33502,nan,nan,nan
1.33516,nan,nan,nan
1.3353,nan,nan,nan
1.33544,nan,nan,nan
1.33558,nan,nan,nan
1.33572,nan,nan,nan
1.33587,nan,nan,nan
1.33601,nan,nan,nan
1.33615,nan,nan,nan
1.33629,nan,nan,nan
1.33643,nan,nan,nan
1.33657,nan,nan,nan
1.33671,nan,nan,nan
1.33686,nan,nan,nan
1.337,nan,nan,nan
1.33714,nan,nan,nan
1.33728,nan,nan,nan
1.33742,nan,nan,nan
1.33756,nan,nan,nan
1.3377,nan,nan,nan
1.33785,nan,nan,nan
1.33799,nan,nan,nan
1.33813,nan,nan,nan
1.33827,nan,nan,nan
1.33841,nan,nan,nan
1.33855,nan,nan,nan
1.33869,nan,nan,nan
1.33884,nan,nan,nan
1.33898,nan,nan,nan
1.33912,nan,nan,nan
1.33926,nan,nan,nan
1.3394,nan,nan,nan
1.33954,nan,nan,nan
1.33968,nan,nan,nan
1.33983,nan,nan,nan
1.33997,nan,nan,nan
1.34011,nan,nan,nan
1.34025,nan,nan,nan
1.34039,nan,nan,nan
1.34053,nan,nan,nan
1.34067,nan,nan,nan
1.34082,nan,nan,nan
1.34096,nan,nan,nan
1.3411,nan,nan,nan
1.34124,nan,nan,nan
1.34138,nan,nan,nan
1.34152,nan,nan,nan
1.34166,nan,nan,nan
1.34181,nan,nan,nan
1.34195,nan,nan,nan
1.34209,nan,nan,nan
1.34223,nan,nan,nan
1.34237,nan,nan,nan
1.34251,nan,nan,nan
1.34265,nan,nan,nan
1.3428,nan,nan,nan
1.34294,nan,nan,nan
1.34308,nan,nan,nan
1.34322,nan,nan,nan
1.34336,nan,nan,nan
1.3435,nan,nan,nan
1.34364,nan,nan,nan
1.34379,nan,nan,nan
1.34393,nan,nan,nan
1.34407,nan,nan,nan
1.34421,nan,nan,nan
1.34435,nan,nan,nan
1.34449,nan,nan,nan
1.34463,nan,nan,nan
1.34478,nan,nan,nan
1.34492,nan,nan,nan
1.34506,nan,nan,nan
1.3452,nan,nan,nan
1.34534,nan,nan,nan
1.34548,nan,nan,nan
1.34562,nan,nan,nan
1.34577,nan,nan,nan
1.34591,nan,nan,nan
1.34605,nan,nan,nan
1.34619,nan,nan,nan
1.34633,nan,nan,nan
1.34647,nan,nan,nan
1.34661,nan,nan,nan
1.34676,nan,nan,nan
1.3469,nan,nan,nan
1.34704,nan,nan,nan
1.34718,nan,nan,nan
1.34732,nan,nan,nan
1.34746,nan,nan,nan
1.3476,nan,nan,nan
1.34775,nan,nan,nan
1.34789,nan,nan,nan
1.34803,nan,nan,nan
1.34817,nan,nan,nan
1.34831,nan,nan,nan
1.34845,nan,nan,nan
1.34859,nan,nan,nan
1.34874,nan,nan,nan
1.34888,nan,nan,nan
1.34902,nan,nan,nan
1.34916,nan,nan,nan
1.3493,nan,nan,nan
1.34944,nan,nan,nan
1.34958,nan,nan,nan
1.34973,nan,nan,nan
1.34987,nan,nan,nan
1.35001,nan,nan,nan
1.35015,nan,nan,nan
1.35029,nan,nan,nan
1.35043,nan,nan,nan
1.35057,nan,nan,nan
1.35072,nan,nan,nan
1.35086,nan,nan,nan
1.351,nan,nan,nan
1.35114,nan,nan,nan
1.35128,nan,nan,nan
1.35142,nan,nan,nan
1.35156,nan,nan,nan
1.35171,nan,nan,nan
1.35185,nan,nan,nan
1.35199,nan,nan,nan
1.35213,nan,nan,nan
1.35227,nan,nan,nan
1.35241,nan,nan,nan
1.35255,nan,nan,nan
1.3527,nan,nan,nan
1.35284,nan,nan,nan
1.35298,nan,nan,nan
1.35312,nan,nan,nan
1.35326,nan,nan,nan
1.3534,nan,nan,nan
1.35354,nan,nan,nan
1.35369,nan,nan,nan
1.35383,nan,nan,nan
1.35397,nan,nan,nan
1.35411,nan,nan,nan
1.35425,nan,nan,nan
1.35439,nan,nan,nan
1.35453,nan,nan,nan
1.35468,nan,nan,nan
1.35482,nan,nan,nan
1.35496,nan,nan,nan
1.3551,nan,nan,nan
1.35524,nan,nan,nan
1.35538,nan,nan,nan
1.35552,nan,nan,nan
1.35567,nan,nan,nan
1.35581,nan,nan,nan
1.35595,nan,nan,nan
1.35609,nan,nan,nan
1.35623,nan,nan,nan
1.35637,nan,nan,nan
1.35651,nan,nan,nan
1.35666,nan,nan,nan
1.3568,nan,nan,nan
1.35694,nan,nan,nan
1.35708,nan,nan,nan
1.35722,nan,nan,nan
1.35736,nan,nan,nan
1.3575,nan,nan,nan
1.35765,nan,nan,nan
1.35779,nan,nan,nan
1.35793,nan,nan,nan
1.35807,nan,nan,nan
1.35821,nan,nan,nan
1.35835,nan,nan,nan
1.35849,nan,nan,nan
1.35863,nan,nan,nan
1.35878,nan,nan,nan
1.35892,nan,nan,nan
1.35906,nan,nan,nan
1.3592,nan,nan,nan
1.35934,nan,nan,nan
1.35948,nan,nan,nan
1.35962,nan,nan,nan
1.35977,nan,nan,nan
1.35991,nan,nan,nan
1.36005,nan,nan,nan
1.36019,nan,nan,nan
1.36033,nan,nan,nan
1.36047,nan,nan,nan
1.36061,nan,nan,nan
1.36076,nan,nan,nan
1.3609,nan,nan,nan
1.36104,nan,nan,nan
1.36118,nan,nan,nan
1.36132,nan,nan,nan
1.36146,nan,nan,nan
1.3616,nan,nan,nan
1.36175,nan,nan,nan
1.36189,nan,nan,nan
1.36203,nan,nan,nan
1.36217,nan,nan,nan
1.36231,nan,nan,nan
1.36245,nan,nan,nan
1.36259,nan,nan,nan
1.36274,nan,nan,nan
1.36288,nan,nan,nan
1.36302,nan,nan,nan
1.36316,nan,nan,nan
1.3633,nan,nan,nan
1.36344,nan,nan,nan
1.36358,nan,nan,nan
1.36373,nan,nan,nan
1.36387,nan,nan,nan
1.36401,nan,nan,nan
1.36415,nan,nan,nan
1.36429,nan,nan,nan
1.36443,nan,nan,nan
1.36457,nan,nan,nan
1.36472,nan,nan,nan
1.36486,nan,nan,nan
1.365,nan,nan,nan
1.36514,nan,nan,nan
1.36528,nan,nan,nan
1.36542,nan,nan,nan
1.36556,nan,nan,nan
1.36571,nan,nan,nan
1.36585,nan,nan,nan
1.36599,nan,nan,nan
1.36613,nan,nan,nan
1.36627,nan,nan,nan
1.36641,nan,nan,nan
1.36655,nan,nan,nan
1.3667,nan,nan,nan
1.36684,nan,nan,nan
1.36698,nan,nan,nan
1.36712,nan,nan,nan
1.36726,nan,nan,nan
1.3674,nan,nan,nan
1.36754,nan,nan,nan
1.36769,nan,nan,nan
1.36783,nan,nan,nan
1.36797,nan,nan,nan
1.36811,nan,nan,nan
1.36825,nan,nan,nan
1.36839,nan,nan,nan
1.36853,nan,nan,nan
1.36868,nan,nan,nan
1.36882,nan,nan,nan
1.36896,nan,nan,nan
1.3691,nan,nan,nan
1.36924,nan,nan,nan
1.36938,nan,nan,nan
1.36952,nan,nan,nan
1.36967,nan,nan,nan
1.36981,nan,nan,nan
1.36995,nan,nan,nan
1.37009,nan,nan,nan
1.37023,nan,nan,nan
1.37037,nan,nan,nan
1.37051,nan,nan,nan
1.37066,nan,nan,nan
1.3708,nan,nan,nan
1.37094,nan,nan,nan
1.37108,nan,nan,nan
1.37122,nan,nan,nan
1.37136,nan,nan,nan
1.3715,nan,nan,nan
1.37165,nan,nan,nan
1.37179,nan,nan,nan
1.37193,nan,nan,nan
1.37207,nan,nan,nan
1.37221,nan,nan,nan
1.37235,nan,nan,nan
1.37249,nan,nan,nan
1.37264,nan,nan,nan
1.37278,nan,nan,nan
1.37292,nan,nan,nan
1.37306,nan,nan,nan
1.3732,nan,nan,nan
1.37334,nan,nan,nan
1.37348,nan,nan,nan
1.37363,nan,nan,nan
1.37377,nan,nan,nan
1.37391,nan,nan,nan
1.37405,nan,nan,nan
1.37419,nan,nan,nan
1.37433,nan,nan,nan
1.37447,nan,nan,nan
1.37462,nan,nan,nan
1.37476,nan,nan,nan
1.3749,nan,nan,nan
1.37504,nan,nan,nan
1.37518,nan,nan,nan
1.37532,nan,nan,nan
1.37546,nan,nan,nan
1.37561,nan,nan,nan
1.37575,nan,nan,nan
1.37589,nan,nan,nan
1.37603,nan,nan,nan
1.37617,nan,nan,nan
1.37631,nan,nan,nan
1.37645,nan,nan,nan
1.3766,nan,nan,nan
1.37674,nan,nan,nan
1.37688,nan,nan,nan
1.37702,nan,nan,nan
1.37716,nan,nan,nan
1.3773,nan,nan,nan
1.37744,nan,nan,nan
1.37759,nan,nan,nan
1.37773,nan,nan,nan
1.37787,nan,nan,nan
1.37801,nan,nan,nan
1.37815,nan,nan,nan
1.37829,nan,nan,nan
1.37843,nan,nan,nan
1.37858,nan,nan,nan
1.37872,nan,nan,nan
1.37886,nan,nan,nan
1.379,nan,nan,nan
1.37914,nan,nan,nan
1.37928,nan,nan,nan
1.37942,nan,nan,nan
1.37957,nan,nan,nan
1.37971,nan,nan,nan
1.37985,nan,nan,nan
1.37999,nan,nan,nan
1.38013,nan,nan,nan
1.38027,nan,nan,nan
1.38041,nan,nan,nan
1.38056,nan,nan,nan
1.3807,nan,nan,nan
1.38084,nan,nan,nan
1.38098,nan,nan,nan
1.38112,nan,nan,nan
1.38126,nan,nan,nan
1.3814,nan,nan,nan
1.38155,nan,nan,nan
1.38169,nan,nan,nan
1.38183,nan,nan,nan
1.38197,nan,nan,nan
1.38211,nan,nan,nan
1.38225,nan,nan,nan
1.38239,nan,nan,nan
1.38254,nan,nan,nan
1.38268,nan,nan,nan
1.38282,nan,nan,nan
1.38296,nan,nan,nan
1.3831,nan,nan,nan
1.38324,nan,nan,nan
1.38338,nan,nan,nan
1.38353,nan,nan,nan
1.38367,nan,nan,nan
1.38381,nan,nan,nan
1.38395,nan,nan,nan
1.38409,nan,nan,nan
1.38423,nan,nan,nan
1.38437,nan,nan,nan
1.38452,nan,nan,nan
1.38466,nan,nan,nan
1.3848,nan,nan,nan
1.38494,nan,nan,nan
1.38508,nan,nan,nan
1.38522,nan,nan,nan
1.38536,nan,nan,nan
1.38551,nan,nan,nan
1.38565,nan,nan,nan
1.38579,nan,nan,nan
1.38593,nan,nan,nan
1.38607,nan,nan,nan
1.38621,nan,nan,nan
1.38635,nan,nan,nan
1.38649,nan,nan,nan
1.38664,nan,nan,nan
1.38678,nan,nan,nan
1.38692,nan,nan,nan
1.38706,nan,nan,nan
1.3872,nan,nan,nan
1.38734,nan,nan,nan
1.38749,nan,nan,nan
1.38763,nan,nan,nan
1.38777,nan,nan,nan
1.38791,nan,nan,nan
1.38805,nan,nan,nan
1.38819,nan,nan,nan
1.38833,nan,nan,nan
1.38847,nan,nan,nan
1.38862,nan,nan,nan
1.38876,nan,nan,nan
1.3889,nan,nan,nan
1.38904,nan,nan,nan
1.38918,nan,nan,nan
1.38932,nan,nan,nan
1.38946,nan,nan,nan
1.38961,nan,nan,nan
1.38975,nan,nan,nan
1.38989,nan,nan,nan
1.39003,nan,nan,nan
1.39017,nan,nan,nan
1.39031,nan,nan,nan
1.39045,nan,nan,nan
1.3906,nan,nan,nan
1.39074,nan,nan,nan
1.39088,nan,nan,nan
1.39102,nan,nan,nan
1.39116,nan,nan,nan
1.3913,nan,nan,nan
1.39144,nan,nan,nan
1.39159,nan,nan,nan
1.39173,nan,nan,nan
1.39187,nan,nan,nan
1.39201,nan,nan,nan
1.39215,nan,nan,nan
1.39229,nan,nan,nan
1.39243,nan,nan,nan
1.39258,nan,nan,nan
1.39272,nan,nan,nan
1.39286,nan,nan,nan
1.393,nan,nan,nan
1.39314,nan,nan,nan
1.39328,nan,nan,nan
1.39342,nan,nan,nan
1.39357,nan,nan,nan
1.39371,nan,nan,nan
1.39385,nan,nan,nan
1.39399,nan,nan,nan
1.39413,nan,nan,nan
1.39427,nan,nan,nan
1.39441,nan,nan,nan
1.39456,nan,nan,nan
1.3947,nan,nan,nan
1.39484,nan,nan,nan
1.39498,nan,nan,nan
1.39512,nan,nan,nan
1.39526,nan,nan,nan
1.3954,nan,nan,nan
1.39555,nan,nan,nan
1.39569,nan,nan,nan
1.39583,nan,nan,nan
1.39597,nan,nan,nan
1.39611,nan,nan,nan
1.39625,nan,nan,nan
1.39639,nan,nan,nan
1.39654,nan,nan,nan
1.39668,nan,nan,nan
1.39682,nan,nan,nan
1.39696,nan,nan,nan
1.3971,nan,nan,nan
1.39724,nan,nan,nan
1.39738,nan,nan,nan
1.39753,nan,nan,nan
1.39767,nan,nan,nan
1.39781,nan,nan,nan
1.39795,nan,nan,nan
1.39809,nan,nan,nan
1.39823,nan,nan,nan
1.39837,nan,nan,nan
1.39852,nan,nan,nan
1.39866,nan,nan,nan
1.3988,nan,nan,nan
1.39894,nan,nan,nan
1.39908,nan,nan,nan
1.39922,nan,nan,nan
1.39936,nan,nan,nan
1.39951,nan,nan,nan
1.39965,nan,nan,nan
1.39979,nan,nan,nan
1.39993,nan,nan,nan
1.40007,nan,nan,nan
1.40021,nan,nan,nan
1.40035,nan,nan,nan
1.4005,nan,nan,nan
1.40064,nan,nan,nan
1.40078,nan,nan,nan
1.40092,nan,nan,nan
1.40106,nan,nan,nan
1.4012,nan,nan,nan
1.40134,nan,nan,nan
1.40149,nan,nan,nan
1.40163,nan,nan,nan
1.40177,nan,nan,nan
1.40191,nan,nan,nan
1.40205,nan,nan,nan
1.40219,nan,nan,nan
1.40233,nan,nan,nan
1.40248,nan,nan,nan
1.40262,nan,nan,nan
1.40276,nan,nan,nan
1.4029,nan,nan,nan
1.40304,nan,nan,nan
1.40318,nan,nan,nan
1.40332,nan,nan,nan
1.40347,nan,nan,nan
1.40361,nan,nan,nan
1.40375,nan,nan,nan
1.40389,nan,nan,nan
1.40403,nan,nan,nan
1.40417,nan,nan,nan
1.40431,nan,nan,nan
1.40446,nan,nan,nan
1.4046,nan,nan,nan
1.40474,nan,nan,nan
1.40488,nan,nan,nan
1.40502,nan,nan,nan
1.40516,nan,nan,nan
1.4053,nan,nan,nan
1.40545,nan,nan,nan
1.40559,nan,nan,nan
1.40573,nan,nan,nan
1.40587,nan,nan,nan
1.40601,nan,nan,nan
1.40615,nan,nan,nan
1.40629,nan,nan,nan
1.40644,nan,nan,nan
1.40658,nan,nan,nan
1.40672,nan,nan,nan
1.40686,nan,nan,nan
1.407,nan,nan,nan
1.40714,nan,nan,nan
1.40728,nan,nan,nan
1.40743,nan,nan,nan
1.40757,nan,nan,nan
1.40771,nan,nan,nan
1.40785,nan,nan,nan
1.40799,nan,nan,nan
1.40813,nan,nan,nan
1.40827,nan,nan,nan
1.40842,nan,nan,nan
1.40856,nan,nan,nan
1.4087,nan,nan,nan
1.40884,nan,nan,nan
1.40898,nan,nan,nan
1.40912,nan,nan,nan
1.40926,nan,nan,nan
1.40941,nan,nan,nan
1.40955,nan,nan,nan
1.40969,nan,nan,nan
1.40983,nan,nan,nan
1.40997,nan,nan,nan
1.41011,nan,nan,nan
1.41025,nan,nan,nan
1.4104,nan,nan,nan
1.41054,nan,nan,nan
1.41068,nan,nan,nan
1.41082,nan,nan,nan
1.41096,nan,nan,nan
1.4111,nan,nan,nan
1.41124,nan,nan,nan
1.41139,nan,nan,nan
1.41153,nan,nan,nan
1.41167,nan,nan,nan
1.41181,nan,nan,nan
1.41195,nan,nan,nan
1.41209,nan,nan,nan
1.41223,nan,nan,nan
1.41238,nan,nan,nan
1.41252,nan,nan,nan
1.41266,nan,nan,nan
1.4128,nan,nan,nan
1.41294,nan,nan,nan
1.41308,nan,nan,nan
1.41322,nan,nan,nan
1.41337,nan,nan,nan
1.41351,nan,nan,nan
1.41365,nan,nan,nan
1.41379,nan,nan,nan
1.41393,nan,nan,nan
1.41407,nan,nan,nan
1.41421,nan,nan,nan


==> fig/examples/ex3/plot.csv <==
"arc_length","Cutoff","solute"
0,1.1,0
0.000141433,1.1,0
0.000282824,1.1,0
0.000424257,1.1,0
0.00056569,1.1,0
0.000707123,1.1,0
0.000848514,1.1,0
0.000989947,1.1,0
0.00113138,1.1,0
0.00127277,1.1,0
0.0014142,1.1,0
0.00155564,1.1,0
0.00169707,1.1,0
0.00183846,1.1,0
0.00197989,1.1,0
0.00212133,1.1,0
0.00226276,1.1,0
0.00240415,1.1,0
0.00254558,1.1,0
0.00268702,1.1,0
0.00282841,1.1,0
0.00296984,1.1,0
0.00311128,1.1,0
0.00325271,1.1,0
0.0033941,1.1,0
0.00353553,1.1,0
0.00367697,1.1,0
0.00381836,1.1,0
0.00395979,1.1,0
0.00410122,1.1,0
0.00424266,1.1,0
0.00438405,1.1,0
0.00452548,1.1,0
0.00466691,1.1,0
0.00480835,1.1,0
0.00494974,1.1,0
0.00509117,1.1,0
0.0052326,1.1,0
0.00537399,1.1,0
0.00551543,1.1,0
0.00565686,1.1,0
0.00579829,1.1,0
0.00593968,1.1,0
0.00608112,1.1,0
0.00622255,1.1,0
0.00636394,1.1,0
0.00650537,1.1,0
0.00664681,1.1,0
0.00678824,1.1,0
0.00692963,1.1,0
0.00707106,1.1,0
0.0072125,1.1,0
0.00735393,1.1,0
0.00749532,1.1,0
0.00763675,1.1,0
0.00777819,1.1,0
0.00791958,1.1,0
0.00806101,1.1,0
0.00820244,1.1,0
0.00834388,1.1,0
0.00848527,1.1,0
0.0086267,1.1,0
0.00876814,1.1,0
0.00890953,1.1,0
0.00905096,1.1,0
0.00919239,1.1,0
0.00933383,1.1,0
0.00947522,1.1,0
0.00961665,1.1,0
0.00975808,1.1,0
0.00989952,1.1,0
0.0100409,1.1,0
0.0101823,1.1,0
0.0103238,1.1,0
0.0104652,1.1,0
0.0106066,1.1,0
0.010748,1.1,0
0.0108895,1.1,0
0.0110309,1.1,0
0.0111723,1.1,0
0.0113137,1.1,0
0.0114551,1.1,0
0.0115965,1.1,0
0.011738,1.1,0
0.0118794,1.1,0
0.0120208,1.1,0
0.0121622,1.1,0
0.0123037,1.1,0
0.0124451,1.1,0
0.0125865,1.1,0
0.0127279,1.1,0
0.0128694,1.1,0
0.0130107,1.1,0
0.0131522,1.1,0
0.0132936,1.1,0
0.013435,1.1,0
0.0135764,1.1,0
0.0137179,1.1,0
0.0138593,1.1,0
0.0140007,1.1,0
0.0141421,1.1,0
0.0142836,1.1,0
0.014425,1.1,0
0.0145664,1.1,0
0.0147078,1.1,0
0.0148493,1.1,0
0.0149906,1.1,0
0.0151321,1.1,0
0.0152735,1.1,0
0.0154149,1.1,0
0.0155563,1.1,0
0.0156978,1.1,0
0.0158392,1.1,0
0.0159806,1.1,0
0.016122,1.1,0
0.0162635,1.1,0
0.0164049,1.1,0
0.0165463,1.1,0
0.0166877,1.1,0
0.0168291,1.1,0
0.0169706,1.1,0
0.017112,1.1,0
0.0172534,1.1,0
0.0173948,1.1,0
0.0175362,1.1,0
0.0176777,1.1,0
0.0178191,1.1,0
0.0179605,1.1,0
0.0181019,1.1,0
0.0182434,1.1,0
0.0183848,1.1,0
0.0185262,1.1,0
0.0186676,1.1,0
0.018809,1.1,0
0.0189505,1.1,0
0.0190919,1.1,0
0.0192333,1.1,0
0.0193747,1.1,0
0.0195162,1.1,0
0.0196576,1.1,0
0.019799,1.1,0
0.0199404,1.1,0
0.0200818,1.1,0
0.0202232,1.1,0
0.0203647,1.1,0
0.0205061,1.1,0
0.0206475,1.1,0
0.0207889,1.1,0
0.0209304,1.1,0
0.0210718,1.1,0
0.0212132,1.1,0
0.0213546,1.1,0
0.0214961,1.1,0
0.0216375,1.1,0
0.0217789,1.1,0
0.0219203,1.1,0
0.0220618,1.1,0
0.0222031,1.1,0
0.0223446,1.1,0
0.022486,1.1,0
0.0226274,1.1,0
0.0227688,1.1,0
0.0229103,1.1,0
0.0230517,1.1,0
0.0231931,1.1,0
0.0233345,1.1,0
0.023476,1.1,0
0.0236174,1.1,0
0.0237588,1.1,0
0.0239002,1.1,0
0.0240416,1.1,0
0.024183,1.1,0
0.0243245,1.1,0
0.0244659,1.1,0
0.0246073,1.1,0
0.0247487,1.1,0
0.0248902,1.1,0
0.0250316,1.1,0
0.025173,1.1,0
0.0253144,1.1,0
0.0254558,1.1,0
0.0255973,1.1,0
0.0257387,1.1,0
0.0258801,1.1,0
0.0260215,1.1,0
0.0261629,1.1,0
0.0263044,1.1,0
0.0264458,1.1,0
0.0265872,1.1,0
0.0267286,1.1,0
0.0268701,1.1,0
0.0270115,1.1,0
0.0271529,1.1,0
0.0272943,1.1,0
0.0274357,1.1,0
0.0275772,1.1,0
0.0277186,1.1,0
0.02786,1.1,0
0.0280014,1.1,0
0.0281429,1.1,0
0.0282843,1.1,0
0.0284257,1.1,0
0.0285671,1.1,0
0.0287085,1.1,0
0.0288499,1.1,0
0.0289914,1.1,0
0.0291328,1.1,0
0.0292742,1.1,0
0.0294156,1.1,0
0.0295571,1.1,0
0.0296985,1.1,0
0.0298399,1.1,0
0.0299813,1.1,0
0.0301228,1.1,0
0.0302642,1.1,0
0.0304056,1.1,0
0.030547,1.1,0
0.0306885,1.1,0
0.0308298,1.1,0
0.0309713,1.1,0
0.0311127,1.1,0
0.0312541,1.1,0
0.0313955,1.1,0
0.031537,1.1,0
0.0316784,1.1,0
0.0318198,1.1,0
0.0319612,1.1,0
0.0321027,1.1,0
0.0322441,1.1,0
0.0323855,1.1,0
0.0325269,1.1,0
0.0326683,1.1,0
0.0328097,1.1,0
0.0329512,1.1,0
0.0330926,1.1,0
0.033234,1.1,0
0.0333754,1.1,0
0.0335169,1.1,0
0.0336583,1.1,0
0.0337997,1.1,0
0.0339411,1.1,0
0.0340826,1.1,0
0.034224,1.1,0
0.0343654,1.1,0
0.0345068,1.1,0
0.0346482,1.1,0
0.0347897,1.1,0
0.0349311,1.1,0
0.0350725,1.1,0
0.0352139,1.1,0
0.0353553,1.1,0
0.0354968,1.1,0
0.0356382,1.1,0
0.0357796,1.1,0
0.035921,1.1,0
0.0360624,1.1,0
0.0362039,1.1,0
0.0363453,1.1,0
0.0364867,1.1,0
0.0366281,1.1,0
0.0367696,1.1,0
0.036911,1.1,0
0.0370524,1.1,0
0.0371938,1.1,0
0.0373353,1.1,0
0.0374767,1.1,0
0.0376181,1.1,0
0.0377595,1.1,0
0.0379009,1.1,0
0.0380423,1.1,0
0.0381838,1.1,0
0.0383252,1.1,0
0.0384666,1.1,0
0.038608,1.1,0
0.0387495,1.1,0
0.0388909,1.1,0
0.0390323,1.1,0
0.0391737,1.1,0
0.0393152,1.1,0
0.0394565,1.1,0
0.039598,1.1,0
0.0397394,1.1,0
0.0398808,1.1,0
0.0400222,1.1,0
0.0401637,1.1,0
0.0403051,1.1,0
0.0404465,1.1,0
0.0405879,1.1,0
0.0407294,1.1,0
0.0408708,1.1,0
0.0410122,1.1,0
0.0411536,1.1,0
0.041295,1.1,0
0.0414364,1.1,0
0.0415779,1.1,0
0.0417193,1.1,0
0.0418607,1.1,0
0.0420021,1.1,0
0.0421436,1.1,0
0.042285,1.1,0
0.0424264,1.1,0
0.0425678,1.1,0
0.0427093,1.1,0
0.0428507,1.1,0
0.0429921,1.1,0
0.0431335,1.1,0
0.0432749,1.1,0
0.0434164,1.1,0
0.0435578,1.1,0
0.0436992,1.1,0
0.0438406,1.1,0
0.043982,1.1,0
0.0441235,1.1,0
0.0442649,1.1,0
0.0444063,1.1,0
0.0445477,1.1,0
0.0446891,1.1,0
0.0448306,1.1,0
0.044972,1.1,0
0.0451134,1.1,0
0.0452548,1.1,0
0.0453963,1.1,0
0.0455377,1.1,0
0.0456791,1.1,0
0.0458205,1.1,0
0.045962,1.1,0
0.0461034,1.1,0
0.0462448,1.1,0
0.0463862,1.1,0
0.0465276,1.1,0
0.046669,1.1,0
0.0468105,1.1,0
0.0469519,1.1,0
0.0470933,1.1,0
0.0472347,1.1,0
0.0473762,1.1,0
0.0475176,1.1,0
0.047659,1.1,0
0.0478004,1.1,0
0.0479419,1.1,0
0.0480832,1.1,0
0.0482247,1.1,0
0.0483661,1.1,0
0.0485075,1.1,0
0.0486489,1.1,0
0.0487904,1.1,0
0.0489318,1.1,0
0.0490732,1.1,0
0.0492146,1.1,0
0.0493561,1.1,0
0.0494975,1.1,0
0.0496389,1.1,0
0.0497803,1.1,0
0.0499218,1.1,0
0.0500631,1.1,0
0.0502046,1.1,0
0.050346,1.1,0
0.0504874,1.1,0
0.0506288,1.1,0
0.0507703,1.1,0
0.0509117,1.1,0
0.0510531,1.1,0
0.0511945,1.1,0
0.051336,1.1,0
0.0514774,1.1,0
0.0516188,1.1,0
0.0517602,1.1,0
0.0519016,1.1,0
0.0520431,1.1,0
0.0521845,1.1,0
0.0523259,1.1,0
0.0524673,1.1,0
0.0526087,1.1,0
0.0527502,1.1,0
0.0528916,1.1,0
0.053033,1.1,0
0.0531744,1.1,0
0.0533159,1.1,0
0.0534573,1.1,0
0.0535987,1.1,0
0.0537401,1.1,0
0.0538815,1.1,0
0.054023,1.1,0
0.0541644,1.1,0
0.0543058,1.1,0
0.0544472,1.1,0
0.0545887,1.1,0
0.0547301,1.1,0
0.0548715,1.1,0
0.0550129,1.1,0
0.0551543,1.1,0
0.0552957,1.1,0
0.0554372,1.1,0
0.0555786,1.1,0
0.05572,1.1,0
0.0558614,1.1,0
0.0560029,1.1,0
0.0561443,1.1,0
0.0562857,1.1,0
0.0564271,1.1,0
0.0565686,1.1,0
0.0567099,1.1,0
0.0568514,1.1,0
0.0569928,1.1,0
0.0571342,1.1,0
0.0572756,1.1,0
0.0574171,1.1,0
0.0575585,1.1,0
0.0576999,1.1,0
0.0578413,1.1,0
0.0579828,1.1,0
0.0581242,1.1,0
0.0582656,1.1,0
0.058407,1.1,0
0.0585485,1.1,0
0.0586898,1.1,0
0.0588313,1.1,0
0.0589727,1.1,0
0.0591141,1.1,0
0.0592555,1.1,0
0.059397,1.1,0
0.0595384,1.1,0
0.0596798,1.1,0
0.0598212,1.1,0
0.0599627,1.1,0
0.0601041,1.1,0
0.0602455,1.1,0
0.0603869,1.1,0
0.0605283,1.1,0
0.0606698,1.1,0
0.0608112,1.1,0
0.0609526,1.1,0
0.061094,1.1,0
0.0612354,1.1,0
0.0613769,1.1,0
0.0615183,1.1,0
0.0616597,1.1,0
0.0618011,1.1,0
0.0619426,1.1,0
0.062084,1.1,0
0.0622254,1.1,0
0.0623668,1.1,0
0.0625082,1.1,0
0.0626497,1.1,0
0.0627911,1.1,0
0.0629325,1.1,0
0.0630739,1.1,0
0.0632154,1.1,0
0.0633568,1.1,0
0.0634982,1.1,0
0.0636396,1.1,0
0.063781,1.1,0
0.0639224,1.1,0
0.0640639,1.1,0
0.0642053,1.1,0
0.0643467,1.1,0
0.0644881,1.1,0
0.0646296,1.1,0
0.064771,1.1,0
0.0649124,1.1,0
0.0650538,1.1,0
0.0651953,1.1,0
0.0653367,1.1,0
0.0654781,1.1,0
0.0656195,1.1,0
0.0657609,1.1,0
0.0659023,1.1,0
0.0660438,1.1,0
0.0661852,1.1,0
0.0663266,1.1,0
0.066468,1.1,0
0.0666095,1.1,0
0.0667509,1.1,0
0.0668923,1.1,0
0.0670337,1.1,0
0.0671752,1.1,0
0.0673165,1.1,0
0.067458,1.1,0
0.0675994,1.1,0
0.0677408,1.1,0
0.0678822,1.1,0
0.0680237,1.1,0
0.0681651,1.1,0
0.0683065,1.1,0
0.0684479,1.1,0
0.0685894,1.1,0
0.0687308,1.1,0
0.0688722,1.1,0
0.0690136,1.1,0
0.0691551,1.1,0
0.0692965,1.1,0
0.0694379,1.1,0
0.0695793,1.1,0
0.0697207,1.1,0
0.0698621,1.1,0
0.0700036,1.1,0
0.070145,1.1,0
0.0702864,1.1,0
0.0704278,1.1,0
0.0705693,1.1,0
0.0707107,1.1,0
0.0708521,1.1,0
0.0709935,1.1,0
0.0711349,1.1,0
0.0712764,1.1,0
0.0714178,1.1,0
0.0715592,1.1,0
0.0717006,1.1,0
0.0718421,1.1,0
0.0719835,1.1,0
0.0721249,1.1,0
0.0722663,1.1,0
0.0724077,1.1,0
0.0725491,1.1,0
0.0726906,1.1,0
0.072832,1.1,0
0.0729734,1.1,0
0.0731148,1.1,0
0.0732563,1.1,0
0.0733977,1.1,0
0.0735391,1.1,0
0.0736805,1.1,0
0.073822,1.1,0
0.0739634,1.1,0
0.0741048,1.1,0
0.0742462,1.1,0
0.0743877,1.1,0
0.074529,1.1,0
0.0746705,1.1,0
0.0748119,1.1,0
0.0749533,1.1,0
0.0750947,1.1,0
0.0752362,1.1,0
0.0753776,1.1,0
0.075519,1.1,0
0.0756604,1.1,0
0.0758019,1.1,0
0.0759432,1.1,0
0.0760847,1.1,0
0.0762261,1.1,0
0.0763675,1.1,0
0.0765089,1.1,0
0.0766504,1.1,0
0.0767918,1.1,0
0.0769332,1.1,0
0.0770746,1.1,0
0.0772161,1.1,0
0.0773575,1.1,0
0.0774989,1.1,0
0.0776403,1.1,0
0.0777818,1.1,0
0.0779232,1.1,0
0.0780646,1.1,0
0.078206,1.1,0
0.0783474,1.1,0
0.0784888,1.1,0
0.0786303,1.1,0
0.0787717,1.1,0
0.0789131,1.1,0
0.0790545,1.1,0
0.079196,1.1,0
0.0793374,1.1,0
0.0794788,1.1,0
0.0796202,1.1,0
0.0797616,1.1,0
0.0799031,1.1,0
0.0800445,1.1,0
0.0801859,1.1,0
0.0803273,1.1,0
0.0804688,1.1,0
0.0806102,1.1,0
0.0807516,1.1,0
0.080893,1.1,0
0.0810344,1.1,0
0.0811758,1.1,0
0.0813173,1.1,0
0.0814587,1.1,0
0.0816001,1.1,0
0.0817415,1.1,0
0.081883,1.1,0
0.0820244,1.1,0
0.0821658,1.1,0
0.0823072,1.1,0
0.0824487,1.1,0
0.0825901,1.1,0
0.0827315,1.1,0
0.0828729,1.1,0
0.0830144,1.1,0
0.0831557,1.1,0
0.0832972,1.1,0
0.0834386,1.1,0
0.08358,1.1,0
0.0837214,1.1,0
0.0838629,1.1,0
0.0840043,1.1,0
0.0841457,1.1,0
0.0842871,1.1,0
0.0844286,1.1,0
0.08457,1.1,0
0.0847114,1.1,0
0.0848528,1.1,0
0.0849942,1.1,0
0.0851356,1.1,0
0.0852771,1.1,0
0.0854185,1.1,0
0.0855599,1.1,0
0.0857013,1.1,0
0.0858428,1.1,0
0.0859842,1.1,0
0.0861256,1.1,0
0.086267,1.1,0
0.0864085,1.1,0
0.0865499,1.1,0
0.0866913,1.1,0
0.0868327,1.1,0
0.0869741,1.1,0
0.0871156,1.1,0
0.087257,1.1,0
0.0873984,1.1,0
0.0875398,1.1,0
0.0876812,1.1,0
0.0878227,1.1,0
0.0879641,1.1,0
0.0881055,1.1,0
0.0882469,1.1,0
0.0883883,1.1,0
0.0885298,1.1,0
0.0886712,1.1,0
0.0888126,1.1,0
0.088954,1.1,0
0.0890955,1.1,0
0.0892369,1.1,0
0.0893783,1.1,0
0.0895197,1.1,0
0.0896611,1.1,0
0.0898026,1.1,0
0.089944,1.1,0
0.0900854,1.1,0
0.0902268,1.1,0
0.0903682,1.1,0
0.0905097,1.1,0
0.0906511,1.1,0
0.0907925,1.1,0
0.0909339,1.1,0
0.0910754,1.1,0
0.0912168,1.1,0
0.0913582,1.1,0
0.0914996,1.1,0
0.0916411,1.1,0
0.0917825,1.1,0
0.0919239,1.1,0
0.0920653,1.1,0
0.0922067,1.1,0
0.0923481,1.1,0
0.0924896,1.1,0
0.092631,1.1,0
0.0927724,1.1,0
0.0929138,1.1,0
0.0930553,1.1,0
0.0931967,1.1,0
0.0933381,1.1,0
0.0934795,1.1,0
0.093621,1.1,0
0.0937623,1.1,0
0.0939038,1.1,0
0.0940452,1.1,0
0.0941866,1.1,0
0.094328,1.1,0
0.0944695,1.1,0
0.0946109,1.1,0
0.0947523,1.1,0
0.0948937,1.1,0
0.0950352,1.1,0
0.0951766,1.1,0
0.095318,1.1,0
0.0954594,1.1,0
0.0956008,1.1,0
0.0957423,1.1,0
0.0958837,1.1,0
0.0960251,1.1,0
0.0961665,1.1,0
0.0963079,1.1,0
0.0964494,1.1,0
0.0965908,1.1,0
0.0967322,1.1,0
0.0968736,1.1,0
0.0970151,1.1,0
0.0971565,1.1,0
0.0972979,1.1,0
0.0974393,1.1,0
0.0975807,1.1,0
0.0977222,1.1,0
0.0978636,1.1,0
0.098005,1.1,0
0.0981464,1.1,0
0.0982879,1.1,0
0.0984293,1.1,0
0.0985707,1.1,0
0.0987121,1.1,0
0.0988535,1.1,0
0.0989949,1.1,0
0.0991364,1.1,0
0.0992778,1.1,0
0.0994192,1.1,0
0.0995606,1.1,0
0.0997021,1.1,0
0.0998435,1.1,0
0.0999849,1.1,0
0.100126,1.1,0
0.100268,1.1,0
0.100409,1.1,0
0.100551,1.1,0
0.100692,1.1,0
0.100833,1.1,0
0.100975,1.1,0
0.101116,1.1,0
0.101258,1.1,0
0.101399,1.1,0
0.101541,1.1,0
0.101682,1.1,0
0.101823,1.1,0
0.101965,1.1,0
0.102106,1.1,0
0.102248,1.1,0
0.102389,1.1,0
0.10253,1.1,0
0.102672,1.1,0
0.102813,1.1,0
0.102955,1.1,0
0.103096,1.1,0
0.103238,1.1,0
0.103379,1.1,0
0.10352,1.1,0
0.103662,1.1,0
0.103803,1.1,0
0.103945,1.1,0
0.104086,1.1,0
0.104228,1.1,0
0.104369,1.1,0
0.10451,1.1,0
0.104652,1.1,0
0.104793,1.1,0
0.104935,1.1,0
0.105076,1.1,0
0.105217,1.1,0
0.105359,1.1,0
0.1055,1.1,0
0.105642,1.1,0
0.105783,1.1,0
0.105925,1.1,0
0.106066,1.1,0
0.106207,1.1,0
0.106349,1.1,0
0.10649,1.1,0
0.106632,1.1,0
0.106773,1.1,0
0.106915,1.1,0
0.107056,1.1,0
0.107197,1.1,0
0.107339,1.1,0
0.10748,1.1,0
0.107622,1.1,0
0.107763,1.1,0
0.107905,1.1,0
0.108046,1.1,0
0.108187,1.1,0
0.108329,1.1,0
0.10847,1.1,0
0.108612,1.1,0
0.108753,1.1,0
0.108894,1.1,0
0.109036,1.1,0
0.109177,1.1,0
0.109319,1.1,0
0.10946,1.1,0
0.109602,1.1,0
0.109743,1.1,0
0.109884,1.1,0
0.110026,1.1,0
0.110167,1.1,0
0.110309,1.1,0
0.11045,1.1,0
0.110591,1.1,0
0.110733,1.1,0
0.110874,1.1,0
0.111016,1.1,0
0.111157,1.1,0
0.111299,1.1,0
0.11144,1.1,0
0.111581,1.1,0
0.111723,1.1,0
0.111864,1.1,0
0.112006,1.1,0
0.112147,1.1,0
0.112289,1.1,0
0.11243,1.1,0
0.112571,1.1,0
0.112713,1.1,0
0.112854,1.1,0
0.112996,1.1,0
0.113137,1.1,0
0.113279,1.1,0
0.11342,1.1,0
0.113561,1.1,0
0.113703,1.1,0
0.113844,1.1,0
0.113986,1.1,0
0.114127,1.1,0
0.114268,1.1,0
0.11441,1.1,0
0.114551,1.1,0
0.114693,1.1,0
0.114834,1.1,0
0.114976,1.1,0
0.115117,1.1,0
0.115258,1.1,0
0.1154,1.1,0
0.115541,1.1,0
0.115683,1.1,0
0.115824,1.1,0
0.115966,1.1,0
0.116107,1.1,0
0.116248,1.1,0
0.11639,1.1,0
0.116531,1.1,0
0.116673,1.1,0
0.116814,1.1,0
0.116955,1.1,0
0.117097,1.1,0
0.117238,1.1,0
0.11738,1.1,0
0.117521,1.1,0
0.117663,1.1,0
0.117804,1.1,0
0.117945,1.1,0
0.118087,1.1,0
0.118228,1.1,0
0.11837,1.1,0
0.118511,1.1,0
0.118653,1.1,0
0.118794,1.1,0
0.118935,1.1,0
0.119077,1.1,0
0.119218,1.1,0
0.11936,1.1,0
0.119501,1.1,0
0.119642,1.1,0
0.119784,1.1,0
0.119925,1.1,0
0.120067,1.1,0
0.120208,1.1,0
0.12035,1.1,0
0.120491,1.1,0
0.120632,1.1,0
0.120774,1.1,0
0.120915,1.1,0
0.121057,1.1,0
0.121198,1.1,0
0.12134,1.1,0
0.121481,1.1,0
0.121622,1.1,0
0.121764,1.1,0
0.121905,1.1,0
0.122047,1.1,0
0.122188,1.1,0
0.122329,1.1,0
0.122471,1.1,0
0.122612,1.1,0
0.122754,1.1,0
0.122895,1.1,0
0.123037,1.1,0
0.123178,1.1,0
0.123319,1.1,0
0.123461,1.1,0
0.123602,1.1,0
0.123744,1.1,0
0.123885,1.1,0
0.124027,1.1,0
0.124168,1.1,0
0.124309,1.1,0
0.124451,1.1,0
0.124592,1.1,0
0.124734,1.1,0
0.124875,1.1,0
0.125016,1.1,0
0.125158,1.1,0
0.125299,1.1,0
0.125441,1.1,0
0.125582,1.1,0
0.125724,1.1,0
0.125865,1.1,0
0.126006,1.1,0
0.126148,1.1,0
0.126289,1.1,0
0.126431,1.1,0
0.126572,1.1,0
0.126714,1.1,0
0.126855,1.1,0
0.126996,1.1,0
0.127138,1.1,0
0.127279,1.1,0
0.127421,1.1,0
0.127562,1.1,0
0.127704,1.1,0
0.127845,1.1,0
0.127986,1.1,0
0.128128,1.1,0
0.128269,1.1,0
0.128411,1.1,0
0.128552,1.1,0
0.128693,1.1,0
0.128835,1.1,0
0.128976,1.1,0
0.129118,1.1,0
0.129259,1.1,0
0.129401,1.1,0
0.129542,1.1,0
0.129683,1.1,0
0.129825,1.1,0
0.129966,1.1,0
0.130108,1.1,0
0.130249,1.1,0
0.13039,1.1,0
0.130532,1.1,0
0.130673,1.1,0
0.130815,1.1,0
0.130956,1.1,0
0.131098,1.1,0
0.131239,1.1,0
0.13138,1.1,0
0.131522,1.1,0
0.131663,1.1,0
0.131805,1.1,0
0.131946,1.1,0
0.132088,1.1,0
0.132229,1.1,0
0.13237,1.1,0
0.132512,1.1,0
0.132653,1.1,0
0.132795,1.1,0
0.132936,1.1,0
0.133078,1.1,0
0.133219,1.1,0
0.13336,1.1,0
0.133502,1.1,0
0.133643,1.1,0
0.133785,1.1,0
0.133926,1.1,0
0.134067,1.1,0
0.134209,1.1,0
0.13435,1.1,0
0.134492,1.1,0
0.134633,1.1,0
0.134775,1.1,0
0.134916,1.1,0
0.135057,1.1,0
0.135199,1.1,0
0.13534,1.1,0
0.135482,1.1,0
0.135623,1.1,0
0.135765,1.1,0
0.135906,1.1,0
0.136047,1.1,0
0.136189,1.1,0
0.13633,1.1,0
0.136472,1.1,0
0.136613,1.1,0
0.136754,1.1,0
0.136896,1.1,0
0.137037,1.1,0
0.137179,1.1,0
0.13732,1.1,0
0.137462,1.1,0
0.137603,1.1,0
0.137744,1.1,0
0.137886,1.1,0
0.138027,1.1,0
0.138169,1.1,0
0.13831,1.1,0
0.138451,1.1,0
0.138593,1.1,0
0.138734,1.1,0
0.138876,1.1,0
0.139017,1.1,0
0.139159,1.1,0
0.1393,1.1,0
0.139441,1.1,0
0.139583,1.1,0
0.139724,1.1,0
0.139866,1.1,0
0.140007,1.1,0
0.140149,1.1,0
0.14029,1.1,0
0.140431,1.1,0
0.140573,1.1,0
0.140714,1.1,0
0.140856,1.1,0
0.140997,1.1,0
0.141139,1.1,0
0.14128,1.1,0
0.141421,1.1,0
0.141563,1.1,0
0.141704,1.1,0
0.141846,1.1,0
0.141987,1.1,0
0.142128,1.1,0
0.14227,1.1,0
0.142411,1.1,0
0.142553,1.1,0
0.142694,1.1,0
0.142836,1.1,0
0.142977,1.1,0
0.143118,1.1,0
0.14326,1.1,0
0.143401,1.1,0
0.143543,1.1,0
0.143684,1.1,0
0.143826,1.1,0
0.143967,1.1,0
0.144108,1.1,0
0.14425,1.1,0
0.144391,1.1,0
0.144533,1.1,0
0.144674,1.1,0
0.144815,1.1,0
0.144957,1.1,0
0.145098,1.1,0
0.14524,1.1,0
0.145381,1.1,0
0.145523,1.1,0
0.145664,1.1,0
0.145805,1.1,0
0.145947,1.1,0
0.146088,1.1,0
0.14623,1.1,0
0.146371,1.1,0
0.146513,1.1,0
0.146654,1.1,0
0.146795,1.1,0
0.146937,1.1,0
0.147078,1.1,0
0.14722,1.1,0
0.147361,1.1,0
0.147502,1.1,0
0.147644,1.1,0
0.147785,1.1,0
0.147927,1.1,0
0.148068,1.1,0
0.14821,1.1,0
0.148351,1.1,0
0.148492,1.1,0
0.148634,1.1,0
0.148775,1.1,0
0.148917,1.1,0
0.149058,1.1,0
0.1492,1.1,0
0.149341,1.1,0
0.149482,1.1,0
0.149624,1.1,0
0.149765,1.1,0
0.149907,1.1,0
0.150048,1.1,0
0.150189,1.1,0
0.150331,1.1,0
0.150472,1.1,0
0.150614,1.1,0
0.150755,1.1,0
0.150897,1.1,0
0.151038,1.1,0
0.151179,1.1,0
0.151321,1.1,0
0.151462,1.1,0
0.151604,1.1,0
0.151745,1.1,0
0.151887,1.1,0
0.152028,1.1,0
0.152169,1.1,0
0.152311,1.1,0
0.152452,1.1,0
0.152594,1.1,0
0.152735,1.1,0
0.152876,1.1,0
0.153018,1.1,0
0.153159,1.1,0
0.153301,1.1,0
0.153442,1.1,0
0.153584,1.1,0
0.153725,1.1,0
0.153866,1.1,0
0.154008,1.1,0
0.154149,1.1,0
0.154291,1.1,0
0.154432,1.1,0
0.154574,1.1,0
0.154715,1.1,0
0.154856,1.1,0
0.154998,1.1,0
0.155139,1.1,0
0.155281,1.1,0
0.155422,1.1,0
0.155564,1.1,0
0.155705,1.1,0
0.155846,1.1,0
0.155988,1.1,0
0.156129,1.1,0
0.156271,1.1,0
0.156412,1.1,0
0.156553,1.1,0
0.156695,1.1,0
0.156836,1.1,0
0.156978,1.1,0
0.157119,1.1,0
0.157261,1.1,0
0.157402,1.1,0
0.157543,1.1,0
0.157685,1.1,0
0.157826,1.1,0
0.157968,1.1,0
0.158109,1.1,0
0.15825,1.1,0
0.158392,1.1,0
0.158533,1.1,0
0.158675,1.1,0
0.158816,1.1,0
0.158958,1.1,0
0.159099,1.1,0
0.15924,1.1,0
0.159382,1.1,0
0.159523,1.1,0
0.159665,1.1,0
0.159806,1.1,0
0.159948,1.1,0
0.160089,1.1,0
0.16023,1.1,0
0.160372,1.1,0
0.160513,1.1,0
0.160655,1.1,0
0.160796,1.1,0
0.160937,1.1,0
0.161079,1.1,0
0.16122,1.1,0
0.161362,1.1,0
0.161503,1.1,0
0.161645,1.1,0
0.161786,1.1,0
0.161927,1.1,0
0.162069,1.1,0
0.16221,1.1,0
0.162352,1.1,0
0.162493,1.1,0
0.162635,1.1,0
0.162776,1.1,0
0.162917,1.1,0
0.163059,1.1,0
0.1632,1.1,0
0.163342,1.1,0
0.163483,1.1,0
0.163625,1.1,0
0.163766,1.1,0
0.163907,1.1,0
0.164049,1.1,0
0.16419,1.1,0
0.164332,1.1,0
0.164473,1.1,0
0.164614,1.1,0
0.164756,1.1,0
0.164897,1.1,0
0.165039,1.1,0
0.16518,1.1,0
0.165322,1.1,0
0.165463,1.1,0
0.165604,1.1,0
0.165746,1.1,0
0.165887,1.1,0
0.166029,1.1,0
0.16617,1.1,0
0.166312,1.1,0
0.166453,1.1,0
0.166594,1.1,0
0.166736,1.1,0
0.166877,1.1,0
0.167019,1.1,0
0.16716,1.1,0
0.167301,1.1,0
0.167443,1.1,0
0.167584,1.1,0
0.167726,1.1,0
0.167867,1.1,0
0.168009,1.1,0
0.16815,1.1,0
0.168291,1.1,0
0.168433,1.1,0
0.168574,1.1,0
0.168716,1.1,0
0.168857,1.1,0
0.168999,1.1,0
0.16914,1.1,0
0.169281,1.1,0
0.169423,1.1,0
0.169564,1.1,0
0.169706,1.1,0
0.169847,1.1,0
0.169988,1.1,0
0.17013,1.1,0
0.170271,1.1,0
0.170413,1.1,0
0.170554,1.1,0
0.170696,1.1,0
0.170837,1.1,0
0.170978,1.1,0
0.17112,1.1,0
0.171261,1.1,0
0.171403,1.1,0
0.171544,1.1,0
0.171686,1.1,0
0.171827,1.1,0
0.171968,1.1,0
0.17211,1.1,0
0.172251,1.1,0
0.172393,1.1,0
0.172534,1.1,0
0.172675,1.1,0
0.172817,1.1,0
0.172958,1.1,0
0.1731,1.1,0
0.173241,1.1,0
0.173383,1.1,0
0.173524,1.1,0
0.173665,1.1,0
0.173807,1.1,0
0.173948,1.1,0
0.17409,1.1,0
0.174231,1.1,0
0.174373,1.1,0
0.174514,1.1,0
0.174655,1.1,0
0.174797,1.1,0
0.174938,1.1,0
0.17508,1.1,0
0.175221,1.1,0
0.175362,1.1,0
0.175504,1.1,0
0.175645,1.1,0
0.175787,1.1,0
0.175928,1.1,0
0.17607,1.1,0
0.176211,1.1,0
0.176352,1.1,0
0.176494,1.1,0
0.176635,1.1,0
0.176777,1.1,0
0.176918,1.1,0
0.17706,1.1,0
0.177201,1.1,0
0.177342,1.1,0
0.177484,1.1,0
0.177625,1.1,0
0.177767,1.1,0
0.177908,1.1,0
0.178049,1.1,0
0.178191,1.1,0
0.178332,1.1,0
0.178474,1.1,0
0.178615,1.1,0
0.178757,1.1,0
0.178898,1.1,0
0.179039,1.1,0
0.179181,1.1,0
0.179322,1.1,0
0.179464,1.1,0
0.179605,1.1,0
0.179747,1.1,0
0.179888,1.1,0
0.180029,1.1,0
0.180171,1.1,0
0.180312,1.1,0
0.180454,1.1,0
0.180595,1.1,0
0.180736,1.1,0
0.180878,1.1,0
0.181019,1.1,0
0.181161,1.1,0
0.181302,1.1,0
0.181444,1.1,0
0.181585,1.1,0
0.181726,1.1,0
0.181868,1.1,0
0.182009,1.1,0
0.182151,1.1,0
0.182292,1.1,0
0.182434,1.1,0
0.182575,1.1,0
0.182716,1.1,0
0.182858,1.1,0
0.182999,1.1,0
0.183141,1.1,0
0.183282,1.1,0
0.183424,1.1,0
0.183565,1.1,0
0.183706,1.1,0
0.183848,1.1,0
0.183989,1.1,0
0.184131,1.1,0
0.184272,1.1,0
0.184413,1.1,0
0.184555,1.1,0
0.184696,1.1,0
0.184838,1.1,0
0.184979,1.1,0
0.185121,1.1,0
0.185262,1.1,0
0.185403,1.1,0
0.185545,1.1,0
0.185686,1.1,0
0.185828,1.1,0
0.185969,1.1,0
0.186111,1.1,0
0.186252,1.1,0
0.186393,1.1,0
0.186535,1.1,0
0.186676,1.1,0
0.186818,1.1,0
0.186959,1.1,0
0.1871,1.1,0
0.187242,1.1,0
0.187383,1.1,0
0.187525,1.1,0
0.187666,1.1,0
0.187808,1.1,0
0.187949,1.1,0
0.18809,1.1,0
0.188232,1.1,0
0.188373,1.1,0
0.188515,1.1,0
0.188656,1.1,0
0.188797,1.1,0
0.188939,1.1,0
0.18908,1.1,0
0.189222,1.1,0
0.189363,1.1,0
0.189505,1.1,0
0.189646,1.1,0
0.189787,1.1,0
0.189929,1.1,0
0.19007,1.1,0
0.190212,1.1,0
0.190353,1.1,0
0.190495,1.1,0
0.190636,1.1,0
0.190777,1.1,0
0.190919,1.1,0
0.19106,1.1,0
0.191202,1.1,0
0.191343,1.1,0
0.191485,1.1,0
0.191626,1.1,0
0.191767,1.1,0
0.191909,1.1,0
0.19205,1.1,0
0.192192,1.1,0
0.192333,1.1,0
0.192474,1.1,0
0.192616,1.1,0
0.192757,1.1,0
0.192899,1.1,0
0.19304,1.1,0
0.193182,1.1,0
0.193323,1.1,0
0.193464,1.1,0
0.193606,1.1,0
0.193747,1.1,0
0.193889,1.1,0
0.19403,1.1,0
0.194172,1.1,0
0.194313,1.1,0
0.194454,1.1,0
0.194596,1.1,0
0.194737,1.1,0
0.194879,1.1,0
0.19502,1.1,0
0.195161,1.1,0
0.195303,1.1,0
0.195444,1.1,0
0.195586,1.1,0
0.195727,1.1,0
0.195869,1.1,0
0.19601,1.1,0
0.196151,1.1,0
0.196293,1.1,0
0.196434,1.1,0
0.196576,1.1,0
0.196717,1.1,0
0.196859,1.1,0
0.197,1.1,0
0.197141,1.1,0
0.197283,1.1,0
0.197424,1.1,0
0.197566,1.1,0
0.197707,1.1,0
0.197848,1.1,0
0.19799,1.1,0
0.198131,1.1,0
0.198273,1.1,0
0.198414,1.1,0
0.198556,1.1,0
0.198697,1.1,0
0.198838,1.1,0
0.19898,1.1,0
0.199121,1.1,0
0.199263,1.1,0
0.199404,1.1,0
0.199546,1.1,0
0.199687,1.1,0
0.199828,1.1,0
0.19997,1.1,0
0.200111,1.1,0
0.200253,1.1,0
0.200394,1.1,0
0.200535,1.1,0
0.200677,1.1,0
0.200818,1.1,0
0.20096,1.1,0
0.201101,1.1,0
0.201243,1.1,0
0.201384,1.1,0
0.201525,1.1,0
0.201667,1.1,0
0.201808,1.1,0
0.20195,1.1,0
0.202091,1.1,0
0.202233,1.1,0
0.202374,1.1,0
0.202515,1.1,0
0.202657,1.1,0
0.202798,1.1,0
0.20294,1.1,0
0.203081,1.1,0
0.203222,1.1,0
0.203364,1.1,0
0.203505,1.1,0
0.203647,1.1,0
0.203788,1.1,0
0.20393,1.1,0
0.204071,1.1,0
0.204212,1.1,0
0.204354,1.1,0
0.204495,1.1,0
0.204637,1.1,0
0.204778,1.1,0
0.20492,1.1,0
0.205061,1.1,0
0.205202,1.1,0
0.205344,1.1,0
0.205485,1.1,0
0.205627,1.1,0
0.205768,1.1,0
0.20591,1.1,0
0.206051,1.1,0
0.206192,1.1,0
0.206334,1.1,0
0.206475,1.1,0
0.206617,1.1,0
0.206758,1.1,0
0.206899,1.1,0
0.207041,1.1,0
0.207182,1.1,0
0.207324,1.1,0
0.207465,1.1,0
0.207607,1.1,0
0.207748,1.1,0
0.207889,1.1,0
0.208031,1.1,0
0.208172,1.1,0
0.208314,1.1,0
0.208455,1.1,0
0.208596,1.1,0
0.208738,1.1,0
0.208879,1.1,0
0.209021,1.1,0
0.209162,1.1,0
0.209304,1.1,0
0.209445,1.1,0
0.209586,1.1,0
0.209728,1.1,0
0.209869,1.1,0
0.210011,1.1,0
0.210152,1.1,0
0.210294,1.1,0
0.210435,1.1,0
0.210576,1.1,0
0.210718,1.1,0
0.210859,1.1,0
0.211001,1.1,0
0.211142,1.1,0
0.211284,1.1,0
0.211425,1.1,0
0.211566,1.1,0
0.211708,1.1,0
0.211849,1.1,0
0.211991,1.1,0
0.212132,1.1,0
0.212273,1.1,0
0.212415,1.1,0
0.212556,1.1,0
0.212698,1.1,0
0.212839,1.1,0
0.212981,1.1,0
0.213122,1.1,0
0.213263,1.1,0
0.213405,1.1,0
0.213546,1.1,0
0.213688,1.1,0
0.213829,1.1,0
0.213971,1.1,0
0.214112,1.1,0
0.214253,1.1,0
0.214395,1.1,0
0.214536,1.1,0
0.214678,1.1,0
0.214819,1.1,0
0.21496,1.1,0
0.215102,1.1,0
0.215243,1.1,0
0.215385,1.1,0
0.215526,1.1,0
0.215668,1.1,0
0.215809,1.1,0
0.21595,1.1,0
0.216092,1.1,0
0.216233,1.1,0
0.216375,1.1,0
0.216516,1.1,0
0.216658,1.1,0
0.216799,1.1,0
0.21694,1.1,0
0.217082,1.1,0
0.217223,1.1,0
0.217365,1.1,0
0.217506,1.1,0
0.217647,1.1,0
0.217789,1.1,0
0.21793,1.1,0
0.218072,1.1,0
0.218213,1.1,0
0.218355,1.1,0
0.218496,1.1,0
0.218637,1.1,0
0.218779,1.1,0
0.21892,1.1,0
0.219062,1.1,0
0.219203,1.1,0
0.219345,1.1,0
0.219486,1.1,0
0.219627,1.1,0
0.219769,1.1,0
0.21991,1.1,0
0.220052,1.1,0
0.220193,1.1,0
0.220334,1.1,0
0.220476,1.1,0
0.220617,1.1,0
0.220759,1.1,0
0.2209,1.1,0
0.221042,1.1,0
0.221183,1.1,0
0.221324,1.1,0
0.221466,1.1,0
0.221607,1.1,0
0.221749,1.1,0
0.22189,1.1,0
0.222032,1.1,0
0.222173,1.1,0
0.222314,1.1,0
0.222456,1.1,0
0.222597,1.1,0
0.222739,1.1,0
0.22288,1.1,0
0.223021,1.1,0
0.223163,1.1,0
0.223304,1.1,0
0.223446,1.1,0
0.223587,1.1,0
0.223729,1.1,0
0.22387,1.1,0
0.224011,1.1,0
0.224153,1.1,0
0.224294,1.1,0
0.224436,1.1,0
0.224577,1.1,0
0.224719,1.1,0
0.22486,1.1,0
0.225001,1.1,0
0.225143,1.1,0
0.225284,1.1,0
0.225426,1.1,0
0.225567,1.1,0
0.225708,1.1,0
0.22585,1.1,0
0.225991,1.1,0
0.226133,1.1,0
0.226274,1.1,0
0.226416,1.1,0
0.226557,1.1,0
0.226698,1.1,0
0.22684,1.1,0
0.226981,1.1,0
0.227123,1.1,0
0.227264,1.1,0
0.227406,1.1,0
0.227547,1.1,0
0.227688,1.1,0
0.22783,1.1,0
0.227971,1.1,0
0.228113,1.1,0
0.228254,1.1,0
0.228395,1.1,0
0.228537,1.1,0
0.228678,1.1,0
0.22882,1.1,0
0.228961,1.1,0
0.229103,1.1,0
0.229244,1.1,0
0.229385,1.1,0
0.229527,1.1,0
0.229668,1.1,0
0.22981,1.1,0
0.229951,1.1,0
0.230093,1.1,0
0.230234,1.1,0
0.230375,1.1,0
0.230517,1.1,0
0.230658,1.1,0
0.2308,1.1,0
0.230941,1.1,0
0.231082,1.1,0
0.231224,1.1,0
0.231365,1.1,0
0.231507,1.1,0
0.231648,1.1,0
0.23179,1.1,0
0.231931,1.1,0
0.232072,1.1,0
0.232214,1.1,0
0.232355,1.1,0
0.232497,1.1,0
0.232638,1.1,0
0.23278,1.1,0
0.232921,1.1,0
0.233062,1.1,0
0.233204,1.1,0
0.233345,1.1,0
0.233487,1.1,0
0.233628,1.1,0
0.23377,1.1,0
0.233911,1.1,0
0.234052,1.1,0
0.234194,1.1,0
0.234335,1.1,0
0.234477,1.1,0
0.234618,1.1,0
0.234759,1.1,0
0.234901,1.1,0
0.235042,1.1,0
0.235184,1.1,0
0.235325,1.1,0
0.235467,1.1,0
0.235608,1.1,0
0.235749,1.1,0
0.235891,1.1,0
0.236032,1.1,0
0.236174,1.1,0
0.236315,1.1,0
0.236457,1.1,0
0.236598,1.1,0
0.236739,1.1,0
0.236881,1.1,0
0.237022,1.1,0
0.237164,1.1,0
0.237305,1.1,0
0.237446,1.1,0
0.237588,1.1,0
0.237729,1.1,0
0.237871,1.1,0
0.238012,1.1,0
0.238154,1.1,0
0.238295,1.1,0
0.238436,1.1,0
0.238578,1.1,0
0.238719,1.1,0
0.238861,1.1,0
0.239002,1.1,0
0.239144,1.1,0
0.239285,1.1,0
0.239426,1.1,0
0.239568,1.1,0
0.239709,1.1,0
0.239851,1.1,0
0.239992,1.1,0
0.240133,1.1,0
0.240275,1.1,0
0.240416,1.1,0
0.240558,1.1,0
0.240699,1.1,0
0.240841,1.1,0
0.240982,1.1,0
0.241123,1.1,0
0.241265,1.1,0
0.241406,1.1,0
0.241548,1.1,0
0.241689,1.1,0
0.241831,1.1,0
0.241972,1.1,0
0.242113,1.1,0
0.242255,1.1,0
0.242396,1.1,0
0.242538,1.1,0
0.242679,1.1,0
0.24282,1.1,0
0.242962,1.1,0
0.243103,1.1,0
0.243245,1.1,0
0.243386,1.1,0
0.243528,1.1,0
0.243669,1.1,0
0.24381,1.1,0
0.243952,1.1,0
0.244093,1.1,0
0.244235,1.1,0
0.244376,1.1,0
0.244518,1.1,0
0.244659,1.1,0
0.2448,1.1,0
0.244942,1.1,0
0.245083,1.1,0
0.245225,1.1,0
0.245366,1.1,0
0.245507,1.1,0
0.245649,1.1,0
0.24579,1.1,0
0.245932,1.1,0
0.246073,1.1,0
0.246215,1.1,0
0.246356,1.1,0
0.246497,1.1,0
0.246639,1.1,0
0.24678,1.1,0
0.246922,1.1,0
0.247063,1.1,0
0.247205,1.1,0
0.247346,1.1,0
0.247487,1.1,0
0.247629,1.1,0
0.24777,1.1,0
0.247912,1.1,0
0.248053,1.1,0
0.248194,1.1,0
0.248336,1.1,0
0.248477,1.1,0
0.248619,1.1,0
0.24876,1.1,0
0.248902,1.1,0
0.249043,1.1,0
0.249184,1.1,0
0.249326,1.1,0
0.249467,1.1,0
0.249609,1.1,0
0.24975,1.1,0
0.249892,1.1,0
0.250033,1.1,0
0.250174,1.1,0
0.250316,1.1,0
0.250457,1.1,0
0.250599,1.1,0
0.25074,1.1,0
0.250881,1.1,0
0.251023,1.1,0
0.251164,1.1,0
0.251306,1.1,0
0.251447,1.1,0
0.251589,1.1,0
0.25173,1.1,0
0.251871,1.1,0
0.252013,1.1,0
0.252154,1.1,0
0.252296,1.1,0
0.252437,1.1,0
0.252579,1.1,0
0.25272,1.1,0
0.252861,1.1,0
0.253003,1.1,0
0.253144,1.1,0
0.253286,1.1,0
0.253427,1.1,0
0.253569,1.1,0
0.25371,1.1,0
0.253851,1.1,0
0.253993,1.1,0
0.254134,1.1,0
0.254276,1.1,0
0.254417,1.1,0
0.254558,1.1,0
0.2547,1.1,0
0.254841,1.1,0
0.254983,1.1,0
0.255124,1.1,0
0.255266,1.1,0
0.255407,1.1,0
0.255548,1.1,0
0.25569,1.1,0
0.255831,1.1,0
0.255973,1.1,0
0.256114,1.1,0
0.256256,1.1,0
0.256397,1.1,0
0.256538,1.1,0
0.25668,1.1,0
0.256821,1.1,0
0.256963,1.1,0
0.257104,1.1,0
0.257245,1.1,0
0.257387,1.1,0
0.257528,1.1,0
0.25767,1.1,0
0.257811,1.1,0
0.257953,1.1,0
0.258094,1.1,0
0.258235,1.1,0
0.258377,1.1,0
0.258518,1.1,0
0.25866,1.1,0
0.258801,1.1,0
0.258942,1.1,0
0.259084,1.1,0
0.259225,1.1,0
0.259367,1.1,0
0.259508,1.1,0
0.25965,1.1,0
0.259791,1.1,0
0.259932,1.1,0
0.260074,1.1,0
0.260215,1.1,0
0.260357,1.1,0
0.260498,1.1,0
0.26064,1.1,0
0.260781,1.1,0
0.260922,1.1,0
0.261064,1.1,0
0.261205,1.1,0
0.261347,1.1,0
0.261488,1.1,0
0.26163,1.1,0
0.261771,1.1,0
0.261912,1.1,0
0.262054,1.1,0
0.262195,1.1,0
0.262337,1.1,0
0.262478,1.1,0
0.262619,1.1,0
0.262761,1.1,0
0.262902,1.1,0
0.263044,1.1,0
0.263185,1.1,0
0.263327,1.1,0
0.263468,1.1,0
0.263609,1.1,0
0.263751,1.1,0
0.263892,1.1,0
0.264034,1.1,0
0.264175,1.1,0
0.264317,1.1,0
0.264458,1.1,0
0.264599,1.1,0
0.264741,1.1,0
0.264882,1.1,0
0.265024,1.1,0
0.265165,1.1,0
0.265306,1.1,0
0.265448,1.1,0
0.265589,1.1,0
0.265731,1.1,0
0.265872,1.1,0
0.266014,1.1,0
0.266155,1.1,0
0.266296,1.1,0
0.266438,1.1,0
0.266579,1.1,0
0.266721,1.1,0
0.266862,1.1,0
0.267004,1.1,0
0.267145,1.1,0
0.267286,1.1,0
0.267428,1.1,0
0.267569,1.1,0
0.267711,1.1,0
0.267852,1.1,0
0.267993,1.1,0
0.268135,1.1,0
0.268276,1.1,0
0.268418,1.1,0
0.268559,1.1,0
0.268701,1.1,0
0.268842,1.1,0
0.268983,1.1,0
0.269125,1.1,0
0.269266,1.1,0
0.269408,1.1,0
0.269549,1.1,0
0.269691,1.1,0
0.269832,1.1,0
0.269973,1.1,0
0.270115,1.1,0
0.270256,1.1,0
0.270398,1.1,0
0.270539,1.1,0
0.27068,1.1,0
0.270822,1.1,0
0.270963,1.1,0
0.271105,1.1,0
0.271246,1.1,0
0.271388,1.1,0
0.271529,1.1,0
0.27167,1.1,0
0.271812,1.1,0
0.271953,1.1,0
0.272095,1.1,0
0.272236,1.1,0
0.272378,1.1,0
0.272519,1.1,0
0.27266,1.1,0
0.272802,1.1,0
0.272943,1.1,0
0.273085,1.1,0
0.273226,1.1,0
0.273367,1.1,0
0.273509,1.1,0
0.27365,1.1,0
0.273792,1.1,0
0.273933,1.1,0
0.274075,1.1,0
0.274216,1.1,0
0.274357,1.1,0
0.274499,1.1,0
0.27464,1.1,0
0.274782,1.1,0
0.274923,1.1,0
0.275065,1.1,0
0.275206,1.1,0
0.275347,1.1,0
0.275489,1.1,0
0.27563,1.1,0
0.275772,1.1,0
0.275913,1.1,0
0.276055,1.1,0
0.276196,1.1,0
0.276337,1.1,0
0.276479,1.1,0
0.27662,1.1,0
0.276762,1.1,0
0.276903,1.1,0
0.277044,1.1,0
0.277186,1.1,0
0.277327,1.1,0
0.277469,1.1,0
0.27761,1.1,0
0.277752,1.1,0
0.277893,1.1,0
0.278034,1.1,0
0.278176,1.1,0
0.278317,1.1,0
0.278459,1.1,0
0.2786,1.1,0
0.278741,1.1,0
0.278883,1.1,0
0.279024,1.1,0
0.279166,1.1,0
0.279307,1.1,0
0.279449,1.1,0
0.27959,1.1,0
0.279731,1.1,0
0.279873,1.1,0
0.280014,1.1,0
0.280156,1.1,0
0.280297,1.1,0
0.280439,1.1,0
0.28058,1.1,0
0.280721,1.1,0
0.280863,1.1,0
0.281004,1.1,0
0.281146,1.1,0
0.281287,1.1,0
0.281429,1.1,0
0.28157,1.1,0
0.281711,1.1,0
0.281853,1.1,0
0.281994,1.1,0
0.282136,1.1,0
0.282277,1.1,0
0.282418,1.1,0
0.28256,1.1,0
0.282701,1.1,0
0.282843,1.1,0
0.282984,1.1,0
0.283126,1.1,0
0.283267,1.1,0
0.283408,1.1,0
0.28355,1.1,0
0.283691,1.1,0
0.283833,1.1,0
0.283974,1.1,0
0.284116,1.1,0
0.284257,1.1,0
0.284398,1.1,0
0.28454,1.1,0
0.284681,1.1,0
0.284823,1.1,0
0.284964,1.1,0
0.285105,1.1,0
0.285247,1.1,0
0.285388,1.1,0
0.28553,1.1,0
0.285671,1.1,0
0.285813,1.1,0
0.285954,1.1,0
0.286095,1.1,0
0.286237,1.1,0
0.286378,1.1,0
0.28652,1.1,0
0.286661,1.1,0
0.286803,1.1,0
0.286944,1.1,0
0.287085,1.1,0
0.287227,1.1,0
0.287368,1.1,0
0.28751,1.1,0
0.287651,1.1,0
0.287792,1.1,0
0.287934,1.1,0
0.288075,1.1,0
0.288217,1.1,0
0.288358,1.1,0
0.2885,1.1,0
0.288641,1.1,0
0.288782,1.1,0
0.288924,1.1,0
0.289065,1.1,0
0.289207,1.1,0
0.289348,1.1,0
0.28949,1.1,0
0.289631,1.1,0
0.289772,1.1,0
0.289914,1.1,0
0.290055,1.1,0
0.290197,1.1,0
0.290338,1.1,0
0.290479,1.1,0
0.290621,1.1,0
0.290762,1.1,0
0.290904,1.1,0
0.291045,1.1,0
0.291187,1.1,0
0.291328,1.1,0
0.291469,1.1,0
0.291611,1.1,0
0.291752,1.1,0
0.291894,1.1,0
0.292035,1.1,0
0.292177,1.1,0
0.292318,1.1,0
0.292459,1.1,0
0.292601,1.1,0
0.292742,1.1,0
0.292884,1.1,0
0.293025,1.1,0
0.293166,1.1,0
0.293308,1.1,0
0.293449,1.1,0
0.293591,1.1,0
0.293732,1.1,0
0.293874,1.1,0
0.294015,1.1,0
0.294156,1.1,0
0.294298,1.1,0
0.294439,1.1,0
0.294581,1.1,0
0.294722,1.1,0
0.294864,1.1,0
0.295005,1.1,0
0.295146,1.1,0
0.295288,1.1,0
0.295429,1.1,0
0.295571,1.1,0
0.295712,1.1,0
0.295853,1.1,0
0.295995,1.1,0
0.296136,1.1,0
0.296278,1.1,0
0.296419,1.1,0
0.296561,1.1,0
0.296702,1.1,0
0.296843,1.1,0
0.296985,1.1,0
0.297126,1.1,0
0.297268,1.1,0
0.297409,1.1,0
0.297551,1.1,0
0.297692,1.1,0
0.297833,1.1,0
0.297975,1.1,0
0.298116,1.1,0
0.298258,1.1,0
0.298399,1.1,0
0.29854,1.1,0
0.298682,1.1,0
0.298823,1.1,0
0.298965,1.1,0
0.299106,1.1,0
0.299248,1.1,0
0.299389,1.1,0
0.29953,1.1,0
0.299672,1.1,0
0.299813,1.1,0
0.299955,1.1,0
0.300096,1.1,0
0.300238,1.1,0
0.300379,1.1,0
0.30052,1.1,0
0.300662,1.1,0
0.300803,1.1,0
0.300945,1.1,0
0.301086,1.1,0
0.301227,1.1,0
0.301369,1.1,0
0.30151,1.1,0
0.301652,1.1,0
0.301793,1.1,0
0.301935,1.1,0
0.302076,1.1,0
0.302217,1.1,0
0.302359,1.1,0
0.3025,1.1,0
0.302642,1.1,0
0.302783,1.1,0
0.302925,1.1,0
0.303066,1.1,0
0.303207,1.1,0
0.303349,1.1,0
0.30349,1.1,0
0.303632,1.1,0
0.303773,1.1,0
0.303915,1.1,0
0.304056,1.1,0
0.304197,1.1,0
0.304339,1.1,0
0.30448,1.1,0
0.304622,1.1,0
0.304763,1.1,0
0.304904,1.1,0
0.305046,1.1,0
0.305187,1.1,0
0.305329,1.1,0
0.30547,1.1,0
0.305612,1.1,0
0.305753,1.1,0
0.305894,1.1,0
0.306036,1.1,0
0.306177,1.1,0
0.306319,1.1,0
0.30646,1.1,0
0.306601,1.1,0
0.306743,1.1,0
0.306884,1.1,0
0.307026,1.1,0
0.307167,1.1,0
0.307309,1.1,0
0.30745,1.1,0
0.307591,1.1,0
0.307733,1.1,0
0.307874,1.1,0
0.308016,1.1,0
0.308157,1.1,0
0.308299,1.1,0
0.30844,1.1,0
0.308581,1.1,0
0.308723,1.1,0
0.308864,1.1,0
0.309006,1.1,0
0.309147,1.1,0
0.309289,1.1,0
0.30943,1.1,0
0.309571,1.1,0
0.309713,1.1,0
0.309854,1.1,0
0.309996,1.1,0
0.310137,1.1,0
0.310278,1.1,0
0.31042,1.1,0
0.310561,1.1,0
0.310703,1.1,0
0.310844,1.1,0
0.310986,1.1,0
0.311127,1.1,0
0.311268,1.1,0
0.31141,1.1,0
0.311551,1.1,0
0.311693,1.1,0
0.311834,1.1,0
0.311976,1.1,0
0.312117,1.1,0
0.312258,1.1,0
0.3124,1.1,0
0.312541,1.1,0
0.312683,1.1,0
0.312824,1.1,0
0.312965,1.1,0
0.313107,1.1,0
0.313248,1.1,0
0.31339,1.1,0
0.313531,1.1,0
0.313673,1.1,0
0.313814,1.1,0
0.313955,1.1,0
0.314097,1.1,0
0.314238,1.1,0
0.31438,1.1,0
0.314521,1.1,0
0.314663,1.1,0
0.314804,1.1,0
0.314945,1.1,0
0.315087,1.1,0
0.315228,1.1,0
0.31537,1.1,0
0.315511,1.1,0
0.315652,1.1,0
0.315794,1.1,0
0.315935,1.1,0
0.316077,1.1,0
0.316218,1.1,0
0.31636,1.1,0
0.316501,1.1,0
0.316642,1.1,0
0.316784,1.1,0
0.316925,1.1,0
0.317067,1.1,0
0.317208,1.1,0
0.31735,1.1,0
0.317491,1.1,0
0.317632,1.1,0
0.317774,1.1,0
0.317915,1.1,0
0.318057,1.1,0
0.318198,1.1,0
0.318339,1.1,0
0.318481,1.1,0
0.318622,1.1,0
0.318764,1.1,0
0.318905,1.1,0
0.319047,1.1,0
0.319188,1.1,0
0.319329,1.1,0
0.319471,1.1,0
0.319612,1.1,0
0.319754,1.1,0
0.319895,1.1,0
0.320037,1.1,0
0.320178,1.1,0
0.320319,1.1,0
0.320461,1.1,0
0.320602,1.1,0
0.320744,1.1,0
0.320885,1.1,0
0.321026,1.1,0
0.321168,1.1,0
0.321309,1.1,0
0.321451,1.1,0
0.321592,1.1,0
0.321734,1.1,0
0.321875,1.1,0
0.322016,1.1,0
0.322158,1.1,0
0.322299,1.1,0
0.322441,1.1,0
0.322582,1.1,0
0.322724,1.1,0
0.322865,1.1,0
0.323006,1.1,0
0.323148,1.1,0
0.323289,1.1,0
0.323431,1.1,0
0.323572,1.1,0
0.323714,1.1,0
0.323855,1.1,0
0.323996,1.1,0
0.324138,1.1,0
0.324279,1.1,0
0.324421,1.1,0
0.324562,1.1,0
0.324703,1.1,0
0.324845,1.1,0
0.324986,1.1,0
0.325128,1.1,0
0.325269,1.1,0
0.325411,1.1,0
0.325552,1.1,0
0.325693,1.1,0
0.325835,1.1,0
0.325976,1.1,0
0.326118,1.1,0
0.326259,1.1,0
0.3264,1.1,0
0.326542,1.1,0
0.326683,1.1,0
0.326825,1.1,0
0.326966,1.1,0
0.327108,1.1,0
0.327249,1.1,0
0.32739,1.1,0
0.327532,1.1,0
0.327673,1.1,0
0.327815,1.1,0
0.327956,1.1,0
0.328098,1.1,0
0.328239,1.1,0
0.32838,1.1,0
0.328522,1.1,0
0.328663,1.1,0
0.328805,1.1,0
0.328946,1.1,0
0.329087,1.1,0
0.329229,1.1,0
0.32937,1.1,0
0.329512,1.1,0
0.329653,1.1,0
0.329795,1.1,0
0.329936,1.1,0
0.330077,1.1,0
0.330219,1.1,0
0.33036,1.1,0
0.330502,1.1,0
0.330643,1.1,0
0.330785,1.1,0
0.330926,1.1,0
0.331067,1.1,0
0.331209,1.1,0
0.33135,1.1,0
0.331492,1.1,0
0.331633,1.1,0
0.331775,1.1,0
0.331916,1.1,0
0.332057,1.1,0
0.332199,1.1,0
0.33234,1.1,0
0.332482,1.1,0
0.332623,1.1,0
0.332764,1.1,0
0.332906,1.1,0
0.333047,1.1,0
0.333189,1.1,0
0.33333,1.1,0
0.333472,1.1,0
0.333613,1.1,0
0.333754,1.1,0
0.333896,1.1,0
0.334037,1.1,0
0.334179,1.1,0
0.33432,1.1,0
0.334462,1.1,0
0.334603,1.1,0
0.334744,1.1,0
0.334886,1.1,0
0.335027,1.1,0
0.335169,1.1,0
0.33531,1.1,0
0.335451,1.1,0
0.335593,1.1,0
0.335734,1.1,0
0.335876,1.1,0
0.336017,1.1,0
0.336159,1.1,0
0.3363,1.1,0
0.336441,1.1,0
0.336583,1.1,0
0.336724,1.1,0
0.336866,1.1,0
0.337007,1.1,0
0.337148,1.1,0
0.33729,1.1,0
0.337431,1.1,0
0.337573,1.1,0
0.337714,1.1,0
0.337856,1.1,0
0.337997,1.1,0
0.338138,1.1,0
0.33828,1.1,0
0.338421,1.1,0
0.338563,1.1,0
0.338704,1.1,0
0.338846,1.1,0
0.338987,1.1,0
0.339128,1.1,0
0.33927,1.1,0
0.339411,1.1,0
0.339553,1.1,0
0.339694,1.1,0
0.339836,1.1,0
0.339977,1.1,0
0.340118,1.1,0
0.34026,1.1,0
0.340401,1.1,0
0.340543,1.1,0
0.340684,1.1,0
0.340825,1.1,0
0.340967,1.1,0
0.341108,1.1,0
0.34125,1.1,0
0.341391,1.1,0
0.341533,1.1,0
0.341674,1.1,0
0.341815,1.1,0
0.341957,1.1,0
0.342098,1.1,0
0.34224,1.1,0
0.342381,1.1,0
0.342523,1.1,0
0.342664,1.1,0
0.342805,1.1,0
0.342947,1.1,0
0.343088,1.1,1.13336e-30
0.34323,1.1,1.13336e-30
0.343371,1.1,1.13336e-30
0.343512,1.1,1.13336e-30
0.343654,1.1,1.13336e-30
0.343795,1.1,1.13336e-30
0.343937,1.1,4.51917e-30
0.344078,1.1,4.51917e-30
0.34422,1.1,4.51917e-30
0.344361,1.1,4.51917e-30
0.344502,1.1,4.51917e-30
0.344644,1.1,4.51917e-30
0.344785,1.1,2.17144e-29
0.344927,1.1,2.17144e-29
0.345068,1.1,2.17144e-29
0.34521,1.1,2.17144e-29
0.345351,1.1,2.17144e-29
0.345492,1.1,2.17144e-29
0.345634,1.1,2.17144e-29
0.345775,1.1,2.17144e-29
0.345917,1.1,2.17144e-29
0.346058,1.1,2.17144e-29
0.346199,1.1,2.17144e-29
0.346341,1.1,2.17144e-29
0.346482,1.1,2.17144e-29
0.346624,1.1,2.17144e-29
0.346765,1.1,2.17144e-29
0.346907,1.1,2.17144e-29
0.347048,1.1,2.17144e-29
0.347189,1.1,2.17144e-29
0.347331,1.1,2.17144e-29
0.347472,1.1,2.17144e-29
0.347614,1.1,2.17144e-29
0.347755,1.1,2.17144e-29
0.347897,1.1,2.17144e-29
0.348038,1.1,2.17144e-29
0.348179,1.1,2.17144e-29
0.348321,1.1,2.17144e-29
0.348462,1.1,2.17144e-29
0.348604,1.1,2.17144e-29
0.348745,1.1,2.17144e-29
0.348886,1.1,2.17144e-29
0.349028,1.1,2.17144e-29
0.349169,1.1,2.17144e-29
0.349311,1.1,2.17144e-29
0.349452,1.1,2.17144e-29
0.349594,1.1,2.17144e-29
0.349735,1.1,2.17144e-29
0.349876,1.1,2.17144e-29
0.350018,1.1,5.31917e-29
0.350159,1.1,5.31917e-29
0.350301,1.1,5.31917e-29
0.350442,1.1,5.31917e-29
0.350584,1.1,5.31917e-29
0.350725,1.1,5.31917e-29
0.350866,1.1,5.31917e-29
0.351008,1.1,5.31917e-29
0.351149,1.1,5.31917e-29
0.351291,1.1,5.31917e-29
0.351432,1.1,5.31917e-29
0.351573,1.1,5.31917e-29
0.351715,1.1,5.31917e-29
0.351856,1.1,5.31917e-29
0.351998,1.1,5.31917e-29
0.352139,1.1,5.31917e-29
0.352281,1.1,5.31917e-29
0.352422,1.1,5.31917e-29
0.352563,1.1,5.31917e-29
0.352705,1.1,5.31917e-29
0.352846,1.1,5.31917e-29
0.352988,1.1,5.31917e-29
0.353129,1.1,5.31917e-29
0.353271,1.1,5.31917e-29
0.353412,1.1,5.31917e-29
0.353553,1.1,5.31917e-29
0.353695,1.1,5.31917e-29
0.353836,1.1,5.31917e-29
0.353978,1.1,5.31917e-29
0.354119,1.1,5.31917e-29
0.354261,1.1,5.31917e-29
0.354402,1.1,5.31917e-29
0.354543,1.1,5.31917e-29
0.354685,1.1,1.63276e-28
0.354826,1.1,3.65929e-28
0.354968,1.1,7.06469e-28
0.355109,1.1,7.06469e-28
0.35525,1.1,7.06469e-28
0.355392,1.1,7.06469e-28
0.355533,1.1,7.06469e-28
0.355675,1.1,7.06469e-28
0.355816,1.1,7.06469e-28
0.355958,1.1,7.06469e-28
0.356099,1.1,7.06469e-28
0.35624,1.1,7.06469e-28
0.356382,1.1,7.06469e-28
0.356523,1.1,7.06469e-28
0.356665,1.1,7.06469e-28
0.356806,1.1,7.06469e-28
0.356948,1.1,7.06469e-28
0.357089,1.1,7.06469e-28
0.35723,1.1,7.06469e-28
0.357372,1.1,7.06469e-28
0.357513,1.1,7.06469e-28
0.357655,1.1,7.06469e-28
0.357796,1.1,7.06469e-28
0.357937,1.1,7.06469e-28
0.358079,1.1,7.06469e-28
0.35822,1.1,7.06469e-28
0.358362,1.1,7.06469e-28
0.358503,1.1,7.06469e-28
0.358645,1.1,7.06469e-28
0.358786,1.1,7.06469e-28
0.358927,1.1,7.06469e-28
0.359069,1.1,7.06469e-28
0.35921,1.1,7.06469e-28
0.359352,1.1,7.06469e-28
0.359493,1.1,7.06469e-28
0.359635,1.1,7.06469e-28
0.359776,1.1,7.06469e-28
0.359917,1.1,7.06469e-28
0.360059,1.1,7.06469e-28
0.3602,1.1,7.06469e-28
0.360342,1.1,1.8038e-27
0.360483,1.1,1.8038e-27
0.360624,1.1,1.8038e-27
0.360766,1.1,1.8038e-27
0.360907,1.1,1.8038e-27
0.361049,1.1,1.8038e-27
0.36119,1.1,1.8038e-27
0.361332,1.1,1.8038e-27
0.361473,1.1,1.8038e-27
0.361614,1.1,1.8038e-27
0.361756,1.1,1.8038e-27
0.361897,1.1,1.8038e-27
0.362039,1.1,1.8038e-27
0.36218,1.1,1.8038e-27
0.362322,1.1,1.8038e-27
0.362463,1.1,1.8038e-27
0.362604,1.1,1.8038e-27
0.362746,1.1,1.8038e-27
0.362887,1.1,1.8038e-27
0.363029,1.1,3.47324e-27
0.36317,1.1,3.47324e-27
0.363311,1.1,3.47324e-27
0.363453,1.1,3.47324e-27
0.363594,1.1,3.47324e-27
0.363736,1.1,3.47324e-27
0.363877,1.1,3.47324e-27
0.364019,1.1,3.47324e-27
0.36416,1.1,3.47324e-27
0.364301,1.1,3.47324e-27
0.364443,1.1,3.47324e-27
0.364584,1.1,3.47324e-27
0.364726,1.1,3.47324e-27
0.364867,1.1,3.47324e-27
0.365009,1.1,3.47324e-27
0.36515,1.1,3.47324e-27
0.365291,1.1,3.47324e-27
0.365433,1.1,3.47324e-27
0.365574,1.1,3.47324e-27
0.365716,1.1,8.84527e-27
0.365857,1.1,8.84527e-27
0.365999,1.1,8.84527e-27
0.36614,1.1,8.84527e-27
0.366281,1.1,8.84527e-27
0.366423,1.1,8.84527e-27
0.366564,1.1,8.84527e-27
0.366706,1.1,8.84527e-27
0.366847,1.1,8.84527e-27
0.366988,1.1,8.84527e-27
0.36713,1.1,8.84527e-27
0.367271,1.1,8.84527e-27
0.367413,1.1,8.84527e-27
0.367554,1.1,8.84527e-27
0.367696,1.1,8.84527e-27
0.367837,1.1,8.84527e-27
0.367978,1.1,8.84527e-27
0.36812,1.1,8.84527e-27
0.368261,1.1,8.84527e-27
0.368403,1.1,8.84527e-27
0.368544,1.1,8.84527e-27
0.368685,1.1,8.84527e-27
0.368827,1.1,8.84527e-27
0.368968,1.1,8.84527e-27
0.36911,1.1,8.84527e-27
0.369251,1.1,8.84527e-27
0.369393,1.1,8.84527e-27
0.369534,1.1,8.84527e-27
0.369675,1.1,8.84527e-27
0.369817,1.1,8.84527e-27
0.369958,1.1,8.84527e-27
0.3701,1.1,8.84527e-27
0.370241,1.1,8.84527e-27
0.370383,1.1,8.84527e-27
0.370524,1.1,8.84527e-27
0.370665,1.1,8.84527e-27
0.370807,1.1,8.84527e-27
0.370948,1.1,8.84527e-27
0.37109,1.1,1.70237e-26
0.371231,1.1,1.20061e-25
0.371372,1.1,1.20061e-25
0.371514,1.1,1.20061e-25
0.371655,1.1,1.20061e-25
0.371797,1.1,1.20061e-25
0.371938,1.1,1.20061e-25
0.37208,1.1,1.20061e-25
0.372221,1.1,1.20061e-25
0.372362,1.1,1.20061e-25
0.372504,1.1,1.20061e-25
0.372645,1.1,1.20061e-25
0.372787,1.1,1.20061e-25
0.372928,1.1,1.20061e-25
0.37307,1.1,1.20061e-25
0.373211,1.1,1.20061e-25
0.373352,1.1,1.20061e-25
0.373494,1.1,1.20061e-25
0.373635,1.1,1.20061e-25
0.373777,1.1,1.20061e-25
0.373918,1.1,1.20061e-25
0.374059,1.1,1.20061e-25
0.374201,1.1,1.20061e-25
0.374342,1.1,1.20061e-25
0.374484,1.1,1.20061e-25
0.374625,1.1,1.20061e-25
0.374767,1.1,1.20061e-25
0.374908,1.1,1.20061e-25
0.375049,1.1,1.20061e-25
0.375191,1.1,1.20061e-25
0.375332,1.1,1.20061e-25
0.375474,1.1,1.20061e-25
0.375615,1.1,1.20061e-25
0.375757,1.1,1.20061e-25
0.375898,1.1,1.20061e-25
0.376039,1.1,1.20061e-25
0.376181,1.1,1.20061e-25
0.376322,1.1,1.20061e-25
0.376464,1.1,2.94662e-25
0.376605,1.1,2.94662e-25
0.376746,1.1,2.94662e-25
0.376888,1.1,2.94662e-25
0.377029,1.1,2.94662e-25
0.377171,1.1,2.94662e-25
0.377312,1.1,2.94662e-25
0.377454,1.1,2.94662e-25
0.377595,1.1,2.94662e-25
0.377736,1.1,2.94662e-25
0.377878,1.1,2.94662e-25
0.378019,1.1,2.94662e-25
0.378161,1.1,2.94662e-25
0.378302,1.1,2.94662e-25
0.378444,1.1,2.94662e-25
0.378585,1.1,2.94662e-25
0.378726,1.1,5.51515e-25
0.378868,1.1,5.51515e-25
0.379009,1.1,5.51515e-25
0.379151,1.1,5.51515e-25
0.379292,1.1,5.51515e-25
0.379434,1.1,5.51515e-25
0.379575,1.1,5.51515e-25
0.379716,1.1,5.51515e-25
0.379858,1.1,5.51515e-25
0.379999,1.1,5.51515e-25
0.380141,1.1,5.51515e-25
0.380282,1.1,5.51515e-25
0.380423,1.1,5.51515e-25
0.380565,1.1,5.51515e-25
0.380706,1.1,5.51515e-25
0.380848,1.1,5.51515e-25
0.380989,1.1,5.51515e-25
0.381131,1.1,5.51515e-25
0.381272,1.1,5.51515e-25
0.381413,1.1,5.51515e-25
0.381555,1.1,5.51515e-25
0.381696,1.1,1.35675e-24
0.381838,1.1,1.35675e-24
0.381979,1.1,1.35675e-24
0.382121,1.1,1.35675e-24
0.382262,1.1,1.35675e-24
0.382403,1.1,1.35675e-24
0.382545,1.1,1.35675e-24
0.382686,1.1,1.35675e-24
0.382828,1.1,1.35675e-24
0.382969,1.1,1.35675e-24
0.38311,1.1,1.35675e-24
0.383252,1.1,1.35675e-24
0.383393,1.1,1.35675e-24
0.383535,1.1,1.35675e-24
0.383676,1.1,1.35675e-24
0.383818,1.1,1.35675e-24
0.383959,1.1,1.35675e-24
0.3841,1.1,1.35675e-24
0.384242,1.1,1.35675e-24
0.384383,1.1,1.35675e-24
0.384525,1.1,1.35675e-24
0.384666,1.1,1.35675e-24
0.384807,1.1,1.35675e-24
0.384949,1.1,1.35675e-24
0.38509,1.1,1.35675e-24
0.385232,1.1,1.35675e-24
0.385373,1.1,1.35675e-24
0.385515,1.1,1.35675e-24
0.385656,1.1,1.35675e-24
0.385797,1.1,1.35675e-24
0.385939,1.1,1.35675e-24
0.38608,1.1,1.35675e-24
0.386222,1.1,2.52949e-24
0.386363,1.1,2.52949e-24
0.386505,1.1,2.52949e-24
0.386646,1.1,2.52949e-24
0.386787,1.1,2.52949e-24
0.386929,1.1,2.52949e-24
0.38707,1.1,6.18342e-24
0.387212,1.1,6.18342e-24
0.387353,1.1,6.18342e-24
0.387495,1.1,6.18342e-24
0.387636,1.1,6.18342e-24
0.387777,1.1,6.18342e-24
0.387919,1.1,6.18342e-24
0.38806,1.1,6.18342e-24
0.388202,1.1,6.18342e-24
0.388343,1.1,6.18342e-24
0.388484,1.1,6.18342e-24
0.388626,1.1,2.08013e-23
0.388767,1.1,2.08013e-23
0.388909,1.1,2.08013e-23
0.38905,1.1,2.08013e-23
0.389192,1.1,2.08013e-23
0.389333,1.1,2.08013e-23
0.389474,1.1,2.08013e-23
0.389616,1.1,2.08013e-23
0.389757,1.1,2.08013e-23
0.389899,1.1,2.08013e-23
0.39004,1.1,2.08013e-23
0.390182,1.1,2.08013e-23
0.390323,1.1,2.08013e-23
0.390464,1.1,2.08013e-23
0.390606,1.1,2.08013e-23
0.390747,1.1,2.08013e-23
0.390889,1.1,2.08013e-23
0.39103,1.1,2.08013e-23
0.391171,1.1,2.08013e-23
0.391313,1.1,2.08013e-23
0.391454,1.1,2.08013e-23
0.391596,1.1,2.08013e-23
0.391737,1.1,2.08013e-23
0.391879,1.1,2.08013e-23
0.39202,1.1,2.08013e-23
0.392161,1.1,2.08013e-23
0.392303,1.1,5.00659e-23
0.392444,1.1,5.00659e-23
0.392586,1.1,5.00659e-23
0.392727,1.1,5.00659e-23
0.392869,1.1,5.00659e-23
0.39301,1.1,5.00659e-23
0.393151,1.1,5.00659e-23
0.393293,1.1,5.00659e-23
0.393434,1.1,5.00659e-23
0.393576,1.1,5.00659e-23
0.393717,1.1,5.00659e-23
0.393858,1.1,5.00659e-23
0.394,1.1,9.23273e-23
0.394141,1.1,9.23273e-23
0.394283,1.1,9.23273e-23
0.394424,1.1,9.23273e-23
0.394566,1.1,9.23273e-23
0.394707,1.1,9.23273e-23
0.394848,1.1,9.23273e-23
0.39499,1.1,9.23273e-23
0.395131,1.1,9.23273e-23
0.395273,1.1,9.23273e-23
0.395414,1.1,9.23273e-23
0.395556,1.1,9.23273e-23
0.395697,1.1,9.23273e-23
0.395838,1.1,9.23273e-23
0.39598,1.1,9.23273e-23
0.396121,1.1,9.23273e-23
0.396263,1.1,9.23273e-23
0.396404,1.1,9.23273e-23
0.396545,1.1,9.23273e-23
0.396687,1.1,9.23273e-23
0.396828,1.1,9.23273e-23
0.39697,1.1,9.23273e-23
0.397111,1.1,9.23273e-23
0.397253,1.1,9.23273e-23
0.397394,1.1,9.23273e-23
0.397535,1.1,2.19433e-22
0.397677,1.1,2.19433e-22
0.397818,1.1,2.19433e-22
0.39796,1.1,2.19433e-22
0.398101,1.1,2.19433e-22
0.398243,1.1,2.19433e-22
0.398384,1.1,2.19433e-22
0.398525,1.1,2.19433e-22
0.398667,1.1,2.19433e-22
0.398808,1.1,2.19433e-22
0.39895,1.1,2.19433e-22
0.399091,1.1,2.19433e-22
0.399232,1.1,2.19433e-22
0.399374,1.1,2.19433e-22
0.399515,1.1,2.19433e-22
0.399657,1.1,2.19433e-22
0.399798,1.1,2.19433e-22
0.39994,1.1,2.19433e-22
0.400081,1.1,2.19433e-22
0.400222,1.1,2.19433e-22
0.400364,1.1,2.19433e-22
0.400505,1.1,2.19433e-22
0.400647,1.1,2.19433e-22
0.400788,1.1,2.19433e-22
0.40093,1.1,2.19433e-22
0.401071,1.1,2.19433e-22
0.401212,1.1,2.19433e-22
0.401354,1.1,2.19433e-22
0.401495,1.1,2.19433e-22
0.401637,1.1,4.02364e-22
0.401778,1.1,4.02364e-22
0.40192,1.1,4.02364e-22
0.402061,1.1,4.02364e-22
0.402202,1.1,4.02364e-22
0.402344,1.1,4.02364e-22
0.402485,1.1,4.02364e-22
0.402627,1.1,9.37455e-22
0.402768,1.1,9.37455e-22
0.402909,1.1,9.37455e-22
0.403051,1.1,9.37455e-22
0.403192,1.1,9.37455e-22
0.403334,1.1,9.37455e-22
0.403475,1.1,9.37455e-22
0.403617,1.1,9.37455e-22
0.403758,1.1,9.37455e-22
0.403899,1.1,9.37455e-22
0.404041,1.1,9.37455e-22
0.404182,1.1,9.37455e-22
0.404324,1.1,9.37455e-22
0.404465,1.1,3.57008e-21
0.404606,1.1,3.57008e-21
0.404748,1.1,3.57008e-21
0.404889,1.1,3.57008e-21
0.405031,1.1,3.57008e-21
0.405172,1.1,3.57008e-21
0.405314,1.1,3.57008e-21
0.405455,1.1,3.57008e-21
0.405596,1.1,3.57008e-21
0.405738,1.1,3.57008e-21
0.405879,1.1,3.57008e-21
0.406021,1.1,3.57008e-21
0.406162,1.1,3.57008e-21
0.406304,1.1,3.57008e-21
0.406445,1.1,3.57008e-21
0.406586,1.1,3.57008e-21
0.406728,1.1,3.57008e-21
0.406869,1.1,3.57008e-21
0.407011,1.1,3.57008e-21
0.407152,1.1,3.57008e-21
0.407293,1.1,3.57008e-21
0.407435,1.1,3.57008e-21
0.407576,1.1,7.81022e-21
0.407718,1.1,7.81022e-21
0.407859,1.1,7.81022e-21
0.408001,1.1,7.81022e-21
0.408142,1.1,7.81022e-21
0.408283,1.1,7.81022e-21
0.408425,1.1,7.81022e-21
0.408566,1.1,7.81022e-21
0.408708,1.1,7.81022e-21
0.408849,1.1,7.81022e-21
0.408991,1.1,7.81022e-21
0.409132,1.1,1.39311e-20
0.409273,1.1,1.39311e-20
0.409415,1.1,1.39311e-20
0.409556,1.1,1.39311e-20
0.409698,1.1,1.39311e-20
0.409839,1.1,1.39311e-20
0.409981,1.1,1.39311e-20
0.410122,1.1,1.39311e-20
0.410263,1.1,1.39311e-20
0.410405,1.1,1.39311e-20
0.410546,1.1,1.39311e-20
0.410688,1.1,1.39311e-20
0.410829,1.1,1.39311e-20
0.41097,1.1,1.39311e-20
0.411112,1.1,1.39311e-20
0.411253,1.1,1.39311e-20
0.411395,1.1,1.39311e-20
0.411536,1.1,1.39311e-20
0.411678,1.1,1.39311e-20
0.411819,1.1,1.39311e-20
0.41196,1.1,2.92959e-20
0.412102,1.1,2.92959e-20
0.412243,1.1,2.92959e-20
0.412385,1.1,2.92959e-20
0.412526,1.1,2.92959e-20
0.412668,1.1,2.92959e-20
0.412809,1.1,2.92959e-20
0.41295,1.1,2.92959e-20
0.413092,1.1,2.92959e-20
0.413233,1.1,2.92959e-20
0.413375,1.1,2.92959e-20
0.413516,1.1,2.92959e-20
0.413657,1.1,2.92959e-20
0.413799,1.1,2.92959e-20
0.41394,1.1,2.92959e-20
0.414082,1.1,2.92959e-20
0.414223,1.1,2.92959e-20
0.414365,1.1,2.92959e-20
0.414506,1.1,2.92959e-20
0.414647,1.1,2.92959e-20
0.414789,1.1,2.92959e-20
0.41493,1.1,2.92959e-20
0.415072,1.1,2.92959e-20
0.415213,1.1,2.92959e-20
0.415355,1.1,2.92959e-20
0.415496,1.1,2.92959e-20
0.415637,1.1,2.92959e-20
0.415779,1.1,2.92959e-20
0.41592,1.1,2.92959e-20
0.416062,1.1,5.09954e-20
0.416203,1.1,1.1045e-19
0.416344,1.1,1.1045e-19
0.416486,1.1,1.1045e-19
0.416627,1.1,1.7426e-19
0.416769,1.1,1.7426e-19
0.41691,1.1,1.7426e-19
0.417052,1.1,1.7426e-19
0.417193,1.1,1.7426e-19
0.417334,1.1,1.7426e-19
0.417476,1.1,1.7426e-19
0.417617,1.1,1.7426e-19
0.417759,1.1,1.7426e-19
0.4179,1.1,1.7426e-19
0.418042,1.1,1.7426e-19
0.418183,1.1,1.7426e-19
0.418324,1.1,1.7426e-19
0.418466,1.1,1.7426e-19
0.418607,1.1,1.7426e-19
0.418749,1.1,1.7426e-19
0.41889,1.1,1.7426e-19
0.419031,1.1,1.7426e-19
0.419173,1.1,1.7426e-19
0.419314,1.1,1.7426e-19
0.419456,1.1,1.7426e-19
0.419597,1.1,1.7426e-19
0.419739,1.1,1.7426e-19
0.41988,1.1,1.7426e-19
0.420021,1.1,1.7426e-19
0.420163,1.1,1.7426e-19
0.420304,1.1,1.7426e-19
0.420446,1.1,1.7426e-19
0.420587,1.1,1.7426e-19
0.420729,1.1,1.7426e-19
0.42087,1.1,1.7426e-19
0.421011,1.1,3.69754e-19
0.421153,1.1,3.69754e-19
0.421294,1.1,3.69754e-19
0.421436,1.1,3.69754e-19
0.421577,1.1,3.69754e-19
0.421719,1.1,3.69754e-19
0.42186,1.1,3.69754e-19
0.422001,1.1,3.69754e-19
0.422143,1.1,3.69754e-19
0.422284,1.1,3.69754e-19
0.422426,1.1,3.69754e-19
0.422567,1.1,3.69754e-19
0.422708,1.1,3.69754e-19
0.42285,1.1,3.69754e-19
0.422991,1.1,6.4794e-19
0.423133,1.1,6.4794e-19
0.423274,1.1,6.4794e-19
0.423416,1.1,6.4794e-19
0.423557,1.1,6.4794e-19
0.423698,1.1,6.4794e-19
0.42384,1.1,6.4794e-19
0.423981,1.1,6.4794e-19
0.424123,1.1,6.4794e-19
0.424264,1.1,6.4794e-19
0.424406,1.1,6.4794e-19
0.424547,1.1,6.4794e-19
0.424688,1.1,6.4794e-19
0.42483,1.1,6.4794e-19
0.424971,1.1,6.4794e-19
0.425113,1.1,6.4794e-19
0.425254,1.1,6.4794e-19
0.425395,1.1,6.4794e-19
0.425537,1.1,6.4794e-19
0.425678,1.1,6.4794e-19
0.42582,1.1,6.4794e-19
0.425961,1.1,1.34925e-18
0.426103,1.1,1.34925e-18
0.426244,1.1,1.34925e-18
0.426385,1.1,1.34925e-18
0.426527,1.1,1.34925e-18
0.426668,1.1,1.34925e-18
0.42681,1.1,1.34925e-18
0.426951,1.1,1.34925e-18
0.427092,1.1,1.34925e-18
0.427234,1.1,1.34925e-18
0.427375,1.1,1.34925e-18
0.427517,1.1,1.34925e-18
0.427658,1.1,1.34925e-18
0.4278,1.1,1.34925e-18
0.427941,1.1,1.34925e-18
0.428082,1.1,1.34925e-18
0.428224,1.1,1.34925e-18
0.428365,1.1,1.34925e-18
0.428507,1.1,1.34925e-18
0.428648,1.1,1.34925e-18
0.42879,1.1,1.34925e-18
0.428931,1.1,1.34925e-18
0.429072,1.1,1.34925e-18
0.429214,1.1,1.34925e-18
0.429355,1.1,1.34925e-18
0.429497,1.1,1.34925e-18
0.429638,1.1,1.34925e-18
0.429779,1.1,1.34925e-18
0.429921,1.1,1.34925e-18
0.430062,1.1,1.34925e-18
0.430204,1.1,2.35517e-18
0.430345,1.1,2.35517e-18
0.430487,1.1,2.35517e-18
0.430628,1.1,2.35517e-18
0.430769,1.1,2.35517e-18
0.430911,1.1,4.85775e-18
0.431052,1.1,4.85775e-18
0.431194,1.1,4.85775e-18
0.431335,1.1,4.85775e-18
0.431477,1.1,4.85775e-18
0.431618,1.1,4.85775e-18
0.431759,1.1,4.85775e-18
0.431901,1.1,4.85775e-18
0.432042,1.1,4.85775e-18
0.432184,1.1,1.75568e-17
0.432325,1.1,1.75568e-17
0.432467,1.1,1.75568e-17
0.432608,1.1,1.75568e-17
0.432749,1.1,1.75568e-17
0.432891,1.1,1.75568e-17
0.433032,1.1,1.75568e-17
0.433174,1.1,1.75568e-17
0.433315,1.1,1.75568e-17
0.433456,1.1,1.75568e-17
0.433598,1.1,1.75568e-17
0.433739,1.1,1.75568e-17
0.433881,1.1,1.75568e-17
0.434022,1.1,1.75568e-17
0.434164,1.1,1.75568e-17
0.434305,1.1,1.75568e-17
0.434446,1.1,1.75568e-17
0.434588,1.1,1.75568e-17
0.434729,1.1,1.75568e-17
0.434871,1.1,1.75568e-17
0.435012,1.1,1.75568e-17
0.435154,1.1,1.75568e-17
0.435295,1.1,1.75568e-17
0.435436,1.1,1.75568e-17
0.435578,1.1,1.75568e-17
0.435719,1.1,3.68726e-17
0.435861,1.1,3.68726e-17
0.436002,1.1,3.68726e-17
0.436143,1.1,3.68726e-17
0.436285,1.1,3.68726e-17
0.436426,1.1,3.68726e-17
0.436568,1.1,3.68726e-17
0.436709,1.1,3.68726e-17
0.436851,1.1,3.68726e-17
0.436992,1.1,3.68726e-17
0.437133,1.1,6.25167e-17
0.437275,1.1,6.25167e-17
0.437416,1.1,6.25167e-17
0.437558,1.1,6.25167e-17
0.437699,1.1,6.25167e-17
0.437841,1.1,6.25167e-17
0.437982,1.1,6.25167e-17
0.438123,1.1,6.25167e-17
0.438265,1.1,6.25167e-17
0.438406,1.1,6.25167e-17
0.438548,1.1,6.25167e-17
0.438689,1.1,6.25167e-17
0.43883,1.1,6.25167e-17
0.438972,1.1,6.25167e-17
0.439113,1.1,6.25167e-17
0.439255,1.1,6.25167e-17
0.439396,1.1,6.25167e-17
0.439538,1.1,6.25167e-17
0.439679,1.1,6.25167e-17
0.43982,1.1,6.25167e-17
0.439962,1.1,6.25167e-17
0.440103,1.1,6.25167e-17
0.440245,1.1,6.25167e-17
0.440386,1.1,6.25167e-17
0.440528,1.1,1.32154e-16
0.440669,1.1,1.32154e-16
0.44081,1.1,1.32154e-16
0.440952,1.1,1.32154e-16
0.441093,1.1,1.32154e-16
0.441235,1.1,1.32154e-16
0.441376,1.1,1.32154e-16
0.441518,1.1,1.32154e-16
0.441659,1.1,1.32154e-16
0.4418,1.1,1.32154e-16
0.441942,1.1,1.32154e-16
0.442083,1.1,1.32154e-16
0.442225,1.1,1.32154e-16
0.442366,1.1,1.32154e-16
0.442507,1.1,1.32154e-16
0.442649,1.1,1.32154e-16
0.44279,1.1,1.32154e-16
0.442932,1.1,1.32154e-16
0.443073,1.1,1.32154e-16
0.443215,1.1,2.1522e-16
0.443356,1.1,2.1522e-16
0.443497,1.1,2.1522e-16
0.443639,1.1,2.1522e-16
0.44378,1.1,2.1522e-16
0.443922,1.1,2.1522e-16
0.444063,1.1,2.1522e-16
0.444205,1.1,2.1522e-16
0.444346,1.1,2.1522e-16
0.444487,1.1,2.1522e-16
0.444629,1.1,2.1522e-16
0.44477,1.1,2.1522e-16
0.444912,1.1,2.1522e-16
0.445053,1.1,2.1522e-16
0.445194,1.1,2.1522e-16
0.445336,1.1,2.1522e-16
0.445477,1.1,2.1522e-16
0.445619,1.1,2.1522e-16
0.44576,1.1,2.1522e-16
0.445902,1.1,5.24693e-16
0.446043,1.1,5.24693e-16
0.446184,1.1,5.24693e-16
0.446326,1.1,5.24693e-16
0.446467,1.1,5.24693e-16
0.446609,1.1,5.24693e-16
0.44675,1.1,5.24693e-16
0.446891,1.1,5.24693e-16
0.447033,1.1,5.24693e-16
0.447174,1.1,5.24693e-16
0.447316,1.1,5.24693e-16
0.447457,1.1,5.24693e-16
0.447599,1.1,5.24693e-16
0.44774,1.1,5.24693e-16
0.447881,1.1,5.24693e-16
0.448023,1.1,5.24693e-16
0.448164,1.1,5.24693e-16
0.448306,1.1,5.24693e-16
0.448447,1.1,5.24693e-16
0.448589,1.1,5.24693e-16
0.44873,1.1,5.24693e-16
0.448871,1.1,8.70805e-16
0.449013,1.1,8.70805e-16
0.449154,1.1,8.70805e-16
0.449296,1.1,8.70805e-16
0.449437,1.1,8.70805e-16
0.449578,1.1,8.70805e-16
0.44972,1.1,8.70805e-16
0.449861,1.1,8.70805e-16
0.450003,1.1,8.70805e-16
0.450144,1.1,8.70805e-16
0.450286,1.1,1.54443e-15
0.450427,1.1,1.54443e-15
0.450568,1.1,1.54443e-15
0.45071,1.1,1.54443e-15
0.450851,1.1,1.54443e-15
0.450993,1.1,1.54443e-15
0.451134,1.1,1.54443e-15
0.451276,1.1,1.54443e-15
0.451417,1.1,1.54443e-15
0.451558,1.1,1.54443e-15
0.4517,1.1,1.54443e-15
0.451841,1.1,1.54443e-15
0.451983,1.1,1.54443e-15
0.452124,1.1,1.54443e-15
0.452266,1.1,1.54443e-15
0.452407,1.1,1.54443e-15
0.452548,1.1,1.54443e-15
0.45269,1.1,1.54443e-15
0.452831,1.1,1.54443e-15
0.452973,1.1,1.54443e-15
0.453114,1.1,1.54443e-15
0.453255,1.1,1.54443e-15
0.453397,1.1,1.54443e-15
0.453538,1.1,1.54443e-15
0.45368,1.1,1.54443e-15
0.453821,1.1,1.54443e-15
0.453963,1.1,3.1665e-15
0.454104,1.1,3.1665e-15
0.454245,1.1,3.1665e-15
0.454387,1.1,3.1665e-15
0.454528,1.1,3.1665e-15
0.45467,1.1,3.1665e-15
0.454811,1.1,3.1665e-15
0.454953,1.1,3.1665e-15
0.455094,1.1,6.3752e-15
0.455235,1.1,6.3752e-15
0.455377,1.1,6.3752e-15
0.455518,1.1,6.3752e-15
0.45566,1.1,1.09301e-14
0.455801,1.1,1.09301e-14
0.455942,1.1,1.09301e-14
0.456084,1.1,1.09301e-14
0.456225,1.1,1.09301e-14
0.456367,1.1,1.09301e-14
0.456508,1.1,1.09301e-14
0.45665,1.1,1.09301e-14
0.456791,1.1,1.09301e-14
0.456932,1.1,1.09301e-14
0.457074,1.1,1.09301e-14
0.457215,1.1,1.09301e-14
0.457357,1.1,1.09301e-14
0.457498,1.1,1.09301e-14
0.45764,1.1,1.09301e-14
0.457781,1.1,1.09301e-14
0.457922,1.1,1.09301e-14
0.458064,1.1,1.09301e-14
0.458205,1.1,1.09301e-14
0.458347,1.1,1.09301e-14
0.458488,1.1,1.09301e-14
0.458629,1.1,1.09301e-14
0.458771,1.1,1.09301e-14
0.458912,1.1,1.09301e-14
0.459054,1.1,1.09301e-14
0.459195,1.1,1.09301e-14
0.459337,1.1,1.09301e-14
0.459478,1.1,1.09301e-14
0.459619,1.1,1.09301e-14
0.459761,1.1,1.09301e-14
0.459902,1.1,2.13825e-14
0.460044,1.1,2.13825e-14
0.460185,1.1,2.13825e-14
0.460327,1.1,2.13825e-14
0.460468,1.1,2.13825e-14
0.460609,1.1,2.13825e-14
0.460751,1.1,2.13825e-14
0.460892,1.1,2.13825e-14
0.461034,1.1,2.13825e-14
0.461175,1.1,2.13825e-14
0.461316,1.1,2.13825e-14
0.461458,1.1,2.13825e-14
0.461599,1.1,2.13825e-14
0.461741,1.1,2.13825e-14
0.461882,1.1,2.13825e-14
0.462024,1.1,2.13825e-14
0.462165,1.1,2.13825e-14
0.462306,1.1,2.13825e-14
0.462448,1.1,2.13825e-14
0.462589,1.1,2.13825e-14
0.462731,1.1,2.13825e-14
0.462872,1.1,3.57593e-14
0.463014,1.1,3.57593e-14
0.463155,1.1,3.57593e-14
0.463296,1.1,3.57593e-14
0.463438,1.1,3.57593e-14
0.463579,1.1,3.57593e-14
0.463721,1.1,3.57593e-14
0.463862,1.1,3.57593e-14
0.464004,1.1,3.57593e-14
0.464145,1.1,3.57593e-14
0.464286,1.1,3.57593e-14
0.464428,1.1,6.70632e-14
0.464569,1.1,6.70632e-14
0.464711,1.1,6.70632e-14
0.464852,1.1,6.70632e-14
0.464993,1.1,6.70632e-14
0.465135,1.1,6.70632e-14
0.465276,1.1,6.70632e-14
0.465418,1.1,6.70632e-14
0.465559,1.1,6.70632e-14
0.465701,1.1,6.70632e-14
0.465842,1.1,6.70632e-14
0.465983,1.1,6.70632e-14
0.466125,1.1,6.70632e-14
0.466266,1.1,6.70632e-14
0.466408,1.1,6.70632e-14
0.466549,1.1,6.70632e-14
0.46669,1.1,6.70632e-14
0.466832,1.1,6.70632e-14
0.466973,1.1,6.70632e-14
0.467115,1.1,1.31221e-13
0.467256,1.1,1.31221e-13
0.467398,1.1,1.31221e-13
0.467539,1.1,1.31221e-13
0.46768,1.1,1.31221e-13
0.467822,1.1,1.31221e-13
0.467963,1.1,1.31221e-13
0.468105,1.1,1.31221e-13
0.468246,1.1,1.31221e-13
0.468388,1.1,1.31221e-13
0.468529,1.1,2.31716e-13
0.46867,1.1,2.31716e-13
0.468812,1.1,2.31716e-13
0.468953,1.1,2.31716e-13
0.469095,1.1,2.31716e-13
0.469236,1.1,2.31716e-13
0.469377,1.1,3.73959e-13
0.469519,1.1,3.73959e-13
0.46966,1.1,3.73959e-13
0.469802,1.1,3.73959e-13
0.469943,1.1,3.73959e-13
0.470085,1.1,3.73959e-13
0.470226,1.1,3.73959e-13
0.470367,1.1,3.73959e-13
0.470509,1.1,3.73959e-13
0.47065,1.1,3.73959e-13
0.470792,1.1,3.73959e-13
0.470933,1.1,3.73959e-13
0.471075,1.1,3.73959e-13
0.471216,1.1,3.73959e-13
0.471357,1.1,3.73959e-13
0.471499,1.1,3.73959e-13
0.47164,1.1,3.73959e-13
0.471782,1.1,3.73959e-13
0.471923,1.1,3.73959e-13
0.472064,1.1,3.73959e-13
0.472206,1.1,3.73959e-13
0.472347,1.1,3.73959e-13
0.472489,1.1,3.73959e-13
0.47263,1.1,6.58471e-13
0.472772,1.1,6.58471e-13
0.472913,1.1,6.58471e-13
0.473054,1.1,6.58471e-13
0.473196,1.1,6.58471e-13
0.473337,1.1,6.58471e-13
0.473479,1.1,6.58471e-13
0.47362,1.1,6.58471e-13
0.473762,1.1,6.58471e-13
0.473903,1.1,6.58471e-13
0.474044,1.1,6.58471e-13
0.474186,1.1,6.58471e-13
0.474327,1.1,6.58471e-13
0.474469,1.1,6.58471e-13
0.47461,1.1,6.58471e-13
0.474751,1.1,6.58471e-13
0.474893,1.1,6.58471e-13
0.475034,1.1,6.58471e-13
0.475176,1.1,6.58471e-13
0.475317,1.1,6.58471e-13
0.475459,1.1,1.03817e-12
0.4756,1.1,1.03817e-12
0.475741,1.1,1.03817e-12
0.475883,1.1,1.03817e-12
0.476024,1.1,1.03817e-12
0.476166,1.1,1.03817e-12
0.476307,1.1,1.03817e-12
0.476449,1.1,1.03817e-12
0.47659,1.1,1.03817e-12
0.476731,1.1,1.03817e-12
0.476873,1.1,1.84672e-12
0.477014,1.1,1.84672e-12
0.477156,1.1,1.84672e-12
0.477297,1.1,1.84672e-12
0.477438,1.1,1.84672e-12
0.47758,1.1,1.84672e-12
0.477721,1.1,1.84672e-12
0.477863,1.1,1.84672e-12
0.478004,1.1,1.84672e-12
0.478146,1.1,1.84672e-12
0.478287,1.1,1.84672e-12
0.478428,1.1,1.84672e-12
0.47857,1.1,1.84672e-12
0.478711,1.1,1.84672e-12
0.478853,1.1,1.84672e-12
0.478994,1.1,1.84672e-12
0.479136,1.1,1.84672e-12
0.479277,1.1,1.84672e-12
0.479418,1.1,1.84672e-12
0.47956,1.1,1.84672e-12
0.479701,1.1,1.84672e-12
0.479843,1.1,3.52624e-12
0.479984,1.1,3.52624e-12
0.480126,1.1,3.52624e-12
0.480267,1.1,3.52624e-12
0.480408,1.1,3.52624e-12
0.48055,1.1,3.52624e-12
0.480691,1.1,3.52624e-12
0.480833,1.1,3.52624e-12
0.480974,1.1,3.52624e-12
0.481115,1.1,3.52624e-12
0.481257,1.1,6.32651e-12
0.481398,1.1,6.32651e-12
0.48154,1.1,6.32651e-12
0.481681,1.1,6.32651e-12
0.481823,1.1,1.0128e-11
0.481964,1.1,1.0128e-11
0.482105,1.1,1.0128e-11
0.482247,1.1,1.0128e-11
0.482388,1.1,1.0128e-11
0.48253,1.1,1.0128e-11
0.482671,1.1,1.0128e-11
0.482813,1.1,1.0128e-11
0.482954,1.1,1.0128e-11
0.483095,1.1,1.0128e-11
0.483237,1.1,1.0128e-11
0.483378,1.1,1.0128e-11
0.48352,1.1,1.0128e-11
0.483661,1.1,1.0128e-11
0.483802,1.1,1.0128e-11
0.483944,1.1,1.0128e-11
0.484085,1.1,1.0128e-11
0.484227,1.1,1.0128e-11
0.484368,1.1,1.0128e-11
0.48451,1.1,1.0128e-11
0.484651,1.1,1.0128e-11
0.484792,1.1,1.0128e-11
0.484934,1.1,1.0128e-11
0.485075,1.1,1.0128e-11
0.485217,1.1,1.0128e-11
0.485358,1.1,1.0128e-11
0.4855,1.1,1.0128e-11
0.485641,1.1,1.0128e-11
0.485782,1.1,1.81719e-11
0.485924,1.1,1.81719e-11
0.486065,1.1,1.81719e-11
0.486207,1.1,1.81719e-11
0.486348,1.1,1.81719e-11
0.486489,1.1,1.81719e-11
0.486631,1.1,1.81719e-11
0.486772,1.1,1.81719e-11
0.486914,1.1,1.81719e-11
0.487055,1.1,1.81719e-11
0.487197,1.1,1.81719e-11
0.487338,1.1,1.81719e-11
0.487479,1.1,1.81719e-11
0.487621,1.1,1.81719e-11
0.487762,1.1,1.81719e-11
0.487904,1.1,1.81719e-11
0.488045,1.1,1.81719e-11
0.488187,1.1,1.81719e-11
0.488328,1.1,1.81719e-11
0.488469,1.1,2.86741e-11
0.488611,1.1,2.86741e-11
0.488752,1.1,2.86741e-11
0.488894,1.1,2.86741e-11
0.489035,1.1,2.86741e-11
0.489176,1.1,2.86741e-11
0.489318,1.1,2.86741e-11
0.489459,1.1,2.86741e-11
0.489601,1.1,2.86741e-11
0.489742,1.1,2.86741e-11
0.489884,1.1,2.86741e-11
0.490025,1.1,5.0626e-11
0.490166,1.1,5.0626e-11
0.490308,1.1,5.0626e-11
0.490449,1.1,5.0626e-11
0.490591,1.1,5.0626e-11
0.490732,1.1,5.0626e-11
0.490874,1.1,5.0626e-11
0.491015,1.1,5.0626e-11
0.491156,1.1,5.0626e-11
0.491298,1.1,5.0626e-11
0.491439,1.1,5.0626e-11
0.491581,1.1,5.0626e-11
0.491722,1.1,5.0626e-11
0.491863,1.1,5.0626e-11
0.492005,1.1,5.0626e-11
0.492146,1.1,5.0626e-11
0.492288,1.1,5.0626e-11
0.492429,1.1,5.0626e-11
0.492571,1.1,5.0626e-11
0.492712,1.1,5.0626e-11
0.492853,1.1,5.0626e-11
0.492995,1.1,5.0626e-11
0.493136,1.1,5.0626e-11
0.493278,1.1,8.14862e-11
0.493419,1.1,8.14862e-11
0.493561,1.1,8.14862e-11
0.493702,1.1,8.14862e-11
0.493843,1.1,1.33899e-10
0.493985,1.1,1.33899e-10
0.494126,1.1,2.00714e-10
0.494268,1.1,2.00714e-10
0.494409,1.1,2.00714e-10
0.49455,1.1,2.00714e-10
0.494692,1.1,2.00714e-10
0.494833,1.1,2.00714e-10
0.494975,1.1,2.00714e-10
0.495116,1.1,2.00714e-10
0.495258,1.1,2.00714e-10
0.495399,1.1,2.00714e-10
0.49554,1.1,2.00714e-10
0.495682,1.1,2.00714e-10
0.495823,1.1,2.00714e-10
0.495965,1.1,2.00714e-10
0.496106,1.1,2.00714e-10
0.496248,1.1,2.00714e-10
0.496389,1.1,2.00714e-10
0.49653,1.1,2.00714e-10
0.496672,1.1,2.00714e-10
0.496813,1.1,2.00714e-10
0.496955,1.1,2.00714e-10
0.497096,1.1,2.00714e-10
0.497237,1.1,2.00714e-10
0.497379,1.1,2.00714e-10
0.49752,1.1,3.21305e-10
0.497662,1.1,3.21305e-10
0.497803,1.1,3.21305e-10
0.497945,1.1,3.21305e-10
0.498086,1.1,3.21305e-10
0.498227,1.1,3.21305e-10
0.498369,1.1,3.21305e-10
0.49851,1.1,3.21305e-10
0.498652,1.1,3.21305e-10
0.498793,1.1,3.21305e-10
0.498935,1.1,3.21305e-10
0.499076,1.1,3.21305e-10
0.499217,1.1,4.73865e-10
0.499359,1.1,4.73865e-10
0.4995,1.1,4.73865e-10
0.499642,1.1,4.73865e-10
0.499783,1.1,4.73865e-10
0.499925,1.1,4.73865e-10
0.500066,1.1,4.73865e-10
0.500207,1.1,4.73865e-10
0.500349,1.1,4.73865e-10
0.50049,1.1,4.73865e-10
0.500632,1.1,4.73865e-10
0.500773,1.1,4.73865e-10
0.500914,1.1,4.73865e-10
0.501056,1.1,4.73865e-10
0.501197,1.1,4.73865e-10
0.501339,1.1,7.48048e-10
0.50148,1.1,7.48048e-10
0.501622,1.1,7.48048e-10
0.501763,1.1,7.48048e-10
0.501904,1.1,7.48048e-10
0.502046,1.1,7.48048e-10
0.502187,1.1,7.48048e-10
0.502329,1.1,7.48048e-10
0.50247,1.1,7.48048e-10
0.502612,1.1,7.48048e-10
0.502753,1.1,7.48048e-10
0.502894,1.1,7.48048e-10
0.503036,1.1,7.48048e-10
0.503177,1.1,7.48048e-10
0.503319,1.1,7.48048e-10
0.50346,1.1,7.48048e-10
0.503601,1.1,7.48048e-10
0.503743,1.1,7.48048e-10
0.503884,1.1,7.48048e-10
0.504026,1.1,7.48048e-10
0.504167,1.1,7.48048e-10
0.504309,1.1,7.48048e-10
0.50445,1.1,7.48048e-10
0.504591,1.1,7.48048e-10
0.504733,1.1,1.11679e-09
0.504874,1.1,1.11679e-09
0.505016,1.1,1.11679e-09
0.505157,1.1,1.11679e-09
0.505298,1.1,1.84514e-09
0.50544,1.1,1.84514e-09
0.505581,1.1,1.84514e-09
0.505723,1.1,1.84514e-09
0.505864,1.1,1.84514e-09
0.506006,1.1,1.84514e-09
0.506147,1.1,1.84514e-09
0.506288,1.1,1.84514e-09
0.50643,1.1,3.17537e-09
0.506571,1.1,3.17537e-09
0.506713,1.1,3.17537e-09
0.506854,1.1,3.17537e-09
0.506996,1.1,3.17537e-09
0.507137,1.1,3.17537e-09
0.507278,1.1,3.17537e-09
0.50742,1.1,3.17537e-09
0.507561,1.1,3.17537e-09
0.507703,1.1,3.17537e-09
0.507844,1.1,3.17537e-09
0.507986,1.1,3.17537e-09
0.508127,1.1,3.17537e-09
0.508268,1.1,3.17537e-09
0.50841,1.1,3.17537e-09
0.508551,1.1,3.17537e-09
0.508693,1.1,3.17537e-09
0.508834,1.1,3.17537e-09
0.508975,1.1,3.17537e-09
0.509117,1.1,3.17537e-09
0.509258,1.1,3.17537e-09
0.5094,1.1,5.2236e-09
0.509541,1.1,5.2236e-09
0.509683,1.1,5.2236e-09
0.509824,1.1,5.2236e-09
0.509965,1.1,5.2236e-09
0.510107,1.1,5.2236e-09
0.510248,1.1,5.2236e-09
0.51039,1.1,5.2236e-09
0.510531,1.1,5.2236e-09
0.510673,1.1,5.2236e-09
0.510814,1.1,7.89856e-09
0.510955,1.1,7.89856e-09
0.511097,1.1,7.89856e-09
0.511238,1.1,7.89856e-09
0.51138,1.1,7.89856e-09
0.511521,1.1,7.89856e-09
0.511662,1.1,7.89856e-09
0.511804,1.1,7.89856e-09
0.511945,1.1,7.89856e-09
0.512087,1.1,7.89856e-09
0.512228,1.1,7.89856e-09
0.51237,1.1,7.89856e-09
0.512511,1.1,7.89856e-09
0.512652,1.1,7.89856e-09
0.512794,1.1,7.89856e-09
0.512935,1.1,7.89856e-09
0.513077,1.1,7.89856e-09
0.513218,1.1,7.89856e-09
0.513359,1.1,7.89856e-09
0.513501,1.1,7.89856e-09
0.513642,1.1,1.29587e-08
0.513784,1.1,1.29587e-08
0.513925,1.1,1.29587e-08
0.514067,1.1,1.29587e-08
0.514208,1.1,1.29587e-08
0.514349,1.1,1.29587e-08
0.514491,1.1,1.29587e-08
0.514632,1.1,1.29587e-08
0.514774,1.1,1.29587e-08
0.514915,1.1,1.29587e-08
0.515057,1.1,1.29587e-08
0.515198,1.1,1.29587e-08
0.515339,1.1,1.29587e-08
0.515481,1.1,1.29587e-08
0.515622,1.1,1.29587e-08
0.515764,1.1,1.29587e-08
0.515905,1.1,1.29587e-08
0.516047,1.1,1.29587e-08
0.516188,1.1,1.29587e-08
0.516329,1.1,1.29587e-08
0.516471,1.1,1.29587e-08
0.516612,1.1,1.29587e-08
0.516754,1.1,1.29587e-08
0.516895,1.1,1.29587e-08
0.517036,1.1,1.29587e-08
0.517178,1.1,1.29587e-08
0.517319,1.1,1.29587e-08
0.517461,1.1,1.29587e-08
0.517602,1.1,1.29587e-08
0.517744,1.1,1.29587e-08
0.517885,1.1,1.29587e-08
0.518026,1.1,1.29587e-08
0.518168,1.1,2.06866e-08
0.518309,1.1,5.87963e-08
0.518451,1.1,5.87963e-08
0.518592,1.1,5.87963e-08
0.518734,1.1,5.87963e-08
0.518875,1.1,5.87963e-08
0.519016,1.1,5.87963e-08
0.519158,1.1,5.87963e-08
0.519299,1.1,5.87963e-08
0.519441,1.1,5.87963e-08
0.519582,1.1,5.87963e-08
0.519723,1.1,5.87963e-08
0.519865,1.1,5.87963e-08
0.520006,1.1,5.87963e-08
0.520148,1.1,5.87963e-08
0.520289,1.1,5.87963e-08
0.520431,1.1,5.87963e-08
0.520572,1.1,5.87963e-08
0.520713,1.1,5.87963e-08
0.520855,1.1,5.87963e-08
0.520996,1.1,5.87963e-08
0.521138,1.1,5.87963e-08
0.521279,1.1,5.87963e-08
0.521421,1.1,5.87963e-08
0.521562,1.1,5.87963e-08
0.521703,1.1,5.87963e-08
0.521845,1.1,5.87963e-08
0.521986,1.1,5.87963e-08
0.522128,1.1,5.87963e-08
0.522269,1.1,9.23095e-08
0.522411,1.1,9.23095e-08
0.522552,1.1,9.23095e-08
0.522693,1.1,9.23095e-08
0.522835,1.1,9.23095e-08
0.522976,1.1,9.23095e-08
0.523118,1.1,9.23095e-08
0.523259,1.1,9.23095e-08
0.5234,1.1,9.23095e-08
0.523542,1.1,9.23095e-08
0.523683,1.1,9.23095e-08
0.523825,1.1,9.23095e-08
0.523966,1.1,1.34127e-07
0.524108,1.1,1.34127e-07
0.524249,1.1,1.34127e-07
0.52439,1.1,1.34127e-07
0.524532,1.1,1.34127e-07
0.524673,1.1,1.34127e-07
0.524815,1.1,1.34127e-07
0.524956,1.1,1.34127e-07
0.525097,1.1,1.34127e-07
0.525239,1.1,1.34127e-07
0.52538,1.1,1.34127e-07
0.525522,1.1,1.34127e-07
0.525663,1.1,1.34127e-07
0.525805,1.1,1.34127e-07
0.525946,1.1,1.34127e-07
0.526087,1.1,2.0851e-07
0.526229,1.1,2.0851e-07
0.52637,1.1,2.0851e-07
0.526512,1.1,2.0851e-07
0.526653,1.1,2.0851e-07
0.526795,1.1,2.0851e-07
0.526936,1.1,2.0851e-07
0.527077,1.1,2.0851e-07
0.527219,1.1,2.0851e-07
0.52736,1.1,2.0851e-07
0.527502,1.1,2.0851e-07
0.527643,1.1,2.0851e-07
0.527785,1.1,2.0851e-07
0.527926,1.1,2.0851e-07
0.528067,1.1,2.0851e-07
0.528209,1.1,2.0851e-07
0.52835,1.1,2.0851e-07
0.528492,1.1,2.0851e-07
0.528633,1.1,2.0851e-07
0.528774,1.1,2.0851e-07
0.528916,1.1,2.0851e-07
0.529057,1.1,2.0851e-07
0.529199,1.1,2.0851e-07
0.52934,1.1,2.0851e-07
0.529482,1.1,2.0851e-07
0.529623,1.1,3.00683e-07
0.529764,1.1,3.00683e-07
0.529906,1.1,3.00683e-07
0.530047,1.1,4.59371e-07
0.530189,1.1,4.59371e-07
0.53033,1.1,4.59371e-07
0.530472,1.1,4.59371e-07
0.530613,1.1,4.59371e-07
0.530754,1.1,8.53298e-07
0.530896,1.1,8.53298e-07
0.531037,1.1,8.53298e-07
0.531179,1.1,8.53298e-07
0.53132,1.1,8.53298e-07
0.531461,1.1,8.53298e-07
0.531603,1.1,8.53298e-07
0.531744,1.1,8.53298e-07
0.531886,1.1,8.53298e-07
0.532027,1.1,8.53298e-07
0.532169,1.1,8.53298e-07
0.53231,1.1,8.53298e-07
0.532451,1.1,8.53298e-07
0.532593,1.1,8.53298e-07
0.532734,1.1,8.53298e-07
0.532876,1.1,8.53298e-07
0.533017,1.1,8.53298e-07
0.533158,1.1,8.53298e-07
0.5333,1.1,8.53298e-07
0.533441,1.1,8.53298e-07
0.533583,1.1,8.53298e-07
0.533724,1.1,8.53298e-07
0.533866,1.1,8.53298e-07
0.534007,1.1,1.28859e-06
0.534148,1.1,1.28859e-06
0.53429,1.1,1.28859e-06
0.534431,1.1,1.28859e-06
0.534573,1.1,1.28859e-06
0.534714,1.1,1.28859e-06
0.534856,1.1,1.28859e-06
0.534997,1.1,1.28859e-06
0.535138,1.1,1.28859e-06
0.53528,1.1,1.28859e-06
0.535421,1.1,1.28859e-06
0.535563,1.1,1.28859e-06
0.535704,1.1,1.28859e-06
0.535846,1.1,1.28859e-06
0.535987,1.1,1.28859e-06
0.536128,1.1,1.28859e-06
0.53627,1.1,1.28859e-06
0.536411,1.1,1.28859e-06
0.536553,1.1,1.28859e-06
0.536694,1.1,1.28859e-06
0.536835,1.1,1.28859e-06
0.536977,1.1,1.90873e-06
0.537118,1.1,1.90873e-06
0.53726,1.1,1.90873e-06
0.537401,1.1,1.90873e-06
0.537543,1.1,1.90873e-06
0.537684,1.1,1.90873e-06
0.537825,1.1,1.90873e-06
0.537967,1.1,1.90873e-06
0.538108,1.1,1.90873e-06
0.53825,1.1,2.80218e-06
0.538391,1.1,2.80218e-06
0.538533,1.1,2.80218e-06
0.538674,1.1,2.80218e-06
0.538815,1.1,2.80218e-06
0.538957,1.1,2.80218e-06
0.539098,1.1,2.80218e-06
0.53924,1.1,2.80218e-06
0.539381,1.1,2.80218e-06
0.539522,1.1,2.80218e-06
0.539664,1.1,4.36464e-06
0.539805,1.1,4.36464e-06
0.539947,1.1,4.36464e-06
0.540088,1.1,4.36464e-06
0.54023,1.1,4.36464e-06
0.540371,1.1,4.36464e-06
0.540512,1.1,4.36464e-06
0.540654,1.1,4.36464e-06
0.540795,1.1,4.36464e-06
0.540937,1.1,4.36464e-06
0.541078,1.1,4.36464e-06
0.54122,1.1,4.36464e-06
0.541361,1.1,4.36464e-06
0.541502,1.1,4.36464e-06
0.541644,1.1,4.36464e-06
0.541785,1.1,4.36464e-06
0.541927,1.1,4.36464e-06
0.542068,1.1,6.30069e-06
0.54221,1.1,6.30069e-06
0.542351,1.1,6.30069e-06
0.542492,1.1,6.30069e-06
0.542634,1.1,6.30069e-06
0.542775,1.1,6.30069e-06
0.542917,1.1,6.30069e-06
0.543058,1.1,6.30069e-06
0.543199,1.1,6.30069e-06
0.543341,1.1,8.71865e-06
0.543482,1.1,8.71865e-06
0.543624,1.1,8.71865e-06
0.543765,1.1,8.71865e-06
0.543907,1.1,8.71865e-06
0.544048,1.1,8.71865e-06
0.544189,1.1,8.71865e-06
0.544331,1.1,8.71865e-06
0.544472,1.1,8.71865e-06
0.544614,1.1,8.71865e-06
0.544755,1.1,8.71865e-06
0.544896,1.1,8.71865e-06
0.545038,1.1,8.71865e-06
0.545179,1.1,8.71865e-06
0.545321,1.1,8.71865e-06
0.545462,1.1,8.71865e-06
0.545604,1.1,8.71865e-06
0.545745,1.1,1.25521e-05
0.545886,1.1,1.25521e-05
0.546028,1.1,1.25521e-05
0.546169,1.1,1.25521e-05
0.546311,1.1,1.25521e-05
0.546452,1.1,1.25521e-05
0.546594,1.1,1.25521e-05
0.546735,1.1,1.25521e-05
0.546876,1.1,1.25521e-05
0.547018,1.1,1.25521e-05
0.547159,1.1,1.25521e-05
0.547301,1.1,1.25521e-05
0.547442,1.1,1.25521e-05
0.547584,1.1,1.25521e-05
0.547725,1.1,1.25521e-05
0.547866,1.1,1.25521e-05
0.548008,1.1,1.25521e-05
0.548149,1.1,1.25521e-05
0.548291,1.1,1.25521e-05
0.548432,1.1,1.25521e-05
0.548573,1.1,1.25521e-05
0.548715,1.1,1.25521e-05
0.548856,1.1,1.72595e-05
0.548998,1.1,1.72595e-05
0.549139,1.1,1.72595e-05
0.549281,1.1,1.72595e-05
0.549422,1.1,2.45328e-05
0.549563,1.1,2.45328e-05
0.549705,1.1,2.45328e-05
0.549846,1.1,2.45328e-05
0.549988,1.1,2.45328e-05
0.550129,1.1,2.45328e-05
0.55027,1.1,2.45328e-05
0.550412,1.1,2.45328e-05
0.550553,1.1,3.2945e-05
0.550695,1.1,3.2945e-05
0.550836,1.1,3.2945e-05
0.550978,1.1,3.2945e-05
0.551119,1.1,3.2945e-05
0.55126,1.1,3.2945e-05
0.551402,1.1,3.2945e-05
0.551543,1.1,3.2945e-05
0.551685,1.1,3.2945e-05
0.551826,1.1,3.2945e-05
0.551968,1.1,3.2945e-05
0.552109,1.1,3.2945e-05
0.55225,1.1,3.2945e-05
0.552392,1.1,3.2945e-05
0.552533,1.1,3.2945e-05
0.552675,1.1,3.2945e-05
0.552816,1.1,4.46759e-05
0.552957,1.1,4.46759e-05
0.553099,1.1,4.46759e-05
0.55324,1.1,4.46759e-05
0.553382,1.1,4.46759e-05
0.553523,1.1,4.46759e-05
0.553665,1.1,4.46759e-05
0.553806,1.1,4.46759e-05
0.553948,1.1,4.46759e-05
0.554089,1.1,4.46759e-05
0.55423,1.1,4.46759e-05
0.554372,1.1,5.83941e-05
0.554513,1.1,5.83941e-05
0.554655,1.1,5.83941e-05
0.554796,1.1,5.83941e-05
0.554937,1.1,5.83941e-05
0.555079,1.1,5.83941e-05
0.55522,1.1,5.83941e-05
0.555362,1.1,5.83941e-05
0.555503,1.1,5.83941e-05
0.555645,1.1,5.83941e-05
0.555786,1.1,7.6097e-05
0.555927,1.1,7.6097e-05
0.556069,1.1,7.6097e-05
0.55621,1.1,7.6097e-05
0.556352,1.1,7.6097e-05
0.556493,1.1,7.6097e-05
0.556634,1.1,7.6097e-05
0.556776,1.1,7.6097e-05
0.556917,1.1,7.6097e-05
0.557059,1.1,7.6097e-05
0.5572,1.1,7.6097e-05
0.557342,1.1,7.6097e-05
0.557483,1.1,7.6097e-05
0.557624,1.1,7.6097e-05
0.557766,1.1,9.80159e-05
0.557907,1.1,9.80159e-05
0.558049,1.1,9.80159e-05
0.55819,1.1,9.80159e-05
0.558332,1.1,9.80159e-05
0.558473,1.1,9.80159e-05
0.558614,1.1,9.80159e-05
0.558756,1.1,0.000127377
0.558897,1.1,0.000127377
0.559039,1.1,0.000127377
0.55918,1.1,0.000127377
0.559321,1.1,0.000127377
0.559463,1.1,0.000127377
0.559604,1.1,0.000167015
0.559746,1.1,0.000167015
0.559887,1.1,0.000167015
0.560029,1.1,0.000167015
0.56017,1.1,0.000167015
0.560311,1.1,0.000167015
0.560453,1.1,0.000167015
0.560594,1.1,0.000167015
0.560736,1.1,0.000167015
0.560877,1.1,0.000167015
0.561019,1.1,0.000167015
0.56116,1.1,0.000167015
0.561301,1.1,0.000167015
0.561443,1.1,0.000167015
0.561584,1.1,0.000167015
0.561726,1.1,0.000167015
0.561867,1.1,0.000167015
0.562009,1.1,0.000218428
0.56215,1.1,0.000218428
0.562291,1.1,0.000218428
0.562433,1.1,0.000218428
0.562574,1.1,0.000218428
0.562716,1.1,0.000218428
0.562857,1.1,0.000218428
0.562998,1.1,0.000218428
0.56314,1.1,0.000218428
0.563281,1.1,0.000218428
0.563423,1.1,0.000218428
0.563564,1.1,0.000218428
0.563706,1.1,0.000218428
0.563847,1.1,0.000218428
0.563988,1.1,0.000218428
0.56413,1.1,0.000218428
0.564271,1.1,0.000218428
0.564413,1.1,0.000218428
0.564554,1.1,0.000218428
0.564695,1.1,0.000287707
0.564837,1.1,0.000287707
0.564978,1.1,0.000287707
0.56512,1.1,0.000287707
0.565261,1.1,0.000287707
0.565403,1.1,0.000287707
0.565544,1.1,0.000384518
0.565685,1.1,0.000384518
0.565827,1.1,0.000384518
0.565968,1.1,0.000384518
0.56611,1.1,0.000384518
0.566251,1.1,0.000384518
0.566393,1.1,0.000384518
0.566534,1.1,0.000384518
0.566675,1.1,0.000384518
0.566817,1.1,0.000384518
0.566958,1.1,0.000384518
0.5671,1.1,0.000384518
0.567241,1.1,0.000384518
0.567382,1.1,0.000384518
0.567524,1.1,0.000549443
0.567665,1.1,0.000549443
0.567807,1.1,0.000549443
0.567948,1.1,0.000549443
0.56809,1.1,0.000549443
0.568231,1.1,0.000549443
0.568372,1.1,0.000549443
0.568514,1.1,0.000549443
0.568655,1.1,0.000549443
0.568797,1.1,0.000549443
0.568938,1.1,0.000549443
0.56908,1.1,0.000724696
0.569221,1.1,0.000724696
0.569362,1.1,0.000724696
0.569504,1.1,0.000724696
0.569645,1.1,0.000932099
0.569787,1.1,0.000932099
0.569928,1.1,0.000932099
0.570069,1.1,0.000932099
0.570211,1.1,0.000932099
0.570352,1.1,0.000932099
0.570494,1.1,0.000932099
0.570635,1.1,0.000932099
0.570777,1.1,0.000932099
0.570918,1.1,0.000932099
0.571059,1.1,0.000932099
0.571201,1.1,0.000932099
0.571342,1.1,0.000932099
0.571484,1.1,0.000932099
0.571625,1.1,0.000932099
0.571767,1.1,0.000932099
0.571908,1.1,0.000932099
0.572049,1.1,0.000932099
0.572191,1.1,0.000932099
0.572332,1.1,0.000932099
0.572474,1.1,0.00122204
0.572615,1.1,0.00122204
0.572756,1.1,0.00122204
0.572898,1.1,0.00122204
0.573039,1.1,0.00122204
0.573181,1.1,0.00122204
0.573322,1.1,0.00122204
0.573464,1.1,0.00122204
0.573605,1.1,0.00122204
0.573746,1.1,0.00122204
0.573888,1.1,0.00122204
0.574029,1.1,0.00122204
0.574171,1.1,0.00122204
0.574312,1.1,0.00152615
0.574454,1.1,0.00152615
0.574595,1.1,0.00152615
0.574736,1.1,0.00152615
0.574878,1.1,0.00152615
0.575019,1.1,0.00152615
0.575161,1.1,0.00152615
0.575302,1.1,0.00152615
0.575444,1.1,0.00152615
0.575585,1.1,0.00152615
0.575726,1.1,0.00152615
0.575868,1.1,0.00152615
0.576009,1.1,0.00152615
0.576151,1.1,0.00152615
0.576292,1.1,0.00215524
0.576433,1.1,0.00215524
0.576575,1.1,0.00215524
0.576716,1.1,0.00215524
0.576858,1.1,0.00215524
0.576999,1.1,0.00215524
0.577141,1.1,0.00215524
0.577282,1.1,0.00215524
0.577423,1.1,0.00215524
0.577565,1.1,0.00215524
0.577706,1.1,0.00215524
0.577848,1.1,0.00215524
0.577989,1.1,0.00215524
0.578131,1.1,0.00215524
0.578272,1.1,0.00215524
0.578413,1.1,0.00215524
0.578555,1.1,0.00215524
0.578696,1.1,0.00271833
0.578838,1.1,0.00271833
0.578979,1.1,0.00271833
0.57912,1.1,0.00271833
0.579262,1.1,0.00271833
0.579403,1.1,0.00271833
0.579545,1.1,0.00348752
0.579686,1.1,0.00348752
0.579828,1.1,0.00348752
0.579969,1.1,0.00348752
0.58011,1.1,0.00348752
0.580252,1.1,0.00348752
0.580393,1.1,0.00348752
0.580535,1.1,0.00348752
0.580676,1.1,0.00348752
0.580818,1.1,0.00348752
0.580959,1.1,0.00348752
0.5811,1.1,0.00348752
0.581242,1.1,0.00348752
0.581383,1.1,0.00348752
0.581525,1.1,0.00348752
0.581666,1.1,0.00440623
0.581807,1.1,0.00440623
0.581949,1.1,0.00440623
0.58209,1.1,0.00440623
0.582232,1.1,0.00440623
0.582373,1.1,0.00440623
0.582515,1.1,0.00440623
0.582656,1.1,0.00440623
0.582797,1.1,0.00440623
0.582939,1.1,0.00440623
0.58308,1.1,0.0056004
0.583222,1.1,0.0056004
0.583363,1.1,0.0056004
0.583504,1.1,0.0056004
0.583646,1.1,0.00700693
0.583787,1.1,0.00700693
0.583929,1.1,0.00700693
0.58407,1.1,0.00700693
0.584212,1.1,0.00700693
0.584353,1.1,0.00700693
0.584494,1.1,0.00700693
0.584636,1.1,0.00700693
0.584777,1.1,0.00700693
0.584919,1.1,0.00700693
0.58506,1.1,0.00700693
0.585202,1.1,0.00700693
0.585343,1.1,0.00700693
0.585484,1.1,0.00700693
0.585626,1.1,0.00700693
0.585767,1.1,0.00700693
0.585909,1.1,0.00700693
0.58605,1.1,0.00700693
0.586192,1.1,0.00700693
0.586333,1.1,0.00700693
0.586474,1.1,0.00881968
0.586616,1.1,0.00881968
0.586757,1.1,0.00881968
0.586899,1.1,0.00881968
0.58704,1.1,0.00881968
0.587181,1.1,0.00881968
0.587323,1.1,0.00881968
0.587464,1.1,0.00881968
0.587606,1.1,0.00881968
0.587747,1.1,0.00881968
0.587889,1.1,0.00881968
0.58803,1.1,0.00881968
0.588171,1.1,0.00881968
0.588313,1.1,0.00881968
0.588454,1.1,0.00881968
0.588596,1.1,0.0108668
0.588737,1.1,0.0108668
0.588879,1.1,0.0108668
0.58902,1.1,0.0108668
0.589161,1.1,0.0108668
0.589303,1.1,0.0108668
0.589444,1.1,0.0108668
0.589586,1.1,0.0108668
0.589727,1.1,0.0108668
0.589868,1.1,0.0133401
0.59001,1.1,0.0133401
0.590151,1.1,0.0133401
0.590293,1.1,0.0133401
0.590434,1.1,0.0133401
0.590576,1.1,0.0133401
0.590717,1.1,0.0133401
0.590858,1.1,0.0133401
0.591,1.1,0.0133401
0.591141,1.1,0.0133401
0.591283,1.1,0.0133401
0.591424,1.1,0.0133401
0.591566,1.1,0.0133401
0.591707,1.1,0.0133401
0.591848,1.1,0.0133401
0.59199,1.1,0.0133401
0.592131,1.1,0.0133401
0.592273,1.1,0.0133401
0.592414,1.1,0.0133401
0.592556,1.1,0.0133401
0.592697,1.1,0.0164373
0.592838,1.1,0.0235254
0.59298,1.1,0.0235254
0.593121,1.1,0.0235254
0.593263,1.1,0.0235254
0.593404,1.1,0.0235254
0.593545,1.1,0.0235254
0.593687,1.1,0.0235254
0.593828,1.1,0.0235254
0.59397,1.1,0.0235254
0.594111,1.1,0.0235254
0.594253,1.1,0.0235254
0.594394,1.1,0.0235254
0.594535,1.1,0.0235254
0.594677,1.1,0.0235254
0.594818,1.1,0.0235254
0.59496,1.1,0.0235254
0.595101,1.1,0.0235254
0.595243,1.1,0.0235254
0.595384,1.1,0.0235254
0.595525,1.1,0.0235254
0.595667,1.1,0.0235254
0.595808,1.1,0.0235254
0.59595,1.1,0.0283329
0.596091,1.1,0.0283329
0.596232,1.1,0.0283329
0.596374,1.1,0.0283329
0.596515,1.1,0.0283329
0.596657,1.1,0.0283329
0.596798,1.1,0.0283329
0.59694,1.1,0.033301
0.597081,1.1,0.033301
0.597222,1.1,0.033301
0.597364,1.1,0.033301
0.597505,1.1,0.033301
0.597647,1.1,0.033301
0.597788,1.1,0.033301
0.59793,1.1,0.033301
0.598071,1.1,0.033301
0.598212,1.1,0.033301
0.598354,1.1,0.033301
0.598495,1.1,0.033301
0.598637,1.1,0.033301
0.598778,1.1,0.033301
0.598919,1.1,0.033301
0.599061,1.1,0.0399668
0.599202,1.1,0.0399668
0.599344,1.1,0.0399668
0.599485,1.1,0.0399668
0.599627,1.1,0.0399668
0.599768,1.1,0.0399668
0.599909,1.1,0.0399668
0.600051,1.1,0.0399668
0.600192,1.1,0.0399668
0.600334,1.1,0.0399668
0.600475,1.1,0.0399668
0.600617,1.1,0.0399668
0.600758,1.1,0.0399668
0.600899,1.1,0.0399668
0.601041,1.1,0.0468532
0.601182,1.1,0.0468532
0.601324,1.1,0.0468532
0.601465,1.1,0.0468532
0.601606,1.1,0.0468532
0.601748,1.1,0.0468532
0.601889,1.1,0.0468532
0.602031,1.1,0.054742
0.602172,1.1,0.054742
0.602314,1.1,0.054742
0.602455,1.1,0.054742
0.602596,1.1,0.054742
0.602738,1.1,0.054742
0.602879,1.1,0.054742
0.603021,1.1,0.054742
0.603162,1.1,0.054742
0.603303,1.1,0.054742
0.603445,1.1,0.054742
0.603586,1.1,0.054742
0.603728,1.1,0.054742
0.603869,1.1,0.054742
0.604011,1.1,0.054742
0.604152,1.1,0.0651122
0.604293,1.1,0.0651122
0.604435,1.1,0.0651122
0.604576,1.1,0.0651122
0.604718,1.1,0.0651122
0.604859,1.1,0.0651122
0.605001,1.1,0.0651122
0.605142,1.1,0.075531
0.605283,1.1,0.075531
0.605425,1.1,0.075531
0.605566,1.1,0.0868126
0.605708,1.1,0.0868126
0.605849,1.1,0.0868126
0.605991,1.1,0.0868126
0.606132,1.1,0.0868126
0.606273,1.1,0.0868126
0.606415,1.1,0.0868126
0.606556,1.1,0.0868126
0.606698,1.1,0.0868126
0.606839,1.1,0.0868126
0.60698,1.1,0.0868126
0.607122,1.1,0.0868126
0.607263,1.1,0.0868126
0.607405,1.1,0.0868126
0.607546,1.1,0.0868126
0.607688,1.1,0.0868126
0.607829,1.1,0.0868126
0.60797,1.1,0.0988903
0.608112,1.1,0.0988903
0.608253,1.1,0.0988903
0.608395,1.1,0.0988903
0.608536,1.1,0.0988903
0.608678,1.1,0.0988903
0.608819,1.1,0.0988903
0.60896,1.1,0.0988903
0.609102,1.1,0.0988903
0.609243,1.1,0.0988903
0.609385,1.1,0.0988903
0.609526,1.1,0.0988903
0.609667,1.1,0.0988903
0.609809,1.1,0.110609
0.60995,1.1,0.110609
0.610092,1.1,0.110609
0.610233,1.1,0.110609
0.610375,1.1,0.110609
0.610516,1.1,0.124026
0.610657,1.1,0.124026
0.610799,1.1,0.124026
0.61094,1.1,0.124026
0.611082,1.1,0.124026
0.611223,1.1,0.124026
0.611364,1.1,0.124026
0.611506,1.1,0.124026
0.611647,1.1,0.124026
0.611789,1.1,0.139589
0.61193,1.1,0.139589
0.612072,1.1,0.139589
0.612213,1.1,0.139589
0.612355,1.1,0.139589
0.612496,1.1,0.139589
0.612637,1.1,0.139589
0.612779,1.1,0.139589
0.61292,1.1,0.139589
0.613062,1.1,0.139589
0.613203,1.1,0.155075
0.613344,1.1,0.155075
0.613486,1.1,0.155075
0.613627,1.1,0.155075
0.613769,1.1,0.155075
0.61391,1.1,0.172251
0.614052,1.1,0.172251
0.614193,1.1,0.172251
0.614334,1.1,0.172251
0.614476,1.1,0.172251
0.614617,1.1,0.172251
0.614759,1.1,0.172251
0.6149,1.1,0.172251
0.615041,1.1,0.172251
0.615183,1.1,0.172251
0.615324,1.1,0.172251
0.615466,1.1,0.172251
0.615607,1.1,0.172251
0.615749,1.1,0.189902
0.61589,1.1,0.189902
0.616031,1.1,0.189902
0.616173,1.1,0.189902
0.616314,1.1,0.189902
0.616456,1.1,0.189902
0.616597,1.1,0.189902
0.616739,1.1,0.189902
0.61688,1.1,0.189902
0.617021,1.1,0.189902
0.617163,1.1,0.189902
0.617304,1.1,0.189902
0.617446,1.1,0.189902
0.617587,1.1,0.189902
0.617728,1.1,0.189902
0.61787,1.1,0.189902
0.618011,1.1,0.189902
0.618153,1.1,0.210916
0.618294,1.1,0.210916
0.618436,1.1,0.210916
0.618577,1.1,0.234142
0.618718,1.1,0.234142
0.61886,1.1,0.234142
0.619001,1.1,0.234142
0.619143,1.1,0.234142
0.619284,1.1,0.234142
0.619426,1.1,0.2566
0.619567,1.1,0.2566
0.619708,1.1,0.2566
0.61985,1.1,0.2566
0.619991,1.1,0.2566
0.620133,1.1,0.2566
0.620274,1.1,0.2566
0.620416,1.1,0.2566
0.620557,1.1,0.2566
0.620698,1.1,0.2566
0.62084,1.1,0.2566
0.620981,1.1,0.2566
0.621123,1.1,0.2566
0.621264,1.1,0.2566
0.621405,1.1,0.28191
0.621547,1.1,0.28191
0.621688,1.1,0.28191
0.62183,1.1,0.28191
0.621971,1.1,0.28191
0.622113,1.1,0.28191
0.622254,1.1,0.305649
0.622395,1.1,0.305649
0.622537,1.1,0.305649
0.622678,1.1,0.305649
0.62282,1.1,0.305649
0.622961,1.1,0.305649
0.623102,1.1,0.305649
0.623244,1.1,0.305649
0.623385,1.1,0.305649
0.623527,1.1,0.305649
0.623668,1.1,0.305649
0.62381,1.1,0.305649
0.623951,1.1,0.305649
0.624092,1.1,0.33227
0.624234,1.1,0.33227
0.624375,1.1,0.33227
0.624517,1.1,0.33227
0.624658,1.1,0.33227
0.6248,1.1,0.33227
0.624941,1.1,0.33227
0.625082,1.1,0.33227
0.625224,1.1,0.33227
0.625365,1.1,0.33227
0.625507,1.1,0.33227
0.625648,1.1,0.33227
0.62579,1.1,0.33227
0.625931,1.1,0.33227
0.626072,1.1,0.355877
0.626214,1.1,0.355877
0.626355,1.1,0.386535
0.626497,1.1,0.386535
0.626638,1.1,0.386535
0.626779,1.1,0.386535
0.626921,1.1,0.386535
0.627062,1.1,0.386535
0.627204,1.1,0.404455
0.627345,1.1,0.404455
0.627487,1.1,0.404455
0.627628,1.1,0.404455
0.627769,1.1,0.404455
0.627911,1.1,0.404455
0.628052,1.1,0.404455
0.628194,1.1,0.404455
0.628335,1.1,0.404455
0.628477,1.1,0.404455
0.628618,1.1,0.404455
0.628759,1.1,0.432793
0.628901,1.1,0.432793
0.629042,1.1,0.432793
0.629184,1.1,0.461313
0.629325,1.1,0.461313
0.629466,1.1,0.461313
0.629608,1.1,0.461313
0.629749,1.1,0.461313
0.629891,1.1,0.461313
0.630032,1.1,0.461313
0.630174,1.1,0.461313
0.630315,1.1,0.461313
0.630456,1.1,0.461313
0.630598,1.1,0.461313
0.630739,1.1,0.461313
0.630881,1.1,0.461313
0.631022,1.1,0.485252
0.631164,1.1,0.485252
0.631305,1.1,0.485252
0.631446,1.1,0.485252
0.631588,1.1,0.485252
0.631729,1.1,0.485252
0.631871,1.1,0.485252
0.632012,1.1,0.485252
0.632154,1.1,0.485252
0.632295,1.1,0.485252
0.632436,1.1,0.485252
0.632578,1.1,0.485252
0.632719,1.1,0.485252
0.632861,1.1,0.485252
0.633002,1.1,0.485252
0.633143,1.1,0.485252
0.633285,1.1,0.485252
0.633426,1.1,0.485252
0.633568,1.1,0.516139
0.633709,1.1,0.516139
0.633851,1.1,0.552139
0.633992,1.1,0.552139
0.634133,1.1,0.552139
0.634275,1.1,0.552139
0.634416,1.1,0.586906
0.634558,1.1,0.586906
0.634699,1.1,0.586906
0.63484,1.1,0.586906
0.634982,1.1,0.586906
0.635123,1.1,0.586906
0.635265,1.1,0.586906
0.635406,1.1,0.586906
0.635548,1.1,0.586906
0.635689,1.1,0.586906
0.63583,1.1,0.586906
0.635972,1.1,0.586906
0.636113,1.1,0.586906
0.636255,1.1,0.586906
0.636396,1.1,0.586906
0.636538,1.1,0.586906
0.636679,1.1,0.617547
0.63682,1.1,0.617547
0.636962,1.1,0.617547
0.637103,1.1,0.617547
0.637245,1.1,0.617547
0.637386,1.1,0.617547
0.637527,1.1,0.617547
0.637669,1.1,0.617547
0.63781,1.1,0.647904
0.637952,1.1,0.647904
0.638093,1.1,0.647904
0.638235,1.1,0.647904
0.638376,1.1,0.647904
0.638517,1.1,0.647904
0.638659,1.1,0.647904
0.6388,1.1,0.647904
0.638942,1.1,0.647904
0.639083,1.1,0.647904
0.639225,1.1,0.647904
0.639366,1.1,0.677104
0.639507,1.1,0.677104
0.639649,1.1,0.677104
0.63979,1.1,0.677104
0.639932,1.1,0.677104
0.640073,1.1,0.677104
0.640215,1.1,0.677104
0.640356,1.1,0.677104
0.640497,1.1,0.677104
0.640639,1.1,0.677104
0.64078,1.1,0.677104
0.640922,1.1,0.677104
0.641063,1.1,0.677104
0.641204,1.1,0.677104
0.641346,1.1,0.677104
0.641487,1.1,0.677104
0.641629,1.1,0.677104
0.64177,1.1,0.705547
0.641912,1.1,0.705547
0.642053,1.1,0.733006
0.642194,1.1,0.733006
0.642336,1.1,0.733006
0.642477,1.1,0.733006
0.642619,1.1,0.733006
0.64276,1.1,0.733006
0.642901,1.1,0.760952
0.643043,1.1,0.760952
0.643184,1.1,0.760952
0.643326,1.1,0.760952
0.643467,1.1,0.760952
0.643609,1.1,0.760952
0.64375,1.1,0.760952
0.643891,1.1,0.760952
0.644033,1.1,0.760952
0.644174,1.1,0.760952
0.644316,1.1,0.760952
0.644457,1.1,0.760952
0.644599,1.1,0.760952
0.64474,1.1,0.760952
0.644881,1.1,0.786018
0.645023,1.1,0.786018
0.645164,1.1,0.786018
0.645306,1.1,0.786018
0.645447,1.1,0.808512
0.645589,1.1,0.808512
0.64573,1.1,0.808512
0.645871,1.1,0.808512
0.646013,1.1,0.808512
0.646154,1.1,0.808512
0.646296,1.1,0.808512
0.646437,1.1,0.808512
0.646578,1.1,0.808512
0.64672,1.1,0.808512
0.646861,1.1,0.808512
0.647003,1.1,0.808512
0.647144,1.1,0.808512
0.647286,1.1,0.808512
0.647427,1.1,0.808512
0.647568,1.1,0.831247
0.64771,1.1,0.831247
0.647851,1.1,0.831247
0.647993,1.1,0.831247
0.648134,1.1,0.831247
0.648275,1.1,0.831247
0.648417,1.1,0.831247
0.648558,1.1,0.831247
0.6487,1.1,0.831247
0.648841,1.1,0.831247
0.648983,1.1,0.831247
0.649124,1.1,0.85238
0.649265,1.1,0.85238
0.649407,1.1,0.85238
0.649548,1.1,0.85238
0.64969,1.1,0.85238
0.649831,1.1,0.85238
0.649973,1.1,0.85238
0.650114,1.1,0.869393
0.650255,1.1,0.869393
0.650397,1.1,0.869393
0.650538,1.1,0.869393
0.65068,1.1,0.869393
0.650821,1.1,0.869393
0.650963,1.1,0.869393
0.651104,1.1,0.869393
0.651245,1.1,0.883796
0.651387,1.1,0.883796
0.651528,1.1,0.883796
0.65167,1.1,0.883796
0.651811,1.1,0.883796
0.651952,1.1,0.883796
0.652094,1.1,0.896609
0.652235,1.1,0.896609
0.652377,1.1,0.896609
0.652518,1.1,0.896609
0.65266,1.1,0.896609
0.652801,1.1,0.896609
0.652942,1.1,0.896609
0.653084,1.1,0.896609
0.653225,1.1,0.896609
0.653367,1.1,0.896609
0.653508,1.1,0.896609
0.65365,1.1,0.908635
0.653791,1.1,0.908635
0.653932,1.1,0.908635
0.654074,1.1,0.908635
0.654215,1.1,0.908635
0.654357,1.1,0.908635
0.654498,1.1,0.908635
0.654639,1.1,0.908635
0.654781,1.1,0.921294
0.654922,1.1,0.921294
0.655064,1.1,0.921294
0.655205,1.1,0.921294
0.655347,1.1,0.921294
0.655488,1.1,0.921294
0.655629,1.1,0.921294
0.655771,1.1,0.929847
0.655912,1.1,0.929847
0.656054,1.1,0.929847
0.656195,1.1,0.929847
0.656337,1.1,0.929847
0.656478,1.1,0.929847
0.656619,1.1,0.929847
0.656761,1.1,0.929847
0.656902,1.1,0.929847
0.657044,1.1,0.929847
0.657185,1.1,0.929847
0.657326,1.1,0.929847
0.657468,1.1,0.929847
0.657609,1.1,0.929847
0.657751,1.1,0.929847
0.657892,1.1,0.941052
0.658034,1.1,0.941052
0.658175,1.1,0.941052
0.658316,1.1,0.949947
0.658458,1.1,0.95791
0.658599,1.1,0.95791
0.658741,1.1,0.95791
0.658882,1.1,0.95791
0.659024,1.1,0.95791
0.659165,1.1,0.95791
0.659306,1.1,0.95791
0.659448,1.1,0.95791
0.659589,1.1,0.95791
0.659731,1.1,0.95791
0.659872,1.1,0.95791
0.660013,1.1,0.95791
0.660155,1.1,0.95791
0.660296,1.1,0.95791
0.660438,1.1,0.95791
0.660579,1.1,0.95791
0.660721,1.1,0.964818
0.660862,1.1,0.964818
0.661003,1.1,0.964818
0.661145,1.1,0.964818
0.661286,1.1,0.964818
0.661428,1.1,0.964818
0.661569,1.1,0.964818
0.661711,1.1,0.964818
0.661852,1.1,0.964818
0.661993,1.1,0.970818
0.662135,1.1,0.970818
0.662276,1.1,0.970818
0.662418,1.1,0.970818
0.662559,1.1,0.970818
0.6627,1.1,0.970818
0.662842,1.1,0.970818
0.662983,1.1,0.970818
0.663125,1.1,0.975933
0.663266,1.1,0.975933
0.663408,1.1,0.975933
0.663549,1.1,0.975933
0.66369,1.1,0.975933
0.663832,1.1,0.975933
0.663973,1.1,0.975933
0.664115,1.1,0.975933
0.664256,1.1,0.975933
0.664398,1.1,0.975933
0.664539,1.1,0.975933
0.66468,1.1,0.975933
0.664822,1.1,0.975933
0.664963,1.1,0.975933
0.665105,1.1,0.975933
0.665246,1.1,0.975933
0.665387,1.1,0.980311
0.665529,1.1,0.983998
0.66567,1.1,0.983998
0.665812,1.1,0.983998
0.665953,1.1,0.983998
0.666095,1.1,0.986734
0.666236,1.1,0.986734
0.666377,1.1,0.986734
0.666519,1.1,0.986734
0.66666,1.1,0.986734
0.666802,1.1,0.986734
0.666943,1.1,0.986734
0.667085,1.1,0.986734
0.667226,1.1,0.986734
0.667367,1.1,0.986734
0.667509,1.1,0.986734
0.66765,1.1,0.986734
0.667792,1.1,0.986734
0.667933,1.1,0.989342
0.668074,1.1,0.989342
0.668216,1.1,0.989342
0.668357,1.1,0.989342
0.668499,1.1,0.989342
0.66864,1.1,0.989342
0.668782,1.1,0.991508
0.668923,1.1,0.991508
0.669064,1.1,0.991508
0.669206,1.1,0.991508
0.669347,1.1,0.991508
0.669489,1.1,0.991508
0.66963,1.1,0.991508
0.669772,1.1,0.991508
0.669913,1.1,0.991508
0.670054,1.1,0.991508
0.670196,1.1,0.993282
0.670337,1.1,0.993282
0.670479,1.1,0.993282
0.67062,1.1,0.993282
0.670762,1.1,0.993282
0.670903,1.1,0.993282
0.671044,1.1,0.993282
0.671186,1.1,0.993282
0.671327,1.1,0.993282
0.671469,1.1,0.993282
0.67161,1.1,0.993282
0.671751,1.1,0.993282
0.671893,1.1,0.993282
0.672034,1.1,0.994736
0.672176,1.1,0.994736
0.672317,1.1,0.994736
0.672459,1.1,0.994736
0.6726,1.1,0.995897
0.672741,1.1,0.995897
0.672883,1.1,0.995897
0.673024,1.1,0.995897
0.673166,1.1,0.995897
0.673307,1.1,0.995897
0.673449,1.1,0.995897
0.67359,1.1,0.995897
0.673731,1.1,0.996717
0.673873,1.1,0.996717
0.674014,1.1,0.996717
0.674156,1.1,0.996717
0.674297,1.1,0.996717
0.674438,1.1,0.996717
0.67458,1.1,0.996717
0.674721,1.1,0.996717
0.674863,1.1,0.997478
0.675004,1.1,0.997478
0.675146,1.1,0.997478
0.675287,1.1,0.998082
0.675428,1.1,0.998082
0.67557,1.1,0.998082
0.675711,1.1,0.998082
0.675853,1.1,0.998082
0.675994,1.1,0.998082
0.676136,1.1,0.998082
0.676277,1.1,0.998082
0.676418,1.1,0.998082
0.67656,1.1,0.998082
0.676701,1.1,0.998082
0.676843,1.1,0.998082
0.676984,1.1,0.998082
0.677125,1.1,0.998553
0.677267,1.1,0.998553
0.677408,1.1,0.998553
0.67755,1.1,0.998553
0.677691,1.1,0.998553
0.677833,1.1,0.998553
0.677974,1.1,0.998553
0.678115,1.1,0.998553
0.678257,1.1,0.998553
0.678398,1.1,0.998553
0.67854,1.1,0.998921
0.678681,1.1,0.998921
0.678823,1.1,0.998921
0.678964,1.1,0.998921
0.679105,1.1,0.998921
0.679247,1.1,0.998921
0.679388,1.1,0.999203
0.67953,1.1,0.999203
0.679671,1.1,0.999203
0.679812,1.1,0.999203
0.679954,1.1,0.999203
0.680095,1.1,0.999203
0.680237,1.1,0.999203
0.680378,1.1,0.999203
0.68052,1.1,0.999203
0.680661,1.1,0.999203
0.680802,1.1,0.999203
0.680944,1.1,0.999203
0.681085,1.1,0.999203
0.681227,1.1,0.999203
0.681368,1.1,0.999203
0.681509,1.1,0.99941
0.681651,1.1,0.999693
0.681792,1.1,0.999693
0.681934,1.1,0.999693
0.682075,1.1,0.999693
0.682217,1.1,0.999693
0.682358,1.1,0.999693
0.682499,1.1,0.999693
0.682641,1.1,0.999693
0.682782,1.1,0.999693
0.682924,1.1,0.999693
0.683065,1.1,0.999693
0.683207,1.1,0.999693
0.683348,1.1,0.999693
0.683489,1.1,0.999693
0.683631,1.1,0.999693
0.683772,1.1,0.999782
0.683914,1.1,0.999782
0.684055,1.1,0.999782
0.684197,1.1,0.999782
0.684338,1.1,0.999782
0.684479,1.1,0.999782
0.684621,1.1,0.999782
0.684762,1.1,0.999847
0.684904,1.1,0.999847
0.685045,1.1,0.999847
0.685186,1.1,0.999847
0.685328,1.1,0.999847
0.685469,1.1,0.999847
0.685611,1.1,0.999847
0.685752,1.1,0.999847
0.685894,1.1,0.999847
0.686035,1.1,0.999894
0.686176,1.1,0.999894
0.686318,1.1,0.999894
0.686459,1.1,0.999894
0.686601,1.1,0.999894
0.686742,1.1,0.999894
0.686884,1.1,0.999894
0.687025,1.1,0.999894
0.687166,1.1,0.999894
0.687308,1.1,0.999894
0.687449,1.1,0.999894
0.687591,1.1,0.999894
0.687732,1.1,0.999894
0.687873,1.1,0.999927
0.688015,1.1,0.999927
0.688156,1.1,0.999951
0.688298,1.1,0.999951
0.688439,1.1,0.999951
0.688581,1.1,0.999951
0.688722,1.1,0.999951
0.688863,1.1,0.999969
0.689005,1.1,0.999969
0.689146,1.1,0.999969
0.689288,1.1,0.999969
0.689429,1.1,0.999969
0.689571,1.1,0.999969
0.689712,1.1,0.999969
0.689853,1.1,0.999969
0.689995,1.1,0.999969
0.690136,1.1,0.999969
0.690278,1.1,0.99998
0.690419,1.1,0.99998
0.690561,1.1,0.99998
0.690702,1.1,0.99998
0.690843,1.1,0.999987
0.690985,1.1,0.999987
0.691126,1.1,0.999987
0.691268,1.1,0.999987
0.691409,1.1,0.999987
0.69155,1.1,0.999987
0.691692,1.1,0.999987
0.691833,1.1,0.999987
0.691975,1.1,0.999987
0.692116,1.1,0.999987
0.692258,1.1,0.999987
0.692399,1.1,0.999992
0.69254,1.1,0.999992
0.692682,1.1,0.999992
0.692823,1.1,0.999992
0.692965,1.1,0.999992
0.693106,1.1,0.999992
0.693247,1.1,0.999992
0.693389,1.1,0.999992
0.69353,1.1,0.999992
0.693672,1.1,0.999992
0.693813,1.1,0.999995
0.693955,1.1,0.999995
0.694096,1.1,0.999995
0.694237,1.1,0.999995
0.694379,1.1,0.999995
0.69452,1.1,0.999997
0.694662,1.1,0.999997
0.694803,1.1,0.999997
0.694945,1.1,0.999997
0.695086,1.1,0.999997
0.695227,1.1,0.999997
0.695369,1.1,0.999997
0.69551,1.1,0.999997
0.695652,1.1,0.999997
0.695793,1.1,0.999997
0.695934,1.1,0.999997
0.696076,1.1,0.999999
0.696217,1.1,0.999999
0.696359,1.1,0.999999
0.6965,1.1,0.999999
0.696642,1.1,0.999999
0.696783,1.1,1
0.696924,1.1,1
0.697066,1.1,1
0.697207,1.1,1
0.697349,1.1,1
0.69749,1.1,1
0.697632,1.1,1
0.697773,1.1,1
0.697914,1.1,1
0.698056,1.1,1
0.698197,1.1,1
0.698339,1.1,1
0.69848,1.1,1
0.698622,1.1,1
0.698763,1.1,1
0.698904,1.1,1
0.699046,1.1,1
0.699187,1.1,1
0.699329,1.1,1
0.69947,1.1,1
0.699611,1.1,1
0.699753,1.1,1
0.699894,1.1,1
0.700036,1.1,1
0.700177,1.1,1
0.700319,1.1,1
0.70046,1.1,1
0.700601,1.1,1
0.700743,1.1,1
0.700884,1.1,1
0.701026,1.1,1
0.701167,1.1,1
0.701308,1.1,1
0.70145,1.1,1
0.701591,1.1,1
0.701733,1.1,1
0.701874,1.1,1
0.702016,1.1,1
0.702157,1.1,1
0.702298,1.1,1
0.70244,1.1,1
0.702581,1.1,1
0.702723,1.1,1
0.702864,1.1,1
0.703006,1.1,1
0.703147,1.1,1
0.703288,1.1,1
0.70343,1.1,1
0.703571,1.1,1
0.703713,1.1,1
0.703854,1.1,1
0.703996,1.1,1
0.704137,1.1,1
0.704278,1.1,1
0.70442,1.1,1
0.704561,1.1,1
0.704703,1.1,1
0.704844,1.1,1
0.704985,1.1,1
0.705127,1.1,1
0.705268,1.1,1
0.70541,1.1,1
0.705551,1.1,1
0.705693,1.1,1
0.705834,1.1,1
0.705975,1.1,1
0.706117,1.1,1
0.706258,1.1,1
0.7064,1.1,1
0.706541,1.1,1
0.706683,1.1,1
0.706824,1.1,1
0.706965,1.1,1
0.707107,1.1,1
0.707248,1.1,1
0.70739,1.1,1
0.707531,1.1,1
0.707672,1.1,1
0.707814,1.1,1
0.707955,1.1,1
0.708097,1.1,1
0.708238,1.1,1
0.70838,1.1,1
0.708521,1.1,1
0.708662,1.1,1
0.708804,1.1,1
0.708945,1.1,1
0.709087,1.1,1
0.709228,1.1,1
0.70937,1.1,1
0.709511,1.1,1
0.709652,1.1,1
0.709794,1.1,1
0.709935,1.1,1
0.710077,1.1,1
0.710218,1.1,1
0.71036,1.1,1
0.710501,1.1,1
0.710642,1.1,1
0.710784,1.1,1
0.710925,1.1,1
0.711067,1.1,1
0.711208,1.1,1
0.711349,1.1,1
0.711491,1.1,1
0.711632,1.1,1
0.711774,1.1,1
0.711915,1.1,1
0.712057,1.1,1
0.712198,1.1,1
0.712339,1.1,1
0.712481,1.1,1
0.712622,1.1,1
0.712764,1.1,1
0.712905,1.1,1
0.713046,1.1,1
0.713188,1.1,1
0.713329,1.1,1
0.713471,1.1,1
0.713612,1.1,1
0.713754,1.1,1
0.713895,1.1,1
0.714036,1.1,1
0.714178,1.1,1
0.714319,1.1,1
0.714461,1.1,1
0.714602,1.1,1
0.714744,1.1,1
0.714885,1.1,1
0.715026,1.1,1
0.715168,1.1,1
0.715309,1.1,1
0.715451,1.1,1
0.715592,1.1,1
0.715733,1.1,1
0.715875,1.1,1
0.716016,1.1,1
0.716158,1.1,1
0.716299,1.1,1
0.716441,1.1,1
0.716582,1.1,1
0.716723,1.1,1
0.716865,1.1,1
0.717006,1.1,1
0.717148,1.1,1
0.717289,1.1,1
0.717431,1.1,1
0.717572,1.1,1
0.717713,1.1,1
0.717855,1.1,1
0.717996,1.1,1
0.718138,1.1,1
0.718279,1.1,1
0.718421,1.1,1
0.718562,1.1,1
0.718703,1.1,1
0.718845,1.1,1
0.718986,1.1,1
0.719128,1.1,1
0.719269,1.1,1
0.71941,1.1,1
0.719552,1.1,1
0.719693,1.1,1
0.719835,1.1,1
0.719976,1.1,1
0.720118,1.1,1
0.720259,1.1,1
0.7204,1.1,1
0.720542,1.1,1
0.720683,1.1,1
0.720825,1.1,1
0.720966,1.1,1
0.721107,1.1,1
0.721249,1.1,1
0.72139,1.1,1.00001
0.721532,1.1,1.00001
0.721673,1.1,1.00001
0.721815,1.1,1.00001
0.721956,1.1,1.00001
0.722097,1.1,1.00001
0.722239,1.1,1.00001
0.72238,1.1,1.00001
0.722522,1.1,1.00001
0.722663,1.1,1.00001
0.722805,1.1,1.00001
0.722946,1.1,1.00001
0.723087,1.1,1.00001
0.723229,1.1,1.00001
0.72337,1.1,1.00001
0.723512,1.1,1.00001
0.723653,1.1,1.00001
0.723795,1.1,1.00001
0.723936,1.1,1.00001
0.724077,1.1,1.00001
0.724219,1.1,1.00001
0.72436,1.1,1.00001
0.724502,1.1,1.00001
0.724643,1.1,1.00001
0.724784,1.1,1.00001
0.724926,1.1,1.00001
0.725067,1.1,1.00001
0.725209,1.1,1.00001
0.72535,1.1,1.00001
0.725492,1.1,1.00001
0.725633,1.1,1.00001
0.725774,1.1,1.00001
0.725916,1.1,1.00001
0.726057,1.1,1.00001
0.726199,1.1,1.00001
0.72634,1.1,1.00001
0.726482,1.1,1.00001
0.726623,1.1,1.00001
0.726764,1.1,1.00001
0.726906,1.1,1.00001
0.727047,1.1,1.00001
0.727189,1.1,1.00001
0.72733,1.1,1.00001
0.727471,1.1,1.00001
0.727613,1.1,1.00001
0.727754,1.1,1.00001
0.727896,1.1,1.00002
0.728037,1.1,1.00002
0.728179,1.1,1.00002
0.72832,1.1,1.00002
0.728461,1.1,1.00002
0.728603,1.1,1.00002
0.728744,1.1,1.00002
0.728886,1.1,1.00002
0.729027,1.1,1.00002
0.729169,1.1,1.00002
0.72931,1.1,1.00002
0.729451,1.1,1.00002
0.729593,1.1,1.00002
0.729734,1.1,1.00002
0.729876,1.1,1.00002
0.730017,1.1,1.00002
0.730159,1.1,1.00002
0.7303,1.1,1.00002
0.730441,1.1,1.00002
0.730583,1.1,1.00002
0.730724,1.1,1.00003
0.730866,1.1,1.00003
0.731007,1.1,1.00003
0.731148,1.1,1.00003
0.73129,1.1,1.00004
0.731431,1.1,1.00004
0.731573,1.1,1.00004
0.731714,1.1,1.00004
0.731856,1.1,1.00004
0.731997,1.1,1.00004
0.732138,1.1,1.00004
0.73228,1.1,1.00004
0.732421,1.1,1.00004
0.732563,1.1,1.00004
0.732704,1.1,1.00004
0.732845,1.1,1.00004
0.732987,1.1,1.00004
0.733128,1.1,1.00004
0.73327,1.1,1.00005
0.733411,1.1,1.00005
0.733553,1.1,1.00005
0.733694,1.1,1.00005
0.733835,1.1,1.00005
0.733977,1.1,1.00005
0.734118,1.1,1.00006
0.73426,1.1,1.00006
0.734401,1.1,1.00006
0.734543,1.1,1.00006
0.734684,1.1,1.00006
0.734825,1.1,1.00006
0.734967,1.1,1.00006
0.735108,1.1,1.00006
0.73525,1.1,1.00006
0.735391,1.1,1.00006
0.735532,1.1,1.00007
0.735674,1.1,1.00008
0.735815,1.1,1.00008
0.735957,1.1,1.00008
0.736098,1.1,1.00008
0.73624,1.1,1.00009
0.736381,1.1,1.00009
0.736522,1.1,1.00009
0.736664,1.1,1.00009
0.736805,1.1,1.00009
0.736947,1.1,1.00009
0.737088,1.1,1.00009
0.73723,1.1,1.0001
0.737371,1.1,1.0001
0.737512,1.1,1.0001
0.737654,1.1,1.0001
0.737795,1.1,1.00012
0.737937,1.1,1.00012
0.738078,1.1,1.00012
0.738219,1.1,1.00012
0.738361,1.1,1.00012
0.738502,1.1,1.00012
0.738644,1.1,1.00012
0.738785,1.1,1.00014
0.738927,1.1,1.00014
0.739068,1.1,1.00014
0.739209,1.1,1.00014
0.739351,1.1,1.00014
0.739492,1.1,1.00014
0.739634,1.1,1.00014
0.739775,1.1,1.00014
0.739917,1.1,1.00014
0.740058,1.1,1.00017
0.740199,1.1,1.00017
0.740341,1.1,1.00019
0.740482,1.1,1.00019
0.740624,1.1,1.00019
0.740765,1.1,1.00019
0.740906,1.1,1.00022
0.741048,1.1,1.00022
0.741189,1.1,1.00022
0.741331,1.1,1.00022
0.741472,1.1,1.00022
0.741614,1.1,1.00022
0.741755,1.1,1.00025
0.741896,1.1,1.00025
0.742038,1.1,1.00025
0.742179,1.1,1.00029
0.742321,1.1,1.00029
0.742462,1.1,1.00029
0.742604,1.1,1.00029
0.742745,1.1,1.00029
0.742886,1.1,1.00029
0.743028,1.1,1.00029
0.743169,1.1,1.00034
0.743311,1.1,1.00034
0.743452,1.1,1.00034
0.743594,1.1,1.00034
0.743735,1.1,1.00034
0.743876,1.1,1.00034
0.744018,1.1,1.00034
0.744159,1.1,1.00039
0.744301,1.1,1.00039
0.744442,1.1,1.00039
0.744583,1.1,1.00045
0.744725,1.1,1.00045
0.744866,1.1,1.00045
0.745008,1.1,1.00045
0.745149,1.1,1.00045
0.745291,1.1,1.00045
0.745432,1.1,1.00045
0.745573,1.1,1.0005
0.745715,1.1,1.0005
0.745856,1.1,1.0005
0.745998,1.1,1.00057
0.746139,1.1,1.00067
0.74628,1.1,1.00067
0.746422,1.1,1.00067
0.746563,1.1,1.00067
0.746705,1.1,1.00067
0.746846,1.1,1.00067
0.746988,1.1,1.00067
0.747129,1.1,1.00067
0.74727,1.1,1.00067
0.747412,1.1,1.00077
0.747553,1.1,1.00077
0.747695,1.1,1.00077
0.747836,1.1,1.00077
0.747978,1.1,1.00077
0.748119,1.1,1.0009
0.74826,1.1,1.0009
0.748402,1.1,1.0009
0.748543,1.1,1.0009
0.748685,1.1,1.0009
0.748826,1.1,1.00105
0.748968,1.1,1.00105
0.749109,1.1,1.00105
0.74925,1.1,1.00105
0.749392,1.1,1.00105
0.749533,1.1,1.00105
0.749675,1.1,1.00105
0.749816,1.1,1.00105
0.749957,1.1,1.00105
0.750099,1.1,1.00123
0.75024,1.1,1.00142
0.750382,1.1,1.00142
0.750523,1.1,1.00142
0.750665,1.1,1.00142
0.750806,1.1,1.00153
0.750947,1.1,1.00153
0.751089,1.1,1.00153
0.75123,1.1,1.00153
0.751372,1.1,1.00153
0.751513,1.1,1.00153
0.751655,1.1,1.00177
0.751796,1.1,1.00177
0.751937,1.1,1.00177
0.752079,1.1,1.00206
0.75222,1.1,1.00206
0.752362,1.1,1.00206
0.752503,1.1,1.00206
0.752644,1.1,1.00206
0.752786,1.1,1.00206
0.752927,1.1,1.00206
0.753069,1.1,1.00237
0.75321,1.1,1.00237
0.753352,1.1,1.00237
0.753493,1.1,1.00237
0.753634,1.1,1.00237
0.753776,1.1,1.00237
0.753917,1.1,1.00237
0.754059,1.1,1.00237
0.7542,1.1,1.00237
0.754342,1.1,1.00237
0.754483,1.1,1.00283
0.754624,1.1,1.00359
0.754766,1.1,1.00359
0.754907,1.1,1.00359
0.755049,1.1,1.00359
0.75519,1.1,1.00359
0.755331,1.1,1.00368
0.755473,1.1,1.00368
0.755614,1.1,1.00368
0.755756,1.1,1.00368
0.755897,1.1,1.00368
0.756039,1.1,1.00368
0.75618,1.1,1.00368
0.756321,1.1,1.00435
0.756463,1.1,1.00505
0.756604,1.1,1.00505
0.756746,1.1,1.00505
0.756887,1.1,1.00505
0.757029,1.1,1.00505
0.75717,1.1,1.00505
0.757311,1.1,1.00505
0.757453,1.1,1.00505
0.757594,1.1,1.00505
0.757736,1.1,1.00581
0.757877,1.1,1.00581
0.758018,1.1,1.00581
0.75816,1.1,1.00674
0.758301,1.1,1.00674
0.758443,1.1,1.00674
0.758584,1.1,1.00674
0.758726,1.1,1.00674
0.758867,1.1,1.00674
0.759008,1.1,1.00674
0.75915,1.1,1.00775
0.759291,1.1,1.00775
0.759433,1.1,1.00775
0.759574,1.1,1.00775
0.759715,1.1,1.00775
0.759857,1.1,1.00891
0.759998,1.1,1.00891
0.76014,1.1,1.00891
0.760281,1.1,1.00891
0.760423,1.1,1.01017
0.760564,1.1,1.01017
0.760705,1.1,1.01017
0.760847,1.1,1.01017
0.760988,1.1,1.01017
0.76113,1.1,1.01017
0.761271,1.1,1.01017
0.761413,1.1,1.0118
0.761554,1.1,1.0118
0.761695,1.1,1.0133
0.761837,1.1,1.0133
0.761978,1.1,1.0133
0.76212,1.1,1.0133
0.762261,1.1,1.0133
0.762403,1.1,1.01544
0.762544,1.1,1.01544
0.762685,1.1,1.01544
0.762827,1.1,1.01544
0.762968,1.1,1.01544
0.76311,1.1,1.01544
0.763251,1.1,1.01793
0.763392,1.1,1.01793
0.763534,1.1,1.01793
0.763675,1.1,1.02081
0.763817,1.1,1.02081
0.763958,1.1,1.02081
0.7641,1.1,1.02081
0.764241,1.1,1.02081
0.764382,1.1,1.02081
0.764524,1.1,1.02081
0.764665,1.1,1.02435
0.764807,1.1,1.02435
0.764948,1.1,1.02435
0.76509,1.1,1.02435
0.765231,1.1,1.02435
0.765372,1.1,1.02435
0.765514,1.1,1.02811
0.765655,1.1,1.02811
0.765797,1.1,1.02811
0.765938,1.1,1.03221
0.766079,1.1,1.03221
0.766221,1.1,1.03221
0.766362,1.1,1.03221
0.766504,1.1,1.03221
0.766645,1.1,1.03221
0.766787,1.1,1.03221
0.766928,1.1,1.03221
0.767069,1.1,1.03725
0.767211,1.1,1.03725
0.767352,1.1,1.04262
0.767494,1.1,1.04262
0.767635,1.1,1.04262
0.767777,1.1,1.04262
0.767918,1.1,1.04262
0.768059,1.1,1.04262
0.768201,1.1,1.04262
0.768342,1.1,1.04262
0.768484,1.1,1.04905
0.768625,1.1,1.05599
0.768767,1.1,1.05599
0.768908,1.1,1.05599
0.769049,1.1,1.05599
0.769191,1.1,1.05798
0.769332,1.1,1.05798
0.769474,1.1,1.05798
0.769615,1.1,1.05798
0.769756,1.1,1.05798
0.769898,1.1,1.066
0.770039,1.1,1.07567
0.770181,1.1,1.07567
0.770322,1.1,1.07567
0.770464,1.1,1.07567
0.770605,1.1,1.07567
0.770746,1.1,1.07567
0.770888,1.1,1.07567
0.771029,1.1,1.08566
0.771171,1.1,1.08566
0.771312,1.1,1.08566
0.771453,1.1,1.0983
0.771595,1.1,1.0983
0.771736,1.1,1.0983
0.771878,1.1,1.0983
0.772019,1.1,1.0983
0.772161,1.1,1.0983
0.772302,1.1,1.11129
0.772443,1.1,1.11129
0.772585,1.1,1.11129
0.772726,1.1,1.11129
0.772868,1.1,1.12766
0.773009,1.1,1.12766
0.773151,1.1,1.12766
0.773292,1.1,1.12766
0.773433,1.1,1.12766
0.773575,1.1,1.14493
0.773716,1.1,1.14493
0.773858,1.1,1.14493
0.773999,1.1,1.14493
0.774141,1.1,1.14493
0.774282,1.1,1.14493
0.774423,1.1,1.16567
0.774565,1.1,1.16567
0.774706,1.1,1.18742
0.774848,1.1,1.18742
0.774989,1.1,1.18742
0.77513,1.1,1.18742
0.775272,1.1,1.18742
0.775413,1.1,1.18742
0.775555,1.1,1.18742
0.775696,1.1,1.25114
0.775838,1.1,1.25114
0.775979,1.1,1.25114
0.77612,1.1,1.25114
0.776262,1.1,1.25114
0.776403,1.1,1.25114
0.776545,1.1,1.25114
0.776686,1.1,1.27803
0.776828,1.1,1.27803
0.776969,1.1,1.27803
0.77711,1.1,1.29744
0.777252,1.1,1.31836
0.777393,1.1,1.34101
0.777535,1.1,1.34101
0.777676,1.1,1.34101
0.777817,1.1,0
0.777959,1.1,0.00668128
0.7781,1.1,0.00668128
0.778242,1.1,0.00668128
0.778383,1.1,0.00668128
0.778525,1.1,0.00668128
0.778666,1.1,0.00459292
0.778807,1.1,0.00459292
0.778949,1.1,0.00459292
0.77909,1.1,6.45403e-06
0.779232,1.1,6.45403e-06
0.779373,1.1,6.45403e-06
0.779514,1.1,3.28226e-06
0.779656,1.1,3.28226e-06
0.779797,1.1,3.28226e-06
0.779939,1.1,3.28226e-06
0.78008,1.1,3.28226e-06
0.780222,1.1,4.75039e-09
0.780363,1.1,4.75039e-09
0.780505,1.1,4.75039e-09
0.780646,1.1,1.44556e-09
0.780787,1.1,1.44556e-09
0.780929,1.1,1.44556e-09
0.78107,1.1,5.78907e-11
0.781212,1.1,5.78907e-11
0.781353,1.1,5.78907e-11
0.781494,1.1,5.78907e-11
0.781636,1.1,5.78907e-11
0.781777,1.1,5.78907e-11
0.781919,1.1,8.75276e-12
0.78206,1.1,8.75276e-12
0.782202,1.1,4.47012e-12
0.782343,1.1,4.47012e-12
0.782484,1.1,4.47012e-12
0.782626,1.1,4.47012e-12
0.782767,1.1,4.47012e-12
0.782909,1.1,4.47012e-12
0.78305,1.1,4.47012e-12
0.783191,1.1,4.69932e-13
0.783333,1.1,4.69932e-13
0.783474,1.1,4.69932e-13
0.783616,1.1,3.79768e-15
0.783757,1.1,3.79768e-15
0.783899,1.1,3.79768e-15
0.78404,1.1,3.79768e-15
0.784181,1.1,3.79768e-15
0.784323,1.1,3.79768e-15
0.784464,1.1,3.34764e-16
0.784606,1.1,3.34764e-16
0.784747,1.1,3.34764e-16
0.784889,1.1,5.50066e-19
0.78503,1.1,5.50066e-19
0.785171,1.1,5.50066e-19
0.785313,1.1,5.50066e-19
0.785454,1.1,5.50066e-19
0.785596,1.1,5.50066e-19
0.785737,1.1,4.34886e-20
0.785878,1.1,4.34886e-20
0.78602,1.1,4.34886e-20
0.786161,1.1,4.34886e-20
0.786303,1.1,4.77103e-23
0.786444,1.1,4.77103e-23
0.786586,1.1,4.77103e-23
0.786727,1.1,4.77103e-23
0.786868,1.1,4.77103e-23
0.78701,1.1,4.77103e-23
0.787151,1.1,3.35293e-24
0.787293,1.1,3.35293e-24
0.787434,1.1,3.35293e-24
0.787576,1.1,3.35293e-24
0.787717,1.1,3.35293e-24
0.787858,1.1,2.83118e-27
0.788,1.1,2.83118e-27
0.788141,1.1,2.83118e-27
0.788283,1.1,2.83118e-27
0.788424,1.1,1.76861e-28
0.788566,1.1,1.76861e-28
0.788707,1.1,1.76861e-28
0.788848,1.1,1.76861e-28
0.78899,1.1,1.76861e-28
0.789131,1.1,1.76861e-28
0.789273,1.1,0
0.789414,1.1,0
0.789555,1.1,0
0.789697,1.1,0
0.789838,1.1,0
0.78998,1.1,0
0.790121,1.1,0
0.790263,1.1,0
0.790404,1.1,0
0.790545,1.1,0
0.790687,1.1,0
0.790828,1.1,0
0.79097,1.1,0
0.791111,1.1,0
0.791252,1.1,0
0.791394,1.1,0
0.791535,1.1,0
0.791677,1.1,0
0.791818,1.1,0
0.79196,1.1,0
0.792101,1.1,0
0.792242,1.1,0
0.792384,1.1,0
0.792525,1.1,0
0.792667,1.1,0
0.792808,1.1,0
0.79295,1.1,0
0.793091,1.1,0
0.793232,1.1,0
0.793374,1.1,0
0.793515,1.1,0
0.793657,1.1,0
0.793798,1.1,0
0.793939,1.1,0
0.794081,1.1,0
0.794222,1.1,0
0.794364,1.1,0
0.794505,1.1,0
0.794647,1.1,0
0.794788,1.1,0
0.794929,1.1,0
0.795071,1.1,0
0.795212,1.1,0
0.795354,1.1,0
0.795495,1.1,0
0.795637,1.1,0
0.795778,1.1,0
0.795919,1.1,0
0.796061,1.1,0
0.796202,1.1,0
0.796344,1.1,0
0.796485,1.1,0
0.796627,1.1,0
0.796768,1.1,0
0.796909,1.1,0
0.797051,1.1,0
0.797192,1.1,0
0.797334,1.1,0
0.797475,1.1,0
0.797616,1.1,0
0.797758,1.1,0
0.797899,1.1,0
0.798041,1.1,0
0.798182,1.1,0
0.798324,1.1,0
0.798465,1.1,0
0.798606,1.1,0
0.798748,1.1,0
0.798889,1.1,0
0.799031,1.1,0
0.799172,1.1,0
0.799313,1.1,0
0.799455,1.1,0
0.799596,1.1,0
0.799738,1.1,0
0.799879,1.1,0
0.800021,1.1,0
0.800162,1.1,0
0.800303,1.1,0
0.800445,1.1,0
0.800586,1.1,0
0.800728,1.1,0
0.800869,1.1,0
0.801011,1.1,0
0.801152,1.1,0
0.801293,1.1,0
0.801435,1.1,0
0.801576,1.1,0
0.801718,1.1,0
0.801859,1.1,0
0.802001,1.1,0
0.802142,1.1,0
0.802283,1.1,0
0.802425,1.1,0
0.802566,1.1,0
0.802708,1.1,0
0.802849,1.1,0
0.80299,1.1,0
0.803132,1.1,0
0.803273,1.1,0
0.803415,1.1,0
0.803556,1.1,0
0.803698,1.1,0
0.803839,1.1,0
0.80398,1.1,0
0.804122,1.1,0
0.804263,1.1,0
0.804405,1.1,0
0.804546,1.1,0
0.804688,1.1,0
0.804829,1.1,0
0.80497,1.1,0
0.805112,1.1,0
0.805253,1.1,0
0.805395,1.1,0
0.805536,1.1,0
0.805677,1.1,0
0.805819,1.1,0
0.80596,1.1,0
0.806102,1.1,0
0.806243,1.1,0
0.806385,1.1,0
0.806526,1.1,0
0.806667,1.1,0
0.806809,1.1,0
0.80695,1.1,0
0.807092,1.1,0
0.807233,1.1,0
0.807375,1.1,0
0.807516,1.1,0
0.807657,1.1,0
0.807799,1.1,0
0.80794,1.1,0
0.808082,1.1,0
0.808223,1.1,0
0.808365,1.1,0
0.808506,1.1,0
0.808647,1.1,0
0.808789,1.1,0
0.80893,1.1,0
0.809072,1.1,0
0.809213,1.1,0
0.809354,1.1,0
0.809496,1.1,0
0.809637,1.1,0
0.809779,1.1,0
0.80992,1.1,0
0.810062,1.1,0
0.810203,1.1,0
0.810344,1.1,0
0.810486,1.1,0
0.810627,1.1,0
0.810769,1.1,0
0.81091,1.1,0
0.811051,1.1,0
0.811193,1.1,0
0.811334,1.1,0
0.811476,1.1,0
0.811617,1.1,0
0.811759,1.1,0
0.8119,1.1,0
0.812041,1.1,0
0.812183,1.1,0
0.812324,1.1,0
0.812466,1.1,0
0.812607,1.1,0
0.812749,1.1,0
0.81289,1.1,0
0.813031,1.1,0
0.813173,1.1,0
0.813314,1.1,0
0.813456,1.1,0
0.813597,1.1,0
0.813738,1.1,0
0.81388,1.1,0
0.814021,1.1,0
0.814163,1.1,0
0.814304,1.1,0
0.814446,1.1,0
0.814587,1.1,0
0.814728,1.1,0
0.81487,1.1,0
0.815011,1.1,0
0.815153,1.1,0
0.815294,1.1,0
0.815436,1.1,0
0.815577,1.1,0
0.815718,1.1,0
0.81586,1.1,0
0.816001,1.1,0
0.816143,1.1,0
0.816284,1.1,0
0.816426,1.1,0
0.816567,1.1,0
0.816708,1.1,0
0.81685,1.1,0
0.816991,1.1,0
0.817133,1.1,0
0.817274,1.1,0
0.817415,1.1,0
0.817557,1.1,0
0.817698,1.1,0
0.81784,1.1,0
0.817981,1.1,0
0.818123,1.1,0
0.818264,1.1,0
0.818405,1.1,0
0.818547,1.1,0
0.818688,1.1,0
0.81883,1.1,0
0.818971,1.1,0
0.819113,1.1,0
0.819254,1.1,0
0.819395,1.1,0
0.819537,1.1,0
0.819678,1.1,0
0.81982,1.1,0
0.819961,1.1,0
0.820102,1.1,0
0.820244,1.1,0
0.820385,1.1,0
0.820527,1.1,0
0.820668,1.1,0
0.82081,1.1,0
0.820951,1.1,0
0.821092,1.1,0
0.821234,1.1,0
0.821375,1.1,0
0.821517,1.1,0
0.821658,1.1,0
0.8218,1.1,0
0.821941,1.1,0
0.822082,1.1,0
0.822224,1.1,0
0.822365,1.1,0
0.822507,1.1,0
0.822648,1.1,0
0.822789,1.1,0
0.822931,1.1,0
0.823072,1.1,0
0.823214,1.1,0
0.823355,1.1,0
0.823497,1.1,0
0.823638,1.1,0
0.823779,1.1,0
0.823921,1.1,0
0.824062,1.1,0
0.824204,1.1,0
0.824345,1.1,0
0.824486,1.1,0
0.824628,1.1,0
0.824769,1.1,0
0.824911,1.1,0
0.825052,1.1,0
0.825194,1.1,0
0.825335,1.1,0
0.825476,1.1,0
0.825618,1.1,0
0.825759,1.1,0
0.825901,1.1,0
0.826042,1.1,0
0.826184,1.1,0
0.826325,1.1,0
0.826466,1.1,0
0.826608,1.1,0
0.826749,1.1,0
0.826891,1.1,0
0.827032,1.1,0
0.827174,1.1,0
0.827315,1.1,0
0.827456,1.1,0
0.827598,1.1,0
0.827739,1.1,0
0.827881,1.1,0
0.828022,1.1,0
0.828164,1.1,0
0.828305,1.1,0
0.828446,1.1,0
0.828588,1.1,0
0.828729,1.1,0
0.828871,1.1,0
0.829012,1.1,0
0.829153,1.1,0
0.829295,1.1,0
0.829436,1.1,0
0.829578,1.1,0
0.829719,1.1,0
0.829861,1.1,0
0.830002,1.1,0
0.830143,1.1,0
0.830285,1.1,0
0.830426,1.1,0
0.830568,1.1,0
0.830709,1.1,0
0.83085,1.1,0
0.830992,1.1,0
0.831133,1.1,0
0.831275,1.1,0
0.831416,1.1,0
0.831558,1.1,0
0.831699,1.1,0
0.83184,1.1,0
0.831982,1.1,0
0.832123,1.1,0
0.832265,1.1,0
0.832406,1.1,0
0.832548,1.1,0
0.832689,1.1,0
0.83283,1.1,0
0.832972,1.1,0
0.833113,1.1,0
0.833255,1.1,0
0.833396,1.1,0
0.833537,1.1,0
0.833679,1.1,0
0.83382,1.1,0
0.833962,1.1,0
0.834103,1.1,0
0.834245,1.1,0
0.834386,1.1,0
0.834527,1.1,0
0.834669,1.1,0
0.83481,1.1,0
0.834952,1.1,0
0.835093,1.1,0
0.835235,1.1,0
0.835376,1.1,0
0.835517,1.1,0
0.835659,1.1,0
0.8358,1.1,0
0.835942,1.1,0
0.836083,1.1,0
0.836224,1.1,0
0.836366,1.1,0
0.836507,1.1,0
0.836649,1.1,0
0.83679,1.1,0
0.836932,1.1,0
0.837073,1.1,0
0.837214,1.1,0
0.837356,1.1,0
0.837497,1.1,0
0.837639,1.1,0
0.83778,1.1,0
0.837922,1.1,0
0.838063,1.1,0
0.838204,1.1,0
0.838346,1.1,0
0.838487,1.1,0
0.838629,1.1,0
0.83877,1.1,0
0.838912,1.1,0
0.839053,1.1,0
0.839194,1.1,0
0.839336,1.1,0
0.839477,1.1,0
0.839619,1.1,0
0.83976,1.1,0
0.839901,1.1,0
0.840043,1.1,0
0.840184,1.1,0
0.840326,1.1,0
0.840467,1.1,0
0.840609,1.1,0
0.84075,1.1,0
0.840891,1.1,0
0.841033,1.1,0
0.841174,1.1,0
0.841316,1.1,0
0.841457,1.1,0
0.841599,1.1,0
0.84174,1.1,0
0.841881,1.1,0
0.842023,1.1,0
0.842164,1.1,0
0.842306,1.1,0
0.842447,1.1,0
0.842588,1.1,0
0.84273,1.1,0
0.842871,1.1,0
0.843013,1.1,0
0.843154,1.1,0
0.843296,1.1,0
0.843437,1.1,0
0.843578,1.1,0
0.84372,1.1,0
0.843861,1.1,0
0.844003,1.1,0
0.844144,1.1,0
0.844285,1.1,0
0.844427,1.1,0
0.844568,1.1,0
0.84471,1.1,0
0.844851,1.1,0
0.844993,1.1,0
0.845134,1.1,0
0.845275,1.1,0
0.845417,1.1,0
0.845558,1.1,0
0.8457,1.1,0
0.845841,1.1,0
0.845983,1.1,0
0.846124,1.1,0
0.846265,1.1,0
0.846407,1.1,0
0.846548,1.1,0
0.84669,1.1,0
0.846831,1.1,0
0.846973,1.1,0
0.847114,1.1,0
0.847255,1.1,0
0.847397,1.1,0
0.847538,1.1,0
0.84768,1.1,0
0.847821,1.1,0
0.847962,1.1,0
0.848104,1.1,0
0.848245,1.1,0
0.848387,1.1,0
0.848528,1.1,0
0.84867,1.1,0
0.848811,1.1,0
0.848952,1.1,0
0.849094,1.1,0
0.849235,1.1,0
0.849377,1.1,0
0.849518,1.1,0
0.84966,1.1,0
0.849801,1.1,0
0.849942,1.1,0
0.850084,1.1,0
0.850225,1.1,0
0.850367,1.1,0
0.850508,1.1,0
0.850649,1.1,0
0.850791,1.1,0
0.850932,1.1,0
0.851074,1.1,0
0.851215,1.1,0
0.851357,1.1,0
0.851498,1.1,0
0.851639,1.1,0
0.851781,1.1,0
0.851922,1.1,0
0.852064,1.1,0
0.852205,1.1,0
0.852347,1.1,0
0.852488,1.1,0
0.852629,1.1,0
0.852771,1.1,0
0.852912,1.1,0
0.853054,1.1,0
0.853195,1.1,0
0.853336,1.1,0
0.853478,1.1,0
0.853619,1.1,0
0.853761,1.1,0
0.853902,1.1,0
0.854044,1.1,0
0.854185,1.1,0
0.854326,1.1,0
0.854468,1.1,0
0.854609,1.1,0
0.854751,1.1,0
0.854892,1.1,0
0.855034,1.1,0
0.855175,1.1,0
0.855316,1.1,0
0.855458,1.1,0
0.855599,1.1,0
0.855741,1.1,0
0.855882,1.1,0
0.856023,1.1,0
0.856165,1.1,0
0.856306,1.1,0
0.856448,1.1,0
0.856589,1.1,0
0.856731,1.1,0
0.856872,1.1,0
0.857013,1.1,0
0.857155,1.1,0
0.857296,1.1,0
0.857438,1.1,0
0.857579,1.1,0
0.857721,1.1,0
0.857862,1.1,0
0.858003,1.1,0
0.858145,1.1,0
0.858286,1.1,0
0.858428,1.1,0
0.858569,1.1,0
0.858711,1.1,0
0.858852,1.1,0
0.858993,1.1,0
0.859135,1.1,0
0.859276,1.1,0
0.859418,1.1,0
0.859559,1.1,0
0.8597,1.1,0
0.859842,1.1,0
0.859983,1.1,0
0.860125,1.1,0
0.860266,1.1,0
0.860408,1.1,0
0.860549,1.1,0
0.86069,1.1,0
0.860832,1.1,0
0.860973,1.1,0
0.861115,1.1,0
0.861256,1.1,0
0.861398,1.1,0
0.861539,1.1,0
0.86168,1.1,0
0.861822,1.1,0
0.861963,1.1,0
0.862105,1.1,0
0.862246,1.1,0
0.862387,1.1,0
0.862529,1.1,0
0.86267,1.1,0
0.862812,1.1,0
0.862953,1.1,0
0.863095,1.1,0
0.863236,1.1,0
0.863377,1.1,0
0.863519,1.1,0
0.86366,1.1,0
0.863802,1.1,0
0.863943,1.1,0
0.864084,1.1,0
0.864226,1.1,0
0.864367,1.1,0
0.864509,1.1,0
0.86465,1.1,0
0.864792,1.1,0
0.864933,1.1,0
0.865074,1.1,0
0.865216,1.1,0
0.865357,1.1,0
0.865499,1.1,0
0.86564,1.1,0
0.865782,1.1,0
0.865923,1.1,0
0.866064,1.1,0
0.866206,1.1,0
0.866347,1.1,0
0.866489,1.1,0
0.86663,1.1,0
0.866772,1.1,0
0.866913,1.1,0
0.867054,1.1,0
0.867196,1.1,0
0.867337,1.1,0
0.867479,1.1,0
0.86762,1.1,0
0.867761,1.1,0
0.867903,1.1,0
0.868044,1.1,0
0.868186,1.1,0
0.868327,1.1,0
0.868469,1.1,0
0.86861,1.1,0
0.868751,1.1,0
0.868893,1.1,0
0.869034,1.1,0
0.869176,1.1,0
0.869317,1.1,0
0.869458,1.1,0
0.8696,1.1,0
0.869741,1.1,0
0.869883,1.1,0
0.870024,1.1,0
0.870166,1.1,0
0.870307,1.1,0
0.870448,1.1,0
0.87059,1.1,0
0.870731,1.1,0
0.870873,1.1,0
0.871014,1.1,0
0.871156,1.1,0
0.871297,1.1,0
0.871438,1.1,0
0.87158,1.1,0
0.871721,1.1,0
0.871863,1.1,0
0.872004,1.1,0
0.872146,1.1,0
0.872287,1.1,0
0.872428,1.1,0
0.87257,1.1,0
0.872711,1.1,0
0.872853,1.1,0
0.872994,1.1,0
0.873135,1.1,0
0.873277,1.1,0
0.873418,1.1,0
0.87356,1.1,0
0.873701,1.1,0
0.873843,1.1,0
0.873984,1.1,0
0.874125,1.1,0
0.874267,1.1,0
0.874408,1.1,0
0.87455,1.1,0
0.874691,1.1,0
0.874833,1.1,0
0.874974,1.1,0
0.875115,1.1,0
0.875257,1.1,0
0.875398,1.1,0
0.87554,1.1,0
0.875681,1.1,0
0.875822,1.1,0
0.875964,1.1,0
0.876105,1.1,0
0.876247,1.1,0
0.876388,1.1,0
0.87653,1.1,0
0.876671,1.1,0
0.876812,1.1,0
0.876954,1.1,0
0.877095,1.1,0
0.877237,1.1,0
0.877378,1.1,0
0.87752,1.1,0
0.877661,1.1,0
0.877802,1.1,0
0.877944,1.1,0
0.878085,1.1,0
0.878227,1.1,0
0.878368,1.1,0
0.878509,1.1,0
0.878651,1.1,0
0.878792,1.1,0
0.878934,1.1,0
0.879075,1.1,0
0.879217,1.1,0
0.879358,1.1,0
0.879499,1.1,0
0.879641,1.1,0
0.879782,1.1,0
0.879924,1.1,0
0.880065,1.1,0
0.880207,1.1,0
0.880348,1.1,0
0.880489,1.1,0
0.880631,1.1,0
0.880772,1.1,0
0.880914,1.1,0
0.881055,1.1,0
0.881196,1.1,0
0.881338,1.1,0
0.881479,1.1,0
0.881621,1.1,0
0.881762,1.1,0
0.881904,1.1,0
0.882045,1.1,0
0.882186,1.1,0
0.882328,1.1,0
0.882469,1.1,0
0.882611,1.1,0
0.882752,1.1,0
0.882894,1.1,0
0.883035,1.1,0
0.883176,1.1,0
0.883318,1.1,0
0.883459,1.1,0
0.883601,1.1,0
0.883742,1.1,0
0.883883,1.1,0
0.884025,1.1,0
0.884166,1.1,0
0.884308,1.1,0
0.884449,1.1,0
0.884591,1.1,0
0.884732,1.1,0
0.884873,1.1,0
0.885015,1.1,0
0.885156,1.1,0
0.885298,1.1,0
0.885439,1.1,0
0.885581,1.1,0
0.885722,1.1,0
0.885863,1.1,0
0.886005,1.1,0
0.886146,1.1,0
0.886288,1.1,0
0.886429,1.1,0
0.886571,1.1,0
0.886712,1.1,0
0.886853,1.1,0
0.886995,1.1,0
0.887136,1.1,0
0.887278,1.1,0
0.887419,1.1,0
0.88756,1.1,0
0.887702,1.1,0
0.887843,1.1,0
0.887985,1.1,0
0.888126,1.1,0
0.888268,1.1,0
0.888409,1.1,0
0.88855,1.1,0
0.888692,1.1,0
0.888833,1.1,0
0.888975,1.1,0
0.889116,1.1,0
0.889257,1.1,0
0.889399,1.1,0
0.88954,1.1,0
0.889682,1.1,0
0.889823,1.1,0
0.889965,1.1,0
0.890106,1.1,0
0.890247,1.1,0
0.890389,1.1,0
0.89053,1.1,0
0.890672,1.1,0
0.890813,1.1,0
0.890955,1.1,0
0.891096,1.1,0
0.891237,1.1,0
0.891379,1.1,0
0.89152,1.1,0
0.891662,1.1,0
0.891803,1.1,0
0.891944,1.1,0
0.892086,1.1,0
0.892227,1.1,0
0.892369,1.1,0
0.89251,1.1,0
0.892652,1.1,0
0.892793,1.1,0
0.892934,1.1,0
0.893076,1.1,0
0.893217,1.1,0
0.893359,1.1,0
0.8935,1.1,0
0.893642,1.1,0
0.893783,1.1,0
0.893924,1.1,0
0.894066,1.1,0
0.894207,1.1,0
0.894349,1.1,0
0.89449,1.1,0
0.894632,1.1,0
0.894773,1.1,0
0.894914,1.1,0
0.895056,1.1,0
0.895197,1.1,0
0.895339,1.1,0
0.89548,1.1,0
0.895621,1.1,0
0.895763,1.1,0
0.895904,1.1,0
0.896046,1.1,0
0.896187,1.1,0
0.896329,1.1,0
0.89647,1.1,0
0.896611,1.1,0
0.896753,1.1,0
0.896894,1.1,0
0.897036,1.1,0
0.897177,1.1,0
0.897319,1.1,0
0.89746,1.1,0
0.897601,1.1,0
0.897743,1.1,0
0.897884,1.1,0
0.898026,1.1,0
0.898167,1.1,0
0.898308,1.1,0
0.89845,1.1,0
0.898591,1.1,0
0.898733,1.1,0
0.898874,1.1,0
0.899016,1.1,0
0.899157,1.1,0
0.899298,1.1,0
0.89944,1.1,0
0.899581,1.1,0
0.899723,1.1,0
0.899864,1.1,0
0.900006,1.1,0
0.900147,1.1,0
0.900288,1.1,0
0.90043,1.1,0
0.900571,1.1,0
0.900713,1.1,0
0.900854,1.1,0
0.900995,1.1,0
0.901137,1.1,0
0.901278,1.1,0
0.90142,1.1,0
0.901561,1.1,0
0.901703,1.1,0
0.901844,1.1,0
0.901985,1.1,0
0.902127,1.1,0
0.902268,1.1,0
0.90241,1.1,0
0.902551,1.1,0
0.902693,1.1,0
0.902834,1.1,0
0.902975,1.1,0
0.903117,1.1,0
0.903258,1.1,0
0.9034,1.1,0
0.903541,1.1,0
0.903682,1.1,0
0.903824,1.1,0
0.903965,1.1,0
0.904107,1.1,0
0.904248,1.1,0
0.90439,1.1,0
0.904531,1.1,0
0.904672,1.1,0
0.904814,1.1,0
0.904955,1.1,0
0.905097,1.1,0
0.905238,1.1,0
0.90538,1.1,0
0.905521,1.1,0
0.905662,1.1,0
0.905804,1.1,0
0.905945,1.1,0
0.906087,1.1,0
0.906228,1.1,0
0.90637,1.1,0
0.906511,1.1,0
0.906652,1.1,0
0.906794,1.1,0
0.906935,1.1,0
0.907077,1.1,0
0.907218,1.1,0
0.907359,1.1,0
0.907501,1.1,0
0.907642,1.1,0
0.907784,1.1,0
0.907925,1.1,0
0.908067,1.1,0
0.908208,1.1,0
0.908349,1.1,0
0.908491,1.1,0
0.908632,1.1,0
0.908774,1.1,0
0.908915,1.1,0
0.909056,1.1,0
0.909198,1.1,0
0.909339,1.1,0
0.909481,1.1,0
0.909622,1.1,0
0.909764,1.1,0
0.909905,1.1,0
0.910046,1.1,0
0.910188,1.1,0
0.910329,1.1,0
0.910471,1.1,0
0.910612,1.1,0
0.910754,1.1,0
0.910895,1.1,0
0.911036,1.1,0
0.911178,1.1,0
0.911319,1.1,0
0.911461,1.1,0
0.911602,1.1,0
0.911743,1.1,0
0.911885,1.1,0
0.912026,1.1,0
0.912168,1.1,0
0.912309,1.1,0
0.912451,1.1,0
0.912592,1.1,0
0.912733,1.1,0
0.912875,1.1,0
0.913016,1.1,0
0.913158,1.1,0
0.913299,1.1,0
0.913441,1.1,0
0.913582,1.1,0
0.913723,1.1,0
0.913865,1.1,0
0.914006,1.1,0
0.914148,1.1,0
0.914289,1.1,0
0.91443,1.1,0
0.914572,1.1,0
0.914713,1.1,0
0.914855,1.1,0
0.914996,1.1,0
0.915138,1.1,0
0.915279,1.1,0
0.91542,1.1,0
0.915562,1.1,0
0.915703,1.1,0
0.915845,1.1,0
0.915986,1.1,0
0.916128,1.1,0
0.916269,1.1,0
0.91641,1.1,0
0.916552,1.1,0
0.916693,1.1,0
0.916835,1.1,0
0.916976,1.1,0
0.917118,1.1,0
0.917259,1.1,0
0.9174,1.1,0
0.917542,1.1,0
0.917683,1.1,0
0.917825,1.1,0
0.917966,1.1,0
0.918107,1.1,0
0.918249,1.1,0
0.91839,1.1,0
0.918532,1.1,0
0.918673,1.1,0
0.918815,1.1,0
0.918956,1.1,0
0.919097,1.1,0
0.919239,1.1,0
0.91938,1.1,0
0.919522,1.1,0
0.919663,1.1,0
0.919805,1.1,0
0.919946,1.1,0
0.920087,1.1,0
0.920229,1.1,0
0.92037,1.1,0
0.920512,1.1,0
0.920653,1.1,0
0.920794,1.1,0
0.920936,1.1,0
0.921077,1.1,0
0.921219,1.1,0
0.92136,1.1,0
0.921502,1.1,0
0.921643,1.1,0
0.921784,1.1,0
0.921926,1.1,0
0.922067,1.1,0
0.922209,1.1,0
0.92235,1.1,0
0.922491,1.1,0
0.922633,1.1,0
0.922774,1.1,0
0.922916,1.1,0
0.923057,1.1,0
0.923199,1.1,0
0.92334,1.1,0
0.923481,1.1,0
0.923623,1.1,0
0.923764,1.1,0
0.923906,1.1,0
0.924047,1.1,0
0.924189,1.1,0
0.92433,1.1,0
0.924471,1.1,0
0.924613,1.1,0
0.924754,1.1,0
0.924896,1.1,0
0.925037,1.1,0
0.925179,1.1,0
0.92532,1.1,0
0.925461,1.1,0
0.925603,1.1,0
0.925744,1.1,0
0.925886,1.1,0
0.926027,1.1,0
0.926169,1.1,0
0.92631,1.1,0
0.926451,1.1,0
0.926593,1.1,0
0.926734,1.1,0
0.926876,1.1,0
0.927017,1.1,0
0.927158,1.1,0
0.9273,1.1,0
0.927441,1.1,0
0.927583,1.1,0
0.927724,1.1,0
0.927866,1.1,0
0.928007,1.1,0
0.928148,1.1,0
0.92829,1.1,0
0.928431,1.1,0
0.928573,1.1,0
0.928714,1.1,0
0.928855,1.1,0
0.928997,1.1,0
0.929138,1.1,0
0.92928,1.1,0
0.929421,1.1,0
0.929563,1.1,0
0.929704,1.1,0
0.929845,1.1,0
0.929987,1.1,0
0.930128,1.1,0
0.93027,1.1,0
0.930411,1.1,0
0.930553,1.1,0
0.930694,1.1,0
0.930835,1.1,0
0.930977,1.1,0
0.931118,1.1,0
0.93126,1.1,0
0.931401,1.1,0
0.931542,1.1,0
0.931684,1.1,0
0.931825,1.1,0
0.931967,1.1,0
0.932108,1.1,0
0.93225,1.1,0
0.932391,1.1,0
0.932532,1.1,0
0.932674,1.1,0
0.932815,1.1,0
0.932957,1.1,0
0.933098,1.1,0
0.93324,1.1,0
0.933381,1.1,0
0.933522,1.1,0
0.933664,1.1,0
0.933805,1.1,0
0.933947,1.1,0
0.934088,1.1,0
0.934229,1.1,0
0.934371,1.1,0
0.934512,1.1,0
0.934654,1.1,0
0.934795,1.1,0
0.934937,1.1,0
0.935078,1.1,0
0.935219,1.1,0
0.935361,1.1,0
0.935502,1.1,0
0.935644,1.1,0
0.935785,1.1,0
0.935927,1.1,0
0.936068,1.1,0
0.936209,1.1,0
0.936351,1.1,0
0.936492,1.1,0
0.936634,1.1,0
0.936775,1.1,0
0.936917,1.1,0
0.937058,1.1,0
0.937199,1.1,0
0.937341,1.1,0
0.937482,1.1,0
0.937624,1.1,0
0.937765,1.1,0
0.937906,1.1,0
0.938048,1.1,0
0.938189,1.1,0
0.938331,1.1,0
0.938472,1.1,0
0.938614,1.1,0
0.938755,1.1,0
0.938896,1.1,0
0.939038,1.1,0
0.939179,1.1,0
0.939321,1.1,0
0.939462,1.1,0
0.939604,1.1,0
0.939745,1.1,0
0.939886,1.1,0
0.940028,1.1,0
0.940169,1.1,0
0.940311,1.1,0
0.940452,1.1,0
0.940593,1.1,0
0.940735,1.1,0
0.940876,1.1,0
0.941018,1.1,0
0.941159,1.1,0
0.941301,1.1,0
0.941442,1.1,0
0.941583,1.1,0
0.941725,1.1,0
0.941866,1.1,0
0.942008,1.1,0
0.942149,1.1,0
0.94229,1.1,0
0.942432,1.1,0
0.942573,1.1,0
0.942715,1.1,0
0.942856,1.1,0
0.942998,1.1,0
0.943139,1.1,0
0.94328,1.1,0
0.943422,1.1,0
0.943563,1.1,0
0.943705,1.1,0
0.943846,1.1,0
0.943988,1.1,0
0.944129,1.1,0
0.94427,1.1,0
0.944412,1.1,0
0.944553,1.1,0
0.944695,1.1,0
0.944836,1.1,0
0.944978,1.1,0
0.945119,1.1,0
0.94526,1.1,0
0.945402,1.1,0
0.945543,1.1,0
0.945685,1.1,0
0.945826,1.1,0
0.945967,1.1,0
0.946109,1.1,0
0.94625,1.1,0
0.946392,1.1,0
0.946533,1.1,0
0.946675,1.1,0
0.946816,1.1,0
0.946957,1.1,0
0.947099,1.1,0
0.94724,1.1,0
0.947382,1.1,0
0.947523,1.1,0
0.947664,1.1,0
0.947806,1.1,0
0.947947,1.1,0
0.948089,1.1,0
0.94823,1.1,0
0.948372,1.1,0
0.948513,1.1,0
0.948654,1.1,0
0.948796,1.1,0
0.948937,1.1,0
0.949079,1.1,0
0.94922,1.1,0
0.949362,1.1,0
0.949503,1.1,0
0.949644,1.1,0
0.949786,1.1,0
0.949927,1.1,0
0.950069,1.1,0
0.95021,1.1,0
0.950352,1.1,0
0.950493,1.1,0
0.950634,1.1,0
0.950776,1.1,0
0.950917,1.1,0
0.951059,1.1,0
0.9512,1.1,0
0.951341,1.1,0
0.951483,1.1,0
0.951624,1.1,0
0.951766,1.1,0
0.951907,1.1,0
0.952049,1.1,0
0.95219,1.1,0
0.952331,1.1,0
0.952473,1.1,0
0.952614,1.1,0
0.952756,1.1,0
0.952897,1.1,0
0.953039,1.1,0
0.95318,1.1,0
0.953321,1.1,0
0.953463,1.1,0
0.953604,1.1,0
0.953746,1.1,0
0.953887,1.1,0
0.954028,1.1,0
0.95417,1.1,0
0.954311,1.1,0
0.954453,1.1,0
0.954594,1.1,0
0.954736,1.1,0
0.954877,1.1,0
0.955018,1.1,0
0.95516,1.1,0
0.955301,1.1,0
0.955443,1.1,0
0.955584,1.1,0
0.955726,1.1,0
0.955867,1.1,0
0.956008,1.1,0
0.95615,1.1,0
0.956291,1.1,0
0.956433,1.1,0
0.956574,1.1,0
0.956716,1.1,0
0.956857,1.1,0
0.956998,1.1,0
0.95714,1.1,0
0.957281,1.1,0
0.957423,1.1,0
0.957564,1.1,0
0.957705,1.1,0
0.957847,1.1,0
0.957988,1.1,0
0.95813,1.1,0
0.958271,1.1,0
0.958413,1.1,0
0.958554,1.1,0
0.958695,1.1,0
0.958837,1.1,0
0.958978,1.1,0
0.95912,1.1,0
0.959261,1.1,0
0.959403,1.1,0
0.959544,1.1,0
0.959685,1.1,0
0.959827,1.1,0
0.959968,1.1,0
0.96011,1.1,0
0.960251,1.1,0
0.960392,1.1,0
0.960534,1.1,0
0.960675,1.1,0
0.960817,1.1,0
0.960958,1.1,0
0.9611,1.1,0
0.961241,1.1,0
0.961382,1.1,0
0.961524,1.1,0
0.961665,1.1,0
0.961807,1.1,0
0.961948,1.1,0
0.962089,1.1,0
0.962231,1.1,0
0.962372,1.1,0
0.962514,1.1,0
0.962655,1.1,0
0.962797,1.1,0
0.962938,1.1,0
0.963079,1.1,0
0.963221,1.1,0
0.963362,1.1,0
0.963504,1.1,0
0.963645,1.1,0
0.963787,1.1,0
0.963928,1.1,0
0.964069,1.1,0
0.964211,1.1,0
0.964352,1.1,0
0.964494,1.1,0
0.964635,1.1,0
0.964777,1.1,0
0.964918,1.1,0
0.965059,1.1,0
0.965201,1.1,0
0.965342,1.1,0
0.965484,1.1,0
0.965625,1.1,0
0.965766,1.1,0
0.965908,1.1,0
0.966049,1.1,0
0.966191,1.1,0
0.966332,1.1,0
0.966474,1.1,0
0.966615,1.1,0
0.966756,1.1,0
0.966898,1.1,0
0.967039,1.1,0
0.967181,1.1,0
0.967322,1.1,0
0.967463,1.1,0
0.967605,1.1,0
0.967746,1.1,0
0.967888,1.1,0
0.968029,1.1,0
0.968171,1.1,0
0.968312,1.1,0
0.968453,1.1,0
0.968595,1.1,0
0.968736,1.1,0
0.968878,1.1,0
0.969019,1.1,0
0.969161,1.1,0
0.969302,1.1,0
0.969443,1.1,0
0.969585,1.1,0
0.969726,1.1,0
0.969868,1.1,0
0.970009,1.1,0
0.970151,1.1,0
0.970292,1.1,0
0.970433,1.1,0
0.970575,1.1,0
0.970716,1.1,0
0.970858,1.1,0
0.970999,1.1,0
0.97114,1.1,0
0.971282,1.1,0
0.971423,1.1,0
0.971565,1.1,0
0.971706,1.1,0
0.971848,1.1,0
0.971989,1.1,0
0.97213,1.1,0
0.972272,1.1,0
0.972413,1.1,0
0.972555,1.1,0
0.972696,1.1,0
0.972838,1.1,0
0.972979,1.1,0
0.97312,1.1,0
0.973262,1.1,0
0.973403,1.1,0
0.973545,1.1,0
0.973686,1.1,0
0.973827,1.1,0
0.973969,1.1,0
0.97411,1.1,0
0.974252,1.1,0
0.974393,1.1,0
0.974535,1.1,0
0.974676,1.1,0
0.974817,1.1,0
0.974959,1.1,0
0.9751,1.1,0
0.975242,1.1,0
0.975383,1.1,0
0.975525,1.1,0
0.975666,1.1,0
0.975807,1.1,0
0.975949,1.1,0
0.97609,1.1,0
0.976232,1.1,0
0.976373,1.1,0
0.976514,1.1,0
0.976656,1.1,0
0.976797,1.1,0
0.976939,1.1,0
0.97708,1.1,0
0.977222,1.1,0
0.977363,1.1,0
0.977504,1.1,0
0.977646,1.1,0
0.977787,1.1,0
0.977929,1.1,0
0.97807,1.1,0
0.978212,1.1,0
0.978353,1.1,0
0.978494,1.1,0
0.978636,1.1,0
0.978777,1.1,0
0.978919,1.1,0
0.97906,1.1,0
0.979201,1.1,0
0.979343,1.1,0
0.979484,1.1,0
0.979626,1.1,0
0.979767,1.1,0
0.979909,1.1,0
0.98005,1.1,0
0.980191,1.1,0
0.980333,1.1,0
0.980474,1.1,0
0.980616,1.1,0
0.980757,1.1,0
0.980899,1.1,0
0.98104,1.1,0
0.981181,1.1,0
0.981323,1.1,0
0.981464,1.1,0
0.981606,1.1,0
0.981747,1.1,0
0.981888,1.1,0
0.98203,1.1,0
0.982171,1.1,0
0.982313,1.1,0
0.982454,1.1,0
0.982596,1.1,0
0.982737,1.1,0
0.982878,1.1,0
0.98302,1.1,0
0.983161,1.1,0
0.983303,1.1,0
0.983444,1.1,0
0.983586,1.1,0
0.983727,1.1,0
0.983868,1.1,0
0.98401,1.1,0
0.984151,1.1,0
0.984293,1.1,0
0.984434,1.1,0
0.984576,1.1,0
0.984717,1.1,0
0.984858,1.1,0
0.985,1.1,0
0.985141,1.1,0
0.985283,1.1,0
0.985424,1.1,0
0.985565,1.1,0
0.985707,1.1,0
0.985848,1.1,0
0.98599,1.1,0
0.986131,1.1,0
0.986273,1.1,0
0.986414,1.1,0
0.986555,1.1,0
0.986697,1.1,0
0.986838,1.1,0
0.98698,1.1,0
0.987121,1.1,0
0.987262,1.1,0
0.987404,1.1,0
0.987545,1.1,0
0.987687,1.1,0
0.987828,1.1,0
0.98797,1.1,0
0.988111,1.1,0
0.988252,1.1,0
0.988394,1.1,0
0.988535,1.1,0
0.988677,1.1,0
0.988818,1.1,0
0.98896,1.1,0
0.989101,1.1,0
0.989242,1.1,0
0.989384,1.1,0
0.989525,1.1,0
0.989667,1.1,0
0.989808,1.1,0
0.989949,1.1,0
0.990091,1.1,0
0.990232,1.1,0
0.990374,1.1,0
0.990515,1.1,0
0.990657,1.1,0
0.990798,1.1,0
0.990939,1.1,0
0.991081,1.1,0
0.991222,1.1,0
0.991364,1.1,0
0.991505,1.1,0
0.991647,1.1,0
0.991788,1.1,0
0.991929,1.1,0
0.992071,1.1,0
0.992212,1.1,0
0.992354,1.1,0
0.992495,1.1,0
0.992637,1.1,0
0.992778,1.1,0
0.992919,1.1,0
0.993061,1.1,0
0.993202,1.1,0
0.993344,1.1,0
0.993485,1.1,0
0.993626,1.1,0
0.993768,1.1,0
0.993909,1.1,0
0.994051,1.1,0
0.994192,1.1,0
0.994334,1.1,0
0.994475,1.1,0
0.994616,1.1,0
0.994758,1.1,0
0.994899,1.1,0
0.995041,1.1,0
0.995182,1.1,0
0.995324,1.1,0
0.995465,1.1,0
0.995606,1.1,0
0.995748,1.1,0
0.995889,1.1,0
0.996031,1.1,0
0.996172,1.1,0
0.996313,1.1,0
0.996455,1.1,0
0.996596,1.1,0
0.996738,1.1,0
0.996879,1.1,0
0.997021,1.1,0
0.997162,1.1,0
0.997303,1.1,0
0.997445,1.1,0
0.997586,1.1,0
0.997728,1.1,0
0.997869,1.1,0
0.998011,1.1,0
0.998152,1.1,0
0.998293,1.1,0
0.998435,1.1,0
0.998576,1.1,0
0.998718,1.1,0
0.998859,1.1,0
0.999,1.1,0
0.999142,1.1,0
0.999283,1.1,0
0.999425,1.1,0
0.999566,1.1,0
0.999708,1.1,0
0.999849,1.1,0
0.99999,1.1,0
1.00013,1.1,0
1.00027,1.1,0
1.00041,1.1,0
1.00056,1.1,0
1.0007,1.1,0
1.00084,1.1,0
1.00098,1.1,0
1.00112,1.1,0
1.00126,1.1,0
1.0014,1.1,0
1.00155,1.1,0
1.00169,1.1,0
1.00183,1.1,0
1.00197,1.1,0
1.00211,1.1,0
1.00225,1.1,0
1.00239,1.1,0
1.00254,1.1,0
1.00268,1.1,0
1.00282,1.1,0
1.00296,1.1,0
1.0031,1.1,0
1.00324,1.1,0
1.00338,1.1,0
1.00353,1.1,0
1.00367,1.1,0
1.00381,1.1,0
1.00395,1.1,0
1.00409,1.1,0
1.00423,1.1,0
1.00437,1.1,0
1.00452,1.1,0
1.00466,1.1,0
1.0048,1.1,0
1.00494,1.1,0
1.00508,1.1,0
1.00522,1.1,0
1.00536,1.1,0
1.00551,1.1,0
1.00565,1.1,0
1.00579,1.1,0
1.00593,1.1,0
1.00607,1.1,0
1.00621,1.1,0
1.00635,1.1,0
1.0065,1.1,0
1.00664,1.1,0
1.00678,1.1,0
1.00692,1.1,0
1.00706,1.1,0
1.0072,1.1,0
1.00734,1.1,0
1.00749,1.1,0
1.00763,1.1,0
1.00777,1.1,0
1.00791,1.1,0
1.00805,1.1,0
1.00819,1.1,0
1.00833,1.1,0
1.00848,1.1,0
1.00862,1.1,0
1.00876,1.1,0
1.0089,1.1,0
1.00904,1.1,0
1.00918,1.1,0
1.00932,1.1,0
1.00947,1.1,0
1.00961,1.1,0
1.00975,1.1,0
1.00989,1.1,0
1.01003,1.1,0
1.01017,1.1,0
1.01031,1.1,0
1.01046,1.1,0
1.0106,1.1,0
1.01074,1.1,0
1.01088,1.1,0
1.01102,1.1,0
1.01116,1.1,0
1.0113,1.1,0
1.01145,1.1,0
1.01159,1.1,0
1.01173,1.1,0
1.01187,1.1,0
1.01201,1.1,0
1.01215,1.1,0
1.01229,1.1,0
1.01244,1.1,0
1.01258,1.1,0
1.01272,1.1,0
1.01286,1.1,0
1.013,1.1,0
1.01314,1.1,0
1.01328,1.1,0
1.01343,1.1,0
1.01357,1.1,0
1.01371,1.1,0
1.01385,1.1,0
1.01399,1.1,0
1.01413,1.1,0
1.01427,1.1,0
1.01442,1.1,0
1.01456,1.1,0
1.0147,1.1,0
1.01484,1.1,0
1.01498,1.1,0
1.01512,1.1,0
1.01526,1.1,0
1.01541,1.1,0
1.01555,1.1,0
1.01569,1.1,0
1.01583,1.1,0
1.01597,1.1,0
1.01611,1.1,0
1.01625,1.1,0
1.0164,1.1,0
1.01654,1.1,0
1.01668,1.1,0
1.01682,1.1,0
1.01696,1.1,0
1.0171,1.1,0
1.01724,1.1,0
1.01739,1.1,0
1.01753,1.1,0
1.01767,1.1,0
1.01781,1.1,0
1.01795,1.1,0
1.01809,1.1,0
1.01823,1.1,0
1.01838,1.1,0
1.01852,1.1,0
1.01866,1.1,0
1.0188,1.1,0
1.01894,1.1,0
1.01908,1.1,0
1.01922,1.1,0
1.01937,1.1,0
1.01951,1.1,0
1.01965,1.1,0
1.01979,1.1,0
1.01993,1.1,0
1.02007,1.1,0
1.02021,1.1,0
1.02036,1.1,0
1.0205,1.1,0
1.02064,1.1,0
1.02078,1.1,0
1.02092,1.1,0
1.02106,1.1,0
1.0212,1.1,0
1.02135,1.1,0
1.02149,1.1,0
1.02163,1.1,0
1.02177,1.1,0
1.02191,1.1,0
1.02205,1.1,0
1.02219,1.1,0
1.02233,1.1,0
1.02248,1.1,0
1.02262,1.1,0
1.02276,1.1,0
1.0229,1.1,0
1.02304,1.1,0
1.02318,1.1,0
1.02332,1.1,0
1.02347,1.1,0
1.02361,1.1,0
1.02375,1.1,0
1.02389,1.1,0
1.02403,1.1,0
1.02417,1.1,0
1.02431,1.1,0
1.02446,1.1,0
1.0246,1.1,0
1.02474,1.1,0
1.02488,1.1,0
1.02502,1.1,0
1.02516,1.1,0
1.0253,1.1,0
1.02545,1.1,0
1.02559,1.1,0
1.02573,1.1,0
1.02587,1.1,0
1.02601,1.1,0
1.02615,1.1,0
1.02629,1.1,0
1.02644,1.1,0
1.02658,1.1,0
1.02672,1.1,0
1.02686,1.1,0
1.027,1.1,0
1.02714,1.1,0
1.02728,1.1,0
1.02743,1.1,0
1.02757,1.1,0
1.02771,1.1,0
1.02785,1.1,0
1.02799,1.1,0
1.02813,1.1,0
1.02827,1.1,0
1.02842,1.1,0
1.02856,1.1,0
1.0287,1.1,0
1.02884,1.1,0
1.02898,1.1,0
1.02912,1.1,0
1.02926,1.1,0
1.02941,1.1,0
1.02955,1.1,0
1.02969,1.1,0
1.02983,1.1,0
1.02997,1.1,0
1.03011,1.1,0
1.03025,1.1,0
1.0304,1.1,0
1.03054,1.1,0
1.03068,1.1,0
1.03082,1.1,0
1.03096,1.1,0
1.0311,1.1,0
1.03124,1.1,0
1.03139,1.1,0
1.03153,1.1,0
1.03167,1.1,0
1.03181,1.1,0
1.03195,1.1,0
1.03209,1.1,0
1.03223,1.1,0
1.03238,1.1,0
1.03252,1.1,0
1.03266,1.1,0
1.0328,1.1,0
1.03294,1.1,0
1.03308,1.1,0
1.03322,1.1,0
1.03337,1.1,0
1.03351,1.1,0
1.03365,1.1,0
1.03379,1.1,0
1.03393,1.1,0
1.03407,1.1,0
1.03421,1.1,0
1.03436,1.1,0
1.0345,1.1,0
1.03464,1.1,0
1.03478,1.1,0
1.03492,1.1,0
1.03506,1.1,0
1.0352,1.1,0
1.03535,1.1,0
1.03549,1.1,0
1.03563,1.1,0
1.03577,1.1,0
1.03591,1.1,0
1.03605,1.1,0
1.03619,1.1,0
1.03634,1.1,0
1.03648,1.1,0
1.03662,1.1,0
1.03676,1.1,0
1.0369,1.1,0
1.03704,1.1,0
1.03718,1.1,0
1.03733,1.1,0
1.03747,1.1,0
1.03761,1.1,0
1.03775,1.1,0
1.03789,1.1,0
1.03803,1.1,0
1.03817,1.1,0
1.03832,1.1,0
1.03846,1.1,0
1.0386,1.1,0
1.03874,1.1,0
1.03888,1.1,0
1.03902,1.1,0
1.03916,1.1,0
1.03931,1.1,0
1.03945,1.1,0
1.03959,1.1,0
1.03973,1.1,0
1.03987,1.1,0
1.04001,1.1,0
1.04015,1.1,0
1.0403,1.1,0
1.04044,1.1,0
1.04058,1.1,0
1.04072,1.1,0
1.04086,1.1,0
1.041,1.1,0
1.04114,1.1,0
1.04129,1.1,0
1.04143,1.1,0
1.04157,1.1,0
1.04171,1.1,0
1.04185,1.1,0
1.04199,1.1,0
1.04213,1.1,0
1.04228,1.1,0
1.04242,1.1,0
1.04256,1.1,0
1.0427,1.1,0
1.04284,1.1,0
1.04298,1.1,0
1.04312,1.1,0
1.04327,1.1,0
1.04341,1.1,0
1.04355,1.1,0
1.04369,1.1,0
1.04383,1.1,0
1.04397,1.1,0
1.04411,1.1,0
1.04426,1.1,0
1.0444,1.1,0
1.04454,1.1,0
1.04468,1.1,0
1.04482,1.1,0
1.04496,1.1,0
1.0451,1.1,0
1.04525,1.1,0
1.04539,1.1,0
1.04553,1.1,0
1.04567,1.1,0
1.04581,1.1,0
1.04595,1.1,0
1.04609,1.1,0
1.04624,1.1,0
1.04638,1.1,0
1.04652,1.1,0
1.04666,1.1,0
1.0468,1.1,0
1.04694,1.1,0
1.04708,1.1,0
1.04723,1.1,0
1.04737,1.1,0
1.04751,1.1,0
1.04765,1.1,0
1.04779,1.1,0
1.04793,1.1,0
1.04807,1.1,0
1.04822,1.1,0
1.04836,1.1,0
1.0485,1.1,0
1.04864,1.1,0
1.04878,1.1,0
1.04892,1.1,0
1.04906,1.1,0
1.04921,1.1,0
1.04935,1.1,0
1.04949,1.1,0
1.04963,1.1,0
1.04977,1.1,0
1.04991,1.1,0
1.05005,1.1,0
1.05019,1.1,0
1.05034,1.1,0
1.05048,1.1,0
1.05062,1.1,0
1.05076,1.1,0
1.0509,1.1,0
1.05104,1.1,0
1.05119,1.1,0
1.05133,1.1,0
1.05147,1.1,0
1.05161,1.1,0
1.05175,1.1,0
1.05189,1.1,0
1.05203,1.1,0
1.05217,1.1,0
1.05232,1.1,0
1.05246,1.1,0
1.0526,1.1,0
1.05274,1.1,0
1.05288,1.1,0
1.05302,1.1,0
1.05316,1.1,0
1.05331,1.1,0
1.05345,1.1,0
1.05359,1.1,0
1.05373,1.1,0
1.05387,1.1,0
1.05401,1.1,0
1.05415,1.1,0
1.0543,1.1,0
1.05444,1.1,0
1.05458,1.1,0
1.05472,1.1,0
1.05486,1.1,0
1.055,1.1,0
1.05514,1.1,0
1.05529,1.1,0
1.05543,1.1,0
1.05557,1.1,0
1.05571,1.1,0
1.05585,1.1,0
1.05599,1.1,0
1.05613,1.1,0
1.05628,1.1,0
1.05642,1.1,0
1.05656,1.1,0
1.0567,1.1,0
1.05684,1.1,0
1.05698,1.1,0
1.05712,1.1,0
1.05727,1.1,0
1.05741,1.1,0
1.05755,1.1,0
1.05769,1.1,0
1.05783,1.1,0
1.05797,1.1,0
1.05811,1.1,0
1.05826,1.1,0
1.0584,1.1,0
1.05854,1.1,0
1.05868,1.1,0
1.05882,1.1,0
1.05896,1.1,0
1.0591,1.1,0
1.05925,1.1,0
1.05939,1.1,0
1.05953,1.1,0
1.05967,1.1,0
1.05981,1.1,0
1.05995,1.1,0
1.06009,1.1,0
1.06024,1.1,0
1.06038,1.1,0
1.06052,1.1,0
1.06066,1.1,0
1.0608,1.1,0
1.06094,1.1,0
1.06108,1.1,0
1.06123,1.1,0
1.06137,1.1,0
1.06151,1.1,0
1.06165,1.1,0
1.06179,1.1,0
1.06193,1.1,0
1.06207,1.1,0
1.06222,1.1,0
1.06236,1.1,0
1.0625,1.1,0
1.06264,1.1,0
1.06278,1.1,0
1.06292,1.1,0
1.06306,1.1,0
1.06321,1.1,0
1.06335,1.1,0
1.06349,1.1,0
1.06363,1.1,0
1.06377,1.1,0
1.06391,1.1,0
1.06405,1.1,0
1.0642,1.1,0
1.06434,1.1,0
1.06448,1.1,0
1.06462,1.1,0
1.06476,1.1,0
1.0649,1.1,0
1.06504,1.1,0
1.06519,1.1,0
1.06533,1.1,0
1.06547,1.1,0
1.06561,1.1,0
1.06575,1.1,0
1.06589,1.1,0
1.06603,1.1,0
1.06618,1.1,0
1.06632,1.1,0
1.06646,1.1,0
1.0666,1.1,0
1.06674,1.1,0
1.06688,1.1,0
1.06702,1.1,0
1.06717,1.1,0
1.06731,1.1,0
1.06745,1.1,0
1.06759,1.1,0
1.06773,1.1,0
1.06787,1.1,0
1.06801,1.1,0
1.06816,1.1,0
1.0683,1.1,0
1.06844,1.1,0
1.06858,1.1,0
1.06872,1.1,0
1.06886,1.1,0
1.069,1.1,0
1.06915,1.1,0
1.06929,1.1,0
1.06943,1.1,0
1.06957,1.1,0
1.06971,1.1,0
1.06985,1.1,0
1.06999,1.1,0
1.07014,1.1,0
1.07028,1.1,0
1.07042,1.1,0
1.07056,1.1,0
1.0707,1.1,0
1.07084,1.1,0
1.07098,1.1,0
1.07113,1.1,0
1.07127,1.1,0
1.07141,1.1,0
1.07155,1.1,0
1.07169,1.1,0
1.07183,1.1,0
1.07197,1.1,0
1.07212,1.1,0
1.07226,1.1,0
1.0724,1.1,0
1.07254,1.1,0
1.07268,1.1,0
1.07282,1.1,0
1.07296,1.1,0
1.07311,1.1,0
1.07325,1.1,0
1.07339,1.1,0
1.07353,1.1,0
1.07367,1.1,0
1.07381,1.1,0
1.07395,1.1,0
1.0741,1.1,0
1.07424,1.1,0
1.07438,1.1,0
1.07452,1.1,0
1.07466,1.1,0
1.0748,1.1,0
1.07494,1.1,0
1.07509,1.1,0
1.07523,1.1,0
1.07537,1.1,0
1.07551,1.1,0
1.07565,1.1,0
1.07579,1.1,0
1.07593,1.1,0
1.07608,1.1,0
1.07622,1.1,0
1.07636,1.1,0
1.0765,1.1,0
1.07664,1.1,0
1.07678,1.1,0
1.07692,1.1,0
1.07707,1.1,0
1.07721,1.1,0
1.07735,1.1,0
1.07749,1.1,0
1.07763,1.1,0
1.07777,1.1,0
1.07791,1.1,0
1.07806,1.1,0
1.0782,1.1,0
1.07834,1.1,0
1.07848,1.1,0
1.07862,1.1,0
1.07876,1.1,0
1.0789,1.1,0
1.07904,1.1,0
1.07919,1.1,0
1.07933,1.1,0
1.07947,1.1,0
1.07961,1.1,0
1.07975,1.1,0
1.07989,1.1,0
1.08003,1.1,0
1.08018,1.1,0
1.08032,1.1,0
1.08046,1.1,0
1.0806,1.1,0
1.08074,1.1,0
1.08088,1.1,0
1.08102,1.1,0
1.08117,1.1,0
1.08131,1.1,0
1.08145,1.1,0
1.08159,1.1,0
1.08173,1.1,0
1.08187,1.1,0
1.08201,1.1,0
1.08216,1.1,0
1.0823,1.1,0
1.08244,1.1,0
1.08258,1.1,0
1.08272,1.1,0
1.08286,1.1,0
1.083,1.1,0
1.08315,1.1,0
1.08329,1.1,0
1.08343,1.1,0
1.08357,1.1,0
1.08371,1.1,0
1.08385,1.1,0
1.08399,1.1,0
1.08414,1.1,0
1.08428,1.1,0
1.08442,1.1,0
1.08456,1.1,0
1.0847,1.1,0
1.08484,1.1,0
1.08498,1.1,0
1.08513,1.1,0
1.08527,1.1,0
1.08541,1.1,0
1.08555,1.1,0
1.08569,1.1,0
1.08583,1.1,0
1.08597,1.1,0
1.08612,1.1,0
1.08626,1.1,0
1.0864,1.1,0
1.08654,1.1,0
1.08668,1.1,0
1.08682,1.1,0
1.08696,1.1,0
1.08711,1.1,0
1.08725,1.1,0
1.08739,1.1,0
1.08753,1.1,0
1.08767,1.1,0
1.08781,1.1,0
1.08795,1.1,0
1.0881,1.1,0
1.08824,1.1,0
1.08838,1.1,0
1.08852,1.1,0
1.08866,1.1,0
1.0888,1.1,0
1.08894,1.1,0
1.08909,1.1,0
1.08923,1.1,0
1.08937,1.1,0
1.08951,1.1,0
1.08965,1.1,0
1.08979,1.1,0
1.08993,1.1,0
1.09008,1.1,0
1.09022,1.1,0
1.09036,1.1,0
1.0905,1.1,0
1.09064,1.1,0
1.09078,1.1,0
1.09092,1.1,0
1.09107,1.1,0
1.09121,1.1,0
1.09135,1.1,0
1.09149,1.1,0
1.09163,1.1,0
1.09177,1.1,0
1.09191,1.1,0
1.09206,1.1,0
1.0922,1.1,0
1.09234,1.1,0
1.09248,1.1,0
1.09262,1.1,0
1.09276,1.1,0
1.0929,1.1,0
1.09305,1.1,0
1.09319,1.1,0
1.09333,1.1,0
1.09347,1.1,0
1.09361,1.1,0
1.09375,1.1,0
1.09389,1.1,0
1.09404,1.1,0
1.09418,1.1,0
1.09432,1.1,0
1.09446,1.1,0
1.0946,1.1,0
1.09474,1.1,0
1.09488,1.1,0
1.09503,1.1,0
1.09517,1.1,0
1.09531,1.1,0
1.09545,1.1,0
1.09559,1.1,0
1.09573,1.1,0
1.09587,1.1,0
1.09602,1.1,0
1.09616,1.1,0
1.0963,1.1,0
1.09644,1.1,0
1.09658,1.1,0
1.09672,1.1,0
1.09686,1.1,0
1.09701,1.1,0
1.09715,1.1,0
1.09729,1.1,0
1.09743,1.1,0
1.09757,1.1,0
1.09771,1.1,0
1.09785,1.1,0
1.098,1.1,0
1.09814,1.1,0
1.09828,1.1,0
1.09842,1.1,0
1.09856,1.1,0
1.0987,1.1,0
1.09884,1.1,0
1.09899,1.1,0
1.09913,1.1,0
1.09927,1.1,0
1.09941,1.1,0
1.09955,1.1,0
1.09969,1.1,0
1.09983,1.1,0
1.09998,1.1,0
1.10012,1.1,0
1.10026,1.1,0
1.1004,1.1,0
1.10054,1.1,0
1.10068,1.1,0
1.10082,1.1,0
1.10097,1.1,0
1.10111,1.1,0
1.10125,1.1,0
1.10139,1.1,0
1.10153,1.1,0
1.10167,1.1,0
1.10181,1.1,0
1.10196,1.1,0
1.1021,1.1,0
1.10224,1.1,0
1.10238,1.1,0
1.10252,1.1,0
1.10266,1.1,0
1.1028,1.1,0
1.10295,1.1,0
1.10309,1.1,0
1.10323,1.1,0
1.10337,1.1,0
1.10351,1.1,0
1.10365,1.1,0
1.10379,1.1,0
1.10394,1.1,0
1.10408,1.1,0
1.10422,1.1,0
1.10436,1.1,0
1.1045,1.1,0
1.10464,1.1,0
1.10478,1.1,0
1.10493,1.1,0
1.10507,1.1,0
1.10521,1.1,0
1.10535,1.1,0
1.10549,1.1,0
1.10563,1.1,0
1.10577,1.1,0
1.10592,1.1,0
1.10606,1.1,0
1.1062,1.1,0
1.10634,1.1,0
1.10648,1.1,0
1.10662,1.1,0
1.10676,1.1,0
1.1069,1.1,0
1.10705,1.1,0
1.10719,1.1,0
1.10733,1.1,0
1.10747,1.1,0
1.10761,1.1,0
1.10775,1.1,0
1.10789,1.1,0
1.10804,1.1,0
1.10818,1.1,0
1.10832,1.1,0
1.10846,1.1,0
1.1086,1.1,0
1.10874,1.1,0
1.10888,1.1,0
1.10903,1.1,0
1.10917,1.1,0
1.10931,1.1,0
1.10945,1.1,0
1.10959,1.1,0
1.10973,1.1,0
1.10987,1.1,0
1.11002,1.1,0
1.11016,1.1,0
1.1103,1.1,0
1.11044,1.1,0
1.11058,1.1,0
1.11072,1.1,0
1.11086,1.1,0
1.11101,1.1,0
1.11115,1.1,0
1.11129,1.1,0
1.11143,1.1,0
1.11157,1.1,0
1.11171,1.1,0
1.11185,1.1,0
1.112,1.1,0
1.11214,1.1,0
1.11228,1.1,0
1.11242,1.1,0
1.11256,1.1,0
1.1127,1.1,0
1.11284,1.1,0
1.11299,1.1,0
1.11313,1.1,0
1.11327,1.1,0
1.11341,1.1,0
1.11355,1.1,0
1.11369,1.1,0
1.11383,1.1,0
1.11398,1.1,0
1.11412,1.1,0
1.11426,1.1,0
1.1144,1.1,0
1.11454,1.1,0
1.11468,1.1,0
1.11482,1.1,0
1.11497,1.1,0
1.11511,1.1,0
1.11525,1.1,0
1.11539,1.1,0
1.11553,1.1,0
1.11567,1.1,0
1.11581,1.1,0
1.11596,1.1,0
1.1161,1.1,0
1.11624,1.1,0
1.11638,1.1,0
1.11652,1.1,0
1.11666,1.1,0
1.1168,1.1,0
1.11695,1.1,0
1.11709,1.1,0
1.11723,1.1,0
1.11737,1.1,0
1.11751,1.1,0
1.11765,1.1,0
1.11779,1.1,0
1.11794,1.1,0
1.11808,1.1,0
1.11822,1.1,0
1.11836,1.1,0
1.1185,1.1,0
1.11864,1.1,0
1.11878,1.1,0
1.11893,1.1,0
1.11907,1.1,0
1.11921,1.1,0
1.11935,1.1,0
1.11949,1.1,0
1.11963,1.1,0
1.11977,1.1,0
1.11992,1.1,0
1.12006,1.1,0
1.1202,1.1,0
1.12034,1.1,0
1.12048,1.1,0
1.12062,1.1,0
1.12076,1.1,0
1.12091,1.1,0
1.12105,1.1,0
1.12119,1.1,0
1.12133,1.1,0
1.12147,1.1,0
1.12161,1.1,0
1.12175,1.1,0
1.1219,1.1,0
1.12204,1.1,0
1.12218,1.1,0
1.12232,1.1,0
1.12246,1.1,0
1.1226,1.1,0
1.12274,1.1,0
1.12289,1.1,0
1.12303,1.1,0
1.12317,1.1,0
1.12331,1.1,0
1.12345,1.1,0
1.12359,1.1,0
1.12373,1.1,0
1.12388,1.1,0
1.12402,1.1,0
1.12416,1.1,0
1.1243,1.1,0
1.12444,1.1,0
1.12458,1.1,0
1.12472,1.1,0
1.12487,1.1,0
1.12501,1.1,0
1.12515,1.1,0
1.12529,1.1,0
1.12543,1.1,0
1.12557,1.1,0
1.12571,1.1,0
1.12586,1.1,0
1.126,1.1,0
1.12614,1.1,0
1.12628,1.1,0
1.12642,1.1,0
1.12656,1.1,0
1.1267,1.1,0
1.12685,1.1,0
1.12699,1.1,0
1.12713,1.1,0
1.12727,1.1,0
1.12741,1.1,0
1.12755,1.1,0
1.12769,1.1,0
1.12784,1.1,0
1.12798,1.1,0
1.12812,1.1,0
1.12826,1.1,0
1.1284,1.1,0
1.12854,1.1,0
1.12868,1.1,0
1.12883,1.1,0
1.12897,1.1,0
1.12911,1.1,0
1.12925,1.1,0
1.12939,1.1,0
1.12953,1.1,0
1.12967,1.1,0
1.12982,1.1,0
1.12996,1.1,0
1.1301,1.1,0
1.13024,1.1,0
1.13038,1.1,0
1.13052,1.1,0
1.13066,1.1,0
1.13081,1.1,0
1.13095,1.1,0
1.13109,1.1,0
1.13123,1.1,0
1.13137,1.1,0
1.13151,1.1,0
1.13165,1.1,0
1.1318,1.1,0
1.13194,1.1,0
1.13208,1.1,0
1.13222,1.1,0
1.13236,1.1,0
1.1325,1.1,0
1.13264,1.1,0
1.13279,1.1,0
1.13293,1.1,0
1.13307,1.1,0
1.13321,1.1,0
1.13335,1.1,0
1.13349,1.1,0
1.13363,1.1,0
1.13377,1.1,0
1.13392,1.1,0
1.13406,1.1,0
1.1342,1.1,0
1.13434,1.1,0
1.13448,1.1,0
1.13462,1.1,0
1.13476,1.1,0
1.13491,1.1,0
1.13505,1.1,0
1.13519,1.1,0
1.13533,1.1,0
1.13547,1.1,0
1.13561,1.1,0
1.13575,1.1,0
1.1359,1.1,0
1.13604,1.1,0
1.13618,1.1,0
1.13632,1.1,0
1.13646,1.1,0
1.1366,1.1,0
1.13674,1.1,0
1.13689,1.1,0
1.13703,1.1,0
1.13717,1.1,0
1.13731,1.1,0
1.13745,1.1,0
1.13759,1.1,0
1.13773,1.1,0
1.13788,1.1,0
1.13802,1.1,0
1.13816,1.1,0
1.1383,1.1,0
1.13844,1.1,0
1.13858,1.1,0
1.13872,1.1,0
1.13887,1.1,0
1.13901,1.1,0
1.13915,1.1,0
1.13929,1.1,0
1.13943,1.1,0
1.13957,1.1,0
1.13971,1.1,0
1.13986,1.1,0
1.14,1.1,0
1.14014,1.1,0
1.14028,1.1,0
1.14042,1.1,0
1.14056,1.1,0
1.1407,1.1,0
1.14085,1.1,0
1.14099,1.1,0
1.14113,1.1,0
1.14127,1.1,0
1.14141,1.1,0
1.14155,1.1,0
1.14169,1.1,0
1.14184,1.1,0
1.14198,1.1,0
1.14212,1.1,0
1.14226,1.1,0
1.1424,1.1,0
1.14254,1.1,0
1.14268,1.1,0
1.14283,1.1,0
1.14297,1.1,0
1.14311,1.1,0
1.14325,1.1,0
1.14339,1.1,0
1.14353,1.1,0
1.14367,1.1,0
1.14382,1.1,0
1.14396,1.1,0
1.1441,1.1,0
1.14424,1.1,0
1.14438,1.1,0
1.14452,1.1,0
1.14466,1.1,0
1.14481,1.1,0
1.14495,1.1,0
1.14509,1.1,0
1.14523,1.1,0
1.14537,1.1,0
1.14551,1.1,0
1.14565,1.1,0
1.1458,1.1,0
1.14594,1.1,0
1.14608,1.1,0
1.14622,1.1,0
1.14636,1.1,0
1.1465,1.1,0
1.14664,1.1,0
1.14679,1.1,0
1.14693,1.1,0
1.14707,1.1,0
1.14721,1.1,0
1.14735,1.1,0
1.14749,1.1,0
1.14763,1.1,0
1.14778,1.1,0
1.14792,1.1,0
1.14806,1.1,0
1.1482,1.1,0
1.14834,1.1,0
1.14848,1.1,0
1.14862,1.1,0
1.14877,1.1,0
1.14891,1.1,0
1.14905,1.1,0
1.14919,1.1,0
1.14933,1.1,0
1.14947,1.1,0
1.14961,1.1,0
1.14976,1.1,0
1.1499,1.1,0
1.15004,1.1,0
1.15018,1.1,0
1.15032,1.1,0
1.15046,1.1,0
1.1506,1.1,0
1.15075,1.1,0
1.15089,1.1,0
1.15103,1.1,0
1.15117,1.1,0
1.15131,1.1,0
1.15145,1.1,0
1.15159,1.1,0
1.15174,1.1,0
1.15188,1.1,0
1.15202,1.1,0
1.15216,1.1,0
1.1523,1.1,0
1.15244,1.1,0
1.15258,1.1,0
1.15273,1.1,0
1.15287,1.1,0
1.15301,1.1,0
1.15315,1.1,0
1.15329,1.1,0
1.15343,1.1,0
1.15357,1.1,0
1.15372,1.1,0
1.15386,1.1,0
1.154,1.1,0
1.15414,1.1,0
1.15428,1.1,0
1.15442,1.1,0
1.15456,1.1,0
1.15471,1.1,0
1.15485,1.1,0
1.15499,1.1,0
1.15513,1.1,0
1.15527,1.1,0
1.15541,1.1,0
1.15555,1.1,0
1.1557,1.1,0
1.15584,1.1,0
1.15598,1.1,0
1.15612,1.1,0
1.15626,1.1,0
1.1564,1.1,0
1.15654,1.1,0
1.15669,1.1,0
1.15683,1.1,0
1.15697,1.1,0
1.15711,1.1,0
1.15725,1.1,0
1.15739,1.1,0
1.15753,1.1,0
1.15768,1.1,0
1.15782,1.1,0
1.15796,1.1,0
1.1581,1.1,0
1.15824,1.1,0
1.15838,1.1,0
1.15852,1.1,0
1.15867,1.1,0
1.15881,1.1,0
1.15895,1.1,0
1.15909,1.1,0
1.15923,1.1,0
1.15937,1.1,0
1.15951,1.1,0
1.15966,1.1,0
1.1598,1.1,0
1.15994,1.1,0
1.16008,1.1,0
1.16022,1.1,0
1.16036,1.1,0
1.1605,1.1,0
1.16065,1.1,0
1.16079,1.1,0
1.16093,1.1,0
1.16107,1.1,0
1.16121,1.1,0
1.16135,1.1,0
1.16149,1.1,0
1.16164,1.1,0
1.16178,1.1,0
1.16192,1.1,0
1.16206,1.1,0
1.1622,1.1,0
1.16234,1.1,0
1.16248,1.1,0
1.16262,1.1,0
1.16277,1.1,0
1.16291,1.1,0
1.16305,1.1,0
1.16319,1.1,0
1.16333,1.1,0
1.16347,1.1,0
1.16361,1.1,0
1.16376,1.1,0
1.1639,1.1,0
1.16404,1.1,0
1.16418,1.1,0
1.16432,1.1,0
1.16446,1.1,0
1.1646,1.1,0
1.16475,1.1,0
1.16489,1.1,0
1.16503,1.1,0
1.16517,1.1,0
1.16531,1.1,0
1.16545,1.1,0
1.16559,1.1,0
1.16574,1.1,0
1.16588,1.1,0
1.16602,1.1,0
1.16616,1.1,0
1.1663,1.1,0
1.16644,1.1,0
1.16658,1.1,0
1.16673,1.1,0
1.16687,1.1,0
1.16701,1.1,0
1.16715,1.1,0
1.16729,1.1,0
1.16743,1.1,0
1.16757,1.1,0
1.16772,1.1,0
1.16786,1.1,0
1.168,1.1,0
1.16814,1.1,0
1.16828,1.1,0
1.16842,1.1,0
1.16856,1.1,0
1.16871,1.1,0
1.16885,1.1,0
1.16899,1.1,0
1.16913,1.1,0
1.16927,1.1,0
1.16941,1.1,0
1.16955,1.1,0
1.1697,1.1,0
1.16984,1.1,0
1.16998,1.1,0
1.17012,1.1,0
1.17026,1.1,0
1.1704,1.1,0
1.17054,1.1,0
1.17069,1.1,0
1.17083,1.1,0
1.17097,1.1,0
1.17111,1.1,0
1.17125,1.1,0
1.17139,1.1,0
1.17153,1.1,0
1.17168,1.1,0
1.17182,1.1,0
1.17196,1.1,0
1.1721,1.1,0
1.17224,1.1,0
1.17238,1.1,0
1.17252,1.1,0
1.17267,1.1,0
1.17281,1.1,0
1.17295,1.1,0
1.17309,1.1,0
1.17323,1.1,0
1.17337,1.1,0
1.17351,1.1,0
1.17366,1.1,0
1.1738,1.1,0
1.17394,1.1,0
1.17408,1.1,0
1.17422,1.1,0
1.17436,1.1,0
1.1745,1.1,0
1.17465,1.1,0
1.17479,1.1,0
1.17493,1.1,0
1.17507,1.1,0
1.17521,1.1,0
1.17535,1.1,0
1.17549,1.1,0
1.17564,1.1,0
1.17578,1.1,0
1.17592,1.1,0
1.17606,1.1,0
1.1762,1.1,0
1.17634,1.1,0
1.17648,1.1,0
1.17663,1.1,0
1.17677,1.1,0
1.17691,1.1,0
1.17705,1.1,0
1.17719,1.1,0
1.17733,1.1,0
1.17747,1.1,0
1.17762,1.1,0
1.17776,1.1,0
1.1779,1.1,0
1.17804,1.1,0
1.17818,1.1,0
1.17832,1.1,0
1.17846,1.1,0
1.17861,1.1,0
1.17875,1.1,0
1.17889,1.1,0
1.17903,1.1,0
1.17917,1.1,0
1.17931,1.1,0
1.17945,1.1,0
1.1796,1.1,0
1.17974,1.1,0
1.17988,1.1,0
1.18002,1.1,0
1.18016,1.1,0
1.1803,1.1,0
1.18044,1.1,0
1.18059,1.1,0
1.18073,1.1,0
1.18087,1.1,0
1.18101,1.1,0
1.18115,1.1,0
1.18129,1.1,0
1.18143,1.1,0
1.18158,1.1,0
1.18172,1.1,0
1.18186,1.1,0
1.182,1.1,0
1.18214,1.1,0
1.18228,1.1,0
1.18242,1.1,0
1.18257,1.1,0
1.18271,1.1,0
1.18285,1.1,0
1.18299,1.1,0
1.18313,1.1,0
1.18327,1.1,0
1.18341,1.1,0
1.18356,1.1,0
1.1837,1.1,0
1.18384,1.1,0
1.18398,1.1,0
1.18412,1.1,0
1.18426,1.1,0
1.1844,1.1,0
1.18455,1.1,0
1.18469,1.1,0
1.18483,1.1,0
1.18497,1.1,0
1.18511,1.1,0
1.18525,1.1,0
1.18539,1.1,0
1.18554,1.1,0
1.18568,1.1,0
1.18582,1.1,0
1.18596,1.1,0
1.1861,1.1,0
1.18624,1.1,0
1.18638,1.1,0
1.18653,1.1,0
1.18667,1.1,0
1.18681,1.1,0
1.18695,1.1,0
1.18709,1.1,0
1.18723,1.1,0
1.18737,1.1,0
1.18752,1.1,0
1.18766,1.1,0
1.1878,1.1,0
1.18794,1.1,0
1.18808,1.1,0
1.18822,1.1,0
1.18836,1.1,0
1.18851,1.1,0
1.18865,1.1,0
1.18879,1.1,0
1.18893,1.1,0
1.18907,1.1,0
1.18921,1.1,0
1.18935,1.1,0
1.1895,1.1,0
1.18964,1.1,0
1.18978,1.1,0
1.18992,1.1,0
1.19006,1.1,0
1.1902,1.1,0
1.19034,1.1,0
1.19049,1.1,0
1.19063,1.1,0
1.19077,1.1,0
1.19091,1.1,0
1.19105,1.1,0
1.19119,1.1,0
1.19133,1.1,0
1.19147,1.1,0
1.19162,1.1,0
1.19176,1.1,0
1.1919,1.1,0
1.19204,1.1,0
1.19218,1.1,0
1.19232,1.1,0
1.19246,1.1,0
1.19261,1.1,0
1.19275,1.1,0
1.19289,1.1,0
1.19303,1.1,0
1.19317,1.1,0
1.19331,1.1,0
1.19345,1.1,0
1.1936,1.1,0
1.19374,1.1,0
1.19388,1.1,0
1.19402,1.1,0
1.19416,1.1,0
1.1943,1.1,0
1.19444,1.1,0
1.19459,1.1,0
1.19473,1.1,0
1.19487,1.1,0
1.19501,1.1,0
1.19515,1.1,0
1.19529,1.1,0
1.19543,1.1,0
1.19558,1.1,0
1.19572,1.1,0
1.19586,1.1,0
1.196,1.1,0
1.19614,1.1,0
1.19628,1.1,0
1.19642,1.1,0
1.19657,1.1,0
1.19671,1.1,0
1.19685,1.1,0
1.19699,1.1,0
1.19713,1.1,0
1.19727,1.1,0
1.19741,1.1,0
1.19756,1.1,0
1.1977,1.1,0
1.19784,1.1,0
1.19798,1.1,0
1.19812,1.1,0
1.19826,1.1,0
1.1984,1.1,0
1.19855,1.1,0
1.19869,1.1,0
1.19883,1.1,0
1.19897,1.1,0
1.19911,1.1,0
1.19925,1.1,0
1.19939,1.1,0
1.19954,1.1,0
1.19968,1.1,0
1.19982,1.1,0
1.19996,1.1,0
1.2001,1.1,0
1.20024,1.1,0
1.20038,1.1,0
1.20053,1.1,0
1.20067,1.1,0
1.20081,1.1,0
1.20095,1.1,0
1.20109,1.1,0
1.20123,1.1,0
1.20137,1.1,0
1.20152,1.1,0
1.20166,1.1,0
1.2018,1.1,0
1.20194,1.1,0
1.20208,1.1,0
1.20222,1.1,0
1.20236,1.1,0
1.20251,1.1,0
1.20265,1.1,0
1.20279,1.1,0
1.20293,1.1,0
1.20307,1.1,0
1.20321,1.1,0
1.20335,1.1,0
1.2035,1.1,0
1.20364,1.1,0
1.20378,1.1,0
1.20392,1.1,0
1.20406,1.1,0
1.2042,1.1,0
1.20434,1.1,0
1.20449,1.1,0
1.20463,1.1,0
1.20477,1.1,0
1.20491,1.1,0
1.20505,1.1,0
1.20519,1.1,0
1.20533,1.1,0
1.20548,1.1,0
1.20562,1.1,0
1.20576,1.1,0
1.2059,1.1,0
1.20604,1.1,0
1.20618,1.1,0
1.20632,1.1,0
1.20647,1.1,0
1.20661,1.1,0
1.20675,1.1,0
1.20689,1.1,0
1.20703,1.1,0
1.20717,1.1,0
1.20731,1.1,0
1.20746,1.1,0
1.2076,1.1,0
1.20774,1.1,0
1.20788,1.1,0
1.20802,1.1,0
1.20816,1.1,0
1.2083,1.1,0
1.20845,1.1,0
1.20859,1.1,0
1.20873,1.1,0
1.20887,1.1,0
1.20901,1.1,0
1.20915,1.1,0
1.20929,1.1,0
1.20944,1.1,0
1.20958,1.1,0
1.20972,1.1,0
1.20986,1.1,0
1.21,1.1,0
1.21014,1.1,0
1.21028,1.1,0
1.21043,1.1,0
1.21057,1.1,0
1.21071,1.1,0
1.21085,1.1,0
1.21099,1.1,0
1.21113,1.1,0
1.21127,1.1,0
1.21142,1.1,0
1.21156,1.1,0
1.2117,1.1,0
1.21184,1.1,0
1.21198,1.1,0
1.21212,1.1,0
1.21226,1.1,0
1.21241,1.1,0
1.21255,1.1,0
1.21269,1.1,0
1.21283,1.1,0
1.21297,1.1,0
1.21311,1.1,0
1.21325,1.1,0
1.2134,1.1,0
1.21354,1.1,0
1.21368,1.1,0
1.21382,1.1,0
1.21396,1.1,0
1.2141,1.1,0
1.21424,1.1,0
1.21439,1.1,0
1.21453,1.1,0
1.21467,1.1,0
1.21481,1.1,0
1.21495,1.1,0
1.21509,1.1,0
1.21523,1.1,0
1.21538,1.1,0
1.21552,1.1,0
1.21566,1.1,0
1.2158,1.1,0
1.21594,1.1,0
1.21608,1.1,0
1.21622,1.1,0
1.21637,1.1,0
1.21651,1.1,0
1.21665,1.1,0
1.21679,1.1,0
1.21693,1.1,0
1.21707,1.1,0
1.21721,1.1,0
1.21736,1.1,0
1.2175,1.1,0
1.21764,1.1,0
1.21778,1.1,0
1.21792,1.1,0
1.21806,1.1,0
1.2182,1.1,0
1.21835,1.1,0
1.21849,1.1,0
1.21863,1.1,0
1.21877,1.1,0
1.21891,1.1,0
1.21905,1.1,0
1.21919,1.1,0
1.21933,1.1,0
1.21948,1.1,0
1.21962,1.1,0
1.21976,1.1,0
1.2199,1.1,0
1.22004,1.1,0
1.22018,1.1,0
1.22032,1.1,0
1.22047,1.1,0
1.22061,1.1,0
1.22075,1.1,0
1.22089,1.1,0
1.22103,1.1,0
1.22117,1.1,0
1.22131,1.1,0
1.22146,1.1,0
1.2216,1.1,0
1.22174,1.1,0
1.22188,1.1,0
1.22202,1.1,0
1.22216,1.1,0
1.2223,1.1,0
1.22245,1.1,0
1.22259,1.1,0
1.22273,1.1,0
1.22287,1.1,0
1.22301,1.1,0
1.22315,1.1,0
1.22329,1.1,0
1.22344,1.1,0
1.22358,1.1,0
1.22372,1.1,0
1.22386,1.1,0
1.224,1.1,0
1.22414,1.1,0
1.22428,1.1,0
1.22443,1.1,0
1.22457,1.1,0
1.22471,1.1,0
1.22485,1.1,0
1.22499,1.1,0
1.22513,1.1,0
1.22527,1.1,0
1.22542,1.1,0
1.22556,1.1,0
1.2257,1.1,0
1.22584,1.1,0
1.22598,1.1,0
1.22612,1.1,0
1.22626,1.1,0
1.22641,1.1,0
1.22655,1.1,0
1.22669,1.1,0
1.22683,1.1,0
1.22697,1.1,0
1.22711,1.1,0
1.22725,1.1,0
1.2274,1.1,0
1.22754,1.1,0
1.22768,1.1,0
1.22782,1.1,0
1.22796,1.1,0
1.2281,1.1,0
1.22824,1.1,0
1.22839,1.1,0
1.22853,1.1,0
1.22867,1.1,0
1.22881,1.1,0
1.22895,1.1,0
1.22909,1.1,0
1.22923,1.1,0
1.22938,1.1,0
1.22952,1.1,0
1.22966,1.1,0
1.2298,1.1,0
1.22994,1.1,0
1.23008,1.1,0
1.23022,1.1,0
1.23037,1.1,0
1.23051,1.1,0
1.23065,1.1,0
1.23079,1.1,0
1.23093,1.1,0
1.23107,1.1,0
1.23121,1.1,0
1.23136,1.1,0
1.2315,1.1,0
1.23164,1.1,0
1.23178,1.1,0
1.23192,1.1,0
1.23206,1.1,0
1.2322,1.1,0
1.23235,1.1,0
1.23249,1.1,0
1.23263,1.1,0
1.23277,1.1,0
1.23291,1.1,0
1.23305,1.1,0
1.23319,1.1,0
1.23334,1.1,0
1.23348,1.1,0
1.23362,1.1,0
1.23376,1.1,0
1.2339,1.1,0
1.23404,1.1,0
1.23418,1.1,0
1.23433,1.1,0
1.23447,1.1,0
1.23461,1.1,0
1.23475,1.1,0
1.23489,1.1,0
1.23503,1.1,0
1.23517,1.1,0
1.23532,1.1,0
1.23546,1.1,0
1.2356,1.1,0
1.23574,1.1,0
1.23588,1.1,0
1.23602,1.1,0
1.23616,1.1,0
1.23631,1.1,0
1.23645,1.1,0
1.23659,1.1,0
1.23673,1.1,0
1.23687,1.1,0
1.23701,1.1,0
1.23715,1.1,0
1.2373,1.1,0
1.23744,1.1,0
1.23758,1.1,0
1.23772,1.1,0
1.23786,1.1,0
1.238,1.1,0
1.23814,1.1,0
1.23829,1.1,0
1.23843,1.1,0
1.23857,1.1,0
1.23871,1.1,0
1.23885,1.1,0
1.23899,1.1,0
1.23913,1.1,0
1.23928,1.1,0
1.23942,1.1,0
1.23956,1.1,0
1.2397,1.1,0
1.23984,1.1,0
1.23998,1.1,0
1.24012,1.1,0
1.24027,1.1,0
1.24041,1.1,0
1.24055,1.1,0
1.24069,1.1,0
1.24083,1.1,0
1.24097,1.1,0
1.24111,1.1,0
1.24126,1.1,0
1.2414,1.1,0
1.24154,1.1,0
1.24168,1.1,0
1.24182,1.1,0
1.24196,1.1,0
1.2421,1.1,0
1.24225,1.1,0
1.24239,1.1,0
1.24253,1.1,0
1.24267,1.1,0
1.24281,1.1,0
1.24295,1.1,0
1.24309,1.1,0
1.24324,1.1,0
1.24338,1.1,0
1.24352,1.1,0
1.24366,1.1,0
1.2438,1.1,0
1.24394,1.1,0
1.24408,1.1,0
1.24423,1.1,0
1.24437,1.1,0
1.24451,1.1,0
1.24465,1.1,0
1.24479,1.1,0
1.24493,1.1,0
1.24507,1.1,0
1.24522,1.1,0
1.24536,1.1,0
1.2455,1.1,0
1.24564,1.1,0
1.24578,1.1,0
1.24592,1.1,0
1.24606,1.1,0
1.2462,1.1,0
1.24635,1.1,0
1.24649,1.1,0
1.24663,1.1,0
1.24677,1.1,0
1.24691,1.1,0
1.24705,1.1,0
1.2472,1.1,0
1.24734,1.1,0
1.24748,1.1,0
1.24762,1.1,0
1.24776,1.1,0
1.2479,1.1,0
1.24804,1.1,0
1.24818,1.1,0
1.24833,1.1,0
1.24847,1.1,0
1.24861,1.1,0
1.24875,1.1,0
1.24889,1.1,0
1.24903,1.1,0
1.24917,1.1,0
1.24932,1.1,0
1.24946,1.1,0
1.2496,1.1,0
1.24974,1.1,0
1.24988,1.1,0
1.25002,1.1,0
1.25016,1.1,0
1.25031,1.1,0
1.25045,1.1,0
1.25059,1.1,0
1.25073,1.1,0
1.25087,1.1,0
1.25101,1.1,0
1.25115,1.1,0
1.2513,1.1,0
1.25144,1.1,0
1.25158,1.1,0
1.25172,1.1,0
1.25186,1.1,0
1.252,1.1,0
1.25214,1.1,0
1.25229,1.1,0
1.25243,1.1,0
1.25257,1.1,0
1.25271,1.1,0
1.25285,1.1,0
1.25299,1.1,0
1.25313,1.1,0
1.25328,1.1,0
1.25342,1.1,0
1.25356,1.1,0
1.2537,1.1,0
1.25384,1.1,0
1.25398,1.1,0
1.25412,1.1,0
1.25427,1.1,0
1.25441,1.1,0
1.25455,1.1,0
1.25469,1.1,0
1.25483,1.1,0
1.25497,1.1,0
1.25511,1.1,0
1.25526,1.1,0
1.2554,1.1,0
1.25554,1.1,0
1.25568,1.1,0
1.25582,1.1,0
1.25596,1.1,0
1.2561,1.1,0
1.25625,1.1,0
1.25639,1.1,0
1.25653,1.1,0
1.25667,1.1,0
1.25681,1.1,0
1.25695,1.1,0
1.25709,1.1,0
1.25724,1.1,0
1.25738,1.1,0
1.25752,1.1,0
1.25766,1.1,0
1.2578,1.1,0
1.25794,1.1,0
1.25808,1.1,0
1.25823,1.1,0
1.25837,1.1,0
1.25851,1.1,0
1.25865,1.1,0
1.25879,1.1,0
1.25893,1.1,0
1.25907,1.1,0
1.25922,1.1,0
1.25936,1.1,0
1.2595,1.1,0
1.25964,1.1,0
1.25978,1.1,0
1.25992,1.1,0
1.26006,1.1,0
1.26021,1.1,0
1.26035,1.1,0
1.26049,1.1,0
1.26063,1.1,0
1.26077,1.1,0
1.26091,1.1,0
1.26105,1.1,0
1.2612,1.1,0
1.26134,1.1,0
1.26148,1.1,0
1.26162,1.1,0
1.26176,1.1,0
1.2619,1.1,2.06184e-29
1.26204,1.1,2.06184e-29
1.26219,1.1,2.06184e-29
1.26233,1.1,2.06184e-29
1.26247,1.1,2.06184e-29
1.26261,1.1,2.06184e-29
1.26275,1.1,2.06184e-29
1.26289,1.1,2.06184e-29
1.26303,1.1,2.06184e-29
1.26318,1.1,2.06184e-29
1.26332,1.1,2.06184e-29
1.26346,1.1,2.06184e-29
1.2636,1.1,2.06184e-29
1.26374,1.1,2.06184e-29
1.26388,1.1,2.06184e-29
1.26402,1.1,2.06184e-29
1.26417,1.1,2.06184e-29
1.26431,1.1,2.06184e-29
1.26445,1.1,2.06184e-29
1.26459,1.1,2.06184e-29
1.26473,1.1,2.06184e-29
1.26487,1.1,2.06184e-29
1.26501,1.1,3.5332e-28
1.26516,1.1,3.5332e-28
1.2653,1.1,3.5332e-28
1.26544,1.1,3.5332e-28
1.26558,1.1,3.5332e-28
1.26572,1.1,3.5332e-28
1.26586,1.1,3.5332e-28
1.266,1.1,3.5332e-28
1.26615,1.1,3.5332e-28
1.26629,1.1,3.5332e-28
1.26643,1.1,3.5332e-28
1.26657,1.1,3.5332e-28
1.26671,1.1,3.5332e-28
1.26685,1.1,3.5332e-28
1.26699,1.1,3.5332e-28
1.26714,1.1,3.5332e-28
1.26728,1.1,3.5332e-28
1.26742,1.1,3.5332e-28
1.26756,1.1,3.5332e-28
1.2677,1.1,3.5332e-28
1.26784,1.1,3.5332e-28
1.26798,1.1,3.5332e-28
1.26813,1.1,3.5332e-28
1.26827,1.1,3.5332e-28
1.26841,1.1,3.5332e-28
1.26855,1.1,3.5332e-28
1.26869,1.1,3.5332e-28
1.26883,1.1,3.5332e-28
1.26897,1.1,3.5332e-28
1.26912,1.1,3.5332e-28
1.26926,1.1,3.5332e-28
1.2694,1.1,3.5332e-28
1.26954,1.1,3.5332e-28
1.26968,1.1,3.5332e-28
1.26982,1.1,3.5332e-28
1.26996,1.1,3.5332e-28
1.27011,1.1,3.5332e-28
1.27025,1.1,5.38626e-27
1.27039,1.1,5.38626e-27
1.27053,1.1,5.38626e-27
1.27067,1.1,5.38626e-27
1.27081,1.1,5.38626e-27
1.27095,1.1,5.38626e-27
1.2711,1.1,5.38626e-27
1.27124,1.1,5.38626e-27
1.27138,1.1,5.38626e-27
1.27152,1.1,5.38626e-27
1.27166,1.1,5.38626e-27
1.2718,1.1,7.52264e-26
1.27194,1.1,7.52264e-26
1.27209,1.1,7.52264e-26
1.27223,1.1,7.52264e-26
1.27237,1.1,7.52264e-26
1.27251,1.1,7.52264e-26
1.27265,1.1,7.52264e-26
1.27279,1.1,7.52264e-26
1.27293,1.1,7.52264e-26
1.27308,1.1,7.52264e-26
1.27322,1.1,7.52264e-26
1.27336,1.1,7.52264e-26
1.2735,1.1,7.52264e-26
1.27364,1.1,7.52264e-26
1.27378,1.1,7.52264e-26
1.27392,1.1,7.52264e-26
1.27407,1.1,7.52264e-26
1.27421,1.1,7.52264e-26
1.27435,1.1,7.52264e-26
1.27449,1.1,7.52264e-26
1.27463,1.1,7.52264e-26
1.27477,1.1,7.52264e-26
1.27491,1.1,7.52264e-26
1.27505,1.1,7.52264e-26
1.2752,1.1,7.52264e-26
1.27534,1.1,7.52264e-26
1.27548,1.1,7.52264e-26
1.27562,1.1,7.52264e-26
1.27576,1.1,7.52264e-26
1.2759,1.1,7.52264e-26
1.27604,1.1,7.52264e-26
1.27619,1.1,7.52264e-26
1.27633,1.1,7.52264e-26
1.27647,1.1,7.52264e-26
1.27661,1.1,7.52264e-26
1.27675,1.1,7.52264e-26
1.27689,1.1,7.52264e-26
1.27703,1.1,7.52264e-26
1.27718,1.1,7.52264e-26
1.27732,1.1,7.52264e-26
1.27746,1.1,4.61609e-27
1.2776,1.1,4.61609e-27
1.27774,1.1,4.61609e-27
1.27788,1.1,4.61609e-27
1.27802,1.1,4.61609e-27
1.27817,1.1,4.61609e-27
1.27831,1.1,4.61609e-27
1.27845,1.1,4.61609e-27
1.27859,1.1,5.91869e-26
1.27873,1.1,5.91869e-26
1.27887,1.1,8.57307e-25
1.27901,1.1,8.57307e-25
1.27916,1.1,8.57307e-25
1.2793,1.1,8.57307e-25
1.27944,1.1,8.57307e-25
1.27958,1.1,8.57307e-25
1.27972,1.1,8.57307e-25
1.27986,1.1,8.57307e-25
1.28,1.1,8.57307e-25
1.28015,1.1,8.57307e-25
1.28029,1.1,8.57307e-25
1.28043,1.1,8.57307e-25
1.28057,1.1,8.57307e-25
1.28071,1.1,8.57307e-25
1.28085,1.1,8.57307e-25
1.28099,1.1,8.57307e-25
1.28114,1.1,8.57307e-25
1.28128,1.1,8.57307e-25
1.28142,1.1,8.57307e-25
1.28156,1.1,8.57307e-25
1.2817,1.1,8.57307e-25
1.28184,1.1,8.57307e-25
1.28198,1.1,8.57307e-25
1.28213,1.1,8.57307e-25
1.28227,1.1,8.57307e-25
1.28241,1.1,8.57307e-25
1.28255,1.1,8.57307e-25
1.28269,1.1,8.57307e-25
1.28283,1.1,8.57307e-25
1.28297,1.1,8.57307e-25
1.28312,1.1,8.57307e-25
1.28326,1.1,8.57307e-25
1.2834,1.1,8.57307e-25
1.28354,1.1,8.57307e-25
1.28368,1.1,8.57307e-25
1.28382,1.1,8.57307e-25
1.28396,1.1,8.57307e-25
1.28411,1.1,8.57307e-25
1.28425,1.1,8.57307e-25
1.28439,1.1,8.57307e-25
1.28453,1.1,8.57307e-25
1.28467,1.1,8.57307e-25
1.28481,1.1,8.57307e-25
1.28495,1.1,8.57307e-25
1.2851,1.1,8.57307e-25
1.28524,1.1,8.57307e-25
1.28538,1.1,9.39727e-24
1.28552,1.1,9.39727e-24
1.28566,1.1,9.39727e-24
1.2858,1.1,9.39727e-24
1.28594,1.1,9.39727e-24
1.28609,1.1,9.39727e-24
1.28623,1.1,9.39727e-24
1.28637,1.1,9.39727e-24
1.28651,1.1,9.39727e-24
1.28665,1.1,9.39727e-24
1.28679,1.1,9.39727e-24
1.28693,1.1,9.39727e-24
1.28708,1.1,9.39727e-24
1.28722,1.1,1.2714e-22
1.28736,1.1,1.2714e-22
1.2875,1.1,1.2714e-22
1.28764,1.1,1.2714e-22
1.28778,1.1,1.2714e-22
1.28792,1.1,1.2714e-22
1.28807,1.1,1.2714e-22
1.28821,1.1,1.2714e-22
1.28835,1.1,1.2714e-22
1.28849,1.1,1.2714e-22
1.28863,1.1,1.2714e-22
1.28877,1.1,1.2714e-22
1.28891,1.1,1.2714e-22
1.28906,1.1,1.2714e-22
1.2892,1.1,1.2714e-22
1.28934,1.1,1.2714e-22
1.28948,1.1,1.2714e-22
1.28962,1.1,1.2714e-22
1.28976,1.1,1.2714e-22
1.2899,1.1,1.2714e-22
1.29005,1.1,1.2714e-22
1.29019,1.1,1.2714e-22
1.29033,1.1,1.2714e-22
1.29047,1.1,1.2714e-22
1.29061,1.1,1.2714e-22
1.29075,1.1,1.2714e-22
1.29089,1.1,1.2714e-22
1.29104,1.1,1.2714e-22
1.29118,1.1,1.2714e-22
1.29132,1.1,1.2714e-22
1.29146,1.1,1.2714e-22
1.2916,1.1,1.2714e-22
1.29174,1.1,1.2714e-22
1.29188,1.1,1.2714e-22
1.29203,1.1,1.2714e-22
1.29217,1.1,1.2714e-22
1.29231,1.1,1.20786e-21
1.29245,1.1,1.20786e-21
1.29259,1.1,1.20786e-21
1.29273,1.1,1.20786e-21
1.29287,1.1,1.20786e-21
1.29302,1.1,1.20786e-21
1.29316,1.1,1.20786e-21
1.2933,1.1,1.20786e-21
1.29344,1.1,1.20786e-21
1.29358,1.1,1.20786e-21
1.29372,1.1,1.20786e-21
1.29386,1.1,1.20786e-21
1.29401,1.1,1.20786e-21
1.29415,1.1,1.20786e-21
1.29429,1.1,1.20786e-21
1.29443,1.1,1.20786e-21
1.29457,1.1,1.20786e-21
1.29471,1.1,1.20786e-21
1.29485,1.1,1.20786e-21
1.295,1.1,1.20786e-21
1.29514,1.1,1.20786e-21
1.29528,1.1,1.20786e-21
1.29542,1.1,1.20786e-21
1.29556,1.1,1.20786e-21
1.2957,1.1,1.57767e-20
1.29584,1.1,1.57767e-20
1.29599,1.1,1.57767e-20
1.29613,1.1,1.57767e-20
1.29627,1.1,1.57767e-20
1.29641,1.1,1.57767e-20
1.29655,1.1,1.57767e-20
1.29669,1.1,1.57767e-20
1.29683,1.1,1.57767e-20
1.29698,1.1,1.57767e-20
1.29712,1.1,1.57767e-20
1.29726,1.1,1.57767e-20
1.2974,1.1,1.57767e-20
1.29754,1.1,1.57767e-20
1.29768,1.1,1.57767e-20
1.29782,1.1,1.57767e-20
1.29797,1.1,1.57767e-20
1.29811,1.1,1.57767e-20
1.29825,1.1,1.57767e-20
1.29839,1.1,1.57767e-20
1.29853,1.1,1.57767e-20
1.29867,1.1,1.57767e-20
1.29881,1.1,1.57767e-20
1.29896,1.1,1.57767e-20
1.2991,1.1,1.22924e-19
1.29924,1.1,1.22924e-19
1.29938,1.1,1.22924e-19
1.29952,1.1,1.22924e-19
1.29966,1.1,1.22924e-19
1.2998,1.1,1.22924e-19
1.29995,1.1,1.22924e-19
1.30009,1.1,1.22924e-19
1.30023,1.1,1.22924e-19
1.30037,1.1,1.22924e-19
1.30051,1.1,1.22924e-19
1.30065,1.1,1.22924e-19
1.30079,1.1,1.22924e-19
1.30094,1.1,1.22924e-19
1.30108,1.1,1.22924e-19
1.30122,1.1,1.22924e-19
1.30136,1.1,1.22924e-19
1.3015,1.1,1.22924e-19
1.30164,1.1,1.22924e-19
1.30178,1.1,1.22924e-19
1.30193,1.1,1.22924e-19
1.30207,1.1,1.22924e-19
1.30221,1.1,1.22924e-19
1.30235,1.1,1.22924e-19
1.30249,1.1,1.22924e-19
1.30263,1.1,1.22924e-19
1.30277,1.1,1.22924e-19
1.30291,1.1,1.22924e-19
1.30306,1.1,1.22924e-19
1.3032,1.1,1.22924e-19
1.30334,1.1,1.22924e-19
1.30348,1.1,1.22924e-19
1.30362,1.1,1.22924e-19
1.30376,1.1,1.22924e-19
1.3039,1.1,1.22924e-19
1.30405,1.1,1.22924e-19
1.30419,1.1,1.22924e-19
1.30433,1.1,1.5419e-18
1.30447,1.1,1.5419e-18
1.30461,1.1,1.5419e-18
1.30475,1.1,1.5419e-18
1.30489,1.1,1.5419e-18
1.30504,1.1,1.5419e-18
1.30518,1.1,1.5419e-18
1.30532,1.1,1.5419e-18
1.30546,1.1,1.5419e-18
1.3056,1.1,1.5419e-18
1.30574,1.1,1.5419e-18
1.30588,1.1,9.9619e-18
1.30603,1.1,9.9619e-18
1.30617,1.1,9.9619e-18
1.30631,1.1,9.9619e-18
1.30645,1.1,9.9619e-18
1.30659,1.1,9.9619e-18
1.30673,1.1,9.9619e-18
1.30687,1.1,9.9619e-18
1.30702,1.1,9.9619e-18
1.30716,1.1,9.9619e-18
1.3073,1.1,9.9619e-18
1.30744,1.1,9.9619e-18
1.30758,1.1,9.9619e-18
1.30772,1.1,9.9619e-18
1.30786,1.1,9.9619e-18
1.30801,1.1,9.9619e-18
1.30815,1.1,9.9619e-18
1.30829,1.1,9.9619e-18
1.30843,1.1,9.9619e-18
1.30857,1.1,9.9619e-18
1.30871,1.1,9.9619e-18
1.30885,1.1,9.9619e-18
1.309,1.1,9.9619e-18
1.30914,1.1,9.9619e-18
1.30928,1.1,9.9619e-18
1.30942,1.1,9.9619e-18
1.30956,1.1,9.9619e-18
1.3097,1.1,9.9619e-18
1.30984,1.1,9.9619e-18
1.30999,1.1,9.9619e-18
1.31013,1.1,9.9619e-18
1.31027,1.1,9.9619e-18
1.31041,1.1,9.9619e-18
1.31055,1.1,9.9619e-18
1.31069,1.1,9.9619e-18
1.31083,1.1,9.9619e-18
1.31098,1.1,9.9619e-18
1.31112,1.1,9.9619e-18
1.31126,1.1,9.9619e-18
1.3114,1.1,9.9619e-18
1.31154,1.1,9.9619e-18
1.31168,1.1,9.9619e-18
1.31182,1.1,9.9619e-18
1.31197,1.1,9.9619e-18
1.31211,1.1,6.51825e-19
1.31225,1.1,6.51825e-19
1.31239,1.1,6.51825e-19
1.31253,1.1,6.51825e-19
1.31267,1.1,6.51825e-19
1.31281,1.1,6.51825e-19
1.31296,1.1,5.55313e-18
1.3131,1.1,6.77215e-17
1.31324,1.1,6.77215e-17
1.31338,1.1,6.77215e-17
1.31352,1.1,6.77215e-17
1.31366,1.1,6.77215e-17
1.3138,1.1,6.77215e-17
1.31395,1.1,6.77215e-17
1.31409,1.1,6.77215e-17
1.31423,1.1,6.77215e-17
1.31437,1.1,6.77215e-17
1.31451,1.1,6.77215e-17
1.31465,1.1,6.77215e-17
1.31479,1.1,6.77215e-17
1.31494,1.1,6.77215e-17
1.31508,1.1,6.77215e-17
1.31522,1.1,6.77215e-17
1.31536,1.1,6.77215e-17
1.3155,1.1,6.77215e-17
1.31564,1.1,6.77215e-17
1.31578,1.1,6.77215e-17
1.31593,1.1,6.77215e-17
1.31607,1.1,6.77215e-17
1.31621,1.1,6.77215e-17
1.31635,1.1,6.77215e-17
1.31649,1.1,6.77215e-17
1.31663,1.1,6.77215e-17
1.31677,1.1,6.77215e-17
1.31692,1.1,6.77215e-17
1.31706,1.1,6.77215e-17
1.3172,1.1,6.77215e-17
1.31734,1.1,6.77215e-17
1.31748,1.1,6.77215e-17
1.31762,1.1,6.77215e-17
1.31776,1.1,6.77215e-17
1.31791,1.1,6.77215e-17
1.31805,1.1,6.77215e-17
1.31819,1.1,6.77215e-17
1.31833,1.1,6.77215e-17
1.31847,1.1,6.77215e-17
1.31861,1.1,6.77215e-17
1.31875,1.1,6.77215e-17
1.3189,1.1,6.77215e-17
1.31904,1.1,6.77215e-17
1.31918,1.1,6.77215e-17
1.31932,1.1,6.77215e-17
1.31946,1.1,6.77215e-17
1.3196,1.1,6.77215e-17
1.31974,1.1,6.77215e-17
1.31989,1.1,7.17941e-16
1.32003,1.1,7.17941e-16
1.32017,1.1,7.17941e-16
1.32031,1.1,7.17941e-16
1.32045,1.1,7.17941e-16
1.32059,1.1,7.17941e-16
1.32073,1.1,7.17941e-16
1.32088,1.1,7.17941e-16
1.32102,1.1,7.17941e-16
1.32116,1.1,7.17941e-16
1.3213,1.1,7.17941e-16
1.32144,1.1,7.17941e-16
1.32158,1.1,7.17941e-16
1.32172,1.1,7.17941e-16
1.32187,1.1,7.17941e-16
1.32201,1.1,8.18588e-15
1.32215,1.1,8.18588e-15
1.32229,1.1,8.18588e-15
1.32243,1.1,8.18588e-15
1.32257,1.1,8.18588e-15
1.32271,1.1,8.18588e-15
1.32286,1.1,8.18588e-15
1.323,1.1,8.18588e-15
1.32314,1.1,8.18588e-15
1.32328,1.1,8.18588e-15
1.32342,1.1,8.18588e-15
1.32356,1.1,8.18588e-15
1.3237,1.1,8.18588e-15
1.32385,1.1,8.18588e-15
1.32399,1.1,8.18588e-15
1.32413,1.1,8.18588e-15
1.32427,1.1,8.18588e-15
1.32441,1.1,8.18588e-15
1.32455,1.1,8.18588e-15
1.32469,1.1,8.18588e-15
1.32484,1.1,8.18588e-15
1.32498,1.1,8.18588e-15
1.32512,1.1,8.18588e-15
1.32526,1.1,8.18588e-15
1.3254,1.1,8.18588e-15
1.32554,1.1,8.18588e-15
1.32568,1.1,8.18588e-15
1.32583,1.1,8.18588e-15
1.32597,1.1,8.18588e-15
1.32611,1.1,8.18588e-15
1.32625,1.1,8.18588e-15
1.32639,1.1,8.18588e-15
1.32653,1.1,8.18588e-15
1.32667,1.1,8.18588e-15
1.32682,1.1,8.45092e-14
1.32696,1.1,8.45092e-14
1.3271,1.1,8.45092e-14
1.32724,1.1,8.45092e-14
1.32738,1.1,8.45092e-14
1.32752,1.1,8.45092e-14
1.32766,1.1,8.45092e-14
1.32781,1.1,8.45092e-14
1.32795,1.1,8.45092e-14
1.32809,1.1,8.45092e-14
1.32823,1.1,8.45092e-14
1.32837,1.1,8.45092e-14
1.32851,1.1,8.45092e-14
1.32865,1.1,8.45092e-14
1.3288,1.1,8.45092e-14
1.32894,1.1,8.45092e-14
1.32908,1.1,8.45092e-14
1.32922,1.1,8.45092e-14
1.32936,1.1,8.45092e-14
1.3295,1.1,8.45092e-14
1.32964,1.1,8.45092e-14
1.32978,1.1,8.45092e-14
1.32993,1.1,8.45092e-14
1.33007,1.1,8.45092e-14
1.33021,1.1,8.45092e-14
1.33035,1.1,8.45092e-14
1.33049,1.1,8.45092e-14
1.33063,1.1,8.45092e-14
1.33078,1.1,8.84511e-13
1.33092,1.1,8.84511e-13
1.33106,1.1,8.84511e-13
1.3312,1.1,8.84511e-13
1.33134,1.1,8.84511e-13
1.33148,1.1,8.84511e-13
1.33162,1.1,8.84511e-13
1.33176,1.1,8.84511e-13
1.33191,1.1,8.84511e-13
1.33205,1.1,8.84511e-13
1.33219,1.1,8.84511e-13
1.33233,1.1,8.84511e-13
1.33247,1.1,8.84511e-13
1.33261,1.1,8.84511e-13
1.33275,1.1,8.84511e-13
1.3329,1.1,8.84511e-13
1.33304,1.1,8.84511e-13
1.33318,1.1,8.84511e-13
1.33332,1.1,8.84511e-13
1.33346,1.1,8.84511e-13
1.3336,1.1,8.84511e-13
1.33374,1.1,8.84511e-13
1.33389,1.1,8.34541e-12
1.33403,1.1,8.34541e-12
1.33417,1.1,8.34541e-12
1.33431,1.1,8.34541e-12
1.33445,1.1,8.34541e-12
1.33459,1.1,8.34541e-12
1.33473,1.1,8.34541e-12
1.33488,1.1,8.34541e-12
1.33502,1.1,8.34541e-12
1.33516,1.1,8.34541e-12
1.3353,1.1,8.34541e-12
1.33544,1.1,8.34541e-12
1.33558,1.1,8.34541e-12
1.33572,1.1,8.34541e-12
1.33587,1.1,8.34541e-12
1.33601,1.1,8.34541e-12
1.33615,1.1,8.34541e-12
1.33629,1.1,8.34541e-12
1.33643,1.1,8.34541e-12
1.33657,1.1,8.34541e-12
1.33671,1.1,8.34541e-12
1.33686,1.1,8.34541e-12
1.337,1.1,8.34541e-12
1.33714,1.1,8.34541e-12
1.33728,1.1,8.34541e-12
1.33742,1.1,8.34541e-12
1.33756,1.1,8.34541e-12
1.3377,1.1,8.34541e-12
1.33785,1.1,8.34541e-12
1.33799,1.1,8.34541e-12
1.33813,1.1,8.34541e-12
1.33827,1.1,8.34541e-12
1.33841,1.1,8.34541e-12
1.33855,1.1,8.34541e-12
1.33869,1.1,8.34541e-12
1.33884,1.1,8.34541e-12
1.33898,1.1,8.34541e-12
1.33912,1.1,8.34541e-12
1.33926,1.1,8.34541e-12
1.3394,1.1,8.34541e-12
1.33954,1.1,8.34541e-12
1.33968,1.1,7.99329e-11
1.33983,1.1,7.99329e-11
1.33997,1.1,7.99329e-11
1.34011,1.1,7.99329e-11
1.34025,1.1,7.99329e-11
1.34039,1.1,7.99329e-11
1.34053,1.1,7.99329e-11
1.34067,1.1,7.99329e-11
1.34082,1.1,6.80336e-10
1.34096,1.1,6.80336e-10
1.3411,1.1,6.80336e-10
1.34124,1.1,6.80336e-10
1.34138,1.1,6.80336e-10
1.34152,1.1,6.80336e-10
1.34166,1.1,6.80336e-10
1.34181,1.1,6.80336e-10
1.34195,1.1,6.80336e-10
1.34209,1.1,6.80336e-10
1.34223,1.1,6.80336e-10
1.34237,1.1,6.80336e-10
1.34251,1.1,6.80336e-10
1.34265,1.1,6.80336e-10
1.3428,1.1,6.80336e-10
1.34294,1.1,6.80336e-10
1.34308,1.1,6.80336e-10
1.34322,1.1,6.80336e-10
1.34336,1.1,6.80336e-10
1.3435,1.1,6.80336e-10
1.34364,1.1,6.80336e-10
1.34379,1.1,6.80336e-10
1.34393,1.1,6.80336e-10
1.34407,1.1,6.80336e-10
1.34421,1.1,6.80336e-10
1.34435,1.1,6.80336e-10
1.34449,1.1,6.80336e-10
1.34463,1.1,6.80336e-10
1.34478,1.1,6.80336e-10
1.34492,1.1,6.80336e-10
1.34506,1.1,7.15535e-11
1.3452,1.1,7.15535e-11
1.34534,1.1,7.15535e-11
1.34548,1.1,7.15535e-11
1.34562,1.1,7.15535e-11
1.34577,1.1,7.15535e-11
1.34591,1.1,7.15535e-11
1.34605,1.1,7.15535e-11
1.34619,1.1,7.15535e-11
1.34633,1.1,7.15535e-11
1.34647,1.1,7.15535e-11
1.34661,1.1,7.15535e-11
1.34676,1.1,7.15535e-11
1.3469,1.1,7.15535e-11
1.34704,1.1,7.15535e-11
1.34718,1.1,7.15535e-11
1.34732,1.1,7.15535e-11
1.34746,1.1,7.15535e-11
1.3476,1.1,7.15535e-11
1.34775,1.1,7.15535e-11
1.34789,1.1,6.13673e-10
1.34803,1.1,6.13673e-10
1.34817,1.1,6.13673e-10
1.34831,1.1,6.13673e-10
1.34845,1.1,6.13673e-10
1.34859,1.1,5.28607e-09
1.34874,1.1,5.28607e-09
1.34888,1.1,5.28607e-09
1.34902,1.1,5.28607e-09
1.34916,1.1,5.28607e-09
1.3493,1.1,5.28607e-09
1.34944,1.1,5.28607e-09
1.34958,1.1,5.28607e-09
1.34973,1.1,5.28607e-09
1.34987,1.1,5.28607e-09
1.35001,1.1,5.28607e-09
1.35015,1.1,5.28607e-09
1.35029,1.1,5.28607e-09
1.35043,1.1,5.28607e-09
1.35057,1.1,5.28607e-09
1.35072,1.1,5.28607e-09
1.35086,1.1,5.28607e-09
1.351,1.1,5.28607e-09
1.35114,1.1,5.28607e-09
1.35128,1.1,5.28607e-09
1.35142,1.1,5.28607e-09
1.35156,1.1,5.28607e-09
1.35171,1.1,5.28607e-09
1.35185,1.1,5.28607e-09
1.35199,1.1,5.28607e-09
1.35213,1.1,5.28607e-09
1.35227,1.1,5.28607e-09
1.35241,1.1,5.28607e-09
1.35255,1.1,5.28607e-09
1.3527,1.1,5.28607e-09
1.35284,1.1,5.28607e-09
1.35298,1.1,5.28607e-09
1.35312,1.1,5.28607e-09
1.35326,1.1,5.28607e-09
1.3534,1.1,5.28607e-09
1.35354,1.1,5.28607e-09
1.35369,1.1,5.28607e-09
1.35383,1.1,5.28607e-09
1.35397,1.1,5.28607e-09
1.35411,1.1,5.28607e-09
1.35425,1.1,5.28607e-09
1.35439,1.1,5.28607e-09
1.35453,1.1,5.28607e-09
1.35468,1.1,5.28607e-09
1.35482,1.1,4.07149e-08
1.35496,1.1,4.07149e-08
1.3551,1.1,4.07149e-08
1.35524,1.1,4.07149e-08
1.35538,1.1,4.07149e-08
1.35552,1.1,4.07149e-08
1.35567,1.1,4.07149e-08
1.35581,1.1,4.07149e-08
1.35595,1.1,4.07149e-08
1.35609,1.1,4.07149e-08
1.35623,1.1,4.07149e-08
1.35637,1.1,4.07149e-08
1.35651,1.1,4.07149e-08
1.35666,1.1,4.07149e-08
1.3568,1.1,4.07149e-08
1.35694,1.1,4.07149e-08
1.35708,1.1,4.07149e-08
1.35722,1.1,4.07149e-08
1.35736,1.1,4.07149e-08
1.3575,1.1,3.10616e-07
1.35765,1.1,3.10616e-07
1.35779,1.1,3.10616e-07
1.35793,1.1,3.10616e-07
1.35807,1.1,3.10616e-07
1.35821,1.1,3.10616e-07
1.35835,1.1,3.10616e-07
1.35849,1.1,3.10616e-07
1.35863,1.1,3.10616e-07
1.35878,1.1,3.10616e-07
1.35892,1.1,3.10616e-07
1.35906,1.1,3.10616e-07
1.3592,1.1,3.10616e-07
1.35934,1.1,3.10616e-07
1.35948,1.1,3.10616e-07
1.35962,1.1,3.10616e-07
1.35977,1.1,3.10616e-07
1.35991,1.1,3.10616e-07
1.36005,1.1,3.10616e-07
1.36019,1.1,3.10616e-07
1.36033,1.1,3.10616e-07
1.36047,1.1,3.10616e-07
1.36061,1.1,3.10616e-07
1.36076,1.1,3.10616e-07
1.3609,1.1,3.10616e-07
1.36104,1.1,3.10616e-07
1.36118,1.1,3.10616e-07
1.36132,1.1,3.10616e-07
1.36146,1.1,3.10616e-07
1.3616,1.1,3.10616e-07
1.36175,1.1,3.10616e-07
1.36189,1.1,2.10272e-06
1.36203,1.1,2.10272e-06
1.36217,1.1,2.10272e-06
1.36231,1.1,2.10272e-06
1.36245,1.1,2.10272e-06
1.36259,1.1,2.10272e-06
1.36274,1.1,2.10272e-06
1.36288,1.1,2.10272e-06
1.36302,1.1,2.10272e-06
1.36316,1.1,2.10272e-06
1.3633,1.1,2.10272e-06
1.36344,1.1,2.10272e-06
1.36358,1.1,2.10272e-06
1.36373,1.1,2.10272e-06
1.36387,1.1,2.10272e-06
1.36401,1.1,2.10272e-06
1.36415,1.1,2.10272e-06
1.36429,1.1,2.10272e-06
1.36443,1.1,2.10272e-06
1.36457,1.1,2.10272e-06
1.36472,1.1,2.10272e-06
1.36486,1.1,2.10272e-06
1.365,1.1,2.10272e-06
1.36514,1.1,2.10272e-06
1.36528,1.1,2.10272e-06
1.36542,1.1,2.10272e-06
1.36556,1.1,2.10272e-06
1.36571,1.1,2.10272e-06
1.36585,1.1,2.10272e-06
1.36599,1.1,2.10272e-06
1.36613,1.1,2.10272e-06
1.36627,1.1,2.10272e-06
1.36641,1.1,1.39064e-05
1.36655,1.1,1.39064e-05
1.3667,1.1,1.39064e-05
1.36684,1.1,1.39064e-05
1.36698,1.1,1.39064e-05
1.36712,1.1,1.39064e-05
1.36726,1.1,1.39064e-05
1.3674,1.1,1.39064e-05
1.36754,1.1,1.39064e-05
1.36769,1.1,1.39064e-05
1.36783,1.1,1.39064e-05
1.36797,1.1,1.39064e-05
1.36811,1.1,1.39064e-05
1.36825,1.1,1.39064e-05
1.36839,1.1,1.39064e-05
1.36853,1.1,1.39064e-05
1.36868,1.1,1.39064e-05
1.36882,1.1,1.39064e-05
1.36896,1.1,7.95548e-05
1.3691,1.1,7.95548e-05
1.36924,1.1,7.95548e-05
1.36938,1.1,7.95548e-05
1.36952,1.1,7.95548e-05
1.36967,1.1,7.95548e-05
1.36981,1.1,7.95548e-05
1.36995,1.1,7.95548e-05
1.37009,1.1,7.95548e-05
1.37023,1.1,7.95548e-05
1.37037,1.1,7.95548e-05
1.37051,1.1,7.95548e-05
1.37066,1.1,7.95548e-05
1.3708,1.1,7.95548e-05
1.37094,1.1,7.95548e-05
1.37108,1.1,7.95548e-05
1.37122,1.1,7.95548e-05
1.37136,1.1,7.95548e-05
1.3715,1.1,7.95548e-05
1.37165,1.1,7.95548e-05
1.37179,1.1,7.95548e-05
1.37193,1.1,7.95548e-05
1.37207,1.1,7.95548e-05
1.37221,1.1,7.95548e-05
1.37235,1.1,7.95548e-05
1.37249,1.1,7.95548e-05
1.37264,1.1,7.95548e-05
1.37278,1.1,7.95548e-05
1.37292,1.1,7.95548e-05
1.37306,1.1,7.95548e-05
1.3732,1.1,7.95548e-05
1.37334,1.1,7.95548e-05
1.37348,1.1,7.95548e-05
1.37363,1.1,7.95548e-05
1.37377,1.1,7.95548e-05
1.37391,1.1,7.95548e-05
1.37405,1.1,7.95548e-05
1.37419,1.1,7.95548e-05
1.37433,1.1,7.95548e-05
1.37447,1.1,7.95548e-05
1.37462,1.1,7.95548e-05
1.37476,1.1,7.95548e-05
1.3749,1.1,7.95548e-05
1.37504,1.1,7.95548e-05
1.37518,1.1,7.95548e-05
1.37532,1.1,0.000441923
1.37546,1.1,0.000441923
1.37561,1.1,0.000441923
1.37575,1.1,0.000441923
1.37589,1.1,0.000441923
1.37603,1.1,0.00204789
1.37617,1.1,0.00204789
1.37631,1.1,0.00204789
1.37645,1.1,0.00204789
1.3766,1.1,0.00204789
1.37674,1.1,0.00204789
1.37688,1.1,0.00204789
1.37702,1.1,0.00204789
1.37716,1.1,0.00204789
1.3773,1.1,0.00204789
1.37744,1.1,0.00204789
1.37759,1.1,0.00204789
1.37773,1.1,0.00204789
1.37787,1.1,0.00204789
1.37801,1.1,0.00204789
1.37815,1.1,0.00204789
1.37829,1.1,0.00204789
1.37843,1.1,0.00204789
1.37858,1.1,0.00204789
1.37872,1.1,0.00204789
1.37886,1.1,0.000376698
1.379,1.1,0.000376698
1.37914,1.1,0.000376698
1.37928,1.1,0.000376698
1.37942,1.1,0.000376698
1.37957,1.1,0.000376698
1.37971,1.1,0.000376698
1.37985,1.1,0.000376698
1.37999,1.1,0.000376698
1.38013,1.1,0.000376698
1.38027,1.1,0.000376698
1.38041,1.1,0.000376698
1.38056,1.1,0.000376698
1.3807,1.1,0.000376698
1.38084,1.1,0.000376698
1.38098,1.1,0.000376698
1.38112,1.1,0.000376698
1.38126,1.1,0.000376698
1.3814,1.1,0.000376698
1.38155,1.1,0.000376698
1.38169,1.1,0.000376698
1.38183,1.1,0.000376698
1.38197,1.1,0.000376698
1.38211,1.1,0.000376698
1.38225,1.1,0.000376698
1.38239,1.1,0.000376698
1.38254,1.1,0.000376698
1.38268,1.1,0.000376698
1.38282,1.1,0.000376698
1.38296,1.1,0.000376698
1.3831,1.1,0.0017278
1.38324,1.1,0.0017278
1.38338,1.1,0.0017278
1.38353,1.1,0.0017278
1.38367,1.1,0.0017278
1.38381,1.1,0.0017278
1.38395,1.1,0.0017278
1.38409,1.1,0.00769934
1.38423,1.1,0.00769934
1.38437,1.1,0.00769934
1.38452,1.1,0.00769934
1.38466,1.1,0.00769934
1.3848,1.1,0.00769934
1.38494,1.1,0.00769934
1.38508,1.1,0.00769934
1.38522,1.1,0.00769934
1.38536,1.1,0.00769934
1.38551,1.1,0.00769934
1.38565,1.1,0.00769934
1.38579,1.1,0.00769934
1.38593,1.1,0.00769934
1.38607,1.1,0.00769934
1.38621,1.1,0.00769934
1.38635,1.1,0.00769934
1.38649,1.1,0.00769934
1.38664,1.1,0.00769934
1.38678,1.1,0.00769934
1.38692,1.1,0.00769934
1.38706,1.1,0.00769934
1.3872,1.1,0.00769934
1.38734,1.1,0.00769934
1.38748,1.1,0.00769934
1.38763,1.1,0.00769934
1.38777,1.1,0.00769934
1.38791,1.1,0.00769934
1.38805,1.1,0.00769934
1.38819,1.1,0.00769934
1.38833,1.1,0.00769934
1.38847,1.1,0.00769934
1.38862,1.1,0.00769934
1.38876,1.1,0.00769934
1.3889,1.1,0.00769934
1.38904,1.1,0.00769934
1.38918,1.1,0.00769934
1.38932,1.1,0.00769934
1.38946,1.1,0.00769934
1.38961,1.1,0.00769934
1.38975,1.1,0.00769934
1.38989,1.1,0.00769934
1.39003,1.1,0.00769934
1.39017,1.1,0.00769934
1.39031,1.1,0.028307
1.39045,1.1,0.028307
1.3906,1.1,0.028307
1.39074,1.1,0.028307
1.39088,1.1,0.028307
1.39102,1.1,0.028307
1.39116,1.1,0.028307
1.3913,1.1,0.028307
1.39144,1.1,0.028307
1.39159,1.1,0.028307
1.39173,1.1,0.028307
1.39187,1.1,0.028307
1.39201,1.1,0.028307
1.39215,1.1,0.028307
1.39229,1.1,0.028307
1.39243,1.1,0.028307
1.39258,1.1,0.028307
1.39272,1.1,0.028307
1.39286,1.1,0.028307
1.393,1.1,0.028307
1.39314,1.1,0.099307
1.39328,1.1,0.099307
1.39342,1.1,0.099307
1.39357,1.1,0.099307
1.39371,1.1,0.099307
1.39385,1.1,0.099307
1.39399,1.1,0.099307
1.39413,1.1,0.099307
1.39427,1.1,0.099307
1.39441,1.1,0.099307
1.39456,1.1,0.099307
1.3947,1.1,0.099307
1.39484,1.1,0.099307
1.39498,1.1,0.099307
1.39512,1.1,0.099307
1.39526,1.1,0.099307
1.3954,1.1,0.099307
1.39555,1.1,0.099307
1.39569,1.1,0.099307
1.39583,1.1,0.099307
1.39597,1.1,0.099307
1.39611,1.1,0.099307
1.39625,1.1,0.099307
1.39639,1.1,0.099307
1.39654,1.1,0.099307
1.39668,1.1,0.099307
1.39682,1.1,0.099307
1.39696,1.1,0.099307
1.3971,1.1,0.099307
1.39724,1.1,0.099307
1.39738,1.1,0.099307
1.39753,1.1,0.099307
1.39767,1.1,0.146665
1.39781,1.1,0.146665
1.39795,1.1,0.146665
1.39809,1.1,0.146665
1.39823,1.1,0.146665
1.39837,1.1,0.146665
1.39852,1.1,0.146665
1.39866,1.1,0.146665
1.3988,1.1,0.146665
1.39894,1.1,0.146665
1.39908,1.1,0.146665
1.39922,1.1,0.146665
1.39936,1.1,0.146665
1.39951,1.1,0.146665
1.39965,1.1,0.146665
1.39979,1.1,0.146665
1.39993,1.1,0.146665
1.40007,1.1,0.146665
1.40021,1.1,0.146665
1.40035,1.1,0.146665
1.4005,1.1,0.146665
1.40064,1.1,0.146665
1.40078,1.1,0.392617
1.40092,1.1,0.392617
1.40106,1.1,0.392617
1.4012,1.1,0.392617
1.40134,1.1,0.392617
1.40149,1.1,0.392617
1.40163,1.1,0.392617
1.40177,1.1,0.392617
1.40191,1.1,0.392617
1.40205,1.1,0.392617
1.40219,1.1,0.392617
1.40233,1.1,0.392617
1.40248,1.1,0.392617
1.40262,1.1,0.392617
1.40276,1.1,0.392617
1.4029,1.1,0.392617
1.40304,1.1,0.392617
1.40318,1.1,0.392617
1.40332,1.1,0.392617
1.40347,1.1,0.392617
1.40361,1.1,0.392617
1.40375,1.1,0.392617
1.40389,1.1,0.392617
1.40403,1.1,0.392617
1.40417,1.1,0.392617
1.40431,1.1,0.392617
1.40446,1.1,0.392617
1.4046,1.1,0.392617
1.40474,1.1,0.392617
1.40488,1.1,0.392617
1.40502,1.1,0.392617
1.40516,1.1,0.392617
1.4053,1.1,0.392617
1.40545,1.1,0.392617
1.40559,1.1,0.392617
1.40573,1.1,0.392617
1.40587,1.1,0.392617
1.40601,1.1,0.392617
1.40615,1.1,1.03583
1.40629,1.1,1.03583
1.40644,1.1,1.03583
1.40658,1.1,1.03583
1.40672,1.1,1.03583
1.40686,1.1,1.03583
1.407,1.1,1.03583
1.40714,1.1,1.03583
1.40728,1.1,1.03583
1.40743,1.1,1.03583
1.40757,1.1,1.03583
1.40771,1.1,1.03583
1.40785,1.1,1.03583
1.40799,1.1,1.03583
1.40813,1.1,1.03583
1.40827,1.1,1.03583
1.40842,1.1,1.03583
1.40856,1.1,1.03583
1.4087,1.1,1.03583
1.40884,1.1,1.03583
1.40898,1.1,1.03583
1.40912,1.1,1.03583
1.40926,1.1,1.03583
1.40941,1.1,1.03583
1.40955,1.1,1.03583
1.40969,1.1,1.03583
1.40983,1.1,1.03583
1.40997,1.1,1.03583
1.41011,1.1,1.03583
1.41025,1.1,1.03583
1.4104,1.1,1.03583
1.41054,1.1,1.03583
1.41068,1.1,1.03583
1.41082,1.1,1.03583
1.41096,1.1,1.03583
1.4111,1.1,1.03583
1.41124,1.1,1.03583
1.41139,1.1,1.03583
1.41153,1.1,1.03583
1.41167,1.1,1.03583
1.41181,1.1,1.03583
1.41195,1.1,1.03583
1.41209,1.1,1.03583
1.41223,1.1,1.03583
1.41238,1.1,1.03583
1.41252,1.1,1.03583
1.41266,1.1,1.03583
1.4128,1.1,1.03583
1.41294,1.1,1.03583
1.41308,1.1,1.03583
1.41322,1.1,1.03583
1.41337,1.1,1.03583
1.41351,1.1,1.03583
1.41365,1.1,1.03583
1.41379,1.1,1.03583
1.41393,1.1,1.03583
1.41407,1.1,1.03583
1.41421,1.1,0.694485


==> fig/examples/ex3/plot_tip.csv <==
"arc_length","Cutoff","solute"
0,nan,nan
0.000141424,nan,nan
0.000282869,nan,nan
0.000424292,nan,nan
0.000565737,nan,nan
0.000707161,nan,nan
0.0008485,nan,nan
0.000989945,nan,nan
0.00113137,nan,nan
0.00127281,nan,nan
0.00141424,nan,nan
0.00155568,nan,nan
0.00169711,nan,nan
0.00183845,nan,nan
0.00197989,nan,nan
0.00212131,nan,nan
0.00226276,nan,nan
0.00240418,nan,nan
0.00254563,nan,nan
0.00268705,nan,nan
0.00282841,nan,nan
0.00296984,nan,nan
0.00311126,nan,nan
0.0032527,nan,nan
0.00339413,nan,nan
0.00353557,nan,nan
0.003677,nan,nan
0.00381836,nan,nan
0.00395978,nan,nan
0.00410123,nan,nan
0.00424265,nan,nan
0.00438407,nan,nan
0.00452552,nan,nan
0.00466694,nan,nan
0.00480839,nan,nan
0.00494973,nan,nan
0.00509117,nan,nan
0.00523259,nan,nan
0.00537404,nan,nan
0.00551546,nan,nan
0.00565689,nan,nan
0.00579833,nan,nan
0.00593967,nan,nan
0.00608112,nan,nan
0.00622254,nan,nan
0.00636398,nan,nan
0.00650541,nan,nan
0.00664685,nan,nan
0.00678828,nan,nan
0.00692962,nan,nan
0.00707106,nan,nan
0.00721249,nan,nan
0.00735393,nan,nan
0.00749535,nan,nan
0.0076368,nan,nan
0.00777822,nan,nan
0.00791958,nan,nan
0.00806101,nan,nan
0.00820243,nan,nan
0.00834388,nan,nan
0.0084853,nan,nan
0.00862674,nan,nan
0.00876817,nan,nan
0.00890953,nan,nan
0.00905095,nan,nan
0.0091924,nan,nan
0.00933382,nan,nan
0.00947524,nan,nan
0.00961669,nan,nan
0.00975811,nan,nan
0.00989956,nan,nan
0.0100409,nan,nan
0.0101823,nan,nan
0.0103238,nan,nan
0.0104652,nan,nan
0.0106066,nan,nan
0.0107481,nan,nan
0.0108895,nan,nan
0.0110308,nan,nan
0.0111723,nan,nan
0.0113137,nan,nan
0.0114552,nan,nan
0.0115966,nan,nan
0.011738,nan,nan
0.0118794,nan,nan
0.0120208,nan,nan
0.0121622,nan,nan
0.0123037,nan,nan
0.0124451,nan,nan
0.0125865,nan,nan
0.012728,nan,nan
0.0128694,nan,nan
0.0130108,nan,nan
0.0131522,nan,nan
0.0132936,nan,nan
0.013435,nan,nan
0.0135765,nan,nan
0.0137179,nan,nan
0.0138593,nan,nan
0.0140007,nan,nan
0.0141421,nan,nan
0.0142835,nan,nan
0.014425,nan,nan
0.0145664,nan,nan
0.0147079,nan,nan
0.0148493,nan,nan
0.0149906,nan,nan
0.0151321,nan,nan
0.0152735,nan,nan
0.0154149,nan,nan
0.0155564,nan,nan
0.0156978,nan,nan
0.0158392,nan,nan
0.0159807,nan,nan
0.016122,nan,nan
0.0162635,nan,nan
0.0164049,nan,nan
0.0165463,nan,nan
0.0166878,nan,nan
0.0168292,nan,nan
0.0169706,nan,nan
0.017112,nan,nan
0.0172534,nan,nan
0.0173948,nan,nan
0.0175363,nan,nan
0.0176777,nan,nan
0.0178191,nan,nan
0.0179606,nan,nan
0.0181019,nan,nan
0.0182433,nan,nan
0.0183848,nan,nan
0.0185262,nan,nan
0.0186676,nan,nan
0.0188091,nan,nan
0.0189505,nan,nan
0.0190919,nan,nan
0.0192333,nan,nan
0.0193747,nan,nan
0.0195162,nan,nan
0.0196576,nan,nan
0.019799,nan,nan
0.0199405,nan,nan
0.0200818,nan,nan
0.0202232,nan,nan
0.0203647,nan,nan
0.0205061,nan,nan
0.0206475,nan,nan
0.020789,nan,nan
0.0209304,nan,nan
0.0210718,nan,nan
0.0212132,nan,nan
0.0213546,nan,nan
0.0214961,nan,nan
0.0216375,nan,nan
0.0217789,nan,nan
0.0219203,nan,nan
0.0220618,nan,nan
0.0222031,nan,nan
0.0223446,nan,nan
0.022486,nan,nan
0.0226274,nan,nan
0.0227689,nan,nan
0.0229103,nan,nan
0.0230517,nan,nan
0.0231931,nan,nan
0.0233345,nan,nan
0.0234759,nan,nan
0.0236174,nan,nan
0.0237588,nan,nan
0.0239003,nan,nan
0.0240417,nan,nan
0.024183,nan,nan
0.0243245,nan,nan
0.0244659,nan,nan
0.0246073,nan,nan
0.0247488,nan,nan
0.0248902,nan,nan
0.0250316,nan,nan
0.025173,nan,nan
0.0253144,nan,nan
0.0254559,nan,nan
0.0255973,nan,nan
0.0257387,nan,nan
0.0258801,nan,nan
0.0260216,nan,nan
0.0261629,nan,nan
0.0263044,nan,nan
0.0264458,nan,nan
0.0265872,nan,nan
0.0267286,nan,nan
0.0268701,nan,nan
0.0270115,nan,nan
0.027153,nan,nan
0.0272943,nan,nan
0.0274357,nan,nan
0.0275772,nan,nan
0.0277186,nan,nan
0.02786,nan,nan
0.0280015,nan,nan
0.0281429,nan,nan
0.0282842,nan,nan
0.0284257,nan,nan
0.0285671,nan,nan
0.0287086,nan,nan
0.02885,nan,nan
0.0289914,nan,nan
0.0291329,nan,nan
0.0292742,nan,nan
0.0294156,nan,nan
0.0295571,nan,nan
0.0296985,nan,nan
0.0298399,nan,nan
0.0299814,nan,nan
0.0301228,nan,nan
0.0302642,nan,nan
0.0304056,nan,nan
0.030547,nan,nan
0.0306884,nan,nan
0.0308299,nan,nan
0.0309713,nan,nan
0.0311127,nan,nan
0.0312541,nan,nan
0.0313955,nan,nan
0.031537,nan,nan
0.0316784,nan,nan
0.0318198,nan,nan
0.0319613,nan,nan
0.0321027,nan,nan
0.0322441,nan,nan
0.0323855,nan,nan
0.0325269,nan,nan
0.0326683,nan,nan
0.0328098,nan,nan
0.0329512,nan,nan
0.0330926,nan,nan
0.0332341,nan,nan
0.0333754,nan,nan
0.0335169,nan,nan
0.0336583,nan,nan
0.0337997,nan,nan
0.0339412,nan,nan
0.0340826,nan,nan
0.034224,nan,nan
0.0343654,nan,nan
0.0345068,nan,nan
0.0346482,nan,nan
0.0347897,nan,nan
0.0349311,nan,nan
0.0350725,nan,nan
0.035214,nan,nan
0.0353553,nan,nan
0.0354968,nan,nan
0.0356382,nan,nan
0.0357796,nan,nan
0.035921,nan,nan
0.0360625,nan,nan
0.0362039,nan,nan
0.0363453,nan,nan
0.0364867,nan,nan
0.0366281,nan,nan
0.0367696,nan,nan
0.036911,nan,nan
0.0370524,nan,nan
0.0371939,nan,nan
0.0373352,nan,nan
0.0374766,nan,nan
0.0376181,nan,nan
0.0377595,nan,nan
0.037901,nan,nan
0.0380424,nan,nan
0.0381838,nan,nan
0.0383252,nan,nan
0.0384666,nan,nan
0.038608,nan,nan
0.0387495,nan,nan
0.0388909,nan,nan
0.0390323,nan,nan
0.0391737,nan,nan
0.0393152,nan,nan
0.0394565,nan,nan
0.039598,nan,nan
0.0397394,nan,nan
0.0398808,nan,nan
0.0400223,nan,nan
0.0401637,nan,nan
0.0403051,nan,nan
0.0404465,nan,nan
0.0405879,nan,nan
0.0407293,nan,nan
0.0408708,nan,nan
0.0410122,nan,nan
0.0411537,nan,nan
0.0412951,nan,nan
0.0414364,nan,nan
0.0415779,nan,nan
0.0417193,nan,nan
0.0418607,nan,nan
0.0420022,nan,nan
0.0421436,nan,nan
0.042285,nan,nan
0.0424264,nan,nan
0.0425678,nan,nan
0.0427093,nan,nan
0.0428507,nan,nan
0.0429921,nan,nan
0.0431335,nan,nan
0.043275,nan,nan
0.0434164,nan,nan
0.0435578,nan,nan
0.0436992,nan,nan
0.0438406,nan,nan
0.0439821,nan,nan
0.0441235,nan,nan
0.0442649,nan,nan
0.0444064,nan,nan
0.0445477,nan,nan
0.0446891,nan,nan
0.0448306,nan,nan
0.044972,nan,nan
0.0451134,nan,nan
0.0452549,nan,nan
0.0453963,nan,nan
0.0455376,nan,nan
0.0456791,nan,nan
0.0458205,nan,nan
0.045962,nan,nan
0.0461034,nan,nan
0.0462448,nan,nan
0.0463863,nan,nan
0.0465276,nan,nan
0.046669,nan,nan
0.0468105,nan,nan
0.0469519,nan,nan
0.0470933,nan,nan
0.0472348,nan,nan
0.0473762,nan,nan
0.0475176,nan,nan
0.047659,nan,nan
0.0478004,nan,nan
0.0479419,nan,nan
0.0480833,nan,nan
0.0482247,nan,nan
0.0483661,nan,nan
0.0485076,nan,nan
0.0486489,nan,nan
0.0487904,nan,nan
0.0489318,nan,nan
0.0490732,nan,nan
0.0492147,nan,nan
0.0493561,nan,nan
0.0494975,nan,nan
0.0496389,nan,nan
0.0497803,nan,nan
0.0499217,nan,nan
0.0500632,nan,nan
0.0502046,nan,nan
0.0503461,nan,nan
0.0504875,nan,nan
0.0506288,nan,nan
0.0507703,nan,nan
0.0509117,nan,nan
0.0510531,nan,nan
0.0511946,nan,nan
0.051336,nan,nan
0.0514774,nan,nan
0.0516188,nan,nan
0.0517602,nan,nan
0.0519016,nan,nan
0.0520431,nan,nan
0.0521845,nan,nan
0.0523259,nan,nan
0.0524674,nan,nan
0.0526087,nan,nan
0.0527502,nan,nan
0.0528916,nan,nan
0.053033,nan,nan
0.0531744,nan,nan
0.0533159,nan,nan
0.0534573,nan,nan
0.0535987,nan,nan
0.0537401,nan,nan
0.0538815,nan,nan
0.054023,nan,nan
0.0541644,nan,nan
0.0543058,nan,nan
0.0544473,nan,nan
0.0545887,nan,nan
0.05473,nan,nan
0.0548715,nan,nan
0.0550129,nan,nan
0.0551544,nan,nan
0.0552958,nan,nan
0.0554372,nan,nan
0.0555786,nan,nan
0.05572,nan,nan
0.0558614,nan,nan
0.0560029,nan,nan
0.0561443,nan,nan
0.0562857,nan,nan
0.0564272,nan,nan
0.0565686,nan,nan
0.0567099,nan,nan
0.0568514,nan,nan
0.0569928,nan,nan
0.0571342,nan,nan
0.0572757,nan,nan
0.0574171,nan,nan
0.0575585,nan,nan
0.0576999,nan,nan
0.0578413,nan,nan
0.0579828,nan,nan
0.0581242,nan,nan
0.0582656,nan,nan
0.0584071,nan,nan
0.0585485,nan,nan
0.0586898,nan,nan
0.0588313,nan,nan
0.0589727,nan,nan
0.0591141,nan,nan
0.0592556,nan,nan
0.059397,nan,nan
0.0595384,nan,nan
0.0596799,nan,nan
0.0598212,nan,nan
0.0599627,nan,nan
0.0601041,nan,nan
0.0602455,nan,nan
0.060387,nan,nan
0.0605284,nan,nan
0.0606698,nan,nan
0.0608112,nan,nan
0.0609526,nan,nan
0.061094,nan,nan
0.0612355,nan,nan
0.0613769,nan,nan
0.0615183,nan,nan
0.0616598,nan,nan
0.0618011,nan,nan
0.0619426,nan,nan
0.062084,nan,nan
0.0622254,nan,nan
0.0623668,nan,nan
0.0625083,nan,nan
0.0626497,nan,nan
0.0627911,nan,nan
0.0629325,nan,nan
0.0630739,nan,nan
0.0632154,nan,nan
0.0633568,nan,nan
0.0634982,nan,nan
0.0636397,nan,nan
0.063781,nan,nan
0.0639224,nan,nan
0.0640639,nan,nan
0.0642053,nan,nan
0.0643467,nan,nan
0.0644882,nan,nan
0.0646296,nan,nan
0.064771,nan,nan
0.0649124,nan,nan
0.0650538,nan,nan
0.0651953,nan,nan
0.0653367,nan,nan
0.0654781,nan,nan
0.0656195,nan,nan
0.065761,nan,nan
0.0659023,nan,nan
0.0660438,nan,nan
0.0661852,nan,nan
0.0663266,nan,nan
0.0664681,nan,nan
0.0666095,nan,nan
0.0667509,nan,nan
0.0668923,nan,nan
0.0670337,nan,nan
0.0671751,nan,nan
0.0673166,nan,nan
0.067458,nan,nan
0.0675995,nan,nan
0.0677409,nan,nan
0.0678822,nan,nan
0.0680237,nan,nan
0.0681651,nan,nan
0.0683065,nan,nan
0.068448,nan,nan
0.0685894,nan,nan
0.0687308,nan,nan
0.0688722,nan,nan
0.0690136,nan,nan
0.069155,nan,nan
0.0692965,nan,nan
0.0694379,nan,nan
0.0695793,nan,nan
0.0697208,nan,nan
0.0698621,nan,nan
0.0700036,nan,nan
0.070145,nan,nan
0.0702864,nan,nan
0.0704278,nan,nan
0.0705693,nan,nan
0.0707107,nan,nan
0.0708522,nan,nan
0.0709935,nan,nan
0.0711349,nan,nan
0.0712764,nan,nan
0.0714178,nan,nan
0.0715592,nan,nan
0.0717007,nan,nan
0.0718421,nan,nan
0.0719834,nan,nan
0.0721249,nan,nan
0.0722663,nan,nan
0.0724078,nan,nan
0.0725492,nan,nan
0.0726906,nan,nan
0.0728321,nan,nan
0.0729734,nan,nan
0.0731148,nan,nan
0.0732563,nan,nan
0.0733977,nan,nan
0.0735391,nan,nan
0.0736806,nan,nan
0.073822,nan,nan
0.0739634,nan,nan
0.0741048,nan,nan
0.0742462,nan,nan
0.0743877,nan,nan
0.0745291,nan,nan
0.0746705,nan,nan
0.0748119,nan,nan
0.0749533,nan,nan
0.0750947,nan,nan
0.0752362,nan,nan
0.0753776,nan,nan
0.075519,nan,nan
0.0756605,nan,nan
0.0758019,nan,nan
0.0759432,nan,nan
0.0760847,nan,nan
0.0762261,nan,nan
0.0763675,nan,nan
0.076509,nan,nan
0.0766504,nan,nan
0.0767918,nan,nan
0.0769333,nan,nan
0.0770746,nan,nan
0.0772161,nan,nan
0.0773575,nan,nan
0.0774989,nan,nan
0.0776404,nan,nan
0.0777818,nan,nan
0.0779232,nan,nan
0.0780646,nan,nan
0.078206,nan,nan
0.0783474,nan,nan
0.0784889,nan,nan
0.0786303,nan,nan
0.0787717,nan,nan
0.0789132,nan,nan
0.0790545,nan,nan
0.079196,nan,nan
0.0793374,nan,nan
0.0794788,nan,nan
0.0796202,nan,nan
0.0797617,nan,nan
0.0799031,nan,nan
0.0800445,nan,nan
0.0801859,nan,nan
0.0803273,nan,nan
0.0804688,nan,nan
0.0806102,nan,nan
0.0807516,nan,nan
0.0808931,nan,nan
0.0810344,nan,nan
0.0811758,nan,nan
0.0813173,nan,nan
0.0814587,nan,nan
0.0816001,nan,nan
0.0817416,nan,nan
0.081883,nan,nan
0.0820244,nan,nan
0.0821658,nan,nan
0.0823072,nan,nan
0.0824487,nan,nan
0.0825901,nan,nan
0.0827315,nan,nan
0.0828729,nan,nan
0.0830144,nan,nan
0.0831557,nan,nan
0.0832972,nan,nan
0.0834386,nan,nan
0.08358,nan,nan
0.0837215,nan,nan
0.0838629,nan,nan
0.0840043,nan,nan
0.0841457,nan,nan
0.0842871,nan,nan
0.0844285,nan,nan
0.08457,nan,nan
0.0847114,nan,nan
0.0848529,nan,nan
0.0849943,nan,nan
0.0851356,nan,nan
0.0852771,nan,nan
0.0854185,nan,nan
0.0855599,nan,nan
0.0857014,nan,nan
0.0858428,nan,nan
0.0859842,nan,nan
0.0861256,nan,nan
0.086267,nan,nan
0.0864085,nan,nan
0.0865499,nan,nan
0.0866913,nan,nan
0.0868328,nan,nan
0.0869742,nan,nan
0.0871155,nan,nan
0.087257,nan,nan
0.0873984,nan,nan
0.0875398,nan,nan
0.0876813,nan,nan
0.0878227,nan,nan
0.0879641,nan,nan
0.0881056,nan,nan
0.0882469,nan,nan
0.0883883,nan,nan
0.0885298,nan,nan
0.0886712,nan,nan
0.0888126,nan,nan
0.0889541,nan,nan
0.0890955,nan,nan
0.0892368,nan,nan
0.0893783,nan,nan
0.0895197,nan,nan
0.0896612,nan,nan
0.0898026,nan,nan
0.089944,nan,nan
0.0900855,nan,nan
0.0902268,nan,nan
0.0903682,nan,nan
0.0905097,nan,nan
0.0906511,nan,nan
0.0907925,nan,nan
0.090934,nan,nan
0.0910754,nan,nan
0.0912168,nan,nan
0.0913582,nan,nan
0.0914996,nan,nan
0.0916411,nan,nan
0.0917825,nan,nan
0.0919239,nan,nan
0.0920653,nan,nan
0.0922067,nan,nan
0.0923481,nan,nan
0.0924896,nan,nan
0.092631,nan,nan
0.0927724,nan,nan
0.0929139,nan,nan
0.0930553,nan,nan
0.0931967,nan,nan
0.0933381,nan,nan
0.0934795,nan,nan
0.0936209,nan,nan
0.0937624,nan,nan
0.0939038,nan,nan
0.0940452,nan,nan
0.0941867,nan,nan
0.094328,nan,nan
0.0944695,nan,nan
0.0946109,nan,nan
0.0947523,nan,nan
0.0948938,nan,nan
0.0950352,nan,nan
0.0951766,nan,nan
0.095318,nan,nan
0.0954594,nan,nan
0.0956008,nan,nan
0.0957423,nan,nan
0.0958837,nan,nan
0.0960251,nan,nan
0.0961666,nan,nan
0.0963079,nan,nan
0.0964494,nan,nan
0.0965908,nan,nan
0.0967322,nan,nan
0.0968736,nan,nan
0.0970151,nan,nan
0.0971565,nan,nan
0.0972979,nan,nan
0.0974393,nan,nan
0.0975807,nan,nan
0.0977222,nan,nan
0.0978636,nan,nan
0.098005,nan,nan
0.0981465,nan,nan
0.0982879,nan,nan
0.0984292,nan,nan
0.0985707,nan,nan
0.0987121,nan,nan
0.0988536,nan,nan
0.098995,nan,nan
0.0991364,nan,nan
0.0992779,nan,nan
0.0994192,nan,nan
0.0995606,nan,nan
0.0997021,nan,nan
0.0998435,nan,nan
0.0999849,nan,nan
0.100126,nan,nan
0.100268,nan,nan
0.100409,nan,nan
0.100551,nan,nan
0.100692,nan,nan
0.100833,nan,nan
0.100975,nan,nan
0.101116,nan,nan
0.101258,nan,nan
0.101399,nan,nan
0.101541,nan,nan
0.101682,nan,nan
0.101823,nan,nan
0.101965,nan,nan
0.102106,nan,nan
0.102248,nan,nan
0.102389,nan,nan
0.10253,nan,nan
0.102672,nan,nan
0.102813,nan,nan
0.102955,nan,nan
0.103096,nan,nan
0.103238,nan,nan
0.103379,nan,nan
0.10352,nan,nan
0.103662,nan,nan
0.103803,nan,nan
0.103945,nan,nan
0.104086,nan,nan
0.104228,nan,nan
0.104369,nan,nan
0.10451,nan,nan
0.104652,nan,nan
0.104793,nan,nan
0.104935,nan,nan
0.105076,nan,nan
0.105218,nan,nan
0.105359,nan,nan
0.1055,nan,nan
0.105642,nan,nan
0.105783,nan,nan
0.105925,nan,nan
0.106066,nan,nan
0.106207,nan,nan
0.106349,nan,nan
0.10649,nan,nan
0.106632,nan,nan
0.106773,nan,nan
0.106915,nan,nan
0.107056,nan,nan
0.107197,nan,nan
0.107339,nan,nan
0.10748,nan,nan
0.107622,nan,nan
0.107763,nan,nan
0.107905,nan,nan
0.108046,nan,nan
0.108187,nan,nan
0.108329,nan,nan
0.10847,nan,nan
0.108612,nan,nan
0.108753,nan,nan
0.108894,nan,nan
0.109036,nan,nan
0.109177,nan,nan
0.109319,nan,nan
0.10946,nan,nan
0.109602,nan,nan
0.109743,nan,nan
0.109884,nan,nan
0.110026,nan,nan
0.110167,nan,nan
0.110309,nan,nan
0.11045,nan,nan
0.110591,nan,nan
0.110733,nan,nan
0.110874,nan,nan
0.111016,nan,nan
0.111157,nan,nan
0.111299,nan,nan
0.11144,nan,nan
0.111581,nan,nan
0.111723,nan,nan
0.111864,nan,nan
0.112006,nan,nan
0.112147,nan,nan
0.112289,nan,nan
0.11243,nan,nan
0.112571,nan,nan
0.112713,nan,nan
0.112854,nan,nan
0.112996,nan,nan
0.113137,nan,nan
0.113279,nan,nan
0.11342,nan,nan
0.113561,nan,nan
0.113703,nan,nan
0.113844,nan,nan
0.113986,nan,nan
0.114127,nan,nan
0.114268,nan,nan
0.11441,nan,nan
0.114551,nan,nan
0.114693,nan,nan
0.114834,nan,nan
0.114976,nan,nan
0.115117,nan,nan
0.115258,nan,nan
0.1154,nan,nan
0.115541,nan,nan
0.115683,nan,nan
0.115824,nan,nan
0.115966,nan,nan
0.116107,nan,nan
0.116248,nan,nan
0.11639,nan,nan
0.116531,nan,nan
0.116673,nan,nan
0.116814,nan,nan
0.116955,nan,nan
0.117097,nan,nan
0.117238,nan,nan
0.11738,nan,nan
0.117521,nan,nan
0.117663,nan,nan
0.117804,nan,nan
0.117945,nan,nan
0.118087,nan,nan
0.118228,nan,nan
0.11837,nan,nan
0.118511,nan,nan
0.118653,nan,nan
0.118794,nan,nan
0.118935,nan,nan
0.119077,nan,nan
0.119218,nan,nan
0.11936,nan,nan
0.119501,nan,nan
0.119642,nan,nan
0.119784,nan,nan
0.119925,nan,nan
0.120067,nan,nan
0.120208,nan,nan
0.12035,nan,nan
0.120491,nan,nan
0.120632,nan,nan
0.120774,nan,nan
0.120915,nan,nan
0.121057,nan,nan
0.121198,nan,nan
0.12134,nan,nan
0.121481,nan,nan
0.121622,nan,nan
0.121764,nan,nan
0.121905,nan,nan
0.122047,nan,nan
0.122188,nan,nan
0.12233,nan,nan
0.122471,nan,nan
0.122612,nan,nan
0.122754,nan,nan
0.122895,nan,nan
0.123037,nan,nan
0.123178,nan,nan
0.123319,nan,nan
0.123461,nan,nan
0.123602,nan,nan
0.123744,nan,nan
0.123885,nan,nan
0.124027,nan,nan
0.124168,nan,nan
0.124309,nan,nan
0.124451,nan,nan
0.124592,nan,nan
0.124734,nan,nan
0.124875,nan,nan
0.125016,nan,nan
0.125158,nan,nan
0.125299,nan,nan
0.125441,nan,nan
0.125582,nan,nan
0.125724,nan,nan
0.125865,nan,nan
0.126006,nan,nan
0.126148,nan,nan
0.126289,nan,nan
0.126431,nan,nan
0.126572,nan,nan
0.126714,nan,nan
0.126855,nan,nan
0.126996,nan,nan
0.127138,nan,nan
0.127279,nan,nan
0.127421,nan,nan
0.127562,nan,nan
0.127704,nan,nan
0.127845,nan,nan
0.127986,nan,nan
0.128128,nan,nan
0.128269,nan,nan
0.128411,nan,nan
0.128552,nan,nan
0.128693,nan,nan
0.128835,nan,nan
0.128976,nan,nan
0.129118,nan,nan
0.129259,nan,nan
0.129401,nan,nan
0.129542,nan,nan
0.129683,nan,nan
0.129825,nan,nan
0.129966,nan,nan
0.130108,nan,nan
0.130249,nan,nan
0.130391,nan,nan
0.130532,nan,nan
0.130673,nan,nan
0.130815,nan,nan
0.130956,nan,nan
0.131098,nan,nan
0.131239,nan,nan
0.13138,nan,nan
0.131522,nan,nan
0.131663,nan,nan
0.131805,nan,nan
0.131946,nan,nan
0.132088,nan,nan
0.132229,nan,nan
0.13237,nan,nan
0.132512,nan,nan
0.132653,nan,nan
0.132795,nan,nan
0.132936,nan,nan
0.133078,nan,nan
0.133219,nan,nan
0.13336,nan,nan
0.133502,nan,nan
0.133643,nan,nan
0.133785,nan,nan
0.133926,nan,nan
0.134067,nan,nan
0.134209,nan,nan
0.13435,nan,nan
0.134492,nan,nan
0.134633,nan,nan
0.134775,nan,nan
0.134916,nan,nan
0.135057,nan,nan
0.135199,nan,nan
0.13534,nan,nan
0.135482,nan,nan
0.135623,nan,nan
0.135765,nan,nan
0.135906,nan,nan
0.136047,nan,nan
0.136189,nan,nan
0.13633,nan,nan
0.136472,nan,nan
0.136613,nan,nan
0.136754,nan,nan
0.136896,nan,nan
0.137037,nan,nan
0.137179,nan,nan
0.13732,nan,nan
0.137462,nan,nan
0.137603,nan,nan
0.137744,nan,nan
0.137886,nan,nan
0.138027,nan,nan
0.138169,nan,nan
0.13831,nan,nan
0.138452,nan,nan
0.138593,nan,nan
0.138734,nan,nan
0.138876,nan,nan
0.139017,nan,nan
0.139159,nan,nan
0.1393,nan,nan
0.139441,nan,nan
0.139583,nan,nan
0.139724,nan,nan
0.139866,nan,nan
0.140007,nan,nan
0.140149,nan,nan
0.14029,nan,nan
0.140431,nan,nan
0.140573,nan,nan
0.140714,nan,nan
0.140856,nan,nan
0.140997,nan,nan
0.141139,nan,nan
0.14128,nan,nan
0.141421,nan,nan
0.141563,nan,nan
0.141704,nan,nan
0.141846,nan,nan
0.141987,nan,nan
0.142128,nan,nan
0.14227,nan,nan
0.142411,nan,nan
0.142553,nan,nan
0.142694,nan,nan
0.142836,nan,nan
0.142977,nan,nan
0.143118,nan,nan
0.14326,nan,nan
0.143401,nan,nan
0.143543,nan,nan
0.143684,nan,nan
0.143826,nan,nan
0.143967,nan,nan
0.144108,nan,nan
0.14425,nan,nan
0.144391,nan,nan
0.144533,nan,nan
0.144674,nan,nan
0.144816,nan,nan
0.144957,nan,nan
0.145098,nan,nan
0.14524,nan,nan
0.145381,nan,nan
0.145523,nan,nan
0.145664,nan,nan
0.145805,nan,nan
0.145947,nan,nan
0.146088,nan,nan
0.14623,nan,nan
0.146371,nan,nan
0.146513,nan,nan
0.146654,nan,nan
0.146795,nan,nan
0.146937,nan,nan
0.147078,nan,nan
0.14722,nan,nan
0.147361,nan,nan
0.147502,nan,nan
0.147644,nan,nan
0.147785,nan,nan
0.147927,nan,nan
0.148068,nan,nan
0.14821,nan,nan
0.148351,nan,nan
0.148492,nan,nan
0.148634,nan,nan
0.148775,nan,nan
0.148917,nan,nan
0.149058,nan,nan
0.1492,nan,nan
0.149341,nan,nan
0.149482,nan,nan
0.149624,nan,nan
0.149765,nan,nan
0.149907,nan,nan
0.150048,nan,nan
0.150189,nan,nan
0.150331,nan,nan
0.150472,nan,nan
0.150614,nan,nan
0.150755,nan,nan
0.150897,nan,nan
0.151038,nan,nan
0.151179,nan,nan
0.151321,nan,nan
0.151462,nan,nan
0.151604,nan,nan
0.151745,nan,nan
0.151887,nan,nan
0.152028,nan,nan
0.152169,nan,nan
0.152311,nan,nan
0.152452,nan,nan
0.152594,nan,nan
0.152735,nan,nan
0.152877,nan,nan
0.153018,nan,nan
0.153159,nan,nan
0.153301,nan,nan
0.153442,nan,nan
0.153584,nan,nan
0.153725,nan,nan
0.153866,nan,nan
0.154008,nan,nan
0.154149,nan,nan
0.154291,nan,nan
0.154432,nan,nan
0.154574,nan,nan
0.154715,nan,nan
0.154856,nan,nan
0.154998,nan,nan
0.155139,nan,nan
0.155281,nan,nan
0.155422,nan,nan
0.155563,nan,nan
0.155705,nan,nan
0.155846,nan,nan
0.155988,nan,nan
0.156129,nan,nan
0.156271,nan,nan
0.156412,nan,nan
0.156553,nan,nan
0.156695,nan,nan
0.156836,nan,nan
0.156978,nan,nan
0.157119,nan,nan
0.157261,nan,nan
0.157402,nan,nan
0.157543,nan,nan
0.157685,nan,nan
0.157826,nan,nan
0.157968,nan,nan
0.158109,nan,nan
0.15825,nan,nan
0.158392,nan,nan
0.158533,nan,nan
0.158675,nan,nan
0.158816,nan,nan
0.158958,nan,nan
0.159099,nan,nan
0.159241,nan,nan
0.159382,nan,nan
0.159523,nan,nan
0.159665,nan,nan
0.159806,nan,nan
0.159948,nan,nan
0.160089,nan,nan
0.16023,nan,nan
0.160372,nan,nan
0.160513,nan,nan
0.160655,nan,nan
0.160796,nan,nan
0.160938,nan,nan
0.161079,nan,nan
0.16122,nan,nan
0.161362,nan,nan
0.161503,nan,nan
0.161645,nan,nan
0.161786,nan,nan
0.161927,nan,nan
0.162069,nan,nan
0.16221,nan,nan
0.162352,nan,nan
0.162493,nan,nan
0.162635,nan,nan
0.162776,nan,nan
0.162917,nan,nan
0.163059,nan,nan
0.1632,nan,nan
0.163342,nan,nan
0.163483,nan,nan
0.163625,nan,nan
0.163766,nan,nan
0.163907,nan,nan
0.164049,nan,nan
0.16419,nan,nan
0.164332,nan,nan
0.164473,nan,nan
0.164614,nan,nan
0.164756,nan,nan
0.164897,nan,nan
0.165039,nan,nan
0.16518,nan,nan
0.165322,nan,nan
0.165463,nan,nan
0.165604,nan,nan
0.165746,nan,nan
0.165887,nan,nan
0.166029,nan,nan
0.16617,nan,nan
0.166312,nan,nan
0.166453,nan,nan
0.166594,nan,nan
0.166736,nan,nan
0.166877,nan,nan
0.167019,nan,nan
0.16716,nan,nan
0.167302,nan,nan
0.167443,nan,nan
0.167584,nan,nan
0.167726,nan,nan
0.167867,nan,nan
0.168009,nan,nan
0.16815,nan,nan
0.168291,nan,nan
0.168433,nan,nan
0.168574,nan,nan
0.168716,nan,nan
0.168857,nan,nan
0.168999,nan,nan
0.16914,nan,nan
0.169281,nan,nan
0.169423,nan,nan
0.169564,nan,nan
0.169706,nan,nan
0.169847,nan,nan
0.169988,nan,nan
0.17013,nan,nan
0.170271,nan,nan
0.170413,nan,nan
0.170554,nan,nan
0.170696,nan,nan
0.170837,nan,nan
0.170978,nan,nan
0.17112,nan,nan
0.171261,nan,nan
0.171403,nan,nan
0.171544,nan,nan
0.171686,nan,nan
0.171827,nan,nan
0.171968,nan,nan
0.17211,nan,nan
0.172251,nan,nan
0.172393,nan,nan
0.172534,nan,nan
0.172675,nan,nan
0.172817,nan,nan
0.172958,nan,nan
0.1731,nan,nan
0.173241,nan,nan
0.173383,nan,nan
0.173524,nan,nan
0.173665,nan,nan
0.173807,nan,nan
0.173948,nan,nan
0.17409,nan,nan
0.174231,nan,nan
0.174373,nan,nan
0.174514,nan,nan
0.174655,nan,nan
0.174797,nan,nan
0.174938,nan,nan
0.17508,nan,nan
0.175221,nan,nan
0.175363,nan,nan
0.175504,nan,nan
0.175645,nan,nan
0.175787,nan,nan
0.175928,nan,nan
0.17607,nan,nan
0.176211,nan,nan
0.176352,nan,nan
0.176494,nan,nan
0.176635,nan,nan
0.176777,nan,nan
0.176918,nan,nan
0.17706,nan,nan
0.177201,nan,nan
0.177342,nan,nan
0.177484,nan,nan
0.177625,nan,nan
0.177767,nan,nan
0.177908,nan,nan
0.17805,nan,nan
0.178191,nan,nan
0.178332,nan,nan
0.178474,nan,nan
0.178615,nan,nan
0.178757,nan,nan
0.178898,nan,nan
0.179039,nan,nan
0.179181,nan,nan
0.179322,nan,nan
0.179464,nan,nan
0.179605,nan,nan
0.179747,nan,nan
0.179888,nan,nan
0.180029,nan,nan
0.180171,nan,nan
0.180312,nan,nan
0.180454,nan,nan
0.180595,nan,nan
0.180736,nan,nan
0.180878,nan,nan
0.181019,nan,nan
0.181161,nan,nan
0.181302,nan,nan
0.181444,nan,nan
0.181585,nan,nan
0.181726,nan,nan
0.181868,nan,nan
0.182009,nan,nan
0.182151,nan,nan
0.182292,nan,nan
0.182434,nan,nan
0.182575,nan,nan
0.182716,nan,nan
0.182858,nan,nan
0.182999,nan,nan
0.183141,nan,nan
0.183282,nan,nan
0.183424,nan,nan
0.183565,nan,nan
0.183706,nan,nan
0.183848,nan,nan
0.183989,nan,nan
0.184131,nan,nan
0.184272,nan,nan
0.184413,nan,nan
0.184555,nan,nan
0.184696,nan,nan
0.184838,nan,nan
0.184979,nan,nan
0.185121,nan,nan
0.185262,nan,nan
0.185403,nan,nan
0.185545,nan,nan
0.185686,nan,nan
0.185828,nan,nan
0.185969,nan,nan
0.186111,nan,nan
0.186252,nan,nan
0.186393,nan,nan
0.186535,nan,nan
0.186676,nan,nan
0.186818,nan,nan
0.186959,nan,nan
0.1871,nan,nan
0.187242,nan,nan
0.187383,nan,nan
0.187525,nan,nan
0.187666,nan,nan
0.187808,nan,nan
0.187949,nan,nan
0.18809,nan,nan
0.188232,nan,nan
0.188373,nan,nan
0.188515,nan,nan
0.188656,nan,nan
0.188797,nan,nan
0.188939,nan,nan
0.18908,nan,nan
0.189222,nan,nan
0.189363,nan,nan
0.189505,nan,nan
0.189646,nan,nan
0.189787,nan,nan
0.189929,nan,nan
0.19007,nan,nan
0.190212,nan,nan
0.190353,nan,nan
0.190495,nan,nan
0.190636,nan,nan
0.190777,nan,nan
0.190919,nan,nan
0.19106,nan,nan
0.191202,nan,nan
0.191343,nan,nan
0.191485,nan,nan
0.191626,nan,nan
0.191767,nan,nan
0.191909,nan,nan
0.19205,nan,nan
0.192192,nan,nan
0.192333,nan,nan
0.192474,nan,nan
0.192616,nan,nan
0.192757,nan,nan
0.192899,nan,nan
0.19304,nan,nan
0.193182,nan,nan
0.193323,nan,nan
0.193464,nan,nan
0.193606,nan,nan
0.193747,nan,nan
0.193889,nan,nan
0.19403,nan,nan
0.194172,nan,nan
0.194313,nan,nan
0.194454,nan,nan
0.194596,nan,nan
0.194737,nan,nan
0.194879,nan,nan
0.19502,nan,nan
0.195161,nan,nan
0.195303,nan,nan
0.195444,nan,nan
0.195586,nan,nan
0.195727,nan,nan
0.195869,nan,nan
0.19601,nan,nan
0.196151,nan,nan
0.196293,nan,nan
0.196434,nan,nan
0.196576,nan,nan
0.196717,nan,nan
0.196859,nan,nan
0.197,nan,nan
0.197141,nan,nan
0.197283,nan,nan
0.197424,nan,nan
0.197566,nan,nan
0.197707,nan,nan
0.197849,nan,nan
0.19799,nan,nan
0.198131,nan,nan
0.198273,nan,nan
0.198414,nan,nan
0.198556,nan,nan
0.198697,nan,nan
0.198838,nan,nan
0.19898,nan,nan
0.199121,nan,nan
0.199263,nan,nan
0.199404,nan,nan
0.199546,nan,nan
0.199687,nan,nan
0.199828,nan,nan
0.19997,nan,nan
0.200111,nan,nan
0.200253,nan,nan
0.200394,nan,nan
0.200536,nan,nan
0.200677,nan,nan
0.200818,nan,nan
0.20096,nan,nan
0.201101,nan,nan
0.201243,nan,nan
0.201384,nan,nan
0.201525,nan,nan
0.201667,nan,nan
0.201808,nan,nan
0.20195,nan,nan
0.202091,nan,nan
0.202233,nan,nan
0.202374,nan,nan
0.202515,nan,nan
0.202657,nan,nan
0.202798,nan,nan
0.20294,nan,nan
0.203081,nan,nan
0.203222,nan,nan
0.203364,nan,nan
0.203505,nan,nan
0.203647,nan,nan
0.203788,nan,nan
0.20393,nan,nan
0.204071,nan,nan
0.204212,nan,nan
0.204354,nan,nan
0.204495,nan,nan
0.204637,nan,nan
0.204778,nan,nan
0.20492,nan,nan
0.205061,nan,nan
0.205202,nan,nan
0.205344,nan,nan
0.205485,nan,nan
0.205627,nan,nan
0.205768,nan,nan
0.20591,nan,nan
0.206051,nan,nan
0.206192,nan,nan
0.206334,nan,nan
0.206475,nan,nan
0.206617,nan,nan
0.206758,nan,nan
0.206899,nan,nan
0.207041,nan,nan
0.207182,nan,nan
0.207324,nan,nan
0.207465,nan,nan
0.207607,nan,nan
0.207748,nan,nan
0.207889,nan,nan
0.208031,nan,nan
0.208172,nan,nan
0.208314,nan,nan
0.208455,nan,nan
0.208597,nan,nan
0.208738,nan,nan
0.208879,nan,nan
0.209021,nan,nan
0.209162,nan,nan
0.209304,nan,nan
0.209445,nan,nan
0.209586,nan,nan
0.209728,nan,nan
0.209869,nan,nan
0.210011,nan,nan
0.210152,nan,nan
0.210294,nan,nan
0.210435,nan,nan
0.210576,nan,nan
0.210718,nan,nan
0.210859,nan,nan
0.211001,nan,nan
0.211142,nan,nan
0.211283,nan,nan
0.211425,nan,nan
0.211566,nan,nan
0.211708,nan,nan
0.211849,nan,nan
0.211991,nan,nan
0.212132,nan,nan
0.212273,nan,nan
0.212415,nan,nan
0.212556,nan,nan
0.212698,nan,nan
0.212839,nan,nan
0.212981,nan,nan
0.213122,nan,nan
0.213263,nan,nan
0.213405,nan,nan
0.213546,nan,nan
0.213688,nan,nan
0.213829,nan,nan
0.213971,nan,nan
0.214112,nan,nan
0.214253,nan,nan
0.214395,nan,nan
0.214536,nan,nan
0.214678,nan,nan
0.214819,nan,nan
0.214961,nan,nan
0.215102,nan,nan
0.215243,nan,nan
0.215385,nan,nan
0.215526,nan,nan
0.215668,nan,nan
0.215809,nan,nan
0.21595,nan,nan
0.216092,nan,nan
0.216233,nan,nan
0.216375,nan,nan
0.216516,nan,nan
0.216658,nan,nan
0.216799,nan,nan
0.21694,nan,nan
0.217082,nan,nan
0.217223,nan,nan
0.217365,nan,nan
0.217506,nan,nan
0.217647,nan,nan
0.217789,nan,nan
0.21793,nan,nan
0.218072,nan,nan
0.218213,nan,nan
0.218355,nan,nan
0.218496,nan,nan
0.218637,nan,nan
0.218779,nan,nan
0.21892,nan,nan
0.219062,nan,nan
0.219203,nan,nan
0.219345,nan,nan
0.219486,nan,nan
0.219627,nan,nan
0.219769,nan,nan
0.21991,nan,nan
0.220052,nan,nan
0.220193,nan,nan
0.220334,nan,nan
0.220476,nan,nan
0.220617,nan,nan
0.220759,nan,nan
0.2209,nan,nan
0.221042,nan,nan
0.221183,nan,nan
0.221324,nan,nan
0.221466,nan,nan
0.221607,nan,nan
0.221749,nan,nan
0.22189,nan,nan
0.222032,nan,nan
0.222173,nan,nan
0.222314,nan,nan
0.222456,nan,nan
0.222597,nan,nan
0.222739,nan,nan
0.22288,nan,nan
0.223022,nan,nan
0.223163,nan,nan
0.223304,nan,nan
0.223446,nan,nan
0.223587,nan,nan
0.223729,nan,nan
0.22387,nan,nan
0.224011,nan,nan
0.224153,nan,nan
0.224294,nan,nan
0.224436,nan,nan
0.224577,nan,nan
0.224719,nan,nan
0.22486,nan,nan
0.225001,nan,nan
0.225143,nan,nan
0.225284,nan,nan
0.225426,nan,nan
0.225567,nan,nan
0.225708,nan,nan
0.22585,nan,nan
0.225991,nan,nan
0.226133,nan,nan
0.226274,nan,nan
0.226416,nan,nan
0.226557,nan,nan
0.226698,nan,nan
0.22684,nan,nan
0.226981,nan,nan
0.227123,nan,nan
0.227264,nan,nan
0.227406,nan,nan
0.227547,nan,nan
0.227688,nan,nan
0.22783,nan,nan
0.227971,nan,nan
0.228113,nan,nan
0.228254,nan,nan
0.228395,nan,nan
0.228537,nan,nan
0.228678,nan,nan
0.22882,nan,nan
0.228961,nan,nan
0.229103,nan,nan
0.229244,nan,nan
0.229385,nan,nan
0.229527,nan,nan
0.229668,nan,nan
0.22981,nan,nan
0.229951,nan,nan
0.230093,nan,nan
0.230234,nan,nan
0.230375,nan,nan
0.230517,nan,nan
0.230658,nan,nan
0.2308,nan,nan
0.230941,nan,nan
0.231083,nan,nan
0.231224,nan,nan
0.231365,nan,nan
0.231507,nan,nan
0.231648,nan,nan
0.23179,nan,nan
0.231931,nan,nan
0.232073,nan,nan
0.232214,nan,nan
0.232355,nan,nan
0.232497,nan,nan
0.232638,nan,nan
0.23278,nan,nan
0.232921,nan,nan
0.233062,nan,nan
0.233204,nan,nan
0.233345,nan,nan
0.233487,nan,nan
0.233628,nan,nan
0.23377,nan,nan
0.233911,nan,nan
0.234052,nan,nan
0.234194,nan,nan
0.234335,nan,nan
0.234477,nan,nan
0.234618,nan,nan
0.234759,nan,nan
0.234901,nan,nan
0.235042,nan,nan
0.235184,nan,nan
0.235325,nan,nan
0.235467,nan,nan
0.235608,nan,nan
0.235749,nan,nan
0.235891,nan,nan
0.236032,nan,nan
0.236174,nan,nan
0.236315,nan,nan
0.236457,nan,nan
0.236598,nan,nan
0.236739,nan,nan
0.236881,nan,nan
0.237022,nan,nan
0.237164,nan,nan
0.237305,nan,nan
0.237447,nan,nan
0.237588,nan,nan
0.237729,nan,nan
0.237871,nan,nan
0.238012,nan,nan
0.238154,nan,nan
0.238295,nan,nan
0.238436,nan,nan
0.238578,nan,nan
0.238719,nan,nan
0.238861,nan,nan
0.239002,nan,nan
0.239144,nan,nan
0.239285,nan,nan
0.239426,nan,nan
0.239568,nan,nan
0.239709,nan,nan
0.239851,nan,nan
0.239992,nan,nan
0.240134,nan,nan
0.240275,nan,nan
0.240416,nan,nan
0.240558,nan,nan
0.240699,nan,nan
0.240841,nan,nan
0.240982,nan,nan
0.241123,nan,nan
0.241265,nan,nan
0.241406,nan,nan
0.241548,nan,nan
0.241689,nan,nan
0.241831,nan,nan
0.241972,nan,nan
0.242113,nan,nan
0.242255,nan,nan
0.242396,nan,nan
0.242538,nan,nan
0.242679,nan,nan
0.24282,nan,nan
0.242962,nan,nan
0.243103,nan,nan
0.243245,nan,nan
0.243386,nan,nan
0.243528,nan,nan
0.243669,nan,nan
0.24381,nan,nan
0.243952,nan,nan
0.244093,nan,nan
0.244235,nan,nan
0.244376,nan,nan
0.244518,nan,nan
0.244659,nan,nan
0.2448,nan,nan
0.244942,nan,nan
0.245083,nan,nan
0.245225,nan,nan
0.245366,nan,nan
0.245508,nan,nan
0.245649,nan,nan
0.24579,nan,nan
0.245932,nan,nan
0.246073,nan,nan
0.246215,nan,nan
0.246356,nan,nan
0.246497,nan,nan
0.246639,nan,nan
0.24678,nan,nan
0.246922,nan,nan
0.247063,nan,nan
0.247205,nan,nan
0.247346,nan,nan
0.247487,nan,nan
0.247629,nan,nan
0.24777,nan,nan
0.247912,nan,nan
0.248053,nan,nan
0.248195,nan,nan
0.248336,nan,nan
0.248477,nan,nan
0.248619,nan,nan
0.24876,nan,nan
0.248902,nan,nan
0.249043,nan,nan
0.249184,nan,nan
0.249326,nan,nan
0.249467,nan,nan
0.249609,nan,nan
0.24975,nan,nan
0.249892,nan,nan
0.250033,nan,nan
0.250174,nan,nan
0.250316,nan,nan
0.250457,nan,nan
0.250599,nan,nan
0.25074,nan,nan
0.250881,nan,nan
0.251023,nan,nan
0.251164,nan,nan
0.251306,nan,nan
0.251447,nan,nan
0.251589,nan,nan
0.25173,nan,nan
0.251871,nan,nan
0.252013,nan,nan
0.252154,nan,nan
0.252296,nan,nan
0.252437,nan,nan
0.252579,nan,nan
0.25272,nan,nan
0.252861,nan,nan
0.253003,nan,nan
0.253144,nan,nan
0.253286,nan,nan
0.253427,nan,nan
0.253569,nan,nan
0.25371,nan,nan
0.253851,nan,nan
0.253993,nan,nan
0.254134,nan,nan
0.254276,nan,nan
0.254417,nan,nan
0.254558,nan,nan
0.2547,nan,nan
0.254841,nan,nan
0.254983,nan,nan
0.255124,nan,nan
0.255266,nan,nan
0.255407,nan,nan
0.255548,nan,nan
0.25569,nan,nan
0.255831,nan,nan
0.255973,nan,nan
0.256114,nan,nan
0.256256,nan,nan
0.256397,nan,nan
0.256538,nan,nan
0.25668,nan,nan
0.256821,nan,nan
0.256963,nan,nan
0.257104,nan,nan
0.257245,nan,nan
0.257387,nan,nan
0.257528,nan,nan
0.25767,nan,nan
0.257811,nan,nan
0.257953,nan,nan
0.258094,nan,nan
0.258235,nan,nan
0.258377,nan,nan
0.258518,nan,nan
0.25866,nan,nan
0.258801,nan,nan
0.258943,nan,nan
0.259084,nan,nan
0.259225,nan,nan
0.259367,nan,nan
0.259508,nan,nan
0.25965,nan,nan
0.259791,nan,nan
0.259932,nan,nan
0.260074,nan,nan
0.260215,nan,nan
0.260357,nan,nan
0.260498,nan,nan
0.26064,nan,nan
0.260781,nan,nan
0.260922,nan,nan
0.261064,nan,nan
0.261205,nan,nan
0.261347,nan,nan
0.261488,nan,nan
0.26163,nan,nan
0.261771,nan,nan
0.261912,nan,nan
0.262054,nan,nan
0.262195,nan,nan
0.262337,nan,nan
0.262478,nan,nan
0.262619,nan,nan
0.262761,nan,nan
0.262902,nan,nan
0.263044,nan,nan
0.263185,nan,nan
0.263327,nan,nan
0.263468,nan,nan
0.263609,nan,nan
0.263751,nan,nan
0.263892,nan,nan
0.264034,nan,nan
0.264175,nan,nan
0.264317,nan,nan
0.264458,nan,nan
0.264599,nan,nan
0.264741,nan,nan
0.264882,nan,nan
0.265024,nan,nan
0.265165,nan,nan
0.265306,nan,nan
0.265448,nan,nan
0.265589,nan,nan
0.265731,nan,nan
0.265872,nan,nan
0.266014,nan,nan
0.266155,nan,nan
0.266296,nan,nan
0.266438,nan,nan
0.266579,nan,nan
0.266721,nan,nan
0.266862,nan,nan
0.267004,nan,nan
0.267145,nan,nan
0.267286,nan,nan
0.267428,nan,nan
0.267569,nan,nan
0.267711,nan,nan
0.267852,nan,nan
0.267993,nan,nan
0.268135,nan,nan
0.268276,nan,nan
0.268418,nan,nan
0.268559,nan,nan
0.268701,nan,nan
0.268842,nan,nan
0.268983,nan,nan
0.269125,nan,nan
0.269266,nan,nan
0.269408,nan,nan
0.269549,nan,nan
0.269691,nan,nan
0.269832,nan,nan
0.269973,nan,nan
0.270115,nan,nan
0.270256,nan,nan
0.270398,nan,nan
0.270539,nan,nan
0.270681,nan,nan
0.270822,nan,nan
0.270963,nan,nan
0.271105,nan,nan
0.271246,nan,nan
0.271388,nan,nan
0.271529,nan,nan
0.27167,nan,nan
0.271812,nan,nan
0.271953,nan,nan
0.272095,nan,nan
0.272236,nan,nan
0.272378,nan,nan
0.272519,nan,nan
0.27266,nan,nan
0.272802,nan,nan
0.272943,nan,nan
0.273085,nan,nan
0.273226,nan,nan
0.273367,nan,nan
0.273509,nan,nan
0.27365,nan,nan
0.273792,nan,nan
0.273933,nan,nan
0.274075,nan,nan
0.274216,nan,nan
0.274357,nan,nan
0.274499,nan,nan
0.27464,nan,nan
0.274782,nan,nan
0.274923,nan,nan
0.275065,nan,nan
0.275206,nan,nan
0.275347,nan,nan
0.275489,nan,nan
0.27563,nan,nan
0.275772,nan,nan
0.275913,nan,nan
0.276055,nan,nan
0.276196,nan,nan
0.276337,nan,nan
0.276479,nan,nan
0.27662,nan,nan
0.276762,nan,nan
0.276903,nan,nan
0.277045,nan,nan
0.277186,nan,nan
0.277327,nan,nan
0.277469,nan,nan
0.27761,nan,nan
0.277752,nan,nan
0.277893,nan,nan
0.278034,nan,nan
0.278176,nan,nan
0.278317,nan,nan
0.278459,nan,nan
0.2786,nan,nan
0.278742,nan,nan
0.278883,nan,nan
0.279024,nan,nan
0.279166,nan,nan
0.279307,nan,nan
0.279449,nan,nan
0.27959,nan,nan
0.279731,nan,nan
0.279873,nan,nan
0.280014,nan,nan
0.280156,nan,nan
0.280297,nan,nan
0.280439,nan,nan
0.28058,nan,nan
0.280721,nan,nan
0.280863,nan,nan
0.281004,nan,nan
0.281146,nan,nan
0.281287,nan,nan
0.281428,nan,nan
0.28157,nan,nan
0.281711,nan,nan
0.281853,nan,nan
0.281994,nan,nan
0.282136,nan,nan
0.282277,nan,nan
0.282418,nan,nan
0.28256,nan,nan
0.282701,nan,nan
0.282843,nan,nan
0.282984,nan,nan
0.283126,nan,nan
0.283267,nan,nan
0.283408,nan,nan
0.28355,nan,nan
0.283691,nan,nan
0.283833,nan,nan
0.283974,nan,nan
0.284116,nan,nan
0.284257,nan,nan
0.284398,nan,nan
0.28454,nan,nan
0.284681,nan,nan
0.284823,nan,nan
0.284964,nan,nan
0.285105,nan,nan
0.285247,nan,nan
0.285388,nan,nan
0.28553,nan,nan
0.285671,nan,nan
0.285813,nan,nan
0.285954,nan,nan
0.286095,nan,nan
0.286237,nan,nan
0.286378,nan,nan
0.28652,nan,nan
0.286661,nan,nan
0.286803,nan,nan
0.286944,nan,nan
0.287085,nan,nan
0.287227,nan,nan
0.287368,nan,nan
0.28751,nan,nan
0.287651,nan,nan
0.287793,nan,nan
0.287934,nan,nan
0.288075,nan,nan
0.288217,nan,nan
0.288358,nan,nan
0.2885,nan,nan
0.288641,nan,nan
0.288782,nan,nan
0.288924,nan,nan
0.289065,nan,nan
0.289207,nan,nan
0.289348,nan,nan
0.28949,nan,nan
0.289631,nan,nan
0.289772,nan,nan
0.289914,nan,nan
0.290055,nan,nan
0.290197,nan,nan
0.290338,nan,nan
0.290479,nan,nan
0.290621,nan,nan
0.290762,nan,nan
0.290904,nan,nan
0.291045,nan,nan
0.291187,nan,nan
0.291328,nan,nan
0.291469,nan,nan
0.291611,nan,nan
0.291752,nan,nan
0.291894,nan,nan
0.292035,nan,nan
0.292177,nan,nan
0.292318,nan,nan
0.292459,nan,nan
0.292601,nan,nan
0.292742,nan,nan
0.292884,nan,nan
0.293025,nan,nan
0.293167,nan,nan
0.293308,nan,nan
0.293449,nan,nan
0.293591,nan,nan
0.293732,nan,nan
0.293874,nan,nan
0.294015,nan,nan
0.294156,nan,nan
0.294298,nan,nan
0.294439,nan,nan
0.294581,nan,nan
0.294722,nan,nan
0.294864,nan,nan
0.295005,nan,nan
0.295146,nan,nan
0.295288,nan,nan
0.295429,nan,nan
0.295571,nan,nan
0.295712,nan,nan
0.295853,nan,nan
0.295995,nan,nan
0.296136,nan,nan
0.296278,nan,nan
0.296419,nan,nan
0.296561,nan,nan
0.296702,nan,nan
0.296843,nan,nan
0.296985,nan,nan
0.297126,nan,nan
0.297268,nan,nan
0.297409,nan,nan
0.297551,nan,nan
0.297692,nan,nan
0.297833,nan,nan
0.297975,nan,nan
0.298116,nan,nan
0.298258,nan,nan
0.298399,nan,nan
0.29854,nan,nan
0.298682,nan,nan
0.298823,nan,nan
0.298965,nan,nan
0.299106,nan,nan
0.299248,nan,nan
0.299389,nan,nan
0.29953,nan,nan
0.299672,nan,nan
0.299813,nan,nan
0.299955,nan,nan
0.300096,nan,nan
0.300238,nan,nan
0.300379,nan,nan
0.30052,nan,nan
0.300662,nan,nan
0.300803,nan,nan
0.300945,nan,nan
0.301086,nan,nan
0.301228,nan,nan
0.301369,nan,nan
0.30151,nan,nan
0.301652,nan,nan
0.301793,nan,nan
0.301935,nan,nan
0.302076,nan,nan
0.302217,nan,nan
0.302359,nan,nan
0.3025,nan,nan
0.302642,nan,nan
0.302783,nan,nan
0.302925,nan,nan
0.303066,nan,nan
0.303207,nan,nan
0.303349,nan,nan
0.30349,nan,nan
0.303632,nan,nan
0.303773,nan,nan
0.303915,nan,nan
0.304056,nan,nan
0.304197,nan,nan
0.304339,nan,nan
0.30448,nan,nan
0.304622,nan,nan
0.304763,nan,nan
0.304904,nan,nan
0.305046,nan,nan
0.305187,nan,nan
0.305329,nan,nan
0.30547,nan,nan
0.305612,nan,nan
0.305753,nan,nan
0.305894,nan,nan
0.306036,nan,nan
0.306177,nan,nan
0.306319,nan,nan
0.30646,nan,nan
0.306601,nan,nan
0.306743,nan,nan
0.306884,nan,nan
0.307026,nan,nan
0.307167,nan,nan
0.307309,nan,nan
0.30745,nan,nan
0.307591,nan,nan
0.307733,nan,nan
0.307874,nan,nan
0.308016,nan,nan
0.308157,nan,nan
0.308299,nan,nan
0.30844,nan,nan
0.308581,nan,nan
0.308723,nan,nan
0.308864,nan,nan
0.309006,nan,nan
0.309147,nan,nan
0.309289,nan,nan
0.30943,nan,nan
0.309571,nan,nan
0.309713,nan,nan
0.309854,nan,nan
0.309996,nan,nan
0.310137,nan,nan
0.310279,nan,nan
0.31042,nan,nan
0.310561,nan,nan
0.310703,nan,nan
0.310844,nan,nan
0.310986,nan,nan
0.311127,nan,nan
0.311268,nan,nan
0.31141,nan,nan
0.311551,nan,nan
0.311693,nan,nan
0.311834,nan,nan
0.311976,nan,nan
0.312117,nan,nan
0.312258,nan,nan
0.3124,nan,nan
0.312541,nan,nan
0.312683,nan,nan
0.312824,nan,nan
0.312965,nan,nan
0.313107,nan,nan
0.313248,nan,nan
0.31339,nan,nan
0.313531,nan,nan
0.313673,nan,nan
0.313814,nan,nan
0.313955,nan,nan
0.314097,nan,nan
0.314238,nan,nan
0.31438,nan,nan
0.314521,nan,nan
0.314663,nan,nan
0.314804,nan,nan
0.314945,nan,nan
0.315087,nan,nan
0.315228,nan,nan
0.31537,nan,nan
0.315511,nan,nan
0.315653,nan,nan
0.315794,nan,nan
0.315935,nan,nan
0.316077,nan,nan
0.316218,nan,nan
0.31636,nan,nan
0.316501,nan,nan
0.316642,nan,nan
0.316784,nan,nan
0.316925,nan,nan
0.317067,nan,nan
0.317208,nan,nan
0.31735,nan,nan
0.317491,nan,nan
0.317632,nan,nan
0.317774,nan,nan
0.317915,nan,nan
0.318057,nan,nan
0.318198,nan,nan
0.31834,nan,nan
0.318481,nan,nan
0.318622,nan,nan
0.318764,nan,nan
0.318905,nan,nan
0.319047,nan,nan
0.319188,nan,nan
0.319329,nan,nan
0.319471,nan,nan
0.319612,nan,nan
0.319754,nan,nan
0.319895,nan,nan
0.320037,nan,nan
0.320178,nan,nan
0.320319,nan,nan
0.320461,nan,nan
0.320602,nan,nan
0.320744,nan,nan
0.320885,nan,nan
0.321026,nan,nan
0.321168,nan,nan
0.321309,nan,nan
0.321451,nan,nan
0.321592,nan,nan
0.321734,nan,nan
0.321875,nan,nan
0.322016,nan,nan
0.322158,nan,nan
0.322299,nan,nan
0.322441,nan,nan
0.322582,nan,nan
0.322724,nan,nan
0.322865,nan,nan
0.323006,nan,nan
0.323148,nan,nan
0.323289,nan,nan
0.323431,nan,nan
0.323572,nan,nan
0.323714,nan,nan
0.323855,nan,nan
0.323996,nan,nan
0.324138,nan,nan
0.324279,nan,nan
0.324421,nan,nan
0.324562,nan,nan
0.324703,nan,nan
0.324845,nan,nan
0.324986,nan,nan
0.325128,nan,nan
0.325269,nan,nan
0.325411,nan,nan
0.325552,nan,nan
0.325693,nan,nan
0.325835,nan,nan
0.325976,nan,nan
0.326118,nan,nan
0.326259,nan,nan
0.326401,nan,nan
0.326542,nan,nan
0.326683,nan,nan
0.326825,nan,nan
0.326966,nan,nan
0.327108,nan,nan
0.327249,nan,nan
0.32739,nan,nan
0.327532,nan,nan
0.327673,nan,nan
0.327815,nan,nan
0.327956,nan,nan
0.328098,nan,nan
0.328239,nan,nan
0.32838,nan,nan
0.328522,nan,nan
0.328663,nan,nan
0.328805,nan,nan
0.328946,nan,nan
0.329088,nan,nan
0.329229,nan,nan
0.32937,nan,nan
0.329512,nan,nan
0.329653,nan,nan
0.329795,nan,nan
0.329936,nan,nan
0.330077,nan,nan
0.330219,nan,nan
0.33036,nan,nan
0.330502,nan,nan
0.330643,nan,nan
0.330785,nan,nan
0.330926,nan,nan
0.331067,nan,nan
0.331209,nan,nan
0.33135,nan,nan
0.331492,nan,nan
0.331633,nan,nan
0.331775,nan,nan
0.331916,nan,nan
0.332057,nan,nan
0.332199,nan,nan
0.33234,nan,nan
0.332482,nan,nan
0.332623,nan,nan
0.332764,nan,nan
0.332906,nan,nan
0.333047,nan,nan
0.333189,nan,nan
0.33333,nan,nan
0.333472,nan,nan
0.333613,nan,nan
0.333754,nan,nan
0.333896,nan,nan
0.334037,nan,nan
0.334179,nan,nan
0.33432,nan,nan
0.334462,nan,nan
0.334603,nan,nan
0.334744,nan,nan
0.334886,nan,nan
0.335027,nan,nan
0.335169,nan,nan
0.33531,nan,nan
0.335451,nan,nan
0.335593,nan,nan
0.335734,nan,nan
0.335876,nan,nan
0.336017,nan,nan
0.336159,nan,nan
0.3363,nan,nan
0.336441,nan,nan
0.336583,nan,nan
0.336724,nan,nan
0.336866,nan,nan
0.337007,nan,nan
0.337149,nan,nan
0.33729,nan,nan
0.337431,nan,nan
0.337573,nan,nan
0.337714,nan,nan
0.337856,nan,nan
0.337997,nan,nan
0.338138,nan,nan
0.33828,nan,nan
0.338421,nan,nan
0.338563,nan,nan
0.338704,nan,nan
0.338846,nan,nan
0.338987,nan,nan
0.339128,nan,nan
0.33927,nan,nan
0.339411,nan,nan
0.339553,nan,nan
0.339694,nan,nan
0.339836,nan,nan
0.339977,nan,nan
0.340118,nan,nan
0.34026,nan,nan
0.340401,nan,nan
0.340543,nan,nan
0.340684,nan,nan
0.340825,nan,nan
0.340967,nan,nan
0.341108,nan,nan
0.34125,nan,nan
0.341391,nan,nan
0.341533,nan,nan
0.341674,nan,nan
0.341815,nan,nan
0.341957,nan,nan
0.342098,nan,nan
0.34224,nan,nan
0.342381,nan,nan
0.342523,nan,nan
0.342664,nan,nan
0.342805,nan,nan
0.342947,nan,nan
0.343088,nan,nan
0.34323,nan,nan
0.343371,nan,nan
0.343512,nan,nan
0.343654,nan,nan
0.343795,nan,nan
0.343937,nan,nan
0.344078,nan,nan
0.34422,nan,nan
0.344361,nan,nan
0.344502,nan,nan
0.344644,nan,nan
0.344785,nan,nan
0.344927,nan,nan
0.345068,nan,nan
0.34521,nan,nan
0.345351,nan,nan
0.345492,nan,nan
0.345634,nan,nan
0.345775,nan,nan
0.345917,nan,nan
0.346058,nan,nan
0.346199,nan,nan
0.346341,nan,nan
0.346482,nan,nan
0.346624,nan,nan
0.346765,nan,nan
0.346907,nan,nan
0.347048,nan,nan
0.347189,nan,nan
0.347331,nan,nan
0.347472,nan,nan
0.347614,nan,nan
0.347755,nan,nan
0.347897,nan,nan
0.348038,nan,nan
0.348179,nan,nan
0.348321,nan,nan
0.348462,nan,nan
0.348604,nan,nan
0.348745,nan,nan
0.348887,nan,nan
0.349028,nan,nan
0.349169,nan,nan
0.349311,nan,nan
0.349452,nan,nan
0.349594,nan,nan
0.349735,nan,nan
0.349876,nan,nan
0.350018,nan,nan
0.350159,nan,nan
0.350301,nan,nan
0.350442,nan,nan
0.350584,nan,nan
0.350725,nan,nan
0.350866,nan,nan
0.351008,nan,nan
0.351149,nan,nan
0.351291,nan,nan
0.351432,nan,nan
0.351573,nan,nan
0.351715,nan,nan
0.351856,nan,nan
0.351998,nan,nan
0.352139,nan,nan
0.352281,nan,nan
0.352422,nan,nan
0.352563,nan,nan
0.352705,nan,nan
0.352846,nan,nan
0.352988,nan,nan
0.353129,nan,nan
0.353271,nan,nan
0.353412,nan,nan
0.353553,nan,nan
0.353695,nan,nan
0.353836,nan,nan
0.353978,nan,nan
0.354119,nan,nan
0.354261,nan,nan
0.354402,nan,nan
0.354543,nan,nan
0.354685,nan,nan
0.354826,nan,nan
0.354968,nan,nan
0.355109,nan,nan
0.355251,nan,nan
0.355392,nan,nan
0.355533,nan,nan
0.355675,nan,nan
0.355816,nan,nan
0.355958,nan,nan
0.356099,nan,nan
0.35624,nan,nan
0.356382,nan,nan
0.356523,nan,nan
0.356665,nan,nan
0.356806,nan,nan
0.356948,nan,nan
0.357089,nan,nan
0.35723,nan,nan
0.357372,nan,nan
0.357513,nan,nan
0.357655,nan,nan
0.357796,nan,nan
0.357937,nan,nan
0.358079,nan,nan
0.35822,nan,nan
0.358362,nan,nan
0.358503,nan,nan
0.358645,nan,nan
0.358786,nan,nan
0.358927,nan,nan
0.359069,nan,nan
0.35921,nan,nan
0.359352,nan,nan
0.359493,nan,nan
0.359634,nan,nan
0.359776,nan,nan
0.359917,nan,nan
0.360059,nan,nan
0.3602,nan,nan
0.360342,nan,nan
0.360483,nan,nan
0.360624,nan,nan
0.360766,nan,nan
0.360907,nan,nan
0.361049,nan,nan
0.36119,nan,nan
0.361332,nan,nan
0.361473,nan,nan
0.361614,nan,nan
0.361756,nan,nan
0.361897,nan,nan
0.362039,nan,nan
0.36218,nan,nan
0.362322,nan,nan
0.362463,nan,nan
0.362604,nan,nan
0.362746,nan,nan
0.362887,nan,nan
0.363029,nan,nan
0.36317,nan,nan
0.363311,nan,nan
0.363453,nan,nan
0.363594,nan,nan
0.363736,nan,nan
0.363877,nan,nan
0.364019,nan,nan
0.36416,nan,nan
0.364301,nan,nan
0.364443,nan,nan
0.364584,nan,nan
0.364726,nan,nan
0.364867,nan,nan
0.365009,nan,nan
0.36515,nan,nan
0.365291,nan,nan
0.365433,nan,nan
0.365574,nan,nan
0.365716,nan,nan
0.365857,nan,nan
0.365999,nan,nan
0.36614,nan,nan
0.366281,nan,nan
0.366423,nan,nan
0.366564,nan,nan
0.366706,nan,nan
0.366847,nan,nan
0.366988,nan,nan
0.36713,nan,nan
0.367271,nan,nan
0.367413,nan,nan
0.367554,nan,nan
0.367696,nan,nan
0.367837,nan,nan
0.367978,nan,nan
0.36812,nan,nan
0.368261,nan,nan
0.368403,nan,nan
0.368544,nan,nan
0.368685,nan,nan
0.368827,nan,nan
0.368968,nan,nan
0.36911,nan,nan
0.369251,nan,nan
0.369393,nan,nan
0.369534,nan,nan
0.369675,nan,nan
0.369817,nan,nan
0.369958,nan,nan
0.3701,nan,nan
0.370241,nan,nan
0.370383,nan,nan
0.370524,nan,nan
0.370665,nan,nan
0.370807,nan,nan
0.370948,nan,nan
0.37109,nan,nan
0.371231,nan,nan
0.371373,nan,nan
0.371514,nan,nan
0.371655,nan,nan
0.371797,nan,nan
0.371938,nan,nan
0.37208,nan,nan
0.372221,nan,nan
0.372362,nan,nan
0.372504,nan,nan
0.372645,nan,nan
0.372787,nan,nan
0.372928,nan,nan
0.37307,nan,nan
0.373211,nan,nan
0.373352,nan,nan
0.373494,nan,nan
0.373635,nan,nan
0.373777,nan,nan
0.373918,nan,nan
0.374059,nan,nan
0.374201,nan,nan
0.374342,nan,nan
0.374484,nan,nan
0.374625,nan,nan
0.374767,nan,nan
0.374908,nan,nan
0.375049,nan,nan
0.375191,nan,nan
0.375332,nan,nan
0.375474,nan,nan
0.375615,nan,nan
0.375757,nan,nan
0.375898,nan,nan
0.376039,nan,nan
0.376181,nan,nan
0.376322,nan,nan
0.376464,nan,nan
0.376605,nan,nan
0.376747,nan,nan
0.376888,nan,nan
0.377029,nan,nan
0.377171,nan,nan
0.377312,nan,nan
0.377454,nan,nan
0.377595,nan,nan
0.377736,nan,nan
0.377878,nan,nan
0.378019,nan,nan
0.378161,nan,nan
0.378302,nan,nan
0.378444,nan,nan
0.378585,nan,nan
0.378726,nan,nan
0.378868,nan,nan
0.379009,nan,nan
0.379151,nan,nan
0.379292,nan,nan
0.379434,nan,nan
0.379575,nan,nan
0.379716,nan,nan
0.379858,nan,nan
0.379999,nan,nan
0.380141,nan,nan
0.380282,nan,nan
0.380423,nan,nan
0.380565,nan,nan
0.380706,nan,nan
0.380848,nan,nan
0.380989,nan,nan
0.381131,nan,nan
0.381272,nan,nan
0.381413,nan,nan
0.381555,nan,nan
0.381696,nan,nan
0.381838,nan,nan
0.381979,nan,nan
0.382121,nan,nan
0.382262,nan,nan
0.382403,nan,nan
0.382545,nan,nan
0.382686,nan,nan
0.382828,nan,nan
0.382969,nan,nan
0.38311,nan,nan
0.383252,nan,nan
0.383393,nan,nan
0.383535,nan,nan
0.383676,nan,nan
0.383818,nan,nan
0.383959,nan,nan
0.3841,nan,nan
0.384242,nan,nan
0.384383,nan,nan
0.384525,nan,nan
0.384666,nan,nan
0.384807,nan,nan
0.384949,nan,nan
0.38509,nan,nan
0.385232,nan,nan
0.385373,nan,nan
0.385515,nan,nan
0.385656,nan,nan
0.385798,nan,nan
0.385939,nan,nan
0.38608,nan,nan
0.386222,nan,nan
0.386363,nan,nan
0.386505,nan,nan
0.386646,nan,nan
0.386787,nan,nan
0.386929,nan,nan
0.38707,nan,nan
0.387212,nan,nan
0.387353,nan,nan
0.387495,nan,nan
0.387636,nan,nan
0.387777,nan,nan
0.387919,nan,nan
0.38806,nan,nan
0.388202,nan,nan
0.388343,nan,nan
0.388485,nan,nan
0.388626,nan,nan
0.388767,nan,nan
0.388909,nan,nan
0.38905,nan,nan
0.389192,nan,nan
0.389333,nan,nan
0.389474,nan,nan
0.389616,nan,nan
0.389757,nan,nan
0.389899,nan,nan
0.39004,nan,nan
0.390182,nan,nan
0.390323,nan,nan
0.390464,nan,nan
0.390606,nan,nan
0.390747,nan,nan
0.390889,nan,nan
0.39103,nan,nan
0.391171,nan,nan
0.391313,nan,nan
0.391454,nan,nan
0.391596,nan,nan
0.391737,nan,nan
0.391879,nan,nan
0.39202,nan,nan
0.392161,nan,nan
0.392303,nan,nan
0.392444,nan,nan
0.392586,nan,nan
0.392727,nan,nan
0.392869,nan,nan
0.39301,nan,nan
0.393151,nan,nan
0.393293,nan,nan
0.393434,nan,nan
0.393576,nan,nan
0.393717,nan,nan
0.393859,nan,nan
0.394,nan,nan
0.394141,nan,nan
0.394283,nan,nan
0.394424,nan,nan
0.394566,nan,nan
0.394707,nan,nan
0.394848,nan,nan
0.39499,nan,nan
0.395131,nan,nan
0.395273,nan,nan
0.395414,nan,nan
0.395556,nan,nan
0.395697,nan,nan
0.395838,nan,nan
0.39598,nan,nan
0.396121,nan,nan
0.396263,nan,nan
0.396404,nan,nan
0.396546,nan,nan
0.396687,nan,nan
0.396828,nan,nan
0.39697,nan,nan
0.397111,nan,nan
0.397253,nan,nan
0.397394,nan,nan
0.397535,nan,nan
0.397677,nan,nan
0.397818,nan,nan
0.39796,nan,nan
0.398101,nan,nan
0.398243,nan,nan
0.398384,nan,nan
0.398525,nan,nan
0.398667,nan,nan
0.398808,nan,nan
0.39895,nan,nan
0.399091,nan,nan
0.399232,nan,nan
0.399374,nan,nan
0.399515,nan,nan
0.399657,nan,nan
0.399798,nan,nan
0.39994,nan,nan
0.400081,nan,nan
0.400222,nan,nan
0.400364,nan,nan
0.400505,nan,nan
0.400647,nan,nan
0.400788,nan,nan
0.40093,nan,nan
0.401071,nan,nan
0.401212,nan,nan
0.401354,nan,nan
0.401495,nan,nan
0.401637,nan,nan
0.401778,nan,nan
0.40192,nan,nan
0.402061,nan,nan
0.402202,nan,nan
0.402344,nan,nan
0.402485,nan,nan
0.402627,nan,nan
0.402768,nan,nan
0.402909,nan,nan
0.403051,nan,nan
0.403192,nan,nan
0.403334,nan,nan
0.403475,nan,nan
0.403617,nan,nan
0.403758,nan,nan
0.403899,nan,nan
0.404041,nan,nan
0.404182,nan,nan
0.404324,nan,nan
0.404465,nan,nan
0.404607,nan,nan
0.404748,nan,nan
0.404889,nan,nan
0.405031,nan,nan
0.405172,nan,nan
0.405314,nan,nan
0.405455,nan,nan
0.405596,nan,nan
0.405738,nan,nan
0.405879,nan,nan
0.406021,nan,nan
0.406162,nan,nan
0.406304,nan,nan
0.406445,nan,nan
0.406586,nan,nan
0.406728,nan,nan
0.406869,nan,nan
0.407011,nan,nan
0.407152,nan,nan
0.407294,nan,nan
0.407435,nan,nan
0.407576,nan,nan
0.407718,nan,nan
0.407859,nan,nan
0.408001,nan,nan
0.408142,nan,nan
0.408283,nan,nan
0.408425,nan,nan
0.408566,nan,nan
0.408708,nan,nan
0.408849,nan,nan
0.408991,nan,nan
0.409132,nan,nan
0.409273,nan,nan
0.409415,nan,nan
0.409556,nan,nan
0.409698,nan,nan
0.409839,nan,nan
0.409981,nan,nan
0.410122,nan,nan
0.410263,nan,nan
0.410405,nan,nan
0.410546,nan,nan
0.410688,nan,nan
0.410829,nan,nan
0.410971,nan,nan
0.411112,nan,nan
0.411253,nan,nan
0.411395,nan,nan
0.411536,nan,nan
0.411678,nan,nan
0.411819,nan,nan
0.41196,nan,nan
0.412102,nan,nan
0.412243,nan,nan
0.412385,nan,nan
0.412526,nan,nan
0.412668,nan,nan
0.412809,nan,nan
0.41295,nan,nan
0.413092,nan,nan
0.413233,nan,nan
0.413375,nan,nan
0.413516,nan,nan
0.413657,nan,nan
0.413799,nan,nan
0.41394,nan,nan
0.414082,nan,nan
0.414223,nan,nan
0.414365,nan,nan
0.414506,nan,nan
0.414647,nan,nan
0.414789,nan,nan
0.41493,nan,nan
0.415072,nan,nan
0.415213,nan,nan
0.415355,nan,nan
0.415496,nan,nan
0.415637,nan,nan
0.415779,nan,nan
0.41592,nan,nan
0.416062,nan,nan
0.416203,nan,nan
0.416344,nan,nan
0.416486,nan,nan
0.416627,nan,nan
0.416769,nan,nan
0.41691,nan,nan
0.417052,nan,nan
0.417193,nan,nan
0.417334,nan,nan
0.417476,nan,nan
0.417617,nan,nan
0.417759,nan,nan
0.4179,nan,nan
0.418042,nan,nan
0.418183,nan,nan
0.418324,nan,nan
0.418466,nan,nan
0.418607,nan,nan
0.418749,nan,nan
0.41889,nan,nan
0.419032,nan,nan
0.419173,nan,nan
0.419314,nan,nan
0.419456,nan,nan
0.419597,nan,nan
0.419739,nan,nan
0.41988,nan,nan
0.420022,nan,nan
0.420163,nan,nan
0.420304,nan,nan
0.420446,nan,nan
0.420587,nan,nan
0.420729,nan,nan
0.42087,nan,nan
0.421011,nan,nan
0.421153,nan,nan
0.421294,nan,nan
0.421436,nan,nan
0.421577,nan,nan
0.421718,nan,nan
0.42186,nan,nan
0.422001,nan,nan
0.422143,nan,nan
0.422284,nan,nan
0.422426,nan,nan
0.422567,nan,nan
0.422708,nan,nan
0.42285,nan,nan
0.422991,nan,nan
0.423133,nan,nan
0.423274,nan,nan
0.423416,nan,nan
0.423557,nan,nan
0.423698,nan,nan
0.42384,nan,nan
0.423981,nan,nan
0.424123,nan,nan
0.424264,nan,nan
0.424406,nan,nan
0.424547,nan,nan
0.424688,nan,nan
0.42483,nan,nan
0.424971,nan,nan
0.425113,nan,nan
0.425254,nan,nan
0.425396,nan,nan
0.425537,nan,nan
0.425678,nan,nan
0.42582,nan,nan
0.425961,nan,nan
0.426103,nan,nan
0.426244,nan,nan
0.426385,nan,nan
0.426527,nan,nan
0.426668,nan,nan
0.42681,nan,nan
0.426951,nan,nan
0.427093,nan,nan
0.427234,nan,nan
0.427375,nan,nan
0.427517,nan,nan
0.427658,nan,nan
0.4278,nan,nan
0.427941,nan,nan
0.428082,nan,nan
0.428224,nan,nan
0.428365,nan,nan
0.428507,nan,nan
0.428648,nan,nan
0.42879,nan,nan
0.428931,nan,nan
0.429072,nan,nan
0.429214,nan,nan
0.429355,nan,nan
0.429497,nan,nan
0.429638,nan,nan
0.429779,nan,nan
0.429921,nan,nan
0.430062,nan,nan
0.430204,nan,nan
0.430345,nan,nan
0.430487,nan,nan
0.430628,nan,nan
0.430769,nan,nan
0.430911,nan,nan
0.431052,nan,nan
0.431194,nan,nan
0.431335,nan,nan
0.431477,nan,nan
0.431618,nan,nan
0.431759,nan,nan
0.431901,nan,nan
0.432042,nan,nan
0.432184,nan,nan
0.432325,nan,nan
0.432467,nan,nan
0.432608,nan,nan
0.432749,nan,nan
0.432891,nan,nan
0.433032,nan,nan
0.433174,nan,nan
0.433315,nan,nan
0.433457,nan,nan
0.433598,nan,nan
0.433739,nan,nan
0.433881,nan,nan
0.434022,nan,nan
0.434164,nan,nan
0.434305,nan,nan
0.434446,nan,nan
0.434588,nan,nan
0.434729,nan,nan
0.434871,nan,nan
0.435012,nan,nan
0.435154,nan,nan
0.435295,nan,nan
0.435436,nan,nan
0.435578,nan,nan
0.435719,nan,nan
0.435861,nan,nan
0.436002,nan,nan
0.436144,nan,nan
0.436285,nan,nan
0.436426,nan,nan
0.436568,nan,nan
0.436709,nan,nan
0.436851,nan,nan
0.436992,nan,nan
0.437133,nan,nan
0.437275,nan,nan
0.437416,nan,nan
0.437558,nan,nan
0.437699,nan,nan
0.43784,nan,nan
0.437982,nan,nan
0.438123,nan,nan
0.438265,nan,nan
0.438406,nan,nan
0.438548,nan,nan
0.438689,nan,nan
0.43883,nan,nan
0.438972,nan,nan
0.439113,nan,nan
0.439255,nan,nan
0.439396,nan,nan
0.439538,nan,nan
0.439679,nan,nan
0.43982,nan,nan
0.439962,nan,nan
0.440103,nan,nan
0.440245,nan,nan
0.440386,nan,nan
0.440528,nan,nan
0.440669,nan,nan
0.44081,nan,nan
0.440952,nan,nan
0.441093,nan,nan
0.441235,nan,nan
0.441376,nan,nan
0.441518,nan,nan
0.441659,nan,nan
0.4418,nan,nan
0.441942,nan,nan
0.442083,nan,nan
0.442225,nan,nan
0.442366,nan,nan
0.442507,nan,nan
0.442649,nan,nan
0.44279,nan,nan
0.442932,nan,nan
0.443073,nan,nan
0.443215,nan,nan
0.443356,nan,nan
0.443497,nan,nan
0.443639,nan,nan
0.44378,nan,nan
0.443922,nan,nan
0.444063,nan,nan
0.444205,nan,nan
0.444346,nan,nan
0.444487,nan,nan
0.444629,nan,nan
0.44477,nan,nan
0.444912,nan,nan
0.445053,nan,nan
0.445194,nan,nan
0.445336,nan,nan
0.445477,nan,nan
0.445619,nan,nan
0.44576,nan,nan
0.445902,nan,nan
0.446043,nan,nan
0.446184,nan,nan
0.446326,nan,nan
0.446467,nan,nan
0.446609,nan,nan
0.44675,nan,nan
0.446891,nan,nan
0.447033,nan,nan
0.447174,nan,nan
0.447316,nan,nan
0.447457,nan,nan
0.447599,nan,nan
0.44774,nan,nan
0.447881,nan,nan
0.448023,nan,nan
0.448164,nan,nan
0.448306,nan,nan
0.448447,nan,nan
0.448589,nan,nan
0.44873,nan,nan
0.448871,nan,nan
0.449013,nan,nan
0.449154,nan,nan
0.449296,nan,nan
0.449437,nan,nan
0.449579,nan,nan
0.44972,nan,nan
0.449861,nan,nan
0.450003,nan,nan
0.450144,nan,nan
0.450286,nan,nan
0.450427,nan,nan
0.450568,nan,nan
0.45071,nan,nan
0.450851,nan,nan
0.450993,nan,nan
0.451134,nan,nan
0.451276,nan,nan
0.451417,nan,nan
0.451558,nan,nan
0.4517,nan,nan
0.451841,nan,nan
0.451983,nan,nan
0.452124,nan,nan
0.452266,nan,nan
0.452407,nan,nan
0.452548,nan,nan
0.45269,nan,nan
0.452831,nan,nan
0.452973,nan,nan
0.453114,nan,nan
0.453255,nan,nan
0.453397,nan,nan
0.453538,nan,nan
0.45368,nan,nan
0.453821,nan,nan
0.453963,nan,nan
0.454104,nan,nan
0.454245,nan,nan
0.454387,nan,nan
0.454528,nan,nan
0.45467,nan,nan
0.454811,nan,nan
0.454953,nan,nan
0.455094,nan,nan
0.455235,nan,nan
0.455377,nan,nan
0.455518,nan,nan
0.45566,nan,nan
0.455801,nan,nan
0.455942,nan,nan
0.456084,nan,nan
0.456225,nan,nan
0.456367,nan,nan
0.456508,nan,nan
0.45665,nan,nan
0.456791,nan,nan
0.456932,nan,nan
0.457074,nan,nan
0.457215,nan,nan
0.457357,nan,nan
0.457498,nan,nan
0.45764,nan,nan
0.457781,nan,nan
0.457922,nan,nan
0.458064,nan,nan
0.458205,nan,nan
0.458347,nan,nan
0.458488,nan,nan
0.45863,nan,nan
0.458771,nan,nan
0.458912,nan,nan
0.459054,nan,nan
0.459195,nan,nan
0.459337,nan,nan
0.459478,nan,nan
0.459619,nan,nan
0.459761,nan,nan
0.459902,nan,nan
0.460044,nan,nan
0.460185,nan,nan
0.460327,nan,nan
0.460468,nan,nan
0.460609,nan,nan
0.460751,nan,nan
0.460892,nan,nan
0.461034,nan,nan
0.461175,nan,nan
0.461316,nan,nan
0.461458,nan,nan
0.461599,nan,nan
0.461741,nan,nan
0.461882,nan,nan
0.462024,nan,nan
0.462165,nan,nan
0.462306,nan,nan
0.462448,nan,nan
0.462589,nan,nan
0.462731,nan,nan
0.462872,nan,nan
0.463014,nan,nan
0.463155,nan,nan
0.463296,nan,nan
0.463438,nan,nan
0.463579,nan,nan
0.463721,nan,nan
0.463862,nan,nan
0.464004,nan,nan
0.464145,nan,nan
0.464286,nan,nan
0.464428,nan,nan
0.464569,nan,nan
0.464711,nan,nan
0.464852,nan,nan
0.464993,nan,nan
0.465135,nan,nan
0.465276,nan,nan
0.465418,nan,nan
0.465559,nan,nan
0.465701,1.1,0.243372
0.465842,1.1,0.308359
0.465983,1.1,0.308359
0.466125,1.1,0.308359
0.466266,1.1,0.308359
0.466408,1.1,0.328232
0.466549,1.1,0.328232
0.466691,1.1,0.328232
0.466832,1.1,0.328232
0.466973,1.1,0.328232
0.467115,1.1,0.328232
0.467256,1.1,0.328232
0.467398,1.1,0.328232
0.467539,1.1,0.328232
0.46768,1.1,0.328232
0.467822,1.1,0.328232
0.467963,1.1,0.328232
0.468105,1.1,0.328232
0.468246,1.1,0.328232
0.468388,1.1,0.328232
0.468529,1.1,0.328232
0.46867,1.1,0.328232
0.468812,1.1,0.328232
0.468953,1.1,0.328232
0.469095,1.1,0.328232
0.469236,1.1,0.328232
0.469377,1.1,0.328232
0.469519,1.1,0.328232
0.46966,1.1,0.328232
0.469802,1.1,0.328232
0.469943,1.1,0.328232
0.470085,1.1,0.328232
0.470226,1.1,0.328232
0.470367,1.1,0.328232
0.470509,1.1,0.328232
0.47065,1.1,0.328232
0.470792,1.1,0.328232
0.470933,1.1,0.328232
0.471075,1.1,0.328232
0.471216,1.1,0.328232
0.471357,1.1,0.328232
0.471499,1.1,0.328232
0.47164,1.1,0.328232
0.471782,1.1,0.328232
0.471923,1.1,0.328232
0.472064,1.1,0.328232
0.472206,1.1,0.328232
0.472347,1.1,0.328232
0.472489,1.1,0.328232
0.47263,1.1,0.328232
0.472772,1.1,0.4016
0.472913,1.1,0.4016
0.473054,1.1,0.4016
0.473196,1.1,0.4016
0.473337,1.1,0.4016
0.473479,1.1,0.4016
0.47362,1.1,0.4016
0.473762,1.1,0.4016
0.473903,1.1,0.4016
0.474044,1.1,0.4016
0.474186,1.1,0.4016
0.474327,1.1,0.4016
0.474469,1.1,0.4016
0.47461,1.1,0.4016
0.474752,1.1,0.4016
0.474893,1.1,0.4016
0.475034,1.1,0.4016
0.475176,1.1,0.4016
0.475317,1.1,0.4016
0.475459,1.1,0.4016
0.4756,1.1,0.434297
0.475741,1.1,0.434297
0.475883,1.1,0.434297
0.476024,1.1,0.434297
0.476166,1.1,0.434297
0.476307,1.1,0.434297
0.476449,1.1,0.434297
0.47659,1.1,0.434297
0.476731,1.1,0.434297
0.476873,1.1,0.434297
0.477014,1.1,0.434297
0.477156,1.1,0.434297
0.477297,1.1,0.434297
0.477439,1.1,0.434297
0.47758,1.1,0.434297
0.477721,1.1,0.434297
0.477863,1.1,0.434297
0.478004,1.1,0.434297
0.478146,1.1,0.434297
0.478287,1.1,0.434297
0.478429,1.1,0.434297
0.47857,1.1,0.434297
0.478711,1.1,0.434297
0.478853,1.1,0.434297
0.478994,1.1,0.434297
0.479136,1.1,0.434297
0.479277,1.1,0.434297
0.479418,1.1,0.434297
0.47956,1.1,0.434297
0.479701,1.1,0.434297
0.479843,1.1,0.512565
0.479984,1.1,0.512565
0.480126,1.1,0.512565
0.480267,1.1,0.512565
0.480408,1.1,0.512565
0.48055,1.1,0.512565
0.480691,1.1,0.512565
0.480833,1.1,0.512565
0.480974,1.1,0.512565
0.481115,1.1,0.512565
0.481257,1.1,0.512565
0.481398,1.1,0.512565
0.48154,1.1,0.512565
0.481681,1.1,0.512565
0.481823,1.1,0.512565
0.481964,1.1,0.512565
0.482105,1.1,0.512565
0.482247,1.1,0.512565
0.482388,1.1,0.512565
0.48253,1.1,0.512565
0.482671,1.1,0.512565
0.482813,1.1,0.512565
0.482954,1.1,0.512565
0.483095,1.1,0.512565
0.483237,1.1,0.512565
0.483378,1.1,0.512565
0.48352,1.1,0.512565
0.483661,1.1,0.512565
0.483802,1.1,0.512565
0.483944,1.1,0.512565
0.484085,1.1,0.512565
0.484227,1.1,0.512565
0.484368,1.1,0.512565
0.48451,1.1,0.512565
0.484651,1.1,0.512565
0.484792,1.1,0.512565
0.484934,1.1,0.512565
0.485075,1.1,0.512565
0.485217,1.1,0.512565
0.485358,1.1,0.512565
0.4855,1.1,0.512565
0.485641,1.1,0.512565
0.485782,1.1,0.512565
0.485924,1.1,0.512565
0.486065,1.1,0.546719
0.486207,1.1,0.546719
0.486348,1.1,0.546719
0.48649,1.1,0.546719
0.486631,1.1,0.546719
0.486772,1.1,0.619582
0.486914,1.1,0.619582
0.487055,1.1,0.619582
0.487197,1.1,0.619582
0.487338,1.1,0.619582
0.487479,1.1,0.619582
0.487621,1.1,0.619582
0.487762,1.1,0.619582
0.487904,1.1,0.652287
0.488045,1.1,0.652287
0.488187,1.1,0.652287
0.488328,1.1,0.652287
0.488469,1.1,0.652287
0.488611,1.1,0.652287
0.488752,1.1,0.652287
0.488894,1.1,0.652287
0.489035,1.1,0.652287
0.489177,1.1,0.652287
0.489318,1.1,0.652287
0.489459,1.1,0.652287
0.489601,1.1,0.652287
0.489742,1.1,0.652287
0.489884,1.1,0.652287
0.490025,1.1,0.652287
0.490166,1.1,0.652287
0.490308,1.1,0.652287
0.490449,1.1,0.652287
0.490591,1.1,0.652287
0.490732,1.1,0.652287
0.490874,1.1,0.652287
0.491015,1.1,0.652287
0.491156,1.1,0.652287
0.491298,1.1,0.652287
0.491439,1.1,0.652287
0.491581,1.1,0.652287
0.491722,1.1,0.652287
0.491863,1.1,0.652287
0.492005,1.1,0.652287
0.492146,1.1,0.652287
0.492288,1.1,0.652287
0.492429,1.1,0.652287
0.492571,1.1,0.652287
0.492712,1.1,0.652287
0.492853,1.1,0.652287
0.492995,1.1,0.652287
0.493136,1.1,0.652287
0.493278,1.1,0.652287
0.493419,1.1,0.717771
0.493561,1.1,0.717771
0.493702,1.1,0.717771
0.493843,1.1,0.717771
0.493985,1.1,0.717771
0.494126,1.1,0.717771
0.494268,1.1,0.717771
0.494409,1.1,0.717771
0.494551,1.1,0.717771
0.494692,1.1,0.717771
0.494833,1.1,0.717771
0.494975,1.1,0.717771
0.495116,1.1,0.717771
0.495258,1.1,0.717771
0.495399,1.1,0.717771
0.49554,1.1,0.717771
0.495682,1.1,0.717771
0.495823,1.1,0.717771
0.495965,1.1,0.717771
0.496106,1.1,0.717771
0.496248,1.1,0.717771
0.496389,1.1,0.717771
0.49653,1.1,0.717771
0.496672,1.1,0.717771
0.496813,1.1,0.717771
0.496955,1.1,0.717771
0.497096,1.1,0.717771
0.497238,1.1,0.746072
0.497379,1.1,0.746072
0.49752,1.1,0.746072
0.497662,1.1,0.746072
0.497803,1.1,0.746072
0.497945,1.1,0.746072
0.498086,1.1,0.746072
0.498228,1.1,0.746072
0.498369,1.1,0.746072
0.49851,1.1,0.746072
0.498652,1.1,0.746072
0.498793,1.1,0.746072
0.498935,1.1,0.746072
0.499076,1.1,0.746072
0.499217,1.1,0.746072
0.499359,1.1,0.746072
0.4995,1.1,0.746072
0.499642,1.1,0.746072
0.499783,1.1,0.746072
0.499925,1.1,0.801231
0.500066,1.1,0.801231
0.500207,1.1,0.801231
0.500349,1.1,0.801231
0.50049,1.1,0.801231
0.500632,1.1,0.801231
0.500773,1.1,0.801231
0.500914,1.1,0.801231
0.501056,1.1,0.801231
0.501197,1.1,0.801231
0.501339,1.1,0.801231
0.50148,1.1,0.801231
0.501622,1.1,0.801231
0.501763,1.1,0.801231
0.501904,1.1,0.801231
0.502046,1.1,0.801231
0.502187,1.1,0.801231
0.502329,1.1,0.801231
0.50247,1.1,0.801231
0.502612,1.1,0.801231
0.502753,1.1,0.801231
0.502894,1.1,0.801231
0.503036,1.1,0.801231
0.503177,1.1,0.801231
0.503319,1.1,0.801231
0.50346,1.1,0.801231
0.503601,1.1,0.824659
0.503743,1.1,0.824659
0.503884,1.1,0.824659
0.504026,1.1,0.824659
0.504167,1.1,0.824659
0.504309,1.1,0.824659
0.50445,1.1,0.824659
0.504591,1.1,0.824659
0.504733,1.1,0.824659
0.504874,1.1,0.824659
0.505016,1.1,0.824659
0.505157,1.1,0.824659
0.505299,1.1,0.824659
0.50544,1.1,0.824659
0.505581,1.1,0.824659
0.505723,1.1,0.824659
0.505864,1.1,0.824659
0.506006,1.1,0.824659
0.506147,1.1,0.866007
0.506289,1.1,0.866007
0.50643,1.1,0.866007
0.506571,1.1,0.866007
0.506713,1.1,0.866007
0.506854,1.1,0.866007
0.506996,1.1,0.866007
0.507137,1.1,0.866007
0.507278,1.1,0.866007
0.50742,1.1,0.866007
0.507561,1.1,0.866007
0.507703,1.1,0.866007
0.507844,1.1,0.883292
0.507986,1.1,0.883292
0.508127,1.1,0.883292
0.508268,1.1,0.883292
0.50841,1.1,0.883292
0.508551,1.1,0.883292
0.508693,1.1,0.883292
0.508834,1.1,0.883292
0.508976,1.1,0.883292
0.509117,1.1,0.883292
0.509258,1.1,0.883292
0.5094,1.1,0.883292
0.509541,1.1,0.883292
0.509683,1.1,0.883292
0.509824,1.1,0.883292
0.509965,1.1,0.883292
0.510107,1.1,0.883292
0.510248,1.1,0.883292
0.51039,1.1,0.883292
0.510531,1.1,0.883292
0.510673,1.1,0.883292
0.510814,1.1,0.883292
0.510955,1.1,0.883292
0.511097,1.1,0.883292
0.511238,1.1,0.883292
0.51138,1.1,0.883292
0.511521,1.1,0.883292
0.511662,1.1,0.883292
0.511804,1.1,0.883292
0.511945,1.1,0.883292
0.512087,1.1,0.883292
0.512228,1.1,0.913674
0.51237,1.1,0.913674
0.512511,1.1,0.913674
0.512652,1.1,0.913674
0.512794,1.1,0.913674
0.512935,1.1,0.913674
0.513077,1.1,0.913674
0.513218,1.1,0.913674
0.51336,1.1,0.913674
0.513501,1.1,0.913674
0.513642,1.1,0.913674
0.513784,1.1,0.913674
0.513925,1.1,0.913674
0.514067,1.1,0.913674
0.514208,1.1,0.913674
0.51435,1.1,0.913674
0.514491,1.1,0.913674
0.514632,1.1,0.913674
0.514774,1.1,0.913674
0.514915,1.1,0.913674
0.515057,1.1,0.913674
0.515198,1.1,0.913674
0.515339,1.1,0.913674
0.515481,1.1,0.913674
0.515622,1.1,0.913674
0.515764,1.1,0.913674
0.515905,1.1,0.913674
0.516047,1.1,0.913674
0.516188,1.1,0.913674
0.516329,1.1,0.913674
0.516471,1.1,0.913674
0.516612,1.1,0.913674
0.516754,1.1,0.913674
0.516895,1.1,0.913674
0.517037,1.1,0.913674
0.517178,1.1,0.913674
0.517319,1.1,0.913674
0.517461,1.1,0.913674
0.517602,1.1,0.913674
0.517744,1.1,0.927454
0.517885,1.1,0.927454
0.518026,1.1,0.927454
0.518168,1.1,0.948255
0.518309,1.1,0.948255
0.518451,1.1,0.95664
0.518592,1.1,0.95664
0.518734,1.1,0.95664
0.518875,1.1,0.95664
0.519016,1.1,0.95664
0.519158,1.1,0.95664
0.519299,1.1,0.95664
0.519441,1.1,0.95664
0.519582,1.1,0.95664
0.519723,1.1,0.95664
0.519865,1.1,0.95664
0.520006,1.1,0.95664
0.520148,1.1,0.95664
0.520289,1.1,0.95664
0.520431,1.1,0.95664
0.520572,1.1,0.95664
0.520713,1.1,0.95664
0.520855,1.1,0.95664
0.520996,1.1,0.95664
0.521138,1.1,0.95664
0.521279,1.1,0.95664
0.521421,1.1,0.95664
0.521562,1.1,0.95664
0.521703,1.1,0.95664
0.521845,1.1,0.95664
0.521986,1.1,0.95664
0.522128,1.1,0.95664
0.522269,1.1,0.95664
0.522411,1.1,0.95664
0.522552,1.1,0.95664
0.522693,1.1,0.95664
0.522835,1.1,0.95664
0.522976,1.1,0.95664
0.523118,1.1,0.95664
0.523259,1.1,0.95664
0.5234,1.1,0.95664
0.523542,1.1,0.95664
0.523683,1.1,0.95664
0.523825,1.1,0.95664
0.523966,1.1,0.970546
0.524108,1.1,0.970546
0.524249,1.1,0.970546
0.52439,1.1,0.970546
0.524532,1.1,0.970546
0.524673,1.1,0.970546
0.524815,1.1,0.970546
0.524956,1.1,0.970546
0.525098,1.1,0.970546
0.525239,1.1,0.970546
0.52538,1.1,0.970546
0.525522,1.1,0.970546
0.525663,1.1,0.970546
0.525805,1.1,0.970546
0.525946,1.1,0.970546
0.526088,1.1,0.970546
0.526229,1.1,0.970546
0.52637,1.1,0.970546
0.526512,1.1,0.970546
0.526653,1.1,0.970546
0.526795,1.1,0.970546
0.526936,1.1,0.970546
0.527077,1.1,0.970546
0.527219,1.1,0.970546
0.52736,1.1,0.970546
0.527502,1.1,0.970546
0.527643,1.1,0.970546
0.527785,1.1,0.970546
0.527926,1.1,0.970546
0.528067,1.1,0.970546
0.528209,1.1,0.970546
0.52835,1.1,0.975771
0.528492,1.1,0.975771
0.528633,1.1,0.975771
0.528774,1.1,0.975771
0.528916,1.1,0.975771
0.529057,1.1,0.975771
0.529199,1.1,0.975771
0.52934,1.1,0.975771
0.529482,1.1,0.975771
0.529623,1.1,0.975771
0.529764,1.1,0.975771
0.529906,1.1,0.984477
0.530047,1.1,0.984477
0.530189,1.1,0.984477
0.53033,1.1,0.984477
0.530472,1.1,0.984477
0.530613,1.1,0.984477
0.530754,1.1,0.984477
0.530896,1.1,0.984477
0.531037,1.1,0.984477
0.531179,1.1,0.984477
0.53132,1.1,0.984477
0.531461,1.1,0.984477
0.531603,1.1,0.984477
0.531744,1.1,0.984477
0.531886,1.1,0.984477
0.532027,1.1,0.987963
0.532169,1.1,0.987963
0.53231,1.1,0.987963
0.532451,1.1,0.987963
0.532593,1.1,0.987963
0.532734,1.1,0.987963
0.532876,1.1,0.987963
0.533017,1.1,0.987963
0.533159,1.1,0.987963
0.5333,1.1,0.987963
0.533441,1.1,0.987963
0.533583,1.1,0.987963
0.533724,1.1,0.987963
0.533866,1.1,0.987963
0.534007,1.1,0.987963
0.534149,1.1,0.987963
0.53429,1.1,0.987963
0.534431,1.1,0.987963
0.534573,1.1,0.987963
0.534714,1.1,0.987963
0.534856,1.1,0.987963
0.534997,1.1,0.987963
0.535138,1.1,0.987963
0.53528,1.1,0.987963
0.535421,1.1,0.987963
0.535563,1.1,0.987963
0.535704,1.1,0.992763
0.535846,1.1,0.992763
0.535987,1.1,0.992763
0.536128,1.1,0.992763
0.53627,1.1,0.992763
0.536411,1.1,0.992763
0.536553,1.1,0.992763
0.536694,1.1,0.992763
0.536836,1.1,0.992763
0.536977,1.1,0.992763
0.537118,1.1,0.992763
0.53726,1.1,0.992763
0.537401,1.1,0.992763
0.537543,1.1,0.992763
0.537684,1.1,0.992763
0.537825,1.1,0.992763
0.537967,1.1,0.992763
0.538108,1.1,0.992763
0.53825,1.1,0.994343
0.538391,1.1,0.994343
0.538533,1.1,0.994343
0.538674,1.1,0.994343
0.538815,1.1,0.994343
0.538957,1.1,0.994343
0.539098,1.1,0.994343
0.53924,1.1,0.994343
0.539381,1.1,0.994343
0.539522,1.1,0.994343
0.539664,1.1,0.994343
0.539805,1.1,0.994343
0.539947,1.1,0.994343
0.540088,1.1,0.994343
0.54023,1.1,0.994343
0.540371,1.1,0.994343
0.540512,1.1,0.994343
0.540654,1.1,0.994343
0.540795,1.1,0.994343
0.540937,1.1,0.994343
0.541078,1.1,0.994343
0.54122,1.1,0.994343
0.541361,1.1,0.996839
0.541502,1.1,0.996839
0.541644,1.1,0.996839
0.541785,1.1,0.996839
0.541927,1.1,0.996839
0.542068,1.1,0.996839
0.54221,1.1,0.996839
0.542351,1.1,0.996839
0.542492,1.1,0.996839
0.542634,1.1,0.996839
0.542775,1.1,0.996839
0.542917,1.1,0.996839
0.543058,1.1,0.996839
0.543199,1.1,0.996839
0.543341,1.1,0.996839
0.543482,1.1,0.996839
0.543624,1.1,0.996839
0.543765,1.1,0.996839
0.543907,1.1,0.996839
0.544048,1.1,0.996839
0.544189,1.1,0.996839
0.544331,1.1,0.996839
0.544472,1.1,0.996839
0.544614,1.1,0.996839
0.544755,1.1,0.996839
0.544897,1.1,0.996839
0.545038,1.1,0.996839
0.545179,1.1,0.996839
0.545321,1.1,0.996839
0.545462,1.1,0.996839
0.545604,1.1,0.996839
0.545745,1.1,0.997707
0.545886,1.1,0.997707
0.546028,1.1,0.997707
0.546169,1.1,0.997707
0.546311,1.1,0.997707
0.546452,1.1,0.997707
0.546594,1.1,0.997707
0.546735,1.1,0.997707
0.546876,1.1,0.998745
0.547018,1.1,0.998745
0.547159,1.1,0.998745
0.547301,1.1,0.998745
0.547442,1.1,0.998745
0.547584,1.1,0.998745
0.547725,1.1,0.999072
0.547866,1.1,0.999072
0.548008,1.1,0.999072
0.548149,1.1,0.999072
0.548291,1.1,0.999072
0.548432,1.1,0.999072
0.548573,1.1,0.999072
0.548715,1.1,0.999072
0.548856,1.1,0.999072
0.548998,1.1,0.999072
0.549139,1.1,0.999072
0.549281,1.1,0.999072
0.549422,1.1,0.999072
0.549563,1.1,0.999072
0.549705,1.1,0.999072
0.549846,1.1,0.999072
0.549988,1.1,0.999072
0.550129,1.1,0.999072
0.55027,1.1,0.999072
0.550412,1.1,0.999072
0.550553,1.1,0.999072
0.550695,1.1,0.999072
0.550836,1.1,0.999072
0.550978,1.1,0.999072
0.551119,1.1,0.999072
0.55126,1.1,0.999072
0.551402,1.1,0.999072
0.551543,1.1,0.999072
0.551685,1.1,0.999072
0.551826,1.1,0.999072
0.551968,1.1,0.999072
0.552109,1.1,0.999072
0.55225,1.1,0.999445
0.552392,1.1,0.999445
0.552533,1.1,0.999445
0.552675,1.1,0.999445
0.552816,1.1,0.999445
0.552958,1.1,0.999445
0.553099,1.1,0.999445
0.55324,1.1,0.999445
0.553382,1.1,0.999445
0.553523,1.1,0.999445
0.553665,1.1,0.999445
0.553806,1.1,0.999445
0.553948,1.1,0.999445
0.554089,1.1,0.999445
0.55423,1.1,0.999445
0.554372,1.1,0.999445
0.554513,1.1,0.999445
0.554655,1.1,0.999445
0.554796,1.1,0.999445
0.554937,1.1,0.999445
0.555079,1.1,0.999445
0.55522,1.1,0.999445
0.555362,1.1,0.999445
0.555503,1.1,0.999445
0.555645,1.1,0.999445
0.555786,1.1,0.999445
0.555927,1.1,0.999445
0.556069,1.1,0.999445
0.55621,1.1,0.999445
0.556352,1.1,0.999445
0.556493,1.1,0.999445
0.556635,1.1,0.999445
0.556776,1.1,0.999595
0.556917,1.1,0.999595
0.557059,1.1,0.999595
0.5572,1.1,0.999595
0.557342,1.1,0.999595
0.557483,1.1,0.999595
0.557624,1.1,0.999595
0.557766,1.1,0.999798
0.557907,1.1,0.999798
0.558049,1.1,0.999798
0.55819,1.1,0.999798
0.558332,1.1,0.999798
0.558473,1.1,0.999798
0.558614,1.1,0.999798
0.558756,1.1,0.999798
0.558897,1.1,0.999798
0.559039,1.1,0.999798
0.55918,1.1,0.999798
0.559321,1.1,0.999798
0.559463,1.1,0.999798
0.559604,1.1,0.999798
0.559746,1.1,0.99986
0.559887,1.1,0.99986
0.560029,1.1,0.99986
0.56017,1.1,0.99986
0.560311,1.1,0.99986
0.560453,1.1,0.99986
0.560594,1.1,0.99986
0.560736,1.1,0.99986
0.560877,1.1,0.99986
0.561019,1.1,0.99986
0.56116,1.1,0.99986
0.561301,1.1,0.99986
0.561443,1.1,0.99986
0.561584,1.1,0.99986
0.561726,1.1,0.99986
0.561867,1.1,0.99986
0.562009,1.1,0.99986
0.56215,1.1,0.99986
0.562291,1.1,0.99986
0.562433,1.1,0.99986
0.562574,1.1,0.99986
0.562716,1.1,0.99986
0.562857,1.1,0.99986
0.562998,1.1,0.99986
0.56314,1.1,0.99986
0.563281,1.1,0.99986
0.563423,1.1,0.99986
0.563564,1.1,0.99986
0.563706,1.1,0.999943
0.563847,1.1,0.999943
0.563988,1.1,0.999943
0.56413,1.1,0.999943
0.564271,1.1,0.999943
0.564413,1.1,0.999943
0.564554,1.1,0.999943
0.564696,1.1,0.999943
0.564837,1.1,0.999943
0.564978,1.1,0.999943
0.56512,1.1,0.999943
0.565261,1.1,0.999943
0.565403,1.1,0.999943
0.565544,1.1,0.999943
0.565685,1.1,0.999943
0.565827,1.1,0.999943
0.565968,1.1,0.999943
0.56611,1.1,0.999962
0.566251,1.1,0.999962
0.566393,1.1,0.999962
0.566534,1.1,0.999962
0.566675,1.1,0.999962
0.566817,1.1,0.999962
0.566958,1.1,0.999962
0.5671,1.1,0.999962
0.567241,1.1,0.999962
0.567383,1.1,0.999962
0.567524,1.1,0.999962
0.567665,1.1,0.999962
0.567807,1.1,0.999962
0.567948,1.1,0.999962
0.56809,1.1,0.999962
0.568231,1.1,0.999962
0.568372,1.1,0.999962
0.568514,1.1,0.999962
0.568655,1.1,0.999962
0.568797,1.1,0.999962
0.568938,1.1,0.999962
0.56908,1.1,0.999962
0.569221,1.1,0.999988
0.569362,1.1,0.999988
0.569504,1.1,0.999988
0.569645,1.1,0.999988
0.569787,1.1,0.999988
0.569928,1.1,0.999988
0.570069,1.1,0.999988
0.570211,1.1,0.999988
0.570352,1.1,0.999988
0.570494,1.1,0.999988
0.570635,1.1,0.999988
0.570777,1.1,0.999988
0.570918,1.1,0.999988
0.571059,1.1,0.999988
0.571201,1.1,0.999988
0.571342,1.1,0.999988
0.571484,1.1,0.999988
0.571625,1.1,0.999988
0.571767,1.1,0.999988
0.571908,1.1,0.999988
0.572049,1.1,0.999988
0.572191,1.1,0.999988
0.572332,1.1,0.999988
0.572474,1.1,0.999988
0.572615,1.1,0.999988
0.572757,1.1,0.999988
0.572898,1.1,0.999988
0.573039,1.1,0.999988
0.573181,1.1,0.999988
0.573322,1.1,0.999988
0.573464,1.1,0.999988
0.573605,1.1,0.999988
0.573747,1.1,0.999988
0.573888,1.1,0.999988
0.574029,1.1,0.999988
0.574171,1.1,0.999988
0.574312,1.1,0.999991
0.574454,1.1,0.999991
0.574595,1.1,0.999991
0.574736,1.1,0.999991
0.574878,1.1,0.999991
0.575019,1.1,0.999997
0.575161,1.1,0.999997
0.575302,1.1,0.999997
0.575444,1.1,0.999998
0.575585,1.1,0.999998
0.575726,1.1,0.999998
0.575868,1.1,0.999998
0.576009,1.1,0.999998
0.576151,1.1,0.999998
0.576292,1.1,0.999998
0.576433,1.1,0.999998
0.576575,1.1,0.999998
0.576716,1.1,0.999998
0.576858,1.1,0.999998
0.576999,1.1,0.999998
0.577141,1.1,0.999998
0.577282,1.1,0.999998
0.577423,1.1,0.999998
0.577565,1.1,0.999998
0.577706,1.1,0.999998
0.577848,1.1,0.999998
0.577989,1.1,0.999998
0.57813,1.1,0.999998
0.578272,1.1,0.999998
0.578413,1.1,0.999998
0.578555,1.1,0.999998
0.578696,1.1,0.999998
0.578838,1.1,0.999998
0.578979,1.1,0.999998
0.57912,1.1,0.999998
0.579262,1.1,0.999998
0.579403,1.1,0.999998
0.579545,1.1,0.999998
0.579686,1.1,0.999998
0.579828,1.1,0.999998
0.579969,1.1,0.999998
0.58011,1.1,0.999998
0.580252,1.1,0.999998
0.580393,1.1,0.999998
0.580535,1.1,0.999998
0.580676,1.1,0.999998
0.580818,1.1,0.999998
0.580959,1.1,0.999998
0.5811,1.1,0.999998
0.581242,1.1,0.999998
0.581383,1.1,1
0.581525,1.1,1
0.581666,1.1,1
0.581807,1.1,1
0.581949,1.1,1
0.58209,1.1,1
0.582232,1.1,1
0.582373,1.1,1
0.582515,1.1,1
0.582656,1.1,1
0.582797,1.1,1
0.582939,1.1,1
0.58308,1.1,1
0.583222,1.1,1
0.583363,1.1,1
0.583505,1.1,1
0.583646,1.1,1
0.583787,1.1,1
0.583929,1.1,1
0.58407,1.1,1
0.584212,1.1,1
0.584353,1.1,1
0.584495,1.1,1
0.584636,1.1,1
0.584777,1.1,1
0.584919,1.1,1
0.58506,1.1,1
0.585202,1.1,1
0.585343,1.1,1
0.585484,1.1,1
0.585626,1.1,1
0.585767,1.1,1
0.585909,1.1,1
0.58605,1.1,1
0.586192,1.1,1
0.586333,1.1,1
0.586474,1.1,1
0.586616,1.1,1
0.586757,1.1,1
0.586899,1.1,1
0.58704,1.1,1
0.587182,1.1,1
0.587323,1.1,1
0.587464,1.1,1
0.587606,1.1,1
0.587747,1.1,1
0.587889,1.1,1
0.58803,1.1,1
0.588171,1.1,1
0.588313,1.1,1
0.588454,1.1,1
0.588596,1.1,1
0.588737,1.1,1
0.588879,1.1,1
0.58902,1.1,1
0.589161,1.1,1
0.589303,1.1,1
0.589444,1.1,1
0.589586,1.1,1
0.589727,1.1,1
0.589868,1.1,1
0.59001,1.1,1
0.590151,1.1,1
0.590293,1.1,1
0.590434,1.1,1
0.590576,1.1,1
0.590717,1.1,1
0.590858,1.1,1
0.591,1.1,1
0.591141,1.1,1
0.591283,1.1,1
0.591424,1.1,1
0.591566,1.1,1
0.591707,1.1,1
0.591848,1.1,1
0.59199,1.1,1
0.592131,1.1,1
0.592273,1.1,1
0.592414,1.1,1
0.592556,1.1,1
0.592697,1.1,1
0.592838,1.1,1
0.59298,1.1,1
0.593121,1.1,1
0.593263,1.1,1
0.593404,1.1,1
0.593545,1.1,1
0.593687,1.1,1
0.593828,1.1,1
0.59397,1.1,1
0.594111,1.1,1
0.594253,1.1,1
0.594394,1.1,1
0.594535,1.1,1
0.594677,1.1,1
0.594818,1.1,1
0.59496,1.1,1
0.595101,1.1,1
0.595243,1.1,1
0.595384,1.1,1
0.595525,1.1,1
0.595667,1.1,1
0.595808,1.1,1
0.59595,1.1,1
0.596091,1.1,1
0.596232,1.1,1
0.596374,1.1,1
0.596515,1.1,1
0.596657,1.1,1
0.596798,1.1,1
0.59694,1.1,1
0.597081,1.1,1
0.597222,1.1,1
0.597364,1.1,1
0.597505,1.1,1
0.597647,1.1,1
0.597788,1.1,1
0.597929,1.1,1
0.598071,1.1,1
0.598212,1.1,1
0.598354,1.1,1
0.598495,1.1,1
0.598637,1.1,1
0.598778,1.1,1
0.598919,1.1,1
0.599061,1.1,1
0.599202,1.1,1
0.599344,1.1,1
0.599485,1.1,1
0.599627,1.1,1
0.599768,1.1,1
0.599909,1.1,1
0.600051,1.1,1
0.600192,1.1,1
0.600334,1.1,1
0.600475,1.1,1
0.600617,1.1,1
0.600758,1.1,1
0.600899,1.1,1
0.601041,1.1,1
0.601182,1.1,1
0.601324,1.1,1
0.601465,1.1,1
0.601606,1.1,1
0.601748,1.1,1
0.601889,1.1,1
0.602031,1.1,1
0.602172,1.1,1
0.602314,1.1,1
0.602455,1.1,1
0.602596,1.1,1
0.602738,1.1,1
0.602879,1.1,1
0.603021,1.1,1
0.603162,1.1,1
0.603304,1.1,1
0.603445,1.1,1
0.603586,1.1,1
0.603728,1.1,1
0.603869,1.1,1
0.604011,1.1,1
0.604152,1.1,1
0.604294,1.1,1
0.604435,1.1,1
0.604576,1.1,1
0.604718,1.1,1
0.604859,1.1,1
0.605001,1.1,1
0.605142,1.1,1
0.605283,1.1,1
0.605425,1.1,1
0.605566,1.1,1
0.605708,1.1,1
0.605849,1.1,1
0.605991,1.1,1
0.606132,1.1,1
0.606273,1.1,1
0.606415,1.1,1
0.606556,1.1,1
0.606698,1.1,1
0.606839,1.1,1
0.606981,1.1,1
0.607122,1.1,1
0.607263,1.1,1
0.607405,1.1,1
0.607546,1.1,1
0.607688,1.1,1
0.607829,1.1,1
0.60797,1.1,1
0.608112,1.1,1
0.608253,1.1,1
0.608395,1.1,1
0.608536,1.1,1
0.608678,1.1,1
0.608819,1.1,1
0.60896,1.1,1
0.609102,1.1,1
0.609243,1.1,1
0.609385,1.1,1
0.609526,1.1,1
0.609667,1.1,1
0.609809,1.1,1
0.60995,1.1,1
0.610092,1.1,1
0.610233,1.1,1
0.610375,1.1,1
0.610516,1.1,1
0.610657,1.1,1
0.610799,1.1,1
0.61094,1.1,1
0.611082,1.1,1
0.611223,1.1,1
0.611365,1.1,1
0.611506,1.1,1
0.611647,1.1,1
0.611789,1.1,1
0.61193,1.1,1
0.612072,1.1,1
0.612213,1.1,1
0.612355,1.1,1
0.612496,1.1,1
0.612637,1.1,1
0.612779,1.1,1
0.61292,1.1,1
0.613062,1.1,1
0.613203,1.1,1
0.613344,1.1,1
0.613486,1.1,1
0.613627,1.1,1
0.613769,1.1,1
0.61391,1.1,1
0.614052,1.1,1
0.614193,1.1,1
0.614334,1.1,1
0.614476,1.1,1
0.614617,1.1,1
0.614759,1.1,1
0.6149,1.1,1
0.615042,1.1,1
0.615183,1.1,1
0.615324,1.1,1
0.615466,1.1,1
0.615607,1.1,1
0.615749,1.1,1
0.61589,1.1,1
0.616031,1.1,1
0.616173,1.1,1
0.616314,1.1,1
0.616456,1.1,1
0.616597,1.1,1
0.616739,1.1,1
0.61688,1.1,1
0.617021,1.1,1
0.617163,1.1,1
0.617304,1.1,1
0.617446,1.1,1
0.617587,1.1,1
0.617728,1.1,1
0.61787,1.1,1
0.618011,1.1,1
0.618153,1.1,1
0.618294,1.1,1
0.618436,1.1,1
0.618577,1.1,1
0.618718,1.1,1
0.61886,1.1,1
0.619001,1.1,1
0.619143,1.1,1
0.619284,1.1,1
0.619426,1.1,1
0.619567,1.1,1
0.619708,1.1,1
0.61985,1.1,1
0.619991,1.1,1
0.620133,1.1,1
0.620274,1.1,1
0.620416,1.1,1
0.620557,1.1,1
0.620698,1.1,1
0.62084,1.1,1.00001
0.620981,1.1,1.00001
0.621123,1.1,1.00001
0.621264,1.1,1.00001
0.621405,1.1,1.00001
0.621547,1.1,1.00001
0.621688,1.1,1.00001
0.62183,1.1,1.00001
0.621971,1.1,1.00001
0.622113,1.1,1.00001
0.622254,1.1,1.00001
0.622395,1.1,1.00001
0.622537,1.1,1.00001
0.622678,1.1,1.00001
0.62282,1.1,1.00001
0.622961,1.1,1.00001
0.623103,1.1,1.00001
0.623244,1.1,1.00001
0.623385,1.1,1.00001
0.623527,1.1,1.00001
0.623668,1.1,1.00001
0.62381,1.1,1.00001
0.623951,1.1,1.00001
0.624092,1.1,1.00001
0.624234,1.1,1.00001
0.624375,1.1,1.00001
0.624517,1.1,1.00001
0.624658,1.1,1.00001
0.6248,1.1,1.00001
0.624941,1.1,1.00001
0.625082,1.1,1.00001
0.625224,1.1,1.00001
0.625365,1.1,1.00001
0.625507,1.1,1.00001
0.625648,1.1,1.00001
0.62579,1.1,1.00001
0.625931,1.1,1.00001
0.626072,1.1,1.00001
0.626214,1.1,1.00001
0.626355,1.1,1.00001
0.626497,1.1,1.00001
0.626638,1.1,1.00001
0.626779,1.1,1.00001
0.626921,1.1,1.00001
0.627062,1.1,1.00001
0.627204,1.1,1.00001
0.627345,1.1,1.00001
0.627487,1.1,1.00001
0.627628,1.1,1.00001
0.627769,1.1,1.00001
0.627911,1.1,1.00001
0.628052,1.1,1.00001
0.628194,1.1,1.00001
0.628335,1.1,1.00001
0.628477,1.1,1.00001
0.628618,1.1,1.00001
0.628759,1.1,1.00001
0.628901,1.1,1.00001
0.629042,1.1,1.00001
0.629184,1.1,1.00001
0.629325,1.1,1.00002
0.629466,1.1,1.00002
0.629608,1.1,1.00002
0.629749,1.1,1.00002
0.629891,1.1,1.00002
0.630032,1.1,1.00002
0.630174,1.1,1.00002
0.630315,1.1,1.00002
0.630456,1.1,1.00002
0.630598,1.1,1.00002
0.630739,1.1,1.00002
0.630881,1.1,1.00002
0.631022,1.1,1.00002
0.631164,1.1,1.00002
0.631305,1.1,1.00002
0.631446,1.1,1.00002
0.631588,1.1,1.00002
0.631729,1.1,1.00002
0.631871,1.1,1.00002
0.632012,1.1,1.00002
0.632154,1.1,1.00002
0.632295,1.1,1.00002
0.632436,1.1,1.00002
0.632578,1.1,1.00002
0.632719,1.1,1.00002
0.632861,1.1,1.00002
0.633002,1.1,1.00002
0.633143,1.1,1.00002
0.633285,1.1,1.00002
0.633426,1.1,1.00002
0.633568,1.1,1.00002
0.633709,1.1,1.00002
0.633851,1.1,1.00002
0.633992,1.1,1.00002
0.634133,1.1,1.00002
0.634275,1.1,1.00002
0.634416,1.1,1.00002
0.634558,1.1,1.00002
0.634699,1.1,1.00002
0.634841,1.1,1.00002
0.634982,1.1,1.00002
0.635123,1.1,1.00002
0.635265,1.1,1.00002
0.635406,1.1,1.00002
0.635548,1.1,1.00002
0.635689,1.1,1.00002
0.63583,1.1,1.00002
0.635972,1.1,1.00002
0.636113,1.1,1.00002
0.636255,1.1,1.00002
0.636396,1.1,1.00003
0.636538,1.1,1.00003
0.636679,1.1,1.00003
0.63682,1.1,1.00003
0.636962,1.1,1.00003
0.637103,1.1,1.00003
0.637245,1.1,1.00003
0.637386,1.1,1.00003
0.637527,1.1,1.00003
0.637669,1.1,1.00003
0.63781,1.1,1.00003
0.637952,1.1,1.00003
0.638093,1.1,1.00003
0.638235,1.1,1.00003
0.638376,1.1,1.00003
0.638517,1.1,1.00003
0.638659,1.1,1.00003
0.6388,1.1,1.00003
0.638942,1.1,1.00003
0.639083,1.1,1.00003
0.639225,1.1,1.00004
0.639366,1.1,1.00004
0.639507,1.1,1.00004
0.639649,1.1,1.00004
0.63979,1.1,1.00004
0.639932,1.1,1.00004
0.640073,1.1,1.00004
0.640215,1.1,1.00004
0.640356,1.1,1.00004
0.640497,1.1,1.00005
0.640639,1.1,1.00005
0.64078,1.1,1.00005
0.640922,1.1,1.00005
0.641063,1.1,1.00005
0.641204,1.1,1.00005
0.641346,1.1,1.00005
0.641487,1.1,1.00005
0.641629,1.1,1.00005
0.64177,1.1,1.00005
0.641912,1.1,1.00005
0.642053,1.1,1.00005
0.642194,1.1,1.00005
0.642336,1.1,1.00005
0.642477,1.1,1.00005
0.642619,1.1,1.00005
0.64276,1.1,1.00005
0.642902,1.1,1.00005
0.643043,1.1,1.00005
0.643184,1.1,1.00005
0.643326,1.1,1.00005
0.643467,1.1,1.00005
0.643609,1.1,1.00005
0.64375,1.1,1.00005
0.643891,1.1,1.00005
0.644033,1.1,1.00005
0.644174,1.1,1.00005
0.644316,1.1,1.00007
0.644457,1.1,1.00007
0.644599,1.1,1.00007
0.64474,1.1,1.00007
0.644881,1.1,1.00007
0.645023,1.1,1.00007
0.645164,1.1,1.00007
0.645306,1.1,1.00007
0.645447,1.1,1.00007
0.645589,1.1,1.00007
0.64573,1.1,1.00007
0.645871,1.1,1.00007
0.646013,1.1,1.00007
0.646154,1.1,1.00007
0.646296,1.1,1.00007
0.646437,1.1,1.00007
0.646578,1.1,1.00007
0.64672,1.1,1.00007
0.646861,1.1,1.00007
0.647003,1.1,1.00007
0.647144,1.1,1.00007
0.647286,1.1,1.00007
0.647427,1.1,1.00007
0.647568,1.1,1.00007
0.64771,1.1,1.00007
0.647851,1.1,1.00008
0.647993,1.1,1.00008
0.648134,1.1,1.00008
0.648275,1.1,1.0001
0.648417,1.1,1.0001
0.648558,1.1,1.0001
0.6487,1.1,1.0001
0.648841,1.1,1.00011
0.648983,1.1,1.00011
0.649124,1.1,1.00011
0.649265,1.1,1.00011
0.649407,1.1,1.00011
0.649548,1.1,1.00011
0.64969,1.1,1.00011
0.649831,1.1,1.00011
0.649973,1.1,1.00011
0.650114,1.1,1.00011
0.650255,1.1,1.00011
0.650397,1.1,1.00011
0.650538,1.1,1.00011
0.65068,1.1,1.00011
0.650821,1.1,1.00011
0.650963,1.1,1.00011
0.651104,1.1,1.00011
0.651245,1.1,1.00011
0.651387,1.1,1.00011
0.651528,1.1,1.00011
0.65167,1.1,1.00011
0.651811,1.1,1.00011
0.651953,1.1,1.00011
0.652094,1.1,1.00014
0.652235,1.1,1.00014
0.652377,1.1,1.00014
0.652518,1.1,1.00014
0.65266,1.1,1.00014
0.652801,1.1,1.00014
0.652942,1.1,1.00014
0.653084,1.1,1.00014
0.653225,1.1,1.00014
0.653367,1.1,1.00014
0.653508,1.1,1.00014
0.65365,1.1,1.00014
0.653791,1.1,1.00014
0.653932,1.1,1.00014
0.654074,1.1,1.00014
0.654215,1.1,1.00014
0.654357,1.1,1.00016
0.654498,1.1,1.00016
0.65464,1.1,1.00016
0.654781,1.1,1.00016
0.654922,1.1,1.00016
0.655064,1.1,1.00016
0.655205,1.1,1.00016
0.655347,1.1,1.00016
0.655488,1.1,1.00016
0.655629,1.1,1.00019
0.655771,1.1,1.00019
0.655912,1.1,1.00019
0.656054,1.1,1.00019
0.656195,1.1,1.00019
0.656336,1.1,1.00019
0.656478,1.1,1.00019
0.656619,1.1,1.00019
0.656761,1.1,1.00019
0.656902,1.1,1.00019
0.657044,1.1,1.00019
0.657185,1.1,1.00019
0.657326,1.1,1.00022
0.657468,1.1,1.00022
0.657609,1.1,1.00022
0.657751,1.1,1.00022
0.657892,1.1,1.00022
0.658034,1.1,1.00022
0.658175,1.1,1.00022
0.658316,1.1,1.00022
0.658458,1.1,1.00022
0.658599,1.1,1.00022
0.658741,1.1,1.00022
0.658882,1.1,1.00022
0.659024,1.1,1.00022
0.659165,1.1,1.00026
0.659306,1.1,1.00026
0.659448,1.1,1.00026
0.659589,1.1,1.00026
0.659731,1.1,1.00026
0.659872,1.1,1.00026
0.660013,1.1,1.00026
0.660155,1.1,1.00026
0.660296,1.1,1.00026
0.660438,1.1,1.00026
0.660579,1.1,1.00026
0.660721,1.1,1.0003
0.660862,1.1,1.0003
0.661003,1.1,1.0003
0.661145,1.1,1.0003
0.661286,1.1,1.0003
0.661428,1.1,1.0003
0.661569,1.1,1.0003
0.661711,1.1,1.0003
0.661852,1.1,1.0003
0.661993,1.1,1.0003
0.662135,1.1,1.0003
0.662276,1.1,1.0003
0.662418,1.1,1.0003
0.662559,1.1,1.00036
0.662701,1.1,1.00036
0.662842,1.1,1.00036
0.662983,1.1,1.00036
0.663125,1.1,1.00036
0.663266,1.1,1.00036
0.663408,1.1,1.00036
0.663549,1.1,1.00036
0.66369,1.1,1.00036
0.663832,1.1,1.00036
0.663973,1.1,1.00036
0.664115,1.1,1.00036
0.664256,1.1,1.00036
0.664398,1.1,1.00036
0.664539,1.1,1.00036
0.66468,1.1,1.00036
0.664822,1.1,1.00036
0.664963,1.1,1.00041
0.665105,1.1,1.00041
0.665246,1.1,1.00041
0.665388,1.1,1.00041
0.665529,1.1,1.00041
0.66567,1.1,1.00041
0.665812,1.1,1.00041
0.665953,1.1,1.00048
0.666095,1.1,1.00048
0.666236,1.1,1.00048
0.666377,1.1,1.00048
0.666519,1.1,1.00048
0.66666,1.1,1.00048
0.666802,1.1,1.00055
0.666943,1.1,1.00055
0.667085,1.1,1.00055
0.667226,1.1,1.00055
0.667367,1.1,1.00055
0.667509,1.1,1.00055
0.66765,1.1,1.00055
0.667792,1.1,1.00055
0.667933,1.1,1.00055
0.668074,1.1,1.00055
0.668216,1.1,1.00055
0.668357,1.1,1.00055
0.668499,1.1,1.00055
0.66864,1.1,1.00055
0.668782,1.1,1.00055
0.668923,1.1,1.00055
0.669064,1.1,1.00055
0.669206,1.1,1.00055
0.669347,1.1,1.00055
0.669489,1.1,1.00065
0.66963,1.1,1.00065
0.669772,1.1,1.00065
0.669913,1.1,1.00065
0.670054,1.1,1.00065
0.670196,1.1,1.00065
0.670337,1.1,1.00065
0.670479,1.1,1.00065
0.67062,1.1,1.00065
0.670762,1.1,1.00065
0.670903,1.1,1.00065
0.671044,1.1,1.00065
0.671186,1.1,1.00065
0.671327,1.1,1.00065
0.671469,1.1,1.00065
0.67161,1.1,1.00065
0.671751,1.1,1.00065
0.671893,1.1,1.00065
0.672034,1.1,1.00065
0.672176,1.1,1.00065
0.672317,1.1,1.00065
0.672459,1.1,1.00065
0.6726,1.1,1.00065
0.672741,1.1,1.00065
0.672883,1.1,1.001
0.673024,1.1,1.001
0.673166,1.1,1.001
0.673307,1.1,1.001
0.673449,1.1,1.001
0.67359,1.1,1.001
0.673731,1.1,1.001
0.673873,1.1,1.001
0.674014,1.1,1.001
0.674156,1.1,1.001
0.674297,1.1,1.001
0.674438,1.1,1.001
0.67458,1.1,1.001
0.674721,1.1,1.001
0.674863,1.1,1.001
0.675004,1.1,1.001
0.675146,1.1,1.001
0.675287,1.1,1.001
0.675428,1.1,1.001
0.67557,1.1,1.001
0.675711,1.1,1.001
0.675853,1.1,1.001
0.675994,1.1,1.001
0.676135,1.1,1.001
0.676277,1.1,1.00117
0.676418,1.1,1.00117
0.67656,1.1,1.00117
0.676701,1.1,1.00117
0.676843,1.1,1.00117
0.676984,1.1,1.00117
0.677126,1.1,1.00117
0.677267,1.1,1.00117
0.677408,1.1,1.00117
0.67755,1.1,1.00117
0.677691,1.1,1.00117
0.677833,1.1,1.00117
0.677974,1.1,1.00117
0.678115,1.1,1.00117
0.678257,1.1,1.00117
0.678398,1.1,1.00117
0.67854,1.1,1.00117
0.678681,1.1,1.00117
0.678823,1.1,1.00133
0.678964,1.1,1.00133
0.679105,1.1,1.00133
0.679247,1.1,1.00133
0.679388,1.1,1.00133
0.67953,1.1,1.00155
0.679671,1.1,1.00155
0.679812,1.1,1.00155
0.679954,1.1,1.00155
0.680095,1.1,1.00155
0.680237,1.1,1.00181
0.680378,1.1,1.00181
0.68052,1.1,1.00181
0.680661,1.1,1.00181
0.680802,1.1,1.00181
0.680944,1.1,1.00181
0.681085,1.1,1.00181
0.681227,1.1,1.00181
0.681368,1.1,1.00181
0.68151,1.1,1.00181
0.681651,1.1,1.00181
0.681792,1.1,1.00181
0.681934,1.1,1.00181
0.682075,1.1,1.00181
0.682217,1.1,1.00181
0.682358,1.1,1.00181
0.6825,1.1,1.00181
0.682641,1.1,1.0021
0.682782,1.1,1.0021
0.682924,1.1,1.0021
0.683065,1.1,1.0021
0.683207,1.1,1.0021
0.683348,1.1,1.0021
0.683489,1.1,1.0021
0.683631,1.1,1.0021
0.683772,1.1,1.0021
0.683914,1.1,1.0021
0.684055,1.1,1.0021
0.684197,1.1,1.0021
0.684338,1.1,1.0021
0.684479,1.1,1.0021
0.684621,1.1,1.0021
0.684762,1.1,1.0021
0.684904,1.1,1.00237
0.685045,1.1,1.00237
0.685187,1.1,1.00237
0.685328,1.1,1.00237
0.685469,1.1,1.00237
0.685611,1.1,1.00237
0.685752,1.1,1.00237
0.685894,1.1,1.00269
0.686035,1.1,1.00269
0.686176,1.1,1.00269
0.686318,1.1,1.00269
0.686459,1.1,1.00302
0.686601,1.1,1.00302
0.686742,1.1,1.00302
0.686884,1.1,1.00302
0.687025,1.1,1.00302
0.687166,1.1,1.00302
0.687308,1.1,1.00302
0.687449,1.1,1.00302
0.687591,1.1,1.00302
0.687732,1.1,1.00302
0.687873,1.1,1.00302
0.688015,1.1,1.00302
0.688156,1.1,1.00302
0.688298,1.1,1.00302
0.688439,1.1,1.00302
0.688581,1.1,1.00302
0.688722,1.1,1.00336
0.688863,1.1,1.00336
0.689005,1.1,1.00336
0.689146,1.1,1.00336
0.689288,1.1,1.00336
0.689429,1.1,1.00336
0.689571,1.1,1.00336
0.689712,1.1,1.00336
0.689853,1.1,1.00336
0.689995,1.1,1.00378
0.690136,1.1,1.00378
0.690278,1.1,1.00378
0.690419,1.1,1.00378
0.690561,1.1,1.00378
0.690702,1.1,1.00378
0.690843,1.1,1.00378
0.690985,1.1,1.00378
0.691126,1.1,1.00414
0.691268,1.1,1.00414
0.691409,1.1,1.00414
0.69155,1.1,1.00414
0.691692,1.1,1.00414
0.691833,1.1,1.00414
0.691975,1.1,1.00414
0.692116,1.1,1.00414
0.692258,1.1,1.00414
0.692399,1.1,1.00414
0.69254,1.1,1.00461
0.692682,1.1,1.00461
0.692823,1.1,1.00461
0.692965,1.1,1.00461
0.693106,1.1,1.00461
0.693248,1.1,1.00461
0.693389,1.1,1.00461
0.69353,1.1,1.00461
0.693672,1.1,1.00461
0.693813,1.1,1.00461
0.693955,1.1,1.00526
0.694096,1.1,1.00526
0.694237,1.1,1.00526
0.694379,1.1,1.00526
0.69452,1.1,1.00526
0.694662,1.1,1.00526
0.694803,1.1,1.00526
0.694945,1.1,1.00526
0.695086,1.1,1.00526
0.695227,1.1,1.00526
0.695369,1.1,1.00526
0.69551,1.1,1.00526
0.695652,1.1,1.0058
0.695793,1.1,1.0058
0.695934,1.1,1.0058
0.696076,1.1,1.0058
0.696217,1.1,1.0058
0.696359,1.1,1.0058
0.6965,1.1,1.0058
0.696642,1.1,1.0058
0.696783,1.1,1.0058
0.696925,1.1,1.00659
0.697066,1.1,1.00659
0.697207,1.1,1.00659
0.697349,1.1,1.00659
0.69749,1.1,1.00659
0.697632,1.1,1.00659
0.697773,1.1,1.00659
0.697914,1.1,1.00659
0.698056,1.1,1.00659
0.698197,1.1,1.00728
0.698339,1.1,1.00728
0.69848,1.1,1.00728
0.698622,1.1,1.00728
0.698763,1.1,1.00728
0.698904,1.1,1.00728
0.699046,1.1,1.00728
0.699187,1.1,1.00728
0.699329,1.1,1.00728
0.69947,1.1,1.00728
0.699611,1.1,1.00728
0.699753,1.1,1.00728
0.699894,1.1,1.00829
0.700036,1.1,1.00829
0.700177,1.1,1.00829
0.700319,1.1,1.00829
0.70046,1.1,1.00829
0.700601,1.1,1.00829
0.700743,1.1,1.00829
0.700884,1.1,1.00829
0.701026,1.1,1.00829
0.701167,1.1,1.00829
0.701309,1.1,1.00829
0.70145,1.1,1.00829
0.701591,1.1,1.00912
0.701733,1.1,1.00912
0.701874,1.1,1.00912
0.702016,1.1,1.00912
0.702157,1.1,1.00912
0.702299,1.1,1.00912
0.70244,1.1,1.00912
0.702581,1.1,1.01014
0.702723,1.1,1.01014
0.702864,1.1,1.01014
0.703006,1.1,1.01014
0.703147,1.1,1.01014
0.703288,1.1,1.01014
0.70343,1.1,1.01014
0.703571,1.1,1.01115
0.703713,1.1,1.01115
0.703854,1.1,1.01115
0.703996,1.1,1.01115
0.704137,1.1,1.01115
0.704278,1.1,1.01115
0.70442,1.1,1.01115
0.704561,1.1,1.01115
0.704703,1.1,1.01115
0.704844,1.1,1.01115
0.704985,1.1,1.01115
0.705127,1.1,1.01115
0.705268,1.1,1.01225
0.70541,1.1,1.01225
0.705551,1.1,1.01225
0.705693,1.1,1.01225
0.705834,1.1,1.01225
0.705975,1.1,1.01225
0.706117,1.1,1.01225
0.706258,1.1,1.01225
0.7064,1.1,1.01225
0.706541,1.1,1.01353
0.706683,1.1,1.01353
0.706824,1.1,1.01353
0.706965,1.1,1.01353
0.707107,1.1,1.01353
0.707248,1.1,1.01353
0.70739,1.1,1.01353
0.707531,1.1,1.01353
0.707672,1.1,1.01473
0.707814,1.1,1.01473
0.707955,1.1,1.01473
0.708097,1.1,1.01473
0.708238,1.1,1.01473
0.70838,1.1,1.01473
0.708521,1.1,1.01473
0.708662,1.1,1.01473
0.708804,1.1,1.01473
0.708945,1.1,1.01473
0.709087,1.1,1.01473
0.709228,1.1,1.01473
0.70937,1.1,1.01473
0.709511,1.1,1.01584
0.709652,1.1,1.01584
0.709794,1.1,1.01584
0.709935,1.1,1.01725
0.710077,1.1,1.01725
0.710218,1.1,1.01861
0.71036,1.1,1.01861
0.710501,1.1,1.01861
0.710642,1.1,1.01861
0.710784,1.1,1.01861
0.710925,1.1,1.01861
0.711067,1.1,1.01861
0.711208,1.1,1.01861
0.711349,1.1,1.01861
0.711491,1.1,1.01861
0.711632,1.1,1.01861
0.711774,1.1,1.01861
0.711915,1.1,1.01861
0.712057,1.1,1.02015
0.712198,1.1,1.02015
0.712339,1.1,1.02015
0.712481,1.1,1.02015
0.712622,1.1,1.02015
0.712764,1.1,1.02015
0.712905,1.1,1.02015
0.713047,1.1,1.02015
0.713188,1.1,1.02015
0.713329,1.1,1.02015
0.713471,1.1,1.02015
0.713612,1.1,1.02015
0.713754,1.1,1.02015
0.713895,1.1,1.02015
0.714036,1.1,1.02015
0.714178,1.1,1.02188
0.714319,1.1,1.02385
0.714461,1.1,1.02385
0.714602,1.1,1.02589
0.714744,1.1,1.02589
0.714885,1.1,1.02589
0.715026,1.1,1.02589
0.715168,1.1,1.02589
0.715309,1.1,1.02589
0.715451,1.1,1.02589
0.715592,1.1,1.02589
0.715734,1.1,1.02589
0.715875,1.1,1.02589
0.716016,1.1,1.02589
0.716158,1.1,1.02589
0.716299,1.1,1.02589
0.716441,1.1,1.02589
0.716582,1.1,1.02589
0.716723,1.1,1.02792
0.716865,1.1,1.02792
0.717006,1.1,1.02792
0.717148,1.1,1.02792
0.717289,1.1,1.02792
0.717431,1.1,1.02792
0.717572,1.1,1.02792
0.717713,1.1,1.02792
0.717855,1.1,1.02792
0.717996,1.1,1.02792
0.718138,1.1,1.02792
0.718279,1.1,1.03027
0.718421,1.1,1.03027
0.718562,1.1,1.03027
0.718703,1.1,1.03027
0.718845,1.1,1.03248
0.718986,1.1,1.03248
0.719128,1.1,1.03248
0.719269,1.1,1.03248
0.71941,1.1,1.03248
0.719552,1.1,1.03248
0.719693,1.1,1.03248
0.719835,1.1,1.03492
0.719976,1.1,1.03492
0.720118,1.1,1.03492
0.720259,1.1,1.03492
0.7204,1.1,1.03492
0.720542,1.1,1.03492
0.720683,1.1,1.03492
0.720825,1.1,1.03492
0.720966,1.1,1.03492
0.721108,1.1,1.03746
0.721249,1.1,1.03746
0.72139,1.1,1.03746
0.721532,1.1,1.03746
0.721673,1.1,1.03746
0.721815,1.1,1.03746
0.721956,1.1,1.04036
0.722097,1.1,1.04036
0.722239,1.1,1.04036
0.72238,1.1,1.04036
0.722522,1.1,1.04036
0.722663,1.1,1.04036
0.722805,1.1,1.04036
0.722946,1.1,1.04036
0.723087,1.1,1.04036
0.723229,1.1,1.04311
0.72337,1.1,1.04311
0.723512,1.1,1.04311
0.723653,1.1,1.04311
0.723795,1.1,1.04311
0.723936,1.1,1.04311
0.724077,1.1,1.04311
0.724219,1.1,1.04311
0.72436,1.1,1.04311
0.724502,1.1,1.04311
0.724643,1.1,1.04311
0.724784,1.1,1.04311
0.724926,1.1,1.04589
0.725067,1.1,1.04589
0.725209,1.1,1.0487
0.72535,1.1,1.0487
0.725492,1.1,1.05115
0.725633,1.1,1.05115
0.725774,1.1,1.05115
0.725916,1.1,1.05115
0.726057,1.1,1.05115
0.726199,1.1,1.05115
0.72634,1.1,1.05115
0.726481,1.1,1.05115
0.726623,1.1,1.05115
0.726764,1.1,1.05115
0.726906,1.1,1.05115
0.727047,1.1,1.05391
0.727189,1.1,1.05391
0.72733,1.1,1.05391
0.727471,1.1,1.05391
0.727613,1.1,1.05391
0.727754,1.1,1.05391
0.727896,1.1,1.05391
0.728037,1.1,1.05391
0.728179,1.1,1.05391
0.72832,1.1,1.05391
0.728461,1.1,1.05391
0.728603,1.1,1.06
0.728744,1.1,1.06235
0.728886,1.1,1.06235
0.729027,1.1,1.06235
0.729169,1.1,1.06235
0.72931,1.1,1.06235
0.729451,1.1,1.06235
0.729593,1.1,1.06235
0.729734,1.1,1.06235
0.729876,1.1,1.06235
0.730017,1.1,1.06235
0.730159,1.1,1.06521
0.7303,1.1,1.06521
0.730441,1.1,1.06521
0.730583,1.1,1.06521
0.730724,1.1,1.06521
0.730866,1.1,1.06521
0.731007,1.1,1.06521
0.731148,1.1,1.06521
0.73129,1.1,1.06521
0.731431,1.1,1.06521
0.731573,1.1,1.06521
0.731714,1.1,1.06891
0.731856,1.1,1.0725
0.731997,1.1,1.0725
0.732138,1.1,1.07611
0.73228,1.1,1.07611
0.732421,1.1,1.07611
0.732563,1.1,1.07611
0.732704,1.1,1.07611
0.732846,1.1,1.07611
0.732987,1.1,1.07611
0.733128,1.1,1.07611
0.73327,1.1,1.07611
0.733411,1.1,1.07611
0.733553,1.1,1.07611
0.733694,1.1,1.07989
0.733835,1.1,1.07989
0.733977,1.1,1.07989
0.734118,1.1,1.07989
0.73426,1.1,1.07989
0.734401,1.1,1.07989
0.734543,1.1,1.07989
0.734684,1.1,1.07989
0.734825,1.1,1.07989
0.734967,1.1,1.0841
0.735108,1.1,1.0841
0.73525,1.1,1.0841
0.735391,1.1,1.08792
0.735533,1.1,1.08792
0.735674,1.1,1.08792
0.735815,1.1,1.08792
0.735957,1.1,1.09171
0.736098,1.1,1.09171
0.73624,1.1,1.09171
0.736381,1.1,1.09171
0.736522,1.1,1.09171
0.736664,1.1,1.09171
0.736805,1.1,1.09171
0.736947,1.1,1.09171
0.737088,1.1,1.09548
0.73723,1.1,1.09548
0.737371,1.1,1.09548
0.737512,1.1,1.09548
0.737654,1.1,1.09548
0.737795,1.1,1.09548
0.737937,1.1,1.09548
0.738078,1.1,1.10014
0.738219,1.1,1.10014
0.738361,1.1,1.10014
0.738502,1.1,1.10014
0.738644,1.1,1.10014
0.738785,1.1,1.10401
0.738927,1.1,1.10401
0.739068,1.1,1.10401
0.739209,1.1,1.10401
0.739351,1.1,1.10401
0.739492,1.1,1.10796
0.739634,1.1,1.10796
0.739775,1.1,1.10796
0.739917,1.1,1.10796
0.740058,1.1,1.10796
0.740199,1.1,1.10796
0.740341,1.1,1.11185
0.740482,1.1,1.11185
0.740624,1.1,1.11185
0.740765,1.1,1.11185
0.740907,1.1,1.11185
0.741048,1.1,1.1165
0.741189,1.1,1.1165
0.741331,1.1,1.1165
0.741472,1.1,1.1165
0.741614,1.1,1.1165
0.741755,1.1,1.1165
0.741896,1.1,1.12033
0.742038,1.1,1.12033
0.742179,1.1,1.12033
0.742321,1.1,1.12033
0.742462,1.1,1.12033
0.742604,1.1,1.12033
0.742745,1.1,1.12033
0.742886,1.1,1.12033
0.743028,1.1,1.12033
0.743169,1.1,1.12413
0.743311,1.1,1.12413
0.743452,1.1,1.12782
0.743594,1.1,1.12782
0.743735,1.1,1.13281
0.743876,1.1,1.13281
0.744018,1.1,1.13281
0.744159,1.1,1.13281
0.744301,1.1,1.13281
0.744442,1.1,1.13281
0.744583,1.1,1.13281
0.744725,1.1,1.13281
0.744866,1.1,1.13281
0.745008,1.1,1.13281
0.745149,1.1,1.13636
0.745291,1.1,1.13636
0.745432,1.1,1.13636
0.745573,1.1,1.13636
0.745715,1.1,1.13636
0.745856,1.1,1.13636
0.745998,1.1,1.13636
0.746139,1.1,1.13636
0.74628,1.1,1.14106
0.746422,1.1,1.14106
0.746563,1.1,1.14106
0.746705,1.1,1.1441
0.746846,1.1,1.1441
0.746988,1.1,1.1441
0.747129,1.1,1.14707
0.74727,1.1,1.14707
0.747412,1.1,1.14707
0.747553,1.1,1.14707
0.747695,1.1,1.14707
0.747836,1.1,1.14707
0.747978,1.1,1.14983
0.748119,1.1,1.14983
0.74826,1.1,1.14983
0.748402,1.1,1.14983
0.748543,1.1,1.15259
0.748685,1.1,1.15259
0.748826,1.1,1.15259
0.748968,1.1,1.15259
0.749109,1.1,1.15495
0.74925,1.1,1.15495
0.749392,1.1,1.15495
0.749533,1.1,1.15665
0.749675,1.1,1.15665
0.749816,1.1,1.15665
0.749958,1.1,1.15827
0.750099,1.1,1.15827
0.75024,1.1,1.15827
0.750382,1.1,1.15937
0.750523,1.1,1.15937
0.750665,1.1,1.15937
0.750806,1.1,1.16086
0.750947,1.1,1.16086
0.751089,1.1,1.16272
0.75123,1.1,1.16272
0.751372,1.1,1.16392
0.751513,1.1,1.16392
0.751655,1.1,1.16392
0.751796,1.1,1.16421
0.751937,1.1,1.16421
0.752079,1.1,1.16218
0.75222,1.1,1.16218
0.752362,1.1,1.16218
0.752503,1.1,1.16218
0.752645,1.1,1.16218
0.752786,1.1,1.16218
0.752927,1.1,1.15954
0.753069,1.1,1.15954
0.75321,1.1,1.15706
0.753352,1.1,1.15706
0.753493,1.1,1.15706
0.753634,1.1,1.15706
0.753776,1.1,1.15436
0.753917,1.1,1.15436
0.754059,1.1,1.15436
0.7542,1.1,1.15436
0.754342,1.1,1.15157
0.754483,1.1,1.15157
0.754624,1.1,1.14881
0.754766,1.1,1.14881
0.754907,1.1,1.14881
0.755049,1.1,1.14881
0.75519,1.1,1.14604
0.755332,1.1,1.14604
0.755473,1.1,1.14604
0.755614,1.1,1.14604
0.755756,1.1,1.14147
0.755897,1.1,1.14147
0.756039,1.1,1.14147
0.75618,1.1,1.13748
0.756321,1.1,1.13748
0.756463,1.1,1.13748
0.756604,1.1,1.13331
0.756746,1.1,1.13331
0.756887,1.1,1.13331
0.757029,1.1,1.13331
0.75717,1.1,1.13331
0.757311,1.1,1.13331
0.757453,1.1,1.12823
0.757594,1.1,1.12823
0.757736,1.1,1.12823
0.757877,1.1,1.12823
0.758018,1.1,1.12105
0.75816,1.1,1.12105
0.758301,1.1,1.12105
0.758443,1.1,1.12105
0.758584,1.1,1.12105
0.758726,1.1,1.11652
0.758867,1.1,1.11652
0.759008,1.1,1.11652
0.75915,1.1,1.11652
0.759291,1.1,1.11652
0.759433,1.1,1.11652
0.759574,1.1,1.11339
0.759716,1.1,1.11339
0.759857,1.1,1.1072
0.759998,1.1,1.1072
0.76014,1.1,1.1072
0.760281,1.1,1.10042
0.760423,1.1,1.10042
0.760564,1.1,1.10042
0.760706,1.1,1.10042
0.760847,1.1,1.10042
0.760988,1.1,1.10042
0.76113,1.1,1.09232
0.761271,1.1,1.09232
0.761413,1.1,1.09232
0.761554,1.1,1.09232
0.761695,1.1,1.09232
0.761837,1.1,1.09232
0.761978,1.1,1.08796
0.76212,1.1,1.08796
0.762261,1.1,1.08796
0.762403,1.1,1.08796
0.762544,1.1,1.08796
0.762685,1.1,1.07911
0.762827,1.1,1.07911
0.762968,1.1,1.07911
0.76311,1.1,1.07911
0.763251,1.1,1.07911
0.763393,1.1,1.07036
0.763534,1.1,1.07036
0.763675,1.1,1.07036
0.763817,1.1,1.07036
0.763958,1.1,1.07036
0.7641,1.1,1.07036
0.764241,1.1,1.07036
0.764382,1.1,1.07036
0.764524,1.1,1.06346
0.764665,1.1,1.06346
0.764807,1.1,1.06346
0.764948,1.1,1.06346
0.76509,1.1,1.06346
0.765231,1.1,1.06346
0.765372,1.1,1.06346
0.765514,1.1,1.06346
0.765655,1.1,1.06346
0.765797,1.1,1.05354
0.765938,1.1,1.05354
0.766079,1.1,1.05354
0.766221,1.1,1.04701
0.766362,1.1,1.04701
0.766504,1.1,1.04701
0.766645,1.1,1.04701
0.766787,1.1,1.04701
0.766928,1.1,1.04701
0.767069,1.1,1.04701
0.767211,1.1,1.04701
0.767352,1.1,1.04701
0.767494,1.1,1.04701
0.767635,1.1,1.04701
0.767777,1.1,1.04701
0.767918,1.1,1.04701
0.768059,1.1,1.03922
0.768201,1.1,1.03922
0.768342,1.1,1.03922
0.768484,1.1,1.03922
0.768625,1.1,1.03252
0.768767,1.1,1.03252
0.768908,1.1,1.03252
0.769049,1.1,1.03252
0.769191,1.1,1.03252
0.769332,1.1,1.03252
0.769474,1.1,1.03252
0.769615,1.1,1.03252
0.769756,1.1,1.03252
0.769898,1.1,1.03252
0.770039,1.1,1.02976
0.770181,1.1,1.02976
0.770322,1.1,1.02976
0.770464,1.1,1.02976
0.770605,1.1,1.02976
0.770746,1.1,1.02976
0.770888,1.1,1.02976
0.771029,1.1,1.02976
0.771171,1.1,1.02289
0.771312,1.1,1.02289
0.771454,1.1,1.02289
0.771595,1.1,1.02289
0.771736,1.1,1.02289
0.771878,1.1,1.01942
0.772019,1.1,1.01942
0.772161,1.1,1.01942
0.772302,1.1,1.01942
0.772443,1.1,1.01942
0.772585,1.1,1.01942
0.772726,1.1,1.01942
0.772868,1.1,1.01942
0.773009,1.1,1.01942
0.773151,1.1,1.01942
0.773292,1.1,1.01452
0.773433,1.1,1.01452
0.773575,1.1,1.01452
0.773716,1.1,1.01452
0.773858,1.1,1.01452
0.773999,1.1,1.01452
0.774141,1.1,1.01452
0.774282,1.1,1.01452
0.774423,1.1,1.01302
0.774565,1.1,1.01302
0.774706,1.1,1.01302
0.774848,1.1,1.01302
0.774989,1.1,1.01302
0.775131,1.1,1.01302
0.775272,1.1,1.01302
0.775413,1.1,1.01302
0.775555,1.1,1.01302
0.775696,1.1,1.00911
0.775838,1.1,1.00911
0.775979,1.1,1.00911
0.77612,1.1,1.00911
0.776262,1.1,1.00911
0.776403,1.1,1.00911
0.776545,1.1,1.00911
0.776686,1.1,1.00911
0.776828,1.1,1.00911
0.776969,1.1,1.00788
0.77711,1.1,1.00788
0.777252,1.1,1.00788
0.777393,1.1,1.00788
0.777535,1.1,1.00788
0.777676,1.1,1.00788
0.777817,1.1,1.00788
0.777959,1.1,1.00529
0.7781,1.1,1.00529
0.778242,1.1,1.00529
0.778383,1.1,1.00529
0.778525,1.1,1.00459
0.778666,1.1,1.00459
0.778807,1.1,1.00459
0.778949,1.1,1.00459
0.77909,1.1,1.00459
0.779232,1.1,1.00459
0.779373,1.1,1.00459
0.779515,1.1,1.00459
0.779656,1.1,1.00459
0.779797,1.1,1.00459
0.779939,1.1,1.00459
0.78008,1.1,1.00459
0.780222,1.1,1.00245
0.780363,1.1,1.00245
0.780505,1.1,1.00245
0.780646,1.1,1.00245
0.780787,1.1,1.00245
0.780929,1.1,1.00245
0.78107,1.1,1.00245
0.781212,1.1,1.00245
0.781353,1.1,1.00245
0.781494,1.1,1.00245
0.781636,1.1,1.00245
0.781777,1.1,1.00245
0.781919,1.1,1.00245
0.78206,1.1,1.00245
0.782202,1.1,1.00245
0.782343,1.1,1.00245
0.782484,1.1,1.00245
0.782626,1.1,1.00245
0.782767,1.1,1.00245
0.782909,1.1,1.00223
0.78305,1.1,1.00223
0.783192,1.1,1.00112
0.783333,1.1,1.00094
0.783474,1.1,1.00094
0.783616,1.1,1.00094
0.783757,1.1,1.00094
0.783899,1.1,1.00094
0.78404,1.1,1.00094
0.784181,1.1,1.00094
0.784323,1.1,1.00094
0.784464,1.1,1.00094
0.784606,1.1,1.00094
0.784747,1.1,1.00094
0.784889,1.1,1.00094
0.78503,1.1,1.00094
0.785171,1.1,1.00094
0.785313,1.1,1.00094
0.785454,1.1,1.00094
0.785596,1.1,1.00094
0.785737,1.1,1.00094
0.785878,1.1,1.00094
0.78602,1.1,1.00094
0.786161,1.1,1.00094
0.786303,1.1,1.00041
0.786444,1.1,1.00041
0.786586,1.1,1.00041
0.786727,1.1,1.00041
0.786868,1.1,1.00041
0.78701,1.1,1.00041
0.787151,1.1,1.00041
0.787293,1.1,1.00041
0.787434,1.1,1.00041
0.787576,1.1,1.00041
0.787717,1.1,1.00041
0.787858,1.1,1.00041
0.788,1.1,1.00041
0.788141,1.1,1.00041
0.788283,1.1,1.00041
0.788424,1.1,1.00041
0.788566,1.1,1.00041
0.788707,1.1,1.00041
0.788848,1.1,1.00041
0.78899,1.1,1.00034
0.789131,1.1,1.00034
0.789273,1.1,1.00034
0.789414,1.1,1.00034
0.789555,1.1,1.00011
0.789697,1.1,1.00011
0.789838,1.1,1.00011
0.78998,1.1,1.00011
0.790121,1.1,1.00011
0.790263,1.1,1.0001
0.790404,1.1,1.0001
0.790545,1.1,1.0001
0.790687,1.1,1.0001
0.790828,1.1,1.0001
0.79097,1.1,1.0001
0.791111,1.1,1.0001
0.791253,1.1,1.0001
0.791394,1.1,1.0001
0.791535,1.1,1.0001
0.791677,1.1,1.0001
0.791818,1.1,1.0001
0.79196,1.1,1.0001
0.792101,1.1,1.0001
0.792242,1.1,1.0001
0.792384,1.1,1.0001
0.792525,1.1,1.0001
0.792667,1.1,1.0001
0.792808,1.1,1.0001
0.79295,1.1,1.0001
0.793091,1.1,1.00003
0.793232,1.1,1.00003
0.793374,1.1,1.00003
0.793515,1.1,1.00003
0.793657,1.1,1.00003
0.793798,1.1,1.00003
0.79394,1.1,1.00003
0.794081,1.1,1.00003
0.794222,1.1,1.00003
0.794364,1.1,1.00003
0.794505,1.1,1.00003
0.794647,1.1,1.00003
0.794788,1.1,1.00003
0.794929,1.1,1.00003
0.795071,1.1,1.00002
0.795212,1.1,1.00002
0.795354,1.1,1.00002
0.795495,1.1,1.00002
0.795637,1.1,1.00002
0.795778,1.1,1.00002
0.795919,1.1,1.00002
0.796061,1.1,1.00002
0.796202,1.1,1.00002
0.796344,1.1,1.00002
0.796485,1.1,0.999954
0.796627,1.1,0.999954
0.796768,1.1,0.999954
0.796909,1.1,0.999954
0.797051,1.1,0.999954
0.797192,1.1,0.999954
0.797334,1.1,0.999954
0.797475,1.1,0.999954
0.797616,1.1,0.999954
0.797758,1.1,0.999954
0.797899,1.1,0.999954
0.798041,1.1,0.999954
0.798182,1.1,0.999954
0.798324,1.1,0.999954
0.798465,1.1,0.999954
0.798606,1.1,0.999954
0.798748,1.1,0.999968
0.798889,1.1,0.999968
0.799031,1.1,0.999968
0.799172,1.1,0.999968
0.799314,1.1,0.999968
0.799455,1.1,0.999968
0.799596,1.1,0.999968
0.799738,1.1,0.999968
0.799879,1.1,0.998914
0.800021,1.1,0.998914
0.800162,1.1,0.998914
0.800304,1.1,0.998914
0.800445,1.1,0.998914
0.800586,1.1,0.998914
0.800728,1.1,0.983828
0.800869,1.1,0.983828
0.801011,1.1,0.983828
0.801152,1.1,0.983828
0.801293,1.1,0.983828
0.801435,1.1,0.983828
0.801576,1.1,0.983828
0.801718,1.1,0.983828
0.801859,1.1,0.983828
0.802001,1.1,0.983828
0.802142,1.1,0.983828
0.802283,1.1,0.983828
0.802425,1.1,0.983828
0.802566,1.1,0.983828
0.802708,1.1,0.983828
0.802849,1.1,0.983828
0.80299,1.1,0.983828
0.803132,1.1,0.983828
0.803273,1.1,0.983828
0.803415,1.1,0.983828
0.803556,1.1,0.983828
0.803698,1.1,0.983828
0.803839,1.1,0.935292
0.80398,1.1,0.935292
0.804122,1.1,0.935292
0.804263,1.1,0.935292
0.804405,1.1,0.935292
0.804546,1.1,0.935292
0.804688,1.1,0.935292
0.804829,1.1,0.935292
0.80497,1.1,0.935292
0.805112,1.1,0.935292
0.805253,1.1,0.935292
0.805395,1.1,0.935292
0.805536,1.1,0.935292
0.805677,1.1,0.935292
0.805819,1.1,0.935292
0.80596,1.1,0.935292
0.806102,1.1,0.935292
0.806243,1.1,0.935292
0.806385,1.1,0.935292
0.806526,1.1,0.935292
0.806667,1.1,0.865606
0.806809,1.1,0.865606
0.80695,1.1,0.865606
0.807092,1.1,0.865606
0.807233,1.1,0.865606
0.807375,1.1,0.865606
0.807516,1.1,0.865606
0.807657,1.1,0.865606
0.807799,1.1,0.865606
0.80794,1.1,0.865606
0.808082,1.1,0.865606
0.808223,1.1,0.756515
0.808365,1.1,0.756515
0.808506,1.1,0.756515
0.808647,1.1,0.756515
0.808789,1.1,0.756515
0.80893,1.1,0.756515
0.809072,1.1,0.756515
0.809213,1.1,0.756515
0.809354,1.1,0.756515
0.809496,1.1,0.756515
0.809637,1.1,0.756515
0.809779,1.1,0.756515
0.80992,1.1,0.756515
0.810062,1.1,0.756515
0.810203,1.1,0.756515
0.810344,1.1,0.756515
0.810486,1.1,0.756515
0.810627,1.1,0.756515
0.810769,1.1,0.756515
0.81091,1.1,0.756515
0.811052,1.1,0.756515
0.811193,1.1,0.756515
0.811334,1.1,0.756515
0.811476,1.1,0.756515
0.811617,1.1,0.756515
0.811759,1.1,0.756515
0.8119,1.1,0.756515
0.812041,1.1,0.619906
0.812183,1.1,0.619906
0.812324,1.1,0.619906
0.812466,1.1,0.619906
0.812607,1.1,0.619906
0.812749,1.1,0.619906
0.81289,1.1,0.619906
0.813031,1.1,0.484232
0.813173,1.1,0.484232
0.813314,1.1,0.484232
0.813456,1.1,0.484232
0.813597,1.1,0.484232
0.813739,1.1,0.484232
0.81388,1.1,0.484232
0.814021,1.1,0.484232
0.814163,1.1,0.484232
0.814304,1.1,0.484232
0.814446,1.1,0.484232
0.814587,1.1,0.484232
0.814728,1.1,0.484232
0.81487,1.1,0.484232
0.815011,1.1,0.484232
0.815153,1.1,0.484232
0.815294,1.1,0.484232
0.815436,1.1,0.484232
0.815577,1.1,0.484232
0.815718,1.1,0.484232
0.81586,1.1,0.484232
0.816001,1.1,0.484232
0.816143,1.1,0.484232
0.816284,1.1,0.484232
0.816426,1.1,0.484232
0.816567,1.1,0.484232
0.816708,1.1,0.484232
0.81685,1.1,0.484232
0.816991,1.1,0.484232
0.817133,1.1,0.484232
0.817274,1.1,0.339815
0.817415,1.1,0.339815
0.817557,1.1,0.339815
0.817698,1.1,0.196363
0.81784,1.1,0.196363
0.817981,1.1,0.196363
0.818123,1.1,0.196363
0.818264,1.1,0.196363
0.818405,1.1,0.196363
0.818547,1.1,0.196363
0.818688,1.1,0.196363
0.81883,1.1,0.196363
0.818971,1.1,0.196363
0.819113,1.1,0.196363
0.819254,1.1,0.196363
0.819395,1.1,0.196363
0.819537,1.1,0.196363
0.819678,1.1,0.196363
0.81982,1.1,0.196363
0.819961,1.1,0.196363
0.820102,1.1,0.196363
0.820244,1.1,0.196363
0.820385,1.1,0.196363
0.820527,1.1,0.196363
0.820668,1.1,0.196363
0.82081,1.1,0.196363
0.820951,1.1,0.196363
0.821092,1.1,0.196363
0.821234,1.1,0.196363
0.821375,1.1,0.209688
0.821517,1.1,0.209688
0.821658,1.1,0.209688
0.8218,1.1,0.209688
0.821941,1.1,0.209688
0.822082,1.1,0.209688
0.822224,1.1,0.209688
0.822365,1.1,0.209688
0.822507,1.1,0.209688
0.822648,1.1,0.125656
0.822789,1.1,0.0558488
0.822931,1.1,0.0558488
0.823072,1.1,0.0558488
0.823214,1.1,0.0558488
0.823355,1.1,0.0558488
0.823497,1.1,0.0558488
0.823638,1.1,0.0558488
0.823779,1.1,0.0558488
0.823921,1.1,0.0558488
0.824062,1.1,0.0558488
0.824204,1.1,0.0558488
0.824345,1.1,0.0558488
0.824486,1.1,0.0558488
0.824628,1.1,0.0558488
0.824769,1.1,0.0558488
0.824911,1.1,0.0558488
0.825052,1.1,0.0558488
0.825194,1.1,0.0558488
0.825335,1.1,0.0558488
0.825476,1.1,0.0558488
0.825618,1.1,0.0558488
0.825759,1.1,0.0558488
0.825901,1.1,0.0558488
0.826042,1.1,0.0558488
0.826184,1.1,0.0558488
0.826325,1.1,0.0558488
0.826466,1.1,0.0558488
0.826608,1.1,0.0558488
0.826749,1.1,0.0558488
0.826891,1.1,0.0558488
0.827032,1.1,0.0558488
0.827174,1.1,0.0558488
0.827315,1.1,0.0558488
0.827456,1.1,0.0558488
0.827598,1.1,0.0558488
0.827739,1.1,0.0558488
0.827881,1.1,0.0558488
0.828022,1.1,0.0233936
0.828164,1.1,0.00750224
0.828305,1.1,0.00750224
0.828446,1.1,0.00750224
0.828588,1.1,0.00750224
0.828729,1.1,0.00750224
0.828871,1.1,0.00750224
0.829012,1.1,0.00750224
0.829153,1.1,0.00750224
0.829295,1.1,0.00750224
0.829436,1.1,0.00750224
0.829578,1.1,0.00750224
0.829719,1.1,0.00750224
0.829861,1.1,0.00750224
0.830002,1.1,0.00750224
0.830143,1.1,0.00750224
0.830285,1.1,0.00750224
0.830426,1.1,0.00750224
0.830568,1.1,0.00750224
0.830709,1.1,0.00750224
0.830851,1.1,0.00750224
0.830992,1.1,0.00750224
0.831133,1.1,0.00750224
0.831275,1.1,0.00750224
0.831416,1.1,0.00750224
0.831558,1.1,0.00659604
0.831699,1.1,0.00659604
0.83184,1.1,0.00659604
0.831982,1.1,0.00659604
0.832123,1.1,0.00659604
0.832265,1.1,0.00659604
0.832406,1.1,0.00659604
0.832548,1.1,0.00659604
0.832689,1.1,0.00659604
0.83283,1.1,0.00659604
0.832972,1.1,0.00659604
0.833113,1.1,0.00659604
0.833255,1.1,0.00659604
0.833396,1.1,0.00659604
0.833538,1.1,0.00659604
0.833679,1.1,0.000343473
0.83382,1.1,0.000343473
0.833962,1.1,0.000343473
0.834103,1.1,0.000343473
0.834245,1.1,0.000343473
0.834386,1.1,0.000343473
0.834527,1.1,0.000343473
0.834669,1.1,0.000343473
0.83481,1.1,0.000343473
0.834952,1.1,0.000343473
0.835093,1.1,0.000343473
0.835235,1.1,0.000343473
0.835376,1.1,0.000343473
0.835517,1.1,0.000343473
0.835659,1.1,0.000343473
0.8358,1.1,0.000343473
0.835942,1.1,0.000343473
0.836083,1.1,0.000343473
0.836224,1.1,0.000343473
0.836366,1.1,0.000343473
0.836507,1.1,0.000343473
0.836649,1.1,0.000343473
0.83679,1.1,0.000343473
0.836932,1.1,0.000343473
0.837073,1.1,0.000343473
0.837214,1.1,0.000343473
0.837356,1.1,0.000343473
0.837497,1.1,0.000343473
0.837639,1.1,0.000343473
0.83778,1.1,0.000343473
0.837922,1.1,0.000343473
0.838063,1.1,0.000343473
0.838204,1.1,0.000343473
0.838346,1.1,0.000343473
0.838487,1.1,0.000343473
0.838629,1.1,0.000343473
0.83877,1.1,0.000343473
0.838912,1.1,0.000343473
0.839053,1.1,0.000343473
0.839194,1.1,5.84605e-05
0.839336,1.1,5.84605e-05
0.839477,1.1,5.84605e-05
0.839619,1.1,5.84605e-05
0.83976,1.1,1.77023e-06
0.839901,1.1,1.77023e-06
0.840043,1.1,1.77023e-06
0.840184,1.1,1.77023e-06
0.840326,1.1,1.77023e-06
0.840467,1.1,1.77023e-06
0.840609,1.1,1.77023e-06
0.84075,1.1,1.77023e-06
0.840891,1.1,1.77023e-06
0.841033,1.1,1.77023e-06
0.841174,1.1,1.77023e-06
0.841316,1.1,1.77023e-06
0.841457,1.1,1.77023e-06
0.841599,1.1,1.77023e-06
0.84174,1.1,1.77023e-06
0.841881,1.1,1.77023e-06
0.842023,1.1,1.77023e-06
0.842164,1.1,1.77023e-06
0.842306,1.1,1.77023e-06
0.842447,1.1,1.77023e-06
0.842588,1.1,1.77023e-06
0.84273,1.1,1.77023e-06
0.842871,1.1,1.77023e-06
0.843013,1.1,1.77023e-06
0.843154,1.1,1.77023e-06
0.843296,1.1,1.77023e-06
0.843437,1.1,1.77023e-06
0.843578,1.1,1.77023e-06
0.84372,1.1,1.77023e-06
0.843861,1.1,1.77023e-06
0.844003,1.1,1.77023e-06
0.844144,1.1,1.77023e-06
0.844285,1.1,1.77023e-06
0.844427,1.1,1.77023e-06
0.844568,1.1,1.77023e-06
0.84471,1.1,1.77023e-06
0.844851,1.1,1.89896e-07
0.844993,1.1,1.89896e-07
0.845134,1.1,1.89896e-07
0.845275,1.1,1.89896e-07
0.845417,1.1,1.89896e-07
0.845558,1.1,1.89896e-07
0.8457,1.1,1.89896e-07
0.845841,1.1,1.89896e-07
0.845983,1.1,2.18793e-08
0.846124,1.1,2.18793e-08
0.846265,1.1,2.18793e-08
0.846407,1.1,2.18793e-08
0.846548,1.1,2.18793e-08
0.84669,1.1,2.18793e-08
0.846831,1.1,2.18793e-08
0.846973,1.1,2.18793e-08
0.847114,1.1,2.18793e-08
0.847255,1.1,2.18793e-08
0.847397,1.1,2.18793e-08
0.847538,1.1,2.18793e-08
0.84768,1.1,2.18793e-08
0.847821,1.1,2.18793e-08
0.847962,1.1,2.18793e-08
0.848104,1.1,2.18793e-08
0.848245,1.1,2.18793e-08
0.848387,1.1,2.18793e-08
0.848528,1.1,2.18793e-08
0.84867,1.1,2.18793e-08
0.848811,1.1,2.18793e-08
0.848952,1.1,2.18793e-08
0.849094,1.1,2.18793e-08
0.849235,1.1,2.18793e-08
0.849377,1.1,2.18793e-08
0.849518,1.1,2.18793e-08
0.84966,1.1,2.18793e-08
0.849801,1.1,2.18793e-08
0.849942,1.1,2.18793e-08
0.850084,1.1,2.18793e-08
0.850225,1.1,2.18793e-08
0.850367,1.1,2.18793e-08
0.850508,1.1,2.18793e-08
0.850649,1.1,2.18793e-08
0.850791,1.1,9.70456e-10
0.850932,1.1,9.70456e-10
0.851074,1.1,9.70456e-10
0.851215,1.1,9.70456e-10
0.851357,1.1,9.70456e-10
0.851498,1.1,9.70456e-10
0.851639,1.1,9.70456e-10
0.851781,1.1,9.70456e-10
0.851922,1.1,9.70456e-10
0.852064,1.1,9.70456e-10
0.852205,1.1,9.70456e-10
0.852347,1.1,9.70456e-10
0.852488,1.1,9.70456e-10
0.852629,1.1,3.65876e-11
0.852771,1.1,3.65876e-11
0.852912,1.1,3.65876e-11
0.853054,1.1,3.65876e-11
0.853195,1.1,3.65876e-11
0.853337,1.1,3.65876e-11
0.853478,1.1,3.65876e-11
0.853619,1.1,3.65876e-11
0.853761,1.1,3.65876e-11
0.853902,1.1,3.65876e-11
0.854044,1.1,3.65876e-11
0.854185,1.1,3.65876e-11
0.854326,1.1,3.65876e-11
0.854468,1.1,3.65876e-11
0.854609,1.1,3.65876e-11
0.854751,1.1,3.65876e-11
0.854892,1.1,3.65876e-11
0.855034,1.1,3.65876e-11
0.855175,1.1,3.65876e-11
0.855316,1.1,3.65876e-11
0.855458,1.1,3.65876e-11
0.855599,1.1,3.65876e-11
0.855741,1.1,3.65876e-11
0.855882,1.1,3.65876e-11
0.856023,1.1,3.65876e-11
0.856165,1.1,3.65876e-11
0.856306,1.1,3.65876e-11
0.856448,1.1,3.65876e-11
0.856589,1.1,3.65876e-11
0.856731,1.1,3.65876e-11
0.856872,1.1,3.65876e-11
0.857013,1.1,2.72653e-13
0.857155,1.1,2.72653e-13
0.857296,1.1,2.72653e-13
0.857438,1.1,2.72653e-13
0.857579,1.1,2.72653e-13
0.857721,1.1,2.72653e-13
0.857862,1.1,2.72653e-13
0.858003,1.1,2.72653e-13
0.858145,1.1,2.72653e-13
0.858286,1.1,2.72653e-13
0.858428,1.1,2.72653e-13
0.858569,1.1,2.72653e-13
0.858711,1.1,2.72653e-13
0.858852,1.1,2.72653e-13
0.858993,1.1,2.72653e-13
0.859135,1.1,2.72653e-13
0.859276,1.1,2.72653e-13
0.859418,1.1,2.72653e-13
0.859559,1.1,2.72653e-13
0.8597,1.1,4.87453e-16
0.859842,1.1,4.87453e-16
0.859983,1.1,4.87453e-16
0.860125,1.1,4.87453e-16
0.860266,1.1,4.87453e-16
0.860408,1.1,4.87453e-16
0.860549,1.1,4.87453e-16
0.86069,1.1,4.87453e-16
0.860832,1.1,4.87453e-16
0.860973,1.1,4.87453e-16
0.861115,1.1,4.87453e-16
0.861256,1.1,4.87453e-16
0.861398,1.1,4.87453e-16
0.861539,1.1,4.87453e-16
0.86168,1.1,4.87453e-16
0.861822,1.1,4.87453e-16
0.861963,1.1,4.87453e-16
0.862105,1.1,4.87453e-16
0.862246,1.1,4.87453e-16
0.862387,1.1,4.87453e-16
0.862529,1.1,4.87453e-16
0.86267,1.1,4.87453e-16
0.862812,1.1,4.87453e-16
0.862953,1.1,4.87453e-16
0.863095,1.1,4.87453e-16
0.863236,1.1,2.20424e-20
0.863377,1.1,2.20424e-20
0.863519,1.1,2.20424e-20
0.86366,1.1,2.20424e-20
0.863802,1.1,2.20424e-20
0.863943,1.1,2.20424e-20
0.864084,1.1,2.20424e-20
0.864226,1.1,2.20424e-20
0.864367,1.1,2.20424e-20
0.864509,1.1,2.20424e-20
0.86465,1.1,2.20424e-20
0.864792,1.1,2.20424e-20
0.864933,1.1,2.20424e-20
0.865074,1.1,2.20424e-20
0.865216,1.1,2.20424e-20
0.865357,1.1,2.20424e-20
0.865499,1.1,2.20424e-20
0.86564,1.1,2.20424e-20
0.865782,1.1,2.20424e-20
0.865923,1.1,2.20424e-20
0.866064,1.1,2.20424e-20
0.866206,1.1,2.20424e-20
0.866347,1.1,2.20424e-20
0.866489,1.1,2.20424e-20
0.86663,1.1,4.06336e-20
0.866772,1.1,4.06336e-20
0.866913,1.1,4.06336e-20
0.867054,1.1,4.06336e-20
0.867196,1.1,4.06336e-20
0.867337,1.1,4.06336e-20
0.867479,1.1,4.06336e-20
0.86762,1.1,4.06336e-20
0.867761,1.1,4.06336e-20
0.867903,1.1,4.06336e-20
0.868044,1.1,4.06336e-20
0.868186,1.1,4.06336e-20
0.868327,1.1,4.06336e-20
0.868469,1.1,4.06336e-20
0.86861,1.1,4.06336e-20
0.868751,1.1,4.06336e-20
0.868893,1.1,4.06336e-20
0.869034,1.1,4.06336e-20
0.869176,1.1,4.06336e-20
0.869317,1.1,2.10156e-25
0.869459,1.1,2.10156e-25
0.8696,1.1,2.10156e-25
0.869741,1.1,2.10156e-25
0.869883,1.1,2.10156e-25
0.870024,1.1,2.10156e-25
0.870166,1.1,2.10156e-25
0.870307,1.1,2.10156e-25
0.870448,1.1,2.10156e-25
0.87059,1.1,2.10156e-25
0.870731,1.1,2.10156e-25
0.870873,1.1,2.10156e-25
0.871014,1.1,2.10156e-25
0.871156,1.1,2.10156e-25
0.871297,1.1,2.10156e-25
0.871438,1.1,2.10156e-25
0.87158,1.1,2.10156e-25
0.871721,1.1,2.10156e-25
0.871863,1.1,2.10156e-25
0.872004,1.1,2.10156e-25
0.872146,1.1,2.10156e-25
0.872287,1.1,2.10156e-25
0.872428,1.1,2.10156e-25
0.87257,1.1,2.10156e-25
0.872711,1.1,2.10156e-25
0.872853,1.1,2.10156e-25
0.872994,1.1,2.10156e-25
0.873136,1.1,2.10156e-25
0.873277,1.1,2.10156e-25
0.873418,1.1,2.10156e-25
0.87356,1.1,2.10156e-25
0.873701,1.1,1.99405e-25
0.873843,1.1,1.99405e-25
0.873984,1.1,1.99405e-25
0.874125,1.1,1.99405e-25
0.874267,1.1,1.99405e-25
0.874408,1.1,1.99405e-25
0.87455,1.1,1.99405e-25
0.874691,1.1,1.99405e-25
0.874833,1.1,1.99405e-25
0.874974,1.1,1.99405e-25
0.875115,1.1,1.99405e-25
0.875257,1.1,1.99405e-25
0.875398,1.1,1.99405e-25
0.87554,1.1,1.99405e-25
0.875681,1.1,1.99405e-25
0.875822,1.1,1.99405e-25
0.875964,1.1,1.99405e-25
0.876105,1.1,1.99405e-25
0.876247,1.1,1.99405e-25
0.876388,1.1,0
0.87653,1.1,0
0.876671,1.1,0
0.876812,1.1,0
0.876954,1.1,0
0.877095,1.1,0
0.877237,1.1,0
0.877378,1.1,0
0.87752,1.1,0
0.877661,1.1,0
0.877802,1.1,0
0.877944,1.1,0
0.878085,1.1,0
0.878227,1.1,0
0.878368,1.1,0
0.87851,1.1,0
0.878651,1.1,0
0.878792,1.1,0
0.878934,1.1,0
0.879075,1.1,0
0.879217,1.1,0
0.879358,1.1,0
0.879499,1.1,0
0.879641,1.1,0
0.879782,1.1,0
0.879924,1.1,0
0.880065,1.1,0
0.880207,1.1,0
0.880348,1.1,0
0.880489,1.1,0
0.880631,1.1,0
0.880772,1.1,0
0.880914,1.1,0
0.881055,1.1,0
0.881197,1.1,0
0.881338,1.1,0
0.881479,1.1,0
0.881621,1.1,0
0.881762,1.1,0
0.881904,1.1,0
0.882045,1.1,0
0.882186,1.1,0
0.882328,1.1,0
0.882469,1.1,0
0.882611,1.1,0
0.882752,1.1,0
0.882894,1.1,0
0.883035,1.1,0
0.883176,1.1,0
0.883318,1.1,0
0.883459,1.1,0
0.883601,1.1,0
0.883742,1.1,0
0.883883,1.1,0
0.884025,1.1,0
0.884166,1.1,0
0.884308,1.1,0
0.884449,1.1,0
0.884591,1.1,0
0.884732,1.1,0
0.884873,1.1,0
0.885015,1.1,0
0.885156,1.1,0
0.885298,1.1,0
0.885439,1.1,0
0.885581,1.1,0
0.885722,1.1,0
0.885863,1.1,0
0.886005,1.1,0
0.886146,1.1,0
0.886288,1.1,0
0.886429,1.1,0
0.886571,1.1,0
0.886712,1.1,0
0.886853,1.1,0
0.886995,1.1,0
0.887136,1.1,0
0.887278,1.1,0
0.887419,1.1,0
0.88756,1.1,0
0.887702,1.1,0
0.887843,1.1,0
0.887985,1.1,0
0.888126,1.1,0
0.888268,1.1,0
0.888409,1.1,0
0.88855,1.1,0
0.888692,1.1,0
0.888833,1.1,0
0.888975,1.1,0
0.889116,1.1,0
0.889258,1.1,0
0.889399,1.1,0
0.88954,1.1,0
0.889682,1.1,0
0.889823,1.1,0
0.889965,1.1,0
0.890106,1.1,0
0.890247,1.1,0
0.890389,1.1,0
0.89053,1.1,0
0.890672,1.1,0
0.890813,1.1,0
0.890955,1.1,0
0.891096,1.1,0
0.891237,1.1,0
0.891379,1.1,0
0.89152,1.1,0
0.891662,1.1,0
0.891803,1.1,0
0.891945,1.1,0
0.892086,1.1,0
0.892227,1.1,0
0.892369,1.1,0
0.89251,1.1,0
0.892652,1.1,0
0.892793,1.1,0
0.892935,1.1,0
0.893076,1.1,0
0.893217,1.1,0
0.893359,1.1,0
0.8935,1.1,0
0.893642,1.1,0
0.893783,1.1,0
0.893924,1.1,0
0.894066,1.1,0
0.894207,1.1,0
0.894349,1.1,0
0.89449,1.1,0
0.894632,1.1,0
0.894773,1.1,0
0.894914,1.1,0
0.895056,1.1,0
0.895197,1.1,0
0.895339,1.1,0
0.89548,1.1,0
0.895621,1.1,0
0.895763,1.1,0
0.895904,1.1,0
0.896046,1.1,0
0.896187,1.1,0
0.896329,1.1,0
0.89647,1.1,0
0.896611,1.1,0
0.896753,1.1,0
0.896894,nan,nan
0.897036,nan,nan
0.897177,nan,nan
0.897318,nan,nan
0.89746,nan,nan
0.897601,nan,nan
0.897743,nan,nan
0.897884,nan,nan
0.898026,nan,nan
0.898167,nan,nan
0.898308,nan,nan
0.89845,nan,nan
0.898591,nan,nan
0.898733,nan,nan
0.898874,nan,nan
0.899016,nan,nan
0.899157,nan,nan
0.899298,nan,nan
0.89944,nan,nan
0.899581,nan,nan
0.899723,nan,nan
0.899864,nan,nan
0.900006,nan,nan
0.900147,nan,nan
0.900288,nan,nan
0.90043,nan,nan
0.900571,nan,nan
0.900713,nan,nan
0.900854,nan,nan
0.900995,nan,nan
0.901137,nan,nan
0.901278,nan,nan
0.90142,nan,nan
0.901561,nan,nan
0.901703,nan,nan
0.901844,nan,nan
0.901985,nan,nan
0.902127,nan,nan
0.902268,nan,nan
0.90241,nan,nan
0.902551,nan,nan
0.902692,nan,nan
0.902834,nan,nan
0.902975,nan,nan
0.903117,nan,nan
0.903258,nan,nan
0.9034,nan,nan
0.903541,nan,nan
0.903683,nan,nan
0.903824,nan,nan
0.903965,nan,nan
0.904107,nan,nan
0.904248,nan,nan
0.90439,nan,nan
0.904531,nan,nan
0.904672,nan,nan
0.904814,nan,nan
0.904955,nan,nan
0.905097,nan,nan
0.905238,nan,nan
0.90538,nan,nan
0.905521,nan,nan
0.905662,nan,nan
0.905804,nan,nan
0.905945,nan,nan
0.906087,nan,nan
0.906228,nan,nan
0.90637,nan,nan
0.906511,nan,nan
0.906652,nan,nan
0.906794,nan,nan
0.906935,nan,nan
0.907077,nan,nan
0.907218,nan,nan
0.907359,nan,nan
0.907501,nan,nan
0.907642,nan,nan
0.907784,nan,nan
0.907925,nan,nan
0.908067,nan,nan
0.908208,nan,nan
0.908349,nan,nan
0.908491,nan,nan
0.908632,nan,nan
0.908774,nan,nan
0.908915,nan,nan
0.909057,nan,nan
0.909198,nan,nan
0.909339,nan,nan
0.909481,nan,nan
0.909622,nan,nan
0.909764,nan,nan
0.909905,nan,nan
0.910046,nan,nan
0.910188,nan,nan
0.910329,nan,nan
0.910471,nan,nan
0.910612,nan,nan
0.910754,nan,nan
0.910895,nan,nan
0.911036,nan,nan
0.911178,nan,nan
0.911319,nan,nan
0.911461,nan,nan
0.911602,nan,nan
0.911744,nan,nan
0.911885,nan,nan
0.912026,nan,nan
0.912168,nan,nan
0.912309,nan,nan
0.912451,nan,nan
0.912592,nan,nan
0.912733,nan,nan
0.912875,nan,nan
0.913016,nan,nan
0.913158,nan,nan
0.913299,nan,nan
0.913441,nan,nan
0.913582,nan,nan
0.913723,nan,nan
0.913865,nan,nan
0.914006,nan,nan
0.914148,nan,nan
0.914289,nan,nan
0.914431,nan,nan
0.914572,nan,nan
0.914713,nan,nan
0.914855,nan,nan
0.914996,nan,nan
0.915138,nan,nan
0.915279,nan,nan
0.91542,nan,nan
0.915562,nan,nan
0.915703,nan,nan
0.915845,nan,nan
0.915986,nan,nan
0.916128,nan,nan
0.916269,nan,nan
0.91641,nan,nan
0.916552,nan,nan
0.916693,nan,nan
0.916835,nan,nan
0.916976,nan,nan
0.917118,nan,nan
0.917259,nan,nan
0.9174,nan,nan
0.917542,nan,nan
0.917683,nan,nan
0.917825,nan,nan
0.917966,nan,nan
0.918107,nan,nan
0.918249,nan,nan
0.91839,nan,nan
0.918532,nan,nan
0.918673,nan,nan
0.918815,nan,nan
0.918956,nan,nan
0.919097,nan,nan
0.919239,nan,nan
0.91938,nan,nan
0.919522,nan,nan
0.919663,nan,nan
0.919805,nan,nan
0.919946,nan,nan
0.920087,nan,nan
0.920229,nan,nan
0.92037,nan,nan
0.920512,nan,nan
0.920653,nan,nan
0.920794,nan,nan
0.920936,nan,nan
0.921077,nan,nan
0.921219,nan,nan
0.92136,nan,nan
0.921502,nan,nan
0.921643,nan,nan
0.921784,nan,nan
0.921926,nan,nan
0.922067,nan,nan
0.922209,nan,nan
0.92235,nan,nan
0.922492,nan,nan
0.922633,nan,nan
0.922774,nan,nan
0.922916,nan,nan
0.923057,nan,nan
0.923199,nan,nan
0.92334,nan,nan
0.923482,nan,nan
0.923623,nan,nan
0.923764,nan,nan
0.923906,nan,nan
0.924047,nan,nan
0.924189,nan,nan
0.92433,nan,nan
0.924471,nan,nan
0.924613,nan,nan
0.924754,nan,nan
0.924896,nan,nan
0.925037,nan,nan
0.925179,nan,nan
0.92532,nan,nan
0.925461,nan,nan
0.925603,nan,nan
0.925744,nan,nan
0.925886,nan,nan
0.926027,nan,nan
0.926169,nan,nan
0.92631,nan,nan
0.926451,nan,nan
0.926593,nan,nan
0.926734,nan,nan
0.926876,nan,nan
0.927017,nan,nan
0.927158,nan,nan
0.9273,nan,nan
0.927441,nan,nan
0.927583,nan,nan
0.927724,nan,nan
0.927866,nan,nan
0.928007,nan,nan
0.928148,nan,nan
0.92829,nan,nan
0.928431,nan,nan
0.928573,nan,nan
0.928714,nan,nan
0.928855,nan,nan
0.928997,nan,nan
0.929138,nan,nan
0.92928,nan,nan
0.929421,nan,nan
0.929563,nan,nan
0.929704,nan,nan
0.929845,nan,nan
0.929987,nan,nan
0.930128,nan,nan
0.93027,nan,nan
0.930411,nan,nan
0.930553,nan,nan
0.930694,nan,nan
0.930835,nan,nan
0.930977,nan,nan
0.931118,nan,nan
0.93126,nan,nan
0.931401,nan,nan
0.931543,nan,nan
0.931684,nan,nan
0.931825,nan,nan
0.931967,nan,nan
0.932108,nan,nan
0.93225,nan,nan
0.932391,nan,nan
0.932532,nan,nan
0.932674,nan,nan
0.932815,nan,nan
0.932957,nan,nan
0.933098,nan,nan
0.93324,nan,nan
0.933381,nan,nan
0.933522,nan,nan
0.933664,nan,nan
0.933805,nan,nan
0.933947,nan,nan
0.934088,nan,nan
0.934229,nan,nan
0.934371,nan,nan
0.934512,nan,nan
0.934654,nan,nan
0.934795,nan,nan
0.934937,nan,nan
0.935078,nan,nan
0.935219,nan,nan
0.935361,nan,nan
0.935502,nan,nan
0.935644,nan,nan
0.935785,nan,nan
0.935927,nan,nan
0.936068,nan,nan
0.936209,nan,nan
0.936351,nan,nan
0.936492,nan,nan
0.936634,nan,nan
0.936775,nan,nan
0.936916,nan,nan
0.937058,nan,nan
0.937199,nan,nan
0.937341,nan,nan
0.937482,nan,nan
0.937624,nan,nan
0.937765,nan,nan
0.937907,nan,nan
0.938048,nan,nan
0.938189,nan,nan
0.938331,nan,nan
0.938472,nan,nan
0.938614,nan,nan
0.938755,nan,nan
0.938896,nan,nan
0.939038,nan,nan
0.939179,nan,nan
0.939321,nan,nan
0.939462,nan,nan
0.939604,nan,nan
0.939745,nan,nan
0.939886,nan,nan
0.940028,nan,nan
0.940169,nan,nan
0.940311,nan,nan
0.940452,nan,nan
0.940593,nan,nan
0.940735,nan,nan
0.940876,nan,nan
0.941018,nan,nan
0.941159,nan,nan
0.941301,nan,nan
0.941442,nan,nan
0.941583,nan,nan
0.941725,nan,nan
0.941866,nan,nan
0.942008,nan,nan
0.942149,nan,nan
0.942291,nan,nan
0.942432,nan,nan
0.942573,nan,nan
0.942715,nan,nan
0.942856,nan,nan
0.942998,nan,nan
0.943139,nan,nan
0.94328,nan,nan
0.943422,nan,nan
0.943563,nan,nan
0.943705,nan,nan
0.943846,nan,nan
0.943988,nan,nan
0.944129,nan,nan
0.94427,nan,nan
0.944412,nan,nan
0.944553,nan,nan
0.944695,nan,nan
0.944836,nan,nan
0.944978,nan,nan
0.945119,nan,nan
0.94526,nan,nan
0.945402,nan,nan
0.945543,nan,nan
0.945685,nan,nan
0.945826,nan,nan
0.945967,nan,nan
0.946109,nan,nan
0.94625,nan,nan
0.946392,nan,nan
0.946533,nan,nan
0.946675,nan,nan
0.946816,nan,nan
0.946957,nan,nan
0.947099,nan,nan
0.94724,nan,nan
0.947382,nan,nan
0.947523,nan,nan
0.947665,nan,nan
0.947806,nan,nan
0.947947,nan,nan
0.948089,nan,nan
0.94823,nan,nan
0.948372,nan,nan
0.948513,nan,nan
0.948654,nan,nan
0.948796,nan,nan
0.948937,nan,nan
0.949079,nan,nan
0.94922,nan,nan
0.949362,nan,nan
0.949503,nan,nan
0.949644,nan,nan
0.949786,nan,nan
0.949927,nan,nan
0.950069,nan,nan
0.95021,nan,nan
0.950352,nan,nan
0.950493,nan,nan
0.950634,nan,nan
0.950776,nan,nan
0.950917,nan,nan
0.951059,nan,nan
0.9512,nan,nan
0.951342,nan,nan
0.951483,nan,nan
0.951624,nan,nan
0.951766,nan,nan
0.951907,nan,nan
0.952049,nan,nan
0.95219,nan,nan
0.952331,nan,nan
0.952473,nan,nan
0.952614,nan,nan
0.952756,nan,nan
0.952897,nan,nan
0.953039,nan,nan
0.95318,nan,nan
0.953321,nan,nan
0.953463,nan,nan
0.953604,nan,nan
0.953746,nan,nan
0.953887,nan,nan
0.954029,nan,nan
0.95417,nan,nan
0.954311,nan,nan
0.954453,nan,nan
0.954594,nan,nan
0.954736,nan,nan
0.954877,nan,nan
0.955018,nan,nan
0.95516,nan,nan
0.955301,nan,nan
0.955443,nan,nan
0.955584,nan,nan
0.955726,nan,nan
0.955867,nan,nan
0.956008,nan,nan
0.95615,nan,nan
0.956291,nan,nan
0.956433,nan,nan
0.956574,nan,nan
0.956716,nan,nan
0.956857,nan,nan
0.956998,nan,nan
0.95714,nan,nan
0.957281,nan,nan
0.957423,nan,nan
0.957564,nan,nan
0.957705,nan,nan
0.957847,nan,nan
0.957988,nan,nan
0.95813,nan,nan
0.958271,nan,nan
0.958413,nan,nan
0.958554,nan,nan
0.958695,nan,nan
0.958837,nan,nan
0.958978,nan,nan
0.95912,nan,nan
0.959261,nan,nan
0.959403,nan,nan
0.959544,nan,nan
0.959685,nan,nan
0.959827,nan,nan
0.959968,nan,nan
0.96011,nan,nan
0.960251,nan,nan
0.960392,nan,nan
0.960534,nan,nan
0.960675,nan,nan
0.960817,nan,nan
0.960958,nan,nan
0.9611,nan,nan
0.961241,nan,nan
0.961382,nan,nan
0.961524,nan,nan
0.961665,nan,nan
0.961807,nan,nan
0.961948,nan,nan
0.96209,nan,nan
0.962231,nan,nan
0.962372,nan,nan
0.962514,nan,nan
0.962655,nan,nan
0.962797,nan,nan
0.962938,nan,nan
0.96308,nan,nan
0.963221,nan,nan
0.963362,nan,nan
0.963504,nan,nan
0.963645,nan,nan
0.963787,nan,nan
0.963928,nan,nan
0.964069,nan,nan
0.964211,nan,nan
0.964352,nan,nan
0.964494,nan,nan
0.964635,nan,nan
0.964777,nan,nan
0.964918,nan,nan
0.965059,nan,nan
0.965201,nan,nan
0.965342,nan,nan
0.965484,nan,nan
0.965625,nan,nan
0.965766,nan,nan
0.965908,nan,nan
0.966049,nan,nan
0.966191,nan,nan
0.966332,nan,nan
0.966474,nan,nan
0.966615,nan,nan
0.966756,nan,nan
0.966898,nan,nan
0.967039,nan,nan
0.967181,nan,nan
0.967322,nan,nan
0.967463,nan,nan
0.967605,nan,nan
0.967746,nan,nan
0.967888,nan,nan
0.968029,nan,nan
0.968171,nan,nan
0.968312,nan,nan
0.968453,nan,nan
0.968595,nan,nan
0.968736,nan,nan
0.968878,nan,nan
0.969019,nan,nan
0.969161,nan,nan
0.969302,nan,nan
0.969443,nan,nan
0.969585,nan,nan
0.969726,nan,nan
0.969868,nan,nan
0.970009,nan,nan
0.970151,nan,nan
0.970292,nan,nan
0.970433,nan,nan
0.970575,nan,nan
0.970716,nan,nan
0.970858,nan,nan
0.970999,nan,nan
0.971141,nan,nan
0.971282,nan,nan
0.971423,nan,nan
0.971565,nan,nan
0.971706,nan,nan
0.971848,nan,nan
0.971989,nan,nan
0.97213,nan,nan
0.972272,nan,nan
0.972413,nan,nan
0.972555,nan,nan
0.972696,nan,nan
0.972838,nan,nan
0.972979,nan,nan
0.97312,nan,nan
0.973262,nan,nan
0.973403,nan,nan
0.973545,nan,nan
0.973686,nan,nan
0.973827,nan,nan
0.973969,nan,nan
0.97411,nan,nan
0.974252,nan,nan
0.974393,nan,nan
0.974535,nan,nan
0.974676,nan,nan
0.974817,nan,nan
0.974959,nan,nan
0.9751,nan,nan
0.975242,nan,nan
0.975383,nan,nan
0.975524,nan,nan
0.975666,nan,nan
0.975807,nan,nan
0.975949,nan,nan
0.97609,nan,nan
0.976232,nan,nan
0.976373,nan,nan
0.976515,nan,nan
0.976656,nan,nan
0.976797,nan,nan
0.976939,nan,nan
0.97708,nan,nan
0.977222,nan,nan
0.977363,nan,nan
0.977504,nan,nan
0.977646,nan,nan
0.977787,nan,nan
0.977929,nan,nan
0.97807,nan,nan
0.978212,nan,nan
0.978353,nan,nan
0.978494,nan,nan
0.978636,nan,nan
0.978777,nan,nan
0.978919,nan,nan
0.97906,nan,nan
0.979202,nan,nan
0.979343,nan,nan
0.979484,nan,nan
0.979626,nan,nan
0.979767,nan,nan
0.979909,nan,nan
0.98005,nan,nan
0.980191,nan,nan
0.980333,nan,nan
0.980474,nan,nan
0.980616,nan,nan
0.980757,nan,nan
0.980899,nan,nan
0.98104,nan,nan
0.981181,nan,nan
0.981323,nan,nan
0.981464,nan,nan
0.981606,nan,nan
0.981747,nan,nan
0.981889,nan,nan
0.98203,nan,nan
0.982171,nan,nan
0.982313,nan,nan
0.982454,nan,nan
0.982596,nan,nan
0.982737,nan,nan
0.982878,nan,nan
0.98302,nan,nan
0.983161,nan,nan
0.983303,nan,nan
0.983444,nan,nan
0.983586,nan,nan
0.983727,nan,nan
0.983868,nan,nan
0.98401,nan,nan
0.984151,nan,nan
0.984293,nan,nan
0.984434,nan,nan
0.984576,nan,nan
0.984717,nan,nan
0.984858,nan,nan
0.985,nan,nan
0.985141,nan,nan
0.985283,nan,nan
0.985424,nan,nan
0.985565,nan,nan
0.985707,nan,nan
0.985848,nan,nan
0.98599,nan,nan
0.986131,nan,nan
0.986273,nan,nan
0.986414,nan,nan
0.986555,nan,nan
0.986697,nan,nan
0.986838,nan,nan
0.98698,nan,nan
0.987121,nan,nan
0.987263,nan,nan
0.987404,nan,nan
0.987545,nan,nan
0.987687,nan,nan
0.987828,nan,nan
0.98797,nan,nan
0.988111,nan,nan
0.988252,nan,nan
0.988394,nan,nan
0.988535,nan,nan
0.988677,nan,nan
0.988818,nan,nan
0.98896,nan,nan
0.989101,nan,nan
0.989242,nan,nan
0.989384,nan,nan
0.989525,nan,nan
0.989667,nan,nan
0.989808,nan,nan
0.98995,nan,nan
0.990091,nan,nan
0.990232,nan,nan
0.990374,nan,nan
0.990515,nan,nan
0.990657,nan,nan
0.990798,nan,nan
0.990939,nan,nan
0.991081,nan,nan
0.991222,nan,nan
0.991364,nan,nan
0.991505,nan,nan
0.991647,nan,nan
0.991788,nan,nan
0.991929,nan,nan
0.992071,nan,nan
0.992212,nan,nan
0.992354,nan,nan
0.992495,nan,nan
0.992637,nan,nan
0.992778,nan,nan
0.992919,nan,nan
0.993061,nan,nan
0.993202,nan,nan
0.993344,nan,nan
0.993485,nan,nan
0.993626,nan,nan
0.993768,nan,nan
0.993909,nan,nan
0.994051,nan,nan
0.994192,nan,nan
0.994334,nan,nan
0.994475,nan,nan
0.994617,nan,nan
0.994758,nan,nan
0.994899,nan,nan
0.995041,nan,nan
0.995182,nan,nan
0.995324,nan,nan
0.995465,nan,nan
0.995606,nan,nan
0.995748,nan,nan
0.995889,nan,nan
0.996031,nan,nan
0.996172,nan,nan
0.996314,nan,nan
0.996455,nan,nan
0.996596,nan,nan
0.996738,nan,nan
0.996879,nan,nan
0.997021,nan,nan
0.997162,nan,nan
0.997303,nan,nan
0.997445,nan,nan
0.997586,nan,nan
0.997728,nan,nan
0.997869,nan,nan
0.998011,nan,nan
0.998152,nan,nan
0.998293,nan,nan
0.998435,nan,nan
0.998576,nan,nan
0.998718,nan,nan
0.998859,nan,nan
0.999,nan,nan
0.999142,nan,nan
0.999283,nan,nan
0.999425,nan,nan
0.999566,nan,nan
0.999708,nan,nan
0.999849,nan,nan
0.99999,nan,nan
1.00013,nan,nan
1.00027,nan,nan
1.00041,nan,nan
1.00056,nan,nan
1.0007,nan,nan
1.00084,nan,nan
1.00098,nan,nan
1.00112,nan,nan
1.00126,nan,nan
1.0014,nan,nan
1.00155,nan,nan
1.00169,nan,nan
1.00183,nan,nan
1.00197,nan,nan
1.00211,nan,nan
1.00225,nan,nan
1.00239,nan,nan
1.00254,nan,nan
1.00268,nan,nan
1.00282,nan,nan
1.00296,nan,nan
1.0031,nan,nan
1.00324,nan,nan
1.00338,nan,nan
1.00353,nan,nan
1.00367,nan,nan
1.00381,nan,nan
1.00395,nan,nan
1.00409,nan,nan
1.00423,nan,nan
1.00437,nan,nan
1.00452,nan,nan
1.00466,nan,nan
1.0048,nan,nan
1.00494,nan,nan
1.00508,nan,nan
1.00522,nan,nan
1.00536,nan,nan
1.00551,nan,nan
1.00565,nan,nan
1.00579,nan,nan
1.00593,nan,nan
1.00607,nan,nan
1.00621,nan,nan
1.00635,nan,nan
1.0065,nan,nan
1.00664,nan,nan
1.00678,nan,nan
1.00692,nan,nan
1.00706,nan,nan
1.0072,nan,nan
1.00734,nan,nan
1.00749,nan,nan
1.00763,nan,nan
1.00777,nan,nan
1.00791,nan,nan
1.00805,nan,nan
1.00819,nan,nan
1.00833,nan,nan
1.00848,nan,nan
1.00862,nan,nan
1.00876,nan,nan
1.0089,nan,nan
1.00904,nan,nan
1.00918,nan,nan
1.00932,nan,nan
1.00947,nan,nan
1.00961,nan,nan
1.00975,nan,nan
1.00989,nan,nan
1.01003,nan,nan
1.01017,nan,nan
1.01031,nan,nan
1.01046,nan,nan
1.0106,nan,nan
1.01074,nan,nan
1.01088,nan,nan
1.01102,nan,nan
1.01116,nan,nan
1.0113,nan,nan
1.01145,nan,nan
1.01159,nan,nan
1.01173,nan,nan
1.01187,nan,nan
1.01201,nan,nan
1.01215,nan,nan
1.01229,nan,nan
1.01244,nan,nan
1.01258,nan,nan
1.01272,nan,nan
1.01286,nan,nan
1.013,nan,nan
1.01314,nan,nan
1.01328,nan,nan
1.01343,nan,nan
1.01357,nan,nan
1.01371,nan,nan
1.01385,nan,nan
1.01399,nan,nan
1.01413,nan,nan
1.01427,nan,nan
1.01442,nan,nan
1.01456,nan,nan
1.0147,nan,nan
1.01484,nan,nan
1.01498,nan,nan
1.01512,nan,nan
1.01526,nan,nan
1.01541,nan,nan
1.01555,nan,nan
1.01569,nan,nan
1.01583,nan,nan
1.01597,nan,nan
1.01611,nan,nan
1.01625,nan,nan
1.0164,nan,nan
1.01654,nan,nan
1.01668,nan,nan
1.01682,nan,nan
1.01696,nan,nan
1.0171,nan,nan
1.01724,nan,nan
1.01739,nan,nan
1.01753,nan,nan
1.01767,nan,nan
1.01781,nan,nan
1.01795,nan,nan
1.01809,nan,nan
1.01823,nan,nan
1.01838,nan,nan
1.01852,nan,nan
1.01866,nan,nan
1.0188,nan,nan
1.01894,nan,nan
1.01908,nan,nan
1.01922,nan,nan
1.01937,nan,nan
1.01951,nan,nan
1.01965,nan,nan
1.01979,nan,nan
1.01993,nan,nan
1.02007,nan,nan
1.02021,nan,nan
1.02036,nan,nan
1.0205,nan,nan
1.02064,nan,nan
1.02078,nan,nan
1.02092,nan,nan
1.02106,nan,nan
1.0212,nan,nan
1.02135,nan,nan
1.02149,nan,nan
1.02163,nan,nan
1.02177,nan,nan
1.02191,nan,nan
1.02205,nan,nan
1.02219,nan,nan
1.02233,nan,nan
1.02248,nan,nan
1.02262,nan,nan
1.02276,nan,nan
1.0229,nan,nan
1.02304,nan,nan
1.02318,nan,nan
1.02332,nan,nan
1.02347,nan,nan
1.02361,nan,nan
1.02375,nan,nan
1.02389,nan,nan
1.02403,nan,nan
1.02417,nan,nan
1.02431,nan,nan
1.02446,nan,nan
1.0246,nan,nan
1.02474,nan,nan
1.02488,nan,nan
1.02502,nan,nan
1.02516,nan,nan
1.0253,nan,nan
1.02545,nan,nan
1.02559,nan,nan
1.02573,nan,nan
1.02587,nan,nan
1.02601,nan,nan
1.02615,nan,nan
1.02629,nan,nan
1.02644,nan,nan
1.02658,nan,nan
1.02672,nan,nan
1.02686,nan,nan
1.027,nan,nan
1.02714,nan,nan
1.02728,nan,nan
1.02743,nan,nan
1.02757,nan,nan
1.02771,nan,nan
1.02785,nan,nan
1.02799,nan,nan
1.02813,nan,nan
1.02827,nan,nan
1.02842,nan,nan
1.02856,nan,nan
1.0287,nan,nan
1.02884,nan,nan
1.02898,nan,nan
1.02912,nan,nan
1.02926,nan,nan
1.02941,nan,nan
1.02955,nan,nan
1.02969,nan,nan
1.02983,nan,nan
1.02997,nan,nan
1.03011,nan,nan
1.03025,nan,nan
1.0304,nan,nan
1.03054,nan,nan
1.03068,nan,nan
1.03082,nan,nan
1.03096,nan,nan
1.0311,nan,nan
1.03124,nan,nan
1.03139,nan,nan
1.03153,nan,nan
1.03167,nan,nan
1.03181,nan,nan
1.03195,nan,nan
1.03209,nan,nan
1.03223,nan,nan
1.03238,nan,nan
1.03252,nan,nan
1.03266,nan,nan
1.0328,nan,nan
1.03294,nan,nan
1.03308,nan,nan
1.03322,nan,nan
1.03337,nan,nan
1.03351,nan,nan
1.03365,nan,nan
1.03379,nan,nan
1.03393,nan,nan
1.03407,nan,nan
1.03421,nan,nan
1.03436,nan,nan
1.0345,nan,nan
1.03464,nan,nan
1.03478,nan,nan
1.03492,nan,nan
1.03506,nan,nan
1.0352,nan,nan
1.03535,nan,nan
1.03549,nan,nan
1.03563,nan,nan
1.03577,nan,nan
1.03591,nan,nan
1.03605,nan,nan
1.03619,nan,nan
1.03634,nan,nan
1.03648,nan,nan
1.03662,nan,nan
1.03676,nan,nan
1.0369,nan,nan
1.03704,nan,nan
1.03718,nan,nan
1.03733,nan,nan
1.03747,nan,nan
1.03761,nan,nan
1.03775,nan,nan
1.03789,nan,nan
1.03803,nan,nan
1.03817,nan,nan
1.03832,nan,nan
1.03846,nan,nan
1.0386,nan,nan
1.03874,nan,nan
1.03888,nan,nan
1.03902,nan,nan
1.03916,nan,nan
1.03931,nan,nan
1.03945,nan,nan
1.03959,nan,nan
1.03973,nan,nan
1.03987,nan,nan
1.04001,nan,nan
1.04015,nan,nan
1.0403,nan,nan
1.04044,nan,nan
1.04058,nan,nan
1.04072,nan,nan
1.04086,nan,nan
1.041,nan,nan
1.04114,nan,nan
1.04129,nan,nan
1.04143,nan,nan
1.04157,nan,nan
1.04171,nan,nan
1.04185,nan,nan
1.04199,nan,nan
1.04213,nan,nan
1.04228,nan,nan
1.04242,nan,nan
1.04256,nan,nan
1.0427,nan,nan
1.04284,nan,nan
1.04298,nan,nan
1.04312,nan,nan
1.04327,nan,nan
1.04341,nan,nan
1.04355,nan,nan
1.04369,nan,nan
1.04383,nan,nan
1.04397,nan,nan
1.04411,nan,nan
1.04426,nan,nan
1.0444,nan,nan
1.04454,nan,nan
1.04468,nan,nan
1.04482,nan,nan
1.04496,nan,nan
1.0451,nan,nan
1.04525,nan,nan
1.04539,nan,nan
1.04553,nan,nan
1.04567,nan,nan
1.04581,nan,nan
1.04595,nan,nan
1.04609,nan,nan
1.04624,nan,nan
1.04638,nan,nan
1.04652,nan,nan
1.04666,nan,nan
1.0468,nan,nan
1.04694,nan,nan
1.04708,nan,nan
1.04723,nan,nan
1.04737,nan,nan
1.04751,nan,nan
1.04765,nan,nan
1.04779,nan,nan
1.04793,nan,nan
1.04807,nan,nan
1.04822,nan,nan
1.04836,nan,nan
1.0485,nan,nan
1.04864,nan,nan
1.04878,nan,nan
1.04892,nan,nan
1.04906,nan,nan
1.04921,nan,nan
1.04935,nan,nan
1.04949,nan,nan
1.04963,nan,nan
1.04977,nan,nan
1.04991,nan,nan
1.05005,nan,nan
1.05019,nan,nan
1.05034,nan,nan
1.05048,nan,nan
1.05062,nan,nan
1.05076,nan,nan
1.0509,nan,nan
1.05104,nan,nan
1.05119,nan,nan
1.05133,nan,nan
1.05147,nan,nan
1.05161,nan,nan
1.05175,nan,nan
1.05189,nan,nan
1.05203,nan,nan
1.05217,nan,nan
1.05232,nan,nan
1.05246,nan,nan
1.0526,nan,nan
1.05274,nan,nan
1.05288,nan,nan
1.05302,nan,nan
1.05316,nan,nan
1.05331,nan,nan
1.05345,nan,nan
1.05359,nan,nan
1.05373,nan,nan
1.05387,nan,nan
1.05401,nan,nan
1.05415,nan,nan
1.0543,nan,nan
1.05444,nan,nan
1.05458,nan,nan
1.05472,nan,nan
1.05486,nan,nan
1.055,nan,nan
1.05514,nan,nan
1.05529,nan,nan
1.05543,nan,nan
1.05557,nan,nan
1.05571,nan,nan
1.05585,nan,nan
1.05599,nan,nan
1.05613,nan,nan
1.05628,nan,nan
1.05642,nan,nan
1.05656,nan,nan
1.0567,nan,nan
1.05684,nan,nan
1.05698,nan,nan
1.05712,nan,nan
1.05727,nan,nan
1.05741,nan,nan
1.05755,nan,nan
1.05769,nan,nan
1.05783,nan,nan
1.05797,nan,nan
1.05811,nan,nan
1.05826,nan,nan
1.0584,nan,nan
1.05854,nan,nan
1.05868,nan,nan
1.05882,nan,nan
1.05896,nan,nan
1.0591,nan,nan
1.05925,nan,nan
1.05939,nan,nan
1.05953,nan,nan
1.05967,nan,nan
1.05981,nan,nan
1.05995,nan,nan
1.06009,nan,nan
1.06024,nan,nan
1.06038,nan,nan
1.06052,nan,nan
1.06066,nan,nan
1.0608,nan,nan
1.06094,nan,nan
1.06108,nan,nan
1.06123,nan,nan
1.06137,nan,nan
1.06151,nan,nan
1.06165,nan,nan
1.06179,nan,nan
1.06193,nan,nan
1.06207,nan,nan
1.06222,nan,nan
1.06236,nan,nan
1.0625,nan,nan
1.06264,nan,nan
1.06278,nan,nan
1.06292,nan,nan
1.06306,nan,nan
1.06321,nan,nan
1.06335,nan,nan
1.06349,nan,nan
1.06363,nan,nan
1.06377,nan,nan
1.06391,nan,nan
1.06405,nan,nan
1.0642,nan,nan
1.06434,nan,nan
1.06448,nan,nan
1.06462,nan,nan
1.06476,nan,nan
1.0649,nan,nan
1.06504,nan,nan
1.06519,nan,nan
1.06533,nan,nan
1.06547,nan,nan
1.06561,nan,nan
1.06575,nan,nan
1.06589,nan,nan
1.06603,nan,nan
1.06618,nan,nan
1.06632,nan,nan
1.06646,nan,nan
1.0666,nan,nan
1.06674,nan,nan
1.06688,nan,nan
1.06702,nan,nan
1.06717,nan,nan
1.06731,nan,nan
1.06745,nan,nan
1.06759,nan,nan
1.06773,nan,nan
1.06787,nan,nan
1.06801,nan,nan
1.06816,nan,nan
1.0683,nan,nan
1.06844,nan,nan
1.06858,nan,nan
1.06872,nan,nan
1.06886,nan,nan
1.069,nan,nan
1.06915,nan,nan
1.06929,nan,nan
1.06943,nan,nan
1.06957,nan,nan
1.06971,nan,nan
1.06985,nan,nan
1.06999,nan,nan
1.07014,nan,nan
1.07028,nan,nan
1.07042,nan,nan
1.07056,nan,nan
1.0707,nan,nan
1.07084,nan,nan
1.07098,nan,nan
1.07113,nan,nan
1.07127,nan,nan
1.07141,nan,nan
1.07155,nan,nan
1.07169,nan,nan
1.07183,nan,nan
1.07197,nan,nan
1.07212,nan,nan
1.07226,nan,nan
1.0724,nan,nan
1.07254,nan,nan
1.07268,nan,nan
1.07282,nan,nan
1.07296,nan,nan
1.07311,nan,nan
1.07325,nan,nan
1.07339,nan,nan
1.07353,nan,nan
1.07367,nan,nan
1.07381,nan,nan
1.07395,nan,nan
1.0741,nan,nan
1.07424,nan,nan
1.07438,nan,nan
1.07452,nan,nan
1.07466,nan,nan
1.0748,nan,nan
1.07494,nan,nan
1.07509,nan,nan
1.07523,nan,nan
1.07537,nan,nan
1.07551,nan,nan
1.07565,nan,nan
1.07579,nan,nan
1.07593,nan,nan
1.07608,nan,nan
1.07622,nan,nan
1.07636,nan,nan
1.0765,nan,nan
1.07664,nan,nan
1.07678,nan,nan
1.07692,nan,nan
1.07707,nan,nan
1.07721,nan,nan
1.07735,nan,nan
1.07749,nan,nan
1.07763,nan,nan
1.07777,nan,nan
1.07791,nan,nan
1.07806,nan,nan
1.0782,nan,nan
1.07834,nan,nan
1.07848,nan,nan
1.07862,nan,nan
1.07876,nan,nan
1.0789,nan,nan
1.07905,nan,nan
1.07919,nan,nan
1.07933,nan,nan
1.07947,nan,nan
1.07961,nan,nan
1.07975,nan,nan
1.07989,nan,nan
1.08003,nan,nan
1.08018,nan,nan
1.08032,nan,nan
1.08046,nan,nan
1.0806,nan,nan
1.08074,nan,nan
1.08088,nan,nan
1.08102,nan,nan
1.08117,nan,nan
1.08131,nan,nan
1.08145,nan,nan
1.08159,nan,nan
1.08173,nan,nan
1.08187,nan,nan
1.08201,nan,nan
1.08216,nan,nan
1.0823,nan,nan
1.08244,nan,nan
1.08258,nan,nan
1.08272,nan,nan
1.08286,nan,nan
1.083,nan,nan
1.08315,nan,nan
1.08329,nan,nan
1.08343,nan,nan
1.08357,nan,nan
1.08371,nan,nan
1.08385,nan,nan
1.08399,nan,nan
1.08414,nan,nan
1.08428,nan,nan
1.08442,nan,nan
1.08456,nan,nan
1.0847,nan,nan
1.08484,nan,nan
1.08498,nan,nan
1.08513,nan,nan
1.08527,nan,nan
1.08541,nan,nan
1.08555,nan,nan
1.08569,nan,nan
1.08583,nan,nan
1.08597,nan,nan
1.08612,nan,nan
1.08626,nan,nan
1.0864,nan,nan
1.08654,nan,nan
1.08668,nan,nan
1.08682,nan,nan
1.08696,nan,nan
1.08711,nan,nan
1.08725,nan,nan
1.08739,nan,nan
1.08753,nan,nan
1.08767,nan,nan
1.08781,nan,nan
1.08795,nan,nan
1.0881,nan,nan
1.08824,nan,nan
1.08838,nan,nan
1.08852,nan,nan
1.08866,nan,nan
1.0888,nan,nan
1.08894,nan,nan
1.08909,nan,nan
1.08923,nan,nan
1.08937,nan,nan
1.08951,nan,nan
1.08965,nan,nan
1.08979,nan,nan
1.08993,nan,nan
1.09008,nan,nan
1.09022,nan,nan
1.09036,nan,nan
1.0905,nan,nan
1.09064,nan,nan
1.09078,nan,nan
1.09092,nan,nan
1.09107,nan,nan
1.09121,nan,nan
1.09135,nan,nan
1.09149,nan,nan
1.09163,nan,nan
1.09177,nan,nan
1.09191,nan,nan
1.09206,nan,nan
1.0922,nan,nan
1.09234,nan,nan
1.09248,nan,nan
1.09262,nan,nan
1.09276,nan,nan
1.0929,nan,nan
1.09305,nan,nan
1.09319,nan,nan
1.09333,nan,nan
1.09347,nan,nan
1.09361,nan,nan
1.09375,nan,nan
1.09389,nan,nan
1.09404,nan,nan
1.09418,nan,nan
1.09432,nan,nan
1.09446,nan,nan
1.0946,nan,nan
1.09474,nan,nan
1.09488,nan,nan
1.09503,nan,nan
1.09517,nan,nan
1.09531,nan,nan
1.09545,nan,nan
1.09559,nan,nan
1.09573,nan,nan
1.09587,nan,nan
1.09602,nan,nan
1.09616,nan,nan
1.0963,nan,nan
1.09644,nan,nan
1.09658,nan,nan
1.09672,nan,nan
1.09686,nan,nan
1.09701,nan,nan
1.09715,nan,nan
1.09729,nan,nan
1.09743,nan,nan
1.09757,nan,nan
1.09771,nan,nan
1.09785,nan,nan
1.098,nan,nan
1.09814,nan,nan
1.09828,nan,nan
1.09842,nan,nan
1.09856,nan,nan
1.0987,nan,nan
1.09884,nan,nan
1.09899,nan,nan
1.09913,nan,nan
1.09927,nan,nan
1.09941,nan,nan
1.09955,nan,nan
1.09969,nan,nan
1.09983,nan,nan
1.09998,nan,nan
1.10012,nan,nan
1.10026,nan,nan
1.1004,nan,nan
1.10054,nan,nan
1.10068,nan,nan
1.10082,nan,nan
1.10097,nan,nan
1.10111,nan,nan
1.10125,nan,nan
1.10139,nan,nan
1.10153,nan,nan
1.10167,nan,nan
1.10181,nan,nan
1.10196,nan,nan
1.1021,nan,nan
1.10224,nan,nan
1.10238,nan,nan
1.10252,nan,nan
1.10266,nan,nan
1.1028,nan,nan
1.10295,nan,nan
1.10309,nan,nan
1.10323,nan,nan
1.10337,nan,nan
1.10351,nan,nan
1.10365,nan,nan
1.10379,nan,nan
1.10394,nan,nan
1.10408,nan,nan
1.10422,nan,nan
1.10436,nan,nan
1.1045,nan,nan
1.10464,nan,nan
1.10478,nan,nan
1.10493,nan,nan
1.10507,nan,nan
1.10521,nan,nan
1.10535,nan,nan
1.10549,nan,nan
1.10563,nan,nan
1.10577,nan,nan
1.10592,nan,nan
1.10606,nan,nan
1.1062,nan,nan
1.10634,nan,nan
1.10648,nan,nan
1.10662,nan,nan
1.10676,nan,nan
1.1069,nan,nan
1.10705,nan,nan
1.10719,nan,nan
1.10733,nan,nan
1.10747,nan,nan
1.10761,nan,nan
1.10775,nan,nan
1.10789,nan,nan
1.10804,nan,nan
1.10818,nan,nan
1.10832,nan,nan
1.10846,nan,nan
1.1086,nan,nan
1.10874,nan,nan
1.10888,nan,nan
1.10903,nan,nan
1.10917,nan,nan
1.10931,nan,nan
1.10945,nan,nan
1.10959,nan,nan
1.10973,nan,nan
1.10987,nan,nan
1.11002,nan,nan
1.11016,nan,nan
1.1103,nan,nan
1.11044,nan,nan
1.11058,nan,nan
1.11072,nan,nan
1.11086,nan,nan
1.11101,nan,nan
1.11115,nan,nan
1.11129,nan,nan
1.11143,nan,nan
1.11157,nan,nan
1.11171,nan,nan
1.11185,nan,nan
1.112,nan,nan
1.11214,nan,nan
1.11228,nan,nan
1.11242,nan,nan
1.11256,nan,nan
1.1127,nan,nan
1.11284,nan,nan
1.11299,nan,nan
1.11313,nan,nan
1.11327,nan,nan
1.11341,nan,nan
1.11355,nan,nan
1.11369,nan,nan
1.11383,nan,nan
1.11398,nan,nan
1.11412,nan,nan
1.11426,nan,nan
1.1144,nan,nan
1.11454,nan,nan
1.11468,nan,nan
1.11482,nan,nan
1.11497,nan,nan
1.11511,nan,nan
1.11525,nan,nan
1.11539,nan,nan
1.11553,nan,nan
1.11567,nan,nan
1.11581,nan,nan
1.11596,nan,nan
1.1161,nan,nan
1.11624,nan,nan
1.11638,nan,nan
1.11652,nan,nan
1.11666,nan,nan
1.1168,nan,nan
1.11695,nan,nan
1.11709,nan,nan
1.11723,nan,nan
1.11737,nan,nan
1.11751,nan,nan
1.11765,nan,nan
1.11779,nan,nan
1.11794,nan,nan
1.11808,nan,nan
1.11822,nan,nan
1.11836,nan,nan
1.1185,nan,nan
1.11864,nan,nan
1.11878,nan,nan
1.11893,nan,nan
1.11907,nan,nan
1.11921,nan,nan
1.11935,nan,nan
1.11949,nan,nan
1.11963,nan,nan
1.11977,nan,nan
1.11992,nan,nan
1.12006,nan,nan
1.1202,nan,nan
1.12034,nan,nan
1.12048,nan,nan
1.12062,nan,nan
1.12076,nan,nan
1.12091,nan,nan
1.12105,nan,nan
1.12119,nan,nan
1.12133,nan,nan
1.12147,nan,nan
1.12161,nan,nan
1.12175,nan,nan
1.1219,nan,nan
1.12204,nan,nan
1.12218,nan,nan
1.12232,nan,nan
1.12246,nan,nan
1.1226,nan,nan
1.12274,nan,nan
1.12289,nan,nan
1.12303,nan,nan
1.12317,nan,nan
1.12331,nan,nan
1.12345,nan,nan
1.12359,nan,nan
1.12373,nan,nan
1.12388,nan,nan
1.12402,nan,nan
1.12416,nan,nan
1.1243,nan,nan
1.12444,nan,nan
1.12458,nan,nan
1.12472,nan,nan
1.12487,nan,nan
1.12501,nan,nan
1.12515,nan,nan
1.12529,nan,nan
1.12543,nan,nan
1.12557,nan,nan
1.12571,nan,nan
1.12586,nan,nan
1.126,nan,nan
1.12614,nan,nan
1.12628,nan,nan
1.12642,nan,nan
1.12656,nan,nan
1.1267,nan,nan
1.12685,nan,nan
1.12699,nan,nan
1.12713,nan,nan
1.12727,nan,nan
1.12741,nan,nan
1.12755,nan,nan
1.12769,nan,nan
1.12784,nan,nan
1.12798,nan,nan
1.12812,nan,nan
1.12826,nan,nan
1.1284,nan,nan
1.12854,nan,nan
1.12868,nan,nan
1.12883,nan,nan
1.12897,nan,nan
1.12911,nan,nan
1.12925,nan,nan
1.12939,nan,nan
1.12953,nan,nan
1.12967,nan,nan
1.12982,nan,nan
1.12996,nan,nan
1.1301,nan,nan
1.13024,nan,nan
1.13038,nan,nan
1.13052,nan,nan
1.13066,nan,nan
1.13081,nan,nan
1.13095,nan,nan
1.13109,nan,nan
1.13123,nan,nan
1.13137,nan,nan
1.13151,nan,nan
1.13165,nan,nan
1.1318,nan,nan
1.13194,nan,nan
1.13208,nan,nan
1.13222,nan,nan
1.13236,nan,nan
1.1325,nan,nan
1.13264,nan,nan
1.13279,nan,nan
1.13293,nan,nan
1.13307,nan,nan
1.13321,nan,nan
1.13335,nan,nan
1.13349,nan,nan
1.13363,nan,nan
1.13378,nan,nan
1.13392,nan,nan
1.13406,nan,nan
1.1342,nan,nan
1.13434,nan,nan
1.13448,nan,nan
1.13462,nan,nan
1.13477,nan,nan
1.13491,nan,nan
1.13505,nan,nan
1.13519,nan,nan
1.13533,nan,nan
1.13547,nan,nan
1.13561,nan,nan
1.13575,nan,nan
1.1359,nan,nan
1.13604,nan,nan
1.13618,nan,nan
1.13632,nan,nan
1.13646,nan,nan
1.1366,nan,nan
1.13674,nan,nan
1.13689,nan,nan
1.13703,nan,nan
1.13717,nan,nan
1.13731,nan,nan
1.13745,nan,nan
1.13759,nan,nan
1.13773,nan,nan
1.13788,nan,nan
1.13802,nan,nan
1.13816,nan,nan
1.1383,nan,nan
1.13844,nan,nan
1.13858,nan,nan
1.13872,nan,nan
1.13887,nan,nan
1.13901,nan,nan
1.13915,nan,nan
1.13929,nan,nan
1.13943,nan,nan
1.13957,nan,nan
1.13971,nan,nan
1.13986,nan,nan
1.14,nan,nan
1.14014,nan,nan
1.14028,nan,nan
1.14042,nan,nan
1.14056,nan,nan
1.1407,nan,nan
1.14085,nan,nan
1.14099,nan,nan
1.14113,nan,nan
1.14127,nan,nan
1.14141,nan,nan
1.14155,nan,nan
1.14169,nan,nan
1.14184,nan,nan
1.14198,nan,nan
1.14212,nan,nan
1.14226,nan,nan
1.1424,nan,nan
1.14254,nan,nan
1.14268,nan,nan
1.14283,nan,nan
1.14297,nan,nan
1.14311,nan,nan
1.14325,nan,nan
1.14339,nan,nan
1.14353,nan,nan
1.14367,nan,nan
1.14382,nan,nan
1.14396,nan,nan
1.1441,nan,nan
1.14424,nan,nan
1.14438,nan,nan
1.14452,nan,nan
1.14466,nan,nan
1.14481,nan,nan
1.14495,nan,nan
1.14509,nan,nan
1.14523,nan,nan
1.14537,nan,nan
1.14551,nan,nan
1.14565,nan,nan
1.1458,nan,nan
1.14594,nan,nan
1.14608,nan,nan
1.14622,nan,nan
1.14636,nan,nan
1.1465,nan,nan
1.14664,nan,nan
1.14679,nan,nan
1.14693,nan,nan
1.14707,nan,nan
1.14721,nan,nan
1.14735,nan,nan
1.14749,nan,nan
1.14763,nan,nan
1.14778,nan,nan
1.14792,nan,nan
1.14806,nan,nan
1.1482,nan,nan
1.14834,nan,nan
1.14848,nan,nan
1.14862,nan,nan
1.14877,nan,nan
1.14891,nan,nan
1.14905,nan,nan
1.14919,nan,nan
1.14933,nan,nan
1.14947,nan,nan
1.14961,nan,nan
1.14976,nan,nan
1.1499,nan,nan
1.15004,nan,nan
1.15018,nan,nan
1.15032,nan,nan
1.15046,nan,nan
1.1506,nan,nan
1.15075,nan,nan
1.15089,nan,nan
1.15103,nan,nan
1.15117,nan,nan
1.15131,nan,nan
1.15145,nan,nan
1.15159,nan,nan
1.15174,nan,nan
1.15188,nan,nan
1.15202,nan,nan
1.15216,nan,nan
1.1523,nan,nan
1.15244,nan,nan
1.15258,nan,nan
1.15273,nan,nan
1.15287,nan,nan
1.15301,nan,nan
1.15315,nan,nan
1.15329,nan,nan
1.15343,nan,nan
1.15357,nan,nan
1.15372,nan,nan
1.15386,nan,nan
1.154,nan,nan
1.15414,nan,nan
1.15428,nan,nan
1.15442,nan,nan
1.15456,nan,nan
1.15471,nan,nan
1.15485,nan,nan
1.15499,nan,nan
1.15513,nan,nan
1.15527,nan,nan
1.15541,nan,nan
1.15555,nan,nan
1.1557,nan,nan
1.15584,nan,nan
1.15598,nan,nan
1.15612,nan,nan
1.15626,nan,nan
1.1564,nan,nan
1.15654,nan,nan
1.15669,nan,nan
1.15683,nan,nan
1.15697,nan,nan
1.15711,nan,nan
1.15725,nan,nan
1.15739,nan,nan
1.15753,nan,nan
1.15768,nan,nan
1.15782,nan,nan
1.15796,nan,nan
1.1581,nan,nan
1.15824,nan,nan
1.15838,nan,nan
1.15852,nan,nan
1.15867,nan,nan
1.15881,nan,nan
1.15895,nan,nan
1.15909,nan,nan
1.15923,nan,nan
1.15937,nan,nan
1.15951,nan,nan
1.15966,nan,nan
1.1598,nan,nan
1.15994,nan,nan
1.16008,nan,nan
1.16022,nan,nan
1.16036,nan,nan
1.1605,nan,nan
1.16065,nan,nan
1.16079,nan,nan
1.16093,nan,nan
1.16107,nan,nan
1.16121,nan,nan
1.16135,nan,nan
1.16149,nan,nan
1.16164,nan,nan
1.16178,nan,nan
1.16192,nan,nan
1.16206,nan,nan
1.1622,nan,nan
1.16234,nan,nan
1.16248,nan,nan
1.16262,nan,nan
1.16277,nan,nan
1.16291,nan,nan
1.16305,nan,nan
1.16319,nan,nan
1.16333,nan,nan
1.16347,nan,nan
1.16361,nan,nan
1.16376,nan,nan
1.1639,nan,nan
1.16404,nan,nan
1.16418,nan,nan
1.16432,nan,nan
1.16446,nan,nan
1.1646,nan,nan
1.16475,nan,nan
1.16489,nan,nan
1.16503,nan,nan
1.16517,nan,nan
1.16531,nan,nan
1.16545,nan,nan
1.16559,nan,nan
1.16574,nan,nan
1.16588,nan,nan
1.16602,nan,nan
1.16616,nan,nan
1.1663,nan,nan
1.16644,nan,nan
1.16658,nan,nan
1.16673,nan,nan
1.16687,nan,nan
1.16701,nan,nan
1.16715,nan,nan
1.16729,nan,nan
1.16743,nan,nan
1.16757,nan,nan
1.16772,nan,nan
1.16786,nan,nan
1.168,nan,nan
1.16814,nan,nan
1.16828,nan,nan
1.16842,nan,nan
1.16856,nan,nan
1.16871,nan,nan
1.16885,nan,nan
1.16899,nan,nan
1.16913,nan,nan
1.16927,nan,nan
1.16941,nan,nan
1.16955,nan,nan
1.1697,nan,nan
1.16984,nan,nan
1.16998,nan,nan
1.17012,nan,nan
1.17026,nan,nan
1.1704,nan,nan
1.17054,nan,nan
1.17069,nan,nan
1.17083,nan,nan
1.17097,nan,nan
1.17111,nan,nan
1.17125,nan,nan
1.17139,nan,nan
1.17153,nan,nan
1.17168,nan,nan
1.17182,nan,nan
1.17196,nan,nan
1.1721,nan,nan
1.17224,nan,nan
1.17238,nan,nan
1.17252,nan,nan
1.17267,nan,nan
1.17281,nan,nan
1.17295,nan,nan
1.17309,nan,nan
1.17323,nan,nan
1.17337,nan,nan
1.17351,nan,nan
1.17366,nan,nan
1.1738,nan,nan
1.17394,nan,nan
1.17408,nan,nan
1.17422,nan,nan
1.17436,nan,nan
1.1745,nan,nan
1.17465,nan,nan
1.17479,nan,nan
1.17493,nan,nan
1.17507,nan,nan
1.17521,nan,nan
1.17535,nan,nan
1.17549,nan,nan
1.17564,nan,nan
1.17578,nan,nan
1.17592,nan,nan
1.17606,nan,nan
1.1762,nan,nan
1.17634,nan,nan
1.17648,nan,nan
1.17663,nan,nan
1.17677,nan,nan
1.17691,nan,nan
1.17705,nan,nan
1.17719,nan,nan
1.17733,nan,nan
1.17747,nan,nan
1.17762,nan,nan
1.17776,nan,nan
1.1779,nan,nan
1.17804,nan,nan
1.17818,nan,nan
1.17832,nan,nan
1.17846,nan,nan
1.17861,nan,nan
1.17875,nan,nan
1.17889,nan,nan
1.17903,nan,nan
1.17917,nan,nan
1.17931,nan,nan
1.17945,nan,nan
1.1796,nan,nan
1.17974,nan,nan
1.17988,nan,nan
1.18002,nan,nan
1.18016,nan,nan
1.1803,nan,nan
1.18044,nan,nan
1.18059,nan,nan
1.18073,nan,nan
1.18087,nan,nan
1.18101,nan,nan
1.18115,nan,nan
1.18129,nan,nan
1.18143,nan,nan
1.18158,nan,nan
1.18172,nan,nan
1.18186,nan,nan
1.182,nan,nan
1.18214,nan,nan
1.18228,nan,nan
1.18242,nan,nan
1.18257,nan,nan
1.18271,nan,nan
1.18285,nan,nan
1.18299,nan,nan
1.18313,nan,nan
1.18327,nan,nan
1.18341,nan,nan
1.18356,nan,nan
1.1837,nan,nan
1.18384,nan,nan
1.18398,nan,nan
1.18412,nan,nan
1.18426,nan,nan
1.1844,nan,nan
1.18455,nan,nan
1.18469,nan,nan
1.18483,nan,nan
1.18497,nan,nan
1.18511,nan,nan
1.18525,nan,nan
1.18539,nan,nan
1.18554,nan,nan
1.18568,nan,nan
1.18582,nan,nan
1.18596,nan,nan
1.1861,nan,nan
1.18624,nan,nan
1.18638,nan,nan
1.18653,nan,nan
1.18667,nan,nan
1.18681,nan,nan
1.18695,nan,nan
1.18709,nan,nan
1.18723,nan,nan
1.18737,nan,nan
1.18752,nan,nan
1.18766,nan,nan
1.1878,nan,nan
1.18794,nan,nan
1.18808,nan,nan
1.18822,nan,nan
1.18836,nan,nan
1.18851,nan,nan
1.18865,nan,nan
1.18879,nan,nan
1.18893,nan,nan
1.18907,nan,nan
1.18921,nan,nan
1.18935,nan,nan
1.1895,nan,nan
1.18964,nan,nan
1.18978,nan,nan
1.18992,nan,nan
1.19006,nan,nan
1.1902,nan,nan
1.19034,nan,nan
1.19049,nan,nan
1.19063,nan,nan
1.19077,nan,nan
1.19091,nan,nan
1.19105,nan,nan
1.19119,nan,nan
1.19133,nan,nan
1.19148,nan,nan
1.19162,nan,nan
1.19176,nan,nan
1.1919,nan,nan
1.19204,nan,nan
1.19218,nan,nan
1.19232,nan,nan
1.19246,nan,nan
1.19261,nan,nan
1.19275,nan,nan
1.19289,nan,nan
1.19303,nan,nan
1.19317,nan,nan
1.19331,nan,nan
1.19345,nan,nan
1.1936,nan,nan
1.19374,nan,nan
1.19388,nan,nan
1.19402,nan,nan
1.19416,nan,nan
1.1943,nan,nan
1.19444,nan,nan
1.19459,nan,nan
1.19473,nan,nan
1.19487,nan,nan
1.19501,nan,nan
1.19515,nan,nan
1.19529,nan,nan
1.19543,nan,nan
1.19558,nan,nan
1.19572,nan,nan
1.19586,nan,nan
1.196,nan,nan
1.19614,nan,nan
1.19628,nan,nan
1.19642,nan,nan
1.19657,nan,nan
1.19671,nan,nan
1.19685,nan,nan
1.19699,nan,nan
1.19713,nan,nan
1.19727,nan,nan
1.19741,nan,nan
1.19756,nan,nan
1.1977,nan,nan
1.19784,nan,nan
1.19798,nan,nan
1.19812,nan,nan
1.19826,nan,nan
1.1984,nan,nan
1.19855,nan,nan
1.19869,nan,nan
1.19883,nan,nan
1.19897,nan,nan
1.19911,nan,nan
1.19925,nan,nan
1.19939,nan,nan
1.19954,nan,nan
1.19968,nan,nan
1.19982,nan,nan
1.19996,nan,nan
1.2001,nan,nan
1.20024,nan,nan
1.20038,nan,nan
1.20053,nan,nan
1.20067,nan,nan
1.20081,nan,nan
1.20095,nan,nan
1.20109,nan,nan
1.20123,nan,nan
1.20137,nan,nan
1.20152,nan,nan
1.20166,nan,nan
1.2018,nan,nan
1.20194,nan,nan
1.20208,nan,nan
1.20222,nan,nan
1.20236,nan,nan
1.20251,nan,nan
1.20265,nan,nan
1.20279,nan,nan
1.20293,nan,nan
1.20307,nan,nan
1.20321,nan,nan
1.20335,nan,nan
1.2035,nan,nan
1.20364,nan,nan
1.20378,nan,nan
1.20392,nan,nan
1.20406,nan,nan
1.2042,nan,nan
1.20434,nan,nan
1.20449,nan,nan
1.20463,nan,nan
1.20477,nan,nan
1.20491,nan,nan
1.20505,nan,nan
1.20519,nan,nan
1.20533,nan,nan
1.20548,nan,nan
1.20562,nan,nan
1.20576,nan,nan
1.2059,nan,nan
1.20604,nan,nan
1.20618,nan,nan
1.20632,nan,nan
1.20647,nan,nan
1.20661,nan,nan
1.20675,nan,nan
1.20689,nan,nan
1.20703,nan,nan
1.20717,nan,nan
1.20731,nan,nan
1.20746,nan,nan
1.2076,nan,nan
1.20774,nan,nan
1.20788,nan,nan
1.20802,nan,nan
1.20816,nan,nan
1.2083,nan,nan
1.20845,nan,nan
1.20859,nan,nan
1.20873,nan,nan
1.20887,nan,nan
1.20901,nan,nan
1.20915,nan,nan
1.20929,nan,nan
1.20944,nan,nan
1.20958,nan,nan
1.20972,nan,nan
1.20986,nan,nan
1.21,nan,nan
1.21014,nan,nan
1.21028,nan,nan
1.21043,nan,nan
1.21057,nan,nan
1.21071,nan,nan
1.21085,nan,nan
1.21099,nan,nan
1.21113,nan,nan
1.21127,nan,nan
1.21142,nan,nan
1.21156,nan,nan
1.2117,nan,nan
1.21184,nan,nan
1.21198,nan,nan
1.21212,nan,nan
1.21226,nan,nan
1.21241,nan,nan
1.21255,nan,nan
1.21269,nan,nan
1.21283,nan,nan
1.21297,nan,nan
1.21311,nan,nan
1.21325,nan,nan
1.2134,nan,nan
1.21354,nan,nan
1.21368,nan,nan
1.21382,nan,nan
1.21396,nan,nan
1.2141,nan,nan
1.21424,nan,nan
1.21439,nan,nan
1.21453,nan,nan
1.21467,nan,nan
1.21481,nan,nan
1.21495,nan,nan
1.21509,nan,nan
1.21523,nan,nan
1.21538,nan,nan
1.21552,nan,nan
1.21566,nan,nan
1.2158,nan,nan
1.21594,nan,nan
1.21608,nan,nan
1.21622,nan,nan
1.21637,nan,nan
1.21651,nan,nan
1.21665,nan,nan
1.21679,nan,nan
1.21693,nan,nan
1.21707,nan,nan
1.21721,nan,nan
1.21736,nan,nan
1.2175,nan,nan
1.21764,nan,nan
1.21778,nan,nan
1.21792,nan,nan
1.21806,nan,nan
1.2182,nan,nan
1.21835,nan,nan
1.21849,nan,nan
1.21863,nan,nan
1.21877,nan,nan
1.21891,nan,nan
1.21905,nan,nan
1.21919,nan,nan
1.21933,nan,nan
1.21948,nan,nan
1.21962,nan,nan
1.21976,nan,nan
1.2199,nan,nan
1.22004,nan,nan
1.22018,nan,nan
1.22032,nan,nan
1.22047,nan,nan
1.22061,nan,nan
1.22075,nan,nan
1.22089,nan,nan
1.22103,nan,nan
1.22117,nan,nan
1.22131,nan,nan
1.22146,nan,nan
1.2216,nan,nan
1.22174,nan,nan
1.22188,nan,nan
1.22202,nan,nan
1.22216,nan,nan
1.2223,nan,nan
1.22245,nan,nan
1.22259,nan,nan
1.22273,nan,nan
1.22287,nan,nan
1.22301,nan,nan
1.22315,nan,nan
1.22329,nan,nan
1.22344,nan,nan
1.22358,nan,nan
1.22372,nan,nan
1.22386,nan,nan
1.224,nan,nan
1.22414,nan,nan
1.22428,nan,nan
1.22443,nan,nan
1.22457,nan,nan
1.22471,nan,nan
1.22485,nan,nan
1.22499,nan,nan
1.22513,nan,nan
1.22527,nan,nan
1.22542,nan,nan
1.22556,nan,nan
1.2257,nan,nan
1.22584,nan,nan
1.22598,nan,nan
1.22612,nan,nan
1.22626,nan,nan
1.22641,nan,nan
1.22655,nan,nan
1.22669,nan,nan
1.22683,nan,nan
1.22697,nan,nan
1.22711,nan,nan
1.22725,nan,nan
1.2274,nan,nan
1.22754,nan,nan
1.22768,nan,nan
1.22782,nan,nan
1.22796,nan,nan
1.2281,nan,nan
1.22824,nan,nan
1.22839,nan,nan
1.22853,nan,nan
1.22867,nan,nan
1.22881,nan,nan
1.22895,nan,nan
1.22909,nan,nan
1.22923,nan,nan
1.22938,nan,nan
1.22952,nan,nan
1.22966,nan,nan
1.2298,nan,nan
1.22994,nan,nan
1.23008,nan,nan
1.23022,nan,nan
1.23037,nan,nan
1.23051,nan,nan
1.23065,nan,nan
1.23079,nan,nan
1.23093,nan,nan
1.23107,nan,nan
1.23121,nan,nan
1.23136,nan,nan
1.2315,nan,nan
1.23164,nan,nan
1.23178,nan,nan
1.23192,nan,nan
1.23206,nan,nan
1.2322,nan,nan
1.23235,nan,nan
1.23249,nan,nan
1.23263,nan,nan
1.23277,nan,nan
1.23291,nan,nan
1.23305,nan,nan
1.23319,nan,nan
1.23334,nan,nan
1.23348,nan,nan
1.23362,nan,nan
1.23376,nan,nan
1.2339,nan,nan
1.23404,nan,nan
1.23418,nan,nan
1.23433,nan,nan
1.23447,nan,nan
1.23461,nan,nan
1.23475,nan,nan
1.23489,nan,nan
1.23503,nan,nan
1.23517,nan,nan
1.23532,nan,nan
1.23546,nan,nan
1.2356,nan,nan
1.23574,nan,nan
1.23588,nan,nan
1.23602,nan,nan
1.23616,nan,nan
1.23631,nan,nan
1.23645,nan,nan
1.23659,nan,nan
1.23673,nan,nan
1.23687,nan,nan
1.23701,nan,nan
1.23715,nan,nan
1.2373,nan,nan
1.23744,nan,nan
1.23758,nan,nan
1.23772,nan,nan
1.23786,nan,nan
1.238,nan,nan
1.23814,nan,nan
1.23829,nan,nan
1.23843,nan,nan
1.23857,nan,nan
1.23871,nan,nan
1.23885,nan,nan
1.23899,nan,nan
1.23913,nan,nan
1.23928,nan,nan
1.23942,nan,nan
1.23956,nan,nan
1.2397,nan,nan
1.23984,nan,nan
1.23998,nan,nan
1.24012,nan,nan
1.24027,nan,nan
1.24041,nan,nan
1.24055,nan,nan
1.24069,nan,nan
1.24083,nan,nan
1.24097,nan,nan
1.24111,nan,nan
1.24126,nan,nan
1.2414,nan,nan
1.24154,nan,nan
1.24168,nan,nan
1.24182,nan,nan
1.24196,nan,nan
1.2421,nan,nan
1.24225,nan,nan
1.24239,nan,nan
1.24253,nan,nan
1.24267,nan,nan
1.24281,nan,nan
1.24295,nan,nan
1.24309,nan,nan
1.24324,nan,nan
1.24338,nan,nan
1.24352,nan,nan
1.24366,nan,nan
1.2438,nan,nan
1.24394,nan,nan
1.24408,nan,nan
1.24423,nan,nan
1.24437,nan,nan
1.24451,nan,nan
1.24465,nan,nan
1.24479,nan,nan
1.24493,nan,nan
1.24507,nan,nan
1.24522,nan,nan
1.24536,nan,nan
1.2455,nan,nan
1.24564,nan,nan
1.24578,nan,nan
1.24592,nan,nan
1.24606,nan,nan
1.2462,nan,nan
1.24635,nan,nan
1.24649,nan,nan
1.24663,nan,nan
1.24677,nan,nan
1.24691,nan,nan
1.24705,nan,nan
1.2472,nan,nan
1.24734,nan,nan
1.24748,nan,nan
1.24762,nan,nan
1.24776,nan,nan
1.2479,nan,nan
1.24804,nan,nan
1.24818,nan,nan
1.24833,nan,nan
1.24847,nan,nan
1.24861,nan,nan
1.24875,nan,nan
1.24889,nan,nan
1.24903,nan,nan
1.24917,nan,nan
1.24932,nan,nan
1.24946,nan,nan
1.2496,nan,nan
1.24974,nan,nan
1.24988,nan,nan
1.25002,nan,nan
1.25016,nan,nan
1.25031,nan,nan
1.25045,nan,nan
1.25059,nan,nan
1.25073,nan,nan
1.25087,nan,nan
1.25101,nan,nan
1.25115,nan,nan
1.2513,nan,nan
1.25144,nan,nan
1.25158,nan,nan
1.25172,nan,nan
1.25186,nan,nan
1.252,nan,nan
1.25214,nan,nan
1.25229,nan,nan
1.25243,nan,nan
1.25257,nan,nan
1.25271,nan,nan
1.25285,nan,nan
1.25299,nan,nan
1.25313,nan,nan
1.25328,nan,nan
1.25342,nan,nan
1.25356,nan,nan
1.2537,nan,nan
1.25384,nan,nan
1.25398,nan,nan
1.25412,nan,nan
1.25427,nan,nan
1.25441,nan,nan
1.25455,nan,nan
1.25469,nan,nan
1.25483,nan,nan
1.25497,nan,nan
1.25511,nan,nan
1.25526,nan,nan
1.2554,nan,nan
1.25554,nan,nan
1.25568,nan,nan
1.25582,nan,nan
1.25596,nan,nan
1.2561,nan,nan
1.25625,nan,nan
1.25639,nan,nan
1.25653,nan,nan
1.25667,nan,nan
1.25681,nan,nan
1.25695,nan,nan
1.25709,nan,nan
1.25724,nan,nan
1.25738,nan,nan
1.25752,nan,nan
1.25766,nan,nan
1.2578,nan,nan
1.25794,nan,nan
1.25808,nan,nan
1.25823,nan,nan
1.25837,nan,nan
1.25851,nan,nan
1.25865,nan,nan
1.25879,nan,nan
1.25893,nan,nan
1.25907,nan,nan
1.25922,nan,nan
1.25936,nan,nan
1.2595,nan,nan
1.25964,nan,nan
1.25978,nan,nan
1.25992,nan,nan
1.26006,nan,nan
1.26021,nan,nan
1.26035,nan,nan
1.26049,nan,nan
1.26063,nan,nan
1.26077,nan,nan
1.26091,nan,nan
1.26105,nan,nan
1.2612,nan,nan
1.26134,nan,nan
1.26148,nan,nan
1.26162,nan,nan
1.26176,nan,nan
1.2619,nan,nan
1.26204,nan,nan
1.26219,nan,nan
1.26233,nan,nan
1.26247,nan,nan
1.26261,nan,nan
1.26275,nan,nan
1.26289,nan,nan
1.26303,nan,nan
1.26318,nan,nan
1.26332,nan,nan
1.26346,nan,nan
1.2636,nan,nan
1.26374,nan,nan
1.26388,nan,nan
1.26402,nan,nan
1.26417,nan,nan
1.26431,nan,nan
1.26445,nan,nan
1.26459,nan,nan
1.26473,nan,nan
1.26487,nan,nan
1.26501,nan,nan
1.26516,nan,nan
1.2653,nan,nan
1.26544,nan,nan
1.26558,nan,nan
1.26572,nan,nan
1.26586,nan,nan
1.266,nan,nan
1.26615,nan,nan
1.26629,nan,nan
1.26643,nan,nan
1.26657,nan,nan
1.26671,nan,nan
1.26685,nan,nan
1.26699,nan,nan
1.26714,nan,nan
1.26728,nan,nan
1.26742,nan,nan
1.26756,nan,nan
1.2677,nan,nan
1.26784,nan,nan
1.26798,nan,nan
1.26813,nan,nan
1.26827,nan,nan
1.26841,nan,nan
1.26855,nan,nan
1.26869,nan,nan
1.26883,nan,nan
1.26897,nan,nan
1.26912,nan,nan
1.26926,nan,nan
1.2694,nan,nan
1.26954,nan,nan
1.26968,nan,nan
1.26982,nan,nan
1.26996,nan,nan
1.27011,nan,nan
1.27025,nan,nan
1.27039,nan,nan
1.27053,nan,nan
1.27067,nan,nan
1.27081,nan,nan
1.27095,nan,nan
1.2711,nan,nan
1.27124,nan,nan
1.27138,nan,nan
1.27152,nan,nan
1.27166,nan,nan
1.2718,nan,nan
1.27194,nan,nan
1.27209,nan,nan
1.27223,nan,nan
1.27237,nan,nan
1.27251,nan,nan
1.27265,nan,nan
1.27279,nan,nan
1.27293,nan,nan
1.27308,nan,nan
1.27322,nan,nan
1.27336,nan,nan
1.2735,nan,nan
1.27364,nan,nan
1.27378,nan,nan
1.27392,nan,nan
1.27407,nan,nan
1.27421,nan,nan
1.27435,nan,nan
1.27449,nan,nan
1.27463,nan,nan
1.27477,nan,nan
1.27491,nan,nan
1.27506,nan,nan
1.2752,nan,nan
1.27534,nan,nan
1.27548,nan,nan
1.27562,nan,nan
1.27576,nan,nan
1.2759,nan,nan
1.27604,nan,nan
1.27619,nan,nan
1.27633,nan,nan
1.27647,nan,nan
1.27661,nan,nan
1.27675,nan,nan
1.27689,nan,nan
1.27703,nan,nan
1.27718,nan,nan
1.27732,nan,nan
1.27746,nan,nan
1.2776,nan,nan
1.27774,nan,nan
1.27788,nan,nan
1.27802,nan,nan
1.27817,nan,nan
1.27831,nan,nan
1.27845,nan,nan
1.27859,nan,nan
1.27873,nan,nan
1.27887,nan,nan
1.27901,nan,nan
1.27916,nan,nan
1.2793,nan,nan
1.27944,nan,nan
1.27958,nan,nan
1.27972,nan,nan
1.27986,nan,nan
1.28,nan,nan
1.28015,nan,nan
1.28029,nan,nan
1.28043,nan,nan
1.28057,nan,nan
1.28071,nan,nan
1.28085,nan,nan
1.28099,nan,nan
1.28114,nan,nan
1.28128,nan,nan
1.28142,nan,nan
1.28156,nan,nan
1.2817,nan,nan
1.28184,nan,nan
1.28198,nan,nan
1.28213,nan,nan
1.28227,nan,nan
1.28241,nan,nan
1.28255,nan,nan
1.28269,nan,nan
1.28283,nan,nan
1.28297,nan,nan
1.28312,nan,nan
1.28326,nan,nan
1.2834,nan,nan
1.28354,nan,nan
1.28368,nan,nan
1.28382,nan,nan
1.28396,nan,nan
1.28411,nan,nan
1.28425,nan,nan
1.28439,nan,nan
1.28453,nan,nan
1.28467,nan,nan
1.28481,nan,nan
1.28495,nan,nan
1.2851,nan,nan
1.28524,nan,nan
1.28538,nan,nan
1.28552,nan,nan
1.28566,nan,nan
1.2858,nan,nan
1.28594,nan,nan
1.28609,nan,nan
1.28623,nan,nan
1.28637,nan,nan
1.28651,nan,nan
1.28665,nan,nan
1.28679,nan,nan
1.28693,nan,nan
1.28708,nan,nan
1.28722,nan,nan
1.28736,nan,nan
1.2875,nan,nan
1.28764,nan,nan
1.28778,nan,nan
1.28792,nan,nan
1.28807,nan,nan
1.28821,nan,nan
1.28835,nan,nan
1.28849,nan,nan
1.28863,nan,nan
1.28877,nan,nan
1.28891,nan,nan
1.28906,nan,nan
1.2892,nan,nan
1.28934,nan,nan
1.28948,nan,nan
1.28962,nan,nan
1.28976,nan,nan
1.2899,nan,nan
1.29005,nan,nan
1.29019,nan,nan
1.29033,nan,nan
1.29047,nan,nan
1.29061,nan,nan
1.29075,nan,nan
1.29089,nan,nan
1.29104,nan,nan
1.29118,nan,nan
1.29132,nan,nan
1.29146,nan,nan
1.2916,nan,nan
1.29174,nan,nan
1.29188,nan,nan
1.29203,nan,nan
1.29217,nan,nan
1.29231,nan,nan
1.29245,nan,nan
1.29259,nan,nan
1.29273,nan,nan
1.29287,nan,nan
1.29302,nan,nan
1.29316,nan,nan
1.2933,nan,nan
1.29344,nan,nan
1.29358,nan,nan
1.29372,nan,nan
1.29386,nan,nan
1.29401,nan,nan
1.29415,nan,nan
1.29429,nan,nan
1.29443,nan,nan
1.29457,nan,nan
1.29471,nan,nan
1.29485,nan,nan
1.295,nan,nan
1.29514,nan,nan
1.29528,nan,nan
1.29542,nan,nan
1.29556,nan,nan
1.2957,nan,nan
1.29584,nan,nan
1.29599,nan,nan
1.29613,nan,nan
1.29627,nan,nan
1.29641,nan,nan
1.29655,nan,nan
1.29669,nan,nan
1.29683,nan,nan
1.29698,nan,nan
1.29712,nan,nan
1.29726,nan,nan
1.2974,nan,nan
1.29754,nan,nan
1.29768,nan,nan
1.29782,nan,nan
1.29797,nan,nan
1.29811,nan,nan
1.29825,nan,nan
1.29839,nan,nan
1.29853,nan,nan
1.29867,nan,nan
1.29881,nan,nan
1.29896,nan,nan
1.2991,nan,nan
1.29924,nan,nan
1.29938,nan,nan
1.29952,nan,nan
1.29966,nan,nan
1.2998,nan,nan
1.29995,nan,nan
1.30009,nan,nan
1.30023,nan,nan
1.30037,nan,nan
1.30051,nan,nan
1.30065,nan,nan
1.30079,nan,nan
1.30094,nan,nan
1.30108,nan,nan
1.30122,nan,nan
1.30136,nan,nan
1.3015,nan,nan
1.30164,nan,nan
1.30178,nan,nan
1.30193,nan,nan
1.30207,nan,nan
1.30221,nan,nan
1.30235,nan,nan
1.30249,nan,nan
1.30263,nan,nan
1.30277,nan,nan
1.30291,nan,nan
1.30306,nan,nan
1.3032,nan,nan
1.30334,nan,nan
1.30348,nan,nan
1.30362,nan,nan
1.30376,nan,nan
1.3039,nan,nan
1.30405,nan,nan
1.30419,nan,nan
1.30433,nan,nan
1.30447,nan,nan
1.30461,nan,nan
1.30475,nan,nan
1.30489,nan,nan
1.30504,nan,nan
1.30518,nan,nan
1.30532,nan,nan
1.30546,nan,nan
1.3056,nan,nan
1.30574,nan,nan
1.30588,nan,nan
1.30603,nan,nan
1.30617,nan,nan
1.30631,nan,nan
1.30645,nan,nan
1.30659,nan,nan
1.30673,nan,nan
1.30687,nan,nan
1.30702,nan,nan
1.30716,nan,nan
1.3073,nan,nan
1.30744,nan,nan
1.30758,nan,nan
1.30772,nan,nan
1.30786,nan,nan
1.30801,nan,nan
1.30815,nan,nan
1.30829,nan,nan
1.30843,nan,nan
1.30857,nan,nan
1.30871,nan,nan
1.30885,nan,nan
1.309,nan,nan
1.30914,nan,nan
1.30928,nan,nan
1.30942,nan,nan
1.30956,nan,nan
1.3097,nan,nan
1.30984,nan,nan
1.30999,nan,nan
1.31013,nan,nan
1.31027,nan,nan
1.31041,nan,nan
1.31055,nan,nan
1.31069,nan,nan
1.31083,nan,nan
1.31098,nan,nan
1.31112,nan,nan
1.31126,nan,nan
1.3114,nan,nan
1.31154,nan,nan
1.31168,nan,nan
1.31182,nan,nan
1.31197,nan,nan
1.31211,nan,nan
1.31225,nan,nan
1.31239,nan,nan
1.31253,nan,nan
1.31267,nan,nan
1.31281,nan,nan
1.31296,nan,nan
1.3131,nan,nan
1.31324,nan,nan
1.31338,nan,nan
1.31352,nan,nan
1.31366,nan,nan
1.3138,nan,nan
1.31395,nan,nan
1.31409,nan,nan
1.31423,nan,nan
1.31437,nan,nan
1.31451,nan,nan
1.31465,nan,nan
1.31479,nan,nan
1.31494,nan,nan
1.31508,nan,nan
1.31522,nan,nan
1.31536,nan,nan
1.3155,nan,nan
1.31564,nan,nan
1.31578,nan,nan
1.31593,nan,nan
1.31607,nan,nan
1.31621,nan,nan
1.31635,nan,nan
1.31649,nan,nan
1.31663,nan,nan
1.31677,nan,nan
1.31692,nan,nan
1.31706,nan,nan
1.3172,nan,nan
1.31734,nan,nan
1.31748,nan,nan
1.31762,nan,nan
1.31776,nan,nan
1.31791,nan,nan
1.31805,nan,nan
1.31819,nan,nan
1.31833,nan,nan
1.31847,nan,nan
1.31861,nan,nan
1.31875,nan,nan
1.3189,nan,nan
1.31904,nan,nan
1.31918,nan,nan
1.31932,nan,nan
1.31946,nan,nan
1.3196,nan,nan
1.31974,nan,nan
1.31989,nan,nan
1.32003,nan,nan
1.32017,nan,nan
1.32031,nan,nan
1.32045,nan,nan
1.32059,nan,nan
1.32073,nan,nan
1.32088,nan,nan
1.32102,nan,nan
1.32116,nan,nan
1.3213,nan,nan
1.32144,nan,nan
1.32158,nan,nan
1.32172,nan,nan
1.32187,nan,nan
1.32201,nan,nan
1.32215,nan,nan
1.32229,nan,nan
1.32243,nan,nan
1.32257,nan,nan
1.32271,nan,nan
1.32286,nan,nan
1.323,nan,nan
1.32314,nan,nan
1.32328,nan,nan
1.32342,nan,nan
1.32356,nan,nan
1.3237,nan,nan
1.32385,nan,nan
1.32399,nan,nan
1.32413,nan,nan
1.32427,nan,nan
1.32441,nan,nan
1.32455,nan,nan
1.32469,nan,nan
1.32484,nan,nan
1.32498,nan,nan
1.32512,nan,nan
1.32526,nan,nan
1.3254,nan,nan
1.32554,nan,nan
1.32568,nan,nan
1.32583,nan,nan
1.32597,nan,nan
1.32611,nan,nan
1.32625,nan,nan
1.32639,nan,nan
1.32653,nan,nan
1.32667,nan,nan
1.32682,nan,nan
1.32696,nan,nan
1.3271,nan,nan
1.32724,nan,nan
1.32738,nan,nan
1.32752,nan,nan
1.32766,nan,nan
1.32781,nan,nan
1.32795,nan,nan
1.32809,nan,nan
1.32823,nan,nan
1.32837,nan,nan
1.32851,nan,nan
1.32865,nan,nan
1.3288,nan,nan
1.32894,nan,nan
1.32908,nan,nan
1.32922,nan,nan
1.32936,nan,nan
1.3295,nan,nan
1.32964,nan,nan
1.32979,nan,nan
1.32993,nan,nan
1.33007,nan,nan
1.33021,nan,nan
1.33035,nan,nan
1.33049,nan,nan
1.33063,nan,nan
1.33078,nan,nan
1.33092,nan,nan
1.33106,nan,nan
1.3312,nan,nan
1.33134,nan,nan
1.33148,nan,nan
1.33162,nan,nan
1.33176,nan,nan
1.33191,nan,nan
1.33205,nan,nan
1.33219,nan,nan
1.33233,nan,nan
1.33247,nan,nan
1.33261,nan,nan
1.33275,nan,nan
1.3329,nan,nan
1.33304,nan,nan
1.33318,nan,nan
1.33332,nan,nan
1.33346,nan,nan
1.3336,nan,nan
1.33374,nan,nan
1.33389,nan,nan
1.33403,nan,nan
1.33417,nan,nan
1.33431,nan,nan
1.33445,nan,nan
1.33459,nan,nan
1.33473,nan,nan
1.33488,nan,nan
1.33502,nan,nan
1.33516,nan,nan
1.3353,nan,nan
1.33544,nan,nan
1.33558,nan,nan
1.33572,nan,nan
1.33587,nan,nan
1.33601,nan,nan
1.33615,nan,nan
1.33629,nan,nan
1.33643,nan,nan
1.33657,nan,nan
1.33671,nan,nan
1.33686,nan,nan
1.337,nan,nan
1.33714,nan,nan
1.33728,nan,nan
1.33742,nan,nan
1.33756,nan,nan
1.3377,nan,nan
1.33785,nan,nan
1.33799,nan,nan
1.33813,nan,nan
1.33827,nan,nan
1.33841,nan,nan
1.33855,nan,nan
1.33869,nan,nan
1.33884,nan,nan
1.33898,nan,nan
1.33912,nan,nan
1.33926,nan,nan
1.3394,nan,nan
1.33954,nan,nan
1.33968,nan,nan
1.33983,nan,nan
1.33997,nan,nan
1.34011,nan,nan
1.34025,nan,nan
1.34039,nan,nan
1.34053,nan,nan
1.34067,nan,nan
1.34082,nan,nan
1.34096,nan,nan
1.3411,nan,nan
1.34124,nan,nan
1.34138,nan,nan
1.34152,nan,nan
1.34166,nan,nan
1.34181,nan,nan
1.34195,nan,nan
1.34209,nan,nan
1.34223,nan,nan
1.34237,nan,nan
1.34251,nan,nan
1.34265,nan,nan
1.3428,nan,nan
1.34294,nan,nan
1.34308,nan,nan
1.34322,nan,nan
1.34336,nan,nan
1.3435,nan,nan
1.34364,nan,nan
1.34379,nan,nan
1.34393,nan,nan
1.34407,nan,nan
1.34421,nan,nan
1.34435,nan,nan
1.34449,nan,nan
1.34463,nan,nan
1.34478,nan,nan
1.34492,nan,nan
1.34506,nan,nan
1.3452,nan,nan
1.34534,nan,nan
1.34548,nan,nan
1.34562,nan,nan
1.34577,nan,nan
1.34591,nan,nan
1.34605,nan,nan
1.34619,nan,nan
1.34633,nan,nan
1.34647,nan,nan
1.34661,nan,nan
1.34676,nan,nan
1.3469,nan,nan
1.34704,nan,nan
1.34718,nan,nan
1.34732,nan,nan
1.34746,nan,nan
1.3476,nan,nan
1.34775,nan,nan
1.34789,nan,nan
1.34803,nan,nan
1.34817,nan,nan
1.34831,nan,nan
1.34845,nan,nan
1.34859,nan,nan
1.34874,nan,nan
1.34888,nan,nan
1.34902,nan,nan
1.34916,nan,nan
1.3493,nan,nan
1.34944,nan,nan
1.34958,nan,nan
1.34973,nan,nan
1.34987,nan,nan
1.35001,nan,nan
1.35015,nan,nan
1.35029,nan,nan
1.35043,nan,nan
1.35057,nan,nan
1.35072,nan,nan
1.35086,nan,nan
1.351,nan,nan
1.35114,nan,nan
1.35128,nan,nan
1.35142,nan,nan
1.35156,nan,nan
1.35171,nan,nan
1.35185,nan,nan
1.35199,nan,nan
1.35213,nan,nan
1.35227,nan,nan
1.35241,nan,nan
1.35255,nan,nan
1.3527,nan,nan
1.35284,nan,nan
1.35298,nan,nan
1.35312,nan,nan
1.35326,nan,nan
1.3534,nan,nan
1.35354,nan,nan
1.35369,nan,nan
1.35383,nan,nan
1.35397,nan,nan
1.35411,nan,nan
1.35425,nan,nan
1.35439,nan,nan
1.35453,nan,nan
1.35468,nan,nan
1.35482,nan,nan
1.35496,nan,nan
1.3551,nan,nan
1.35524,nan,nan
1.35538,nan,nan
1.35552,nan,nan
1.35567,nan,nan
1.35581,nan,nan
1.35595,nan,nan
1.35609,nan,nan
1.35623,nan,nan
1.35637,nan,nan
1.35651,nan,nan
1.35666,nan,nan
1.3568,nan,nan
1.35694,nan,nan
1.35708,nan,nan
1.35722,nan,nan
1.35736,nan,nan
1.3575,nan,nan
1.35765,nan,nan
1.35779,nan,nan
1.35793,nan,nan
1.35807,nan,nan
1.35821,nan,nan
1.35835,nan,nan
1.35849,nan,nan
1.35863,nan,nan
1.35878,nan,nan
1.35892,nan,nan
1.35906,nan,nan
1.3592,nan,nan
1.35934,nan,nan
1.35948,nan,nan
1.35962,nan,nan
1.35977,nan,nan
1.35991,nan,nan
1.36005,nan,nan
1.36019,nan,nan
1.36033,nan,nan
1.36047,nan,nan
1.36061,nan,nan
1.36076,nan,nan
1.3609,nan,nan
1.36104,nan,nan
1.36118,nan,nan
1.36132,nan,nan
1.36146,nan,nan
1.3616,nan,nan
1.36175,nan,nan
1.36189,nan,nan
1.36203,nan,nan
1.36217,nan,nan
1.36231,nan,nan
1.36245,nan,nan
1.36259,nan,nan
1.36274,nan,nan
1.36288,nan,nan
1.36302,nan,nan
1.36316,nan,nan
1.3633,nan,nan
1.36344,nan,nan
1.36358,nan,nan
1.36373,nan,nan
1.36387,nan,nan
1.36401,nan,nan
1.36415,nan,nan
1.36429,nan,nan
1.36443,nan,nan
1.36457,nan,nan
1.36472,nan,nan
1.36486,nan,nan
1.365,nan,nan
1.36514,nan,nan
1.36528,nan,nan
1.36542,nan,nan
1.36556,nan,nan
1.36571,nan,nan
1.36585,nan,nan
1.36599,nan,nan
1.36613,nan,nan
1.36627,nan,nan
1.36641,nan,nan
1.36655,nan,nan
1.3667,nan,nan
1.36684,nan,nan
1.36698,nan,nan
1.36712,nan,nan
1.36726,nan,nan
1.3674,nan,nan
1.36754,nan,nan
1.36769,nan,nan
1.36783,nan,nan
1.36797,nan,nan
1.36811,nan,nan
1.36825,nan,nan
1.36839,nan,nan
1.36853,nan,nan
1.36868,nan,nan
1.36882,nan,nan
1.36896,nan,nan
1.3691,nan,nan
1.36924,nan,nan
1.36938,nan,nan
1.36952,nan,nan
1.36967,nan,nan
1.36981,nan,nan
1.36995,nan,nan
1.37009,nan,nan
1.37023,nan,nan
1.37037,nan,nan
1.37051,nan,nan
1.37066,nan,nan
1.3708,nan,nan
1.37094,nan,nan
1.37108,nan,nan
1.37122,nan,nan
1.37136,nan,nan
1.3715,nan,nan
1.37165,nan,nan
1.37179,nan,nan
1.37193,nan,nan
1.37207,nan,nan
1.37221,nan,nan
1.37235,nan,nan
1.37249,nan,nan
1.37264,nan,nan
1.37278,nan,nan
1.37292,nan,nan
1.37306,nan,nan
1.3732,nan,nan
1.37334,nan,nan
1.37348,nan,nan
1.37363,nan,nan
1.37377,nan,nan
1.37391,nan,nan
1.37405,nan,nan
1.37419,nan,nan
1.37433,nan,nan
1.37447,nan,nan
1.37462,nan,nan
1.37476,nan,nan
1.3749,nan,nan
1.37504,nan,nan
1.37518,nan,nan
1.37532,nan,nan
1.37546,nan,nan
1.37561,nan,nan
1.37575,nan,nan
1.37589,nan,nan
1.37603,nan,nan
1.37617,nan,nan
1.37631,nan,nan
1.37645,nan,nan
1.3766,nan,nan
1.37674,nan,nan
1.37688,nan,nan
1.37702,nan,nan
1.37716,nan,nan
1.3773,nan,nan
1.37744,nan,nan
1.37759,nan,nan
1.37773,nan,nan
1.37787,nan,nan
1.37801,nan,nan
1.37815,nan,nan
1.37829,nan,nan
1.37843,nan,nan
1.37858,nan,nan
1.37872,nan,nan
1.37886,nan,nan
1.379,nan,nan
1.37914,nan,nan
1.37928,nan,nan
1.37942,nan,nan
1.37957,nan,nan
1.37971,nan,nan
1.37985,nan,nan
1.37999,nan,nan
1.38013,nan,nan
1.38027,nan,nan
1.38041,nan,nan
1.38056,nan,nan
1.3807,nan,nan
1.38084,nan,nan
1.38098,nan,nan
1.38112,nan,nan
1.38126,nan,nan
1.3814,nan,nan
1.38155,nan,nan
1.38169,nan,nan
1.38183,nan,nan
1.38197,nan,nan
1.38211,nan,nan
1.38225,nan,nan
1.38239,nan,nan
1.38254,nan,nan
1.38268,nan,nan
1.38282,nan,nan
1.38296,nan,nan
1.3831,nan,nan
1.38324,nan,nan
1.38338,nan,nan
1.38353,nan,nan
1.38367,nan,nan
1.38381,nan,nan
1.38395,nan,nan
1.38409,nan,nan
1.38423,nan,nan
1.38437,nan,nan
1.38452,nan,nan
1.38466,nan,nan
1.3848,nan,nan
1.38494,nan,nan
1.38508,nan,nan
1.38522,nan,nan
1.38536,nan,nan
1.38551,nan,nan
1.38565,nan,nan
1.38579,nan,nan
1.38593,nan,nan
1.38607,nan,nan
1.38621,nan,nan
1.38635,nan,nan
1.38649,nan,nan
1.38664,nan,nan
1.38678,nan,nan
1.38692,nan,nan
1.38706,nan,nan
1.3872,nan,nan
1.38734,nan,nan
1.38749,nan,nan
1.38763,nan,nan
1.38777,nan,nan
1.38791,nan,nan
1.38805,nan,nan
1.38819,nan,nan
1.38833,nan,nan
1.38847,nan,nan
1.38862,nan,nan
1.38876,nan,nan
1.3889,nan,nan
1.38904,nan,nan
1.38918,nan,nan
1.38932,nan,nan
1.38946,nan,nan
1.38961,nan,nan
1.38975,nan,nan
1.38989,nan,nan
1.39003,nan,nan
1.39017,nan,nan
1.39031,nan,nan
1.39045,nan,nan
1.3906,nan,nan
1.39074,nan,nan
1.39088,nan,nan
1.39102,nan,nan
1.39116,nan,nan
1.3913,nan,nan
1.39144,nan,nan
1.39159,nan,nan
1.39173,nan,nan
1.39187,nan,nan
1.39201,nan,nan
1.39215,nan,nan
1.39229,nan,nan
1.39243,nan,nan
1.39258,nan,nan
1.39272,nan,nan
1.39286,nan,nan
1.393,nan,nan
1.39314,nan,nan
1.39328,nan,nan
1.39342,nan,nan
1.39357,nan,nan
1.39371,nan,nan
1.39385,nan,nan
1.39399,nan,nan
1.39413,nan,nan
1.39427,nan,nan
1.39441,nan,nan
1.39456,nan,nan
1.3947,nan,nan
1.39484,nan,nan
1.39498,nan,nan
1.39512,nan,nan
1.39526,nan,nan
1.3954,nan,nan
1.39555,nan,nan
1.39569,nan,nan
1.39583,nan,nan
1.39597,nan,nan
1.39611,nan,nan
1.39625,nan,nan
1.39639,nan,nan
1.39654,nan,nan
1.39668,nan,nan
1.39682,nan,nan
1.39696,nan,nan
1.3971,nan,nan
1.39724,nan,nan
1.39738,nan,nan
1.39753,nan,nan
1.39767,nan,nan
1.39781,nan,nan
1.39795,nan,nan
1.39809,nan,nan
1.39823,nan,nan
1.39837,nan,nan
1.39852,nan,nan
1.39866,nan,nan
1.3988,nan,nan
1.39894,nan,nan
1.39908,nan,nan
1.39922,nan,nan
1.39936,nan,nan
1.39951,nan,nan
1.39965,nan,nan
1.39979,nan,nan
1.39993,nan,nan
1.40007,nan,nan
1.40021,nan,nan
1.40035,nan,nan
1.4005,nan,nan
1.40064,nan,nan
1.40078,nan,nan
1.40092,nan,nan
1.40106,nan,nan
1.4012,nan,nan
1.40134,nan,nan
1.40149,nan,nan
1.40163,nan,nan
1.40177,nan,nan
1.40191,nan,nan
1.40205,nan,nan
1.40219,nan,nan
1.40233,nan,nan
1.40248,nan,nan
1.40262,nan,nan
1.40276,nan,nan
1.4029,nan,nan
1.40304,nan,nan
1.40318,nan,nan
1.40332,nan,nan
1.40347,nan,nan
1.40361,nan,nan
1.40375,nan,nan
1.40389,nan,nan
1.40403,nan,nan
1.40417,nan,nan
1.40431,nan,nan
1.40446,nan,nan
1.4046,nan,nan
1.40474,nan,nan
1.40488,nan,nan
1.40502,nan,nan
1.40516,nan,nan
1.4053,nan,nan
1.40545,nan,nan
1.40559,nan,nan
1.40573,nan,nan
1.40587,nan,nan
1.40601,nan,nan
1.40615,nan,nan
1.40629,nan,nan
1.40644,nan,nan
1.40658,nan,nan
1.40672,nan,nan
1.40686,nan,nan
1.407,nan,nan
1.40714,nan,nan
1.40728,nan,nan
1.40743,nan,nan
1.40757,nan,nan
1.40771,nan,nan
1.40785,nan,nan
1.40799,nan,nan
1.40813,nan,nan
1.40827,nan,nan
1.40842,nan,nan
1.40856,nan,nan
1.4087,nan,nan
1.40884,nan,nan
1.40898,nan,nan
1.40912,nan,nan
1.40926,nan,nan
1.40941,nan,nan
1.40955,nan,nan
1.40969,nan,nan
1.40983,nan,nan
1.40997,nan,nan
1.41011,nan,nan
1.41025,nan,nan
1.4104,nan,nan
1.41054,nan,nan
1.41068,nan,nan
1.41082,nan,nan
1.41096,nan,nan
1.4111,nan,nan
1.41124,nan,nan
1.41139,nan,nan
1.41153,nan,nan
1.41167,nan,nan
1.41181,nan,nan
1.41195,nan,nan
1.41209,nan,nan
1.41223,nan,nan
1.41238,nan,nan
1.41252,nan,nan
1.41266,nan,nan
1.4128,nan,nan
1.41294,nan,nan
1.41308,nan,nan
1.41322,nan,nan
1.41337,nan,nan
1.41351,nan,nan
1.41365,nan,nan
1.41379,nan,nan
1.41393,nan,nan
1.41407,nan,nan
1.41421,nan,nan

